Structure-Preserving Constrained Optimal Trajectory Planning of a Wheeled Inverted Pendulum

The Wheeled Inverted Pendulum (WIP) is an underactuated, nonholonomic mechatronic system, and has been popularized commercially as the Segway. Designing a control law for motion planning, that incorporates the state and control constraints, while respecting the configuration manifold, is a challenging problem. In this article we derive a discrete-time model of the WIP system using discrete mechanics and generate optimal trajectories for the WIP system by solving a discrete-time constrained optimal control problem. Further, we describe a nonlinear continuous-time model with parameters for designing a closed loop LQ-controller. A dual control architecture is implemented in which the designed optimal trajectory is then provided as a reference to the robot with the optimal control trajectory as a feedforward control action, and an LQ-controller in the feedback mode is employed to mitigate noise and disturbances for ensuing stable motion of the WIP system. While performing experiments on the WIP system involving aggressive maneuvers with fairly sharp turns, we found a high degree of congruence in the designed optimal trajectories and the path traced by the robot while tracking these trajectories. This corroborates the validity of the nonlinear model and the control scheme. Finally, these experiments demonstrate the highly nonlinear nature of the WIP system and robustness of the control scheme.

==> result_talphaPlot.csv <==
tEst,alphaEst,tDes,alphaDes
5.6843418860808e-14,-0.4162613,5.6843418860808e-14,-0.975960928026362
0.0050000000000523,-0.4246725,0.0050000000000523,-0.912294707060263
0.0100000000000477,-0.2826078,0.0100000000000477,-0.877592703682397
0.0150000000000432,-0.1668985,0.0150000000000432,-0.842890753665383
0.0200000000000387,-0.1325998,0.0200000000000387,-0.80818880364837
0.0250000000000341,-0.1612563,0.0250000000000341,-0.733963643833961
0.0300000000000296,-0.1929272,0.0300000000000296,-0.694440434036564
0.035000000000025,-0.141503,0.035000000000025,-0.654917224239168
0.0400000000000205,-0.01435789,0.0400000000000205,-0.615394014441772
0.0450000000000159,0.1378983,0.0450000000000159,-0.533304051880652
0.0500000000000114,0.1435486,0.0500000000000114,-0.490737245756074
0.0550000000000068,0.07292578,0.0550000000000068,-0.44817049299235
0.0600000000000591,0.07593633,0.0600000000000591,-0.405603713548199
0.0650000000000546,0.1874107,0.0650000000000546,-0.319788576485924
0.07000000000005,0.2613211,0.07000000000005,-0.2765402188678
0.0750000000000455,0.47778,0.0750000000000455,-0.233291887930103
0.0800000000000409,0.6437828,0.0800000000000409,-0.190043530311979
0.0850000000000364,0.5747913,0.0850000000000364,-0.105102724164531
0.0900000000000318,0.5351745,0.0900000000000318,-0.0634102556248885
0.0950000000000273,0.6645932,0.0950000000000273,-0.0217177920878255
0.100000000000023,0.8488604,0.100000000000023,0.019974683121924
0.105000000000018,1.042552,0.105000000000018,0.100021336896413
0.110000000000014,1.162723,0.110000000000014,0.138375537138999
0.115000000000009,1.234721,0.115000000000009,0.176729730711478
0.120000000000061,1.143831,0.120000000000061,0.215083924283958
0.125000000000057,1.127358,0.125000000000057,0.287147342566271
0.130000000000052,1.207044,0.130000000000052,0.320856593956532
0.135000000000048,1.431656,0.135000000000048,0.354565818666366
0.140000000000043,1.505204,0.140000000000043,0.388275070056627
0.145000000000039,1.344406,0.145000000000039,0.450120191835271
0.150000000000034,1.276542,0.150000000000034,0.478256035543228
0.15500000000003,1.46944,0.15500000000003,0.506391932612038
0.160000000000025,1.501275,0.160000000000025,0.534527829680848
0.16500000000002,1.444101,0.16500000000002,0.584553469183343
0.170000000000016,1.435207,0.170000000000016,0.606443264977882
0.175000000000011,1.516108,0.175000000000011,0.628333060772421
0.180000000000007,1.595694,0.180000000000007,0.65022285656696
0.185000000000059,1.572099,0.185000000000059,0.687257049381268
0.190000000000055,1.562458,0.190000000000055,0.702401393040185
0.19500000000005,1.597433,0.19500000000005,0.717545736699101
0.200000000000045,1.66372,0.200000000000045,0.732690133718871
0.205000000000041,1.742229,0.205000000000041,0.756034119476387
0.210000000000036,1.706762,0.210000000000036,0.764233814935841
0.215000000000032,1.619884,0.215000000000032,0.772433457034441
0.220000000000027,1.667425,0.220000000000027,0.780633099133041
0.225000000000023,1.79672,0.225000000000023,0.790765631405902
0.230000000000018,1.708772,0.230000000000018,0.79269846821931
0.235000000000014,1.557385,0.235000000000014,0.794631358393571
0.240000000000009,1.623957,0.240000000000009,0.796564195206979
0.245000000000061,1.764671,0.245000000000061,0.796032454307923
0.250000000000057,1.80138,0.250000000000057,0.793567823234606
0.255000000000052,1.651812,0.255000000000052,0.791103192161289
0.260000000000048,1.582845,0.260000000000048,0.788638561087972
0.265000000000043,1.649019,0.265000000000043,0.781328817933031
0.270000000000039,1.758349,0.270000000000039,0.776483705851406
0.275000000000034,1.742656,0.275000000000034,0.771638540408928
0.28000000000003,1.668185,0.28000000000003,0.766793428327303
0.285000000000025,1.630999,0.285000000000025,0.756202686410669
0.29000000000002,1.669255,0.29000000000002,0.750457163297366
0.295000000000016,1.722873,0.295000000000016,0.74471158682321
0.300000000000011,1.762561,0.300000000000011,0.738966010349055
0.305000000000007,1.849841,0.305000000000007,0.727520054043141
0.310000000000059,1.66811,0.310000000000059,0.721819620850531
0.315000000000055,1.709637,0.315000000000055,0.716119241018773
0.32000000000005,1.797096,0.32000000000005,0.710418861187016
0.325000000000045,1.92495,0.325000000000045,0.699623480399546
0.330000000000041,1.985526,0.330000000000041,0.694528479443834
0.335000000000036,1.890876,0.335000000000036,0.689433478488122
0.340000000000032,1.802113,0.340000000000032,0.684338530893263
0.345000000000027,1.943706,0.345000000000027,0.675060839483711
0.350000000000023,2.067871,0.350000000000023,0.670878149029872
0.355000000000018,1.984506,0.355000000000018,0.666695458576032
0.360000000000014,1.730701,0.360000000000014,0.662512768122193
0.365000000000009,1.759814,0.365000000000009,0.655204892597102
0.370000000000061,1.86761,0.370000000000061,0.652079707525851
0.375000000000057,1.913538,0.375000000000057,0.648954469093747
0.380000000000052,1.730007,0.380000000000052,0.645829284022496
0.385000000000048,1.630994,0.385000000000048,0.640677880645279
0.390000000000043,1.766166,0.390000000000043,0.638651715700165
0.395000000000039,1.853912,0.395000000000039,0.636625550755051
0.400000000000034,1.782862,0.400000000000034,0.634599385809937
0.40500000000003,1.550016,0.40500000000003,0.631618328402344
0.410000000000025,1.574407,0.410000000000025,0.630663435939865
0.41500000000002,1.430724,0.41500000000002,0.629708596838238
0.420000000000016,1.402597,0.420000000000016,0.628753704375759
0.425000000000011,1.428061,0.425000000000011,0.627837391809919
0.430000000000007,1.317633,0.430000000000007,0.627875971706559
0.435000000000059,1.226043,0.435000000000059,0.627914551603199
0.440000000000055,1.310794,0.440000000000055,0.627953078138986
0.44500000000005,1.254014,0.44500000000005,0.628905409280527
0.450000000000045,1.166482,0.450000000000045,0.629819160525428
0.455000000000041,1.300494,0.455000000000041,0.630732858409475
0.460000000000036,1.310449,0.460000000000036,0.631646609654376
0.465000000000032,1.150665,0.465000000000032,0.634196031122936
0.470000000000027,1.199911,0.470000000000027,0.635831701346596
0.475000000000023,1.216942,0.475000000000023,0.637467371570255
0.480000000000018,1.142371,0.480000000000018,0.639103041793915
0.485000000000014,0.875507,0.485000000000014,0.642912206277519
0.490000000000009,0.8802408,0.490000000000009,0.645085700537464
0.495000000000061,0.8738266,0.495000000000061,0.647259194797409
0.500000000000057,0.744891,0.500000000000057,0.649432689057354
0.505000000000052,0.4828584,0.505000000000052,0.654108273709345
0.510000000000048,0.4127544,0.510000000000048,0.656610364101391
0.515000000000043,0.4530734,0.515000000000043,0.659112454493437
0.520000000000039,0.402174,0.520000000000039,0.661614544885483
0.525000000000034,0.1810812,0.525000000000034,0.666721658754802
0.53000000000003,0.07783483,0.53000000000003,0.669326682232074
0.535000000000025,0.1332676,0.535000000000025,0.671931652348493
0.54000000000002,0.1856859,0.54000000000002,0.674536675825765
0.545000000000016,0.1743064,0.545000000000016,0.679619670589577
0.550000000000011,0.07295375,0.550000000000011,0.682097641876117
0.555000000000007,-0.1458261,0.555000000000007,0.684575613162656
0.560000000000059,-0.194875,0.560000000000059,0.687053584449196
0.565000000000055,-0.02464792,0.565000000000055,0.691663215087014
0.57000000000005,-0.002981461,0.57000000000005,0.693794874438292
0.575000000000045,0.01298766,0.575000000000045,0.695926533789571
0.580000000000041,-0.02437835,0.580000000000041,0.698058246501703
0.585000000000036,-0.03601422,0.585000000000036,0.701782887394328
0.590000000000032,0.007635763,0.590000000000032,0.703375868935675
0.595000000000027,0.09194145,0.595000000000027,0.704968850477022
0.600000000000023,0.3177892,0.600000000000023,0.706561832018369
0.605000000000018,0.3743381,0.605000000000018,0.709058266160008
0.610000000000014,0.2934389,0.610000000000014,0.709961718760301
0.615000000000009,0.3059336,0.615000000000009,0.710865171360594
0.620000000000061,0.3464723,0.620000000000061,0.711768623960887
0.625000000000057,0.3059887,0.625000000000057,0.712787069199159
0.630000000000052,0.3379636,0.630000000000052,0.712902061837139
0.635000000000048,0.3423918,0.635000000000048,0.713017054475118
0.640000000000043,0.3404088,0.640000000000043,0.713132047113098
0.645000000000039,0.3765492,0.645000000000039,0.712529656444814
0.650000000000034,0.1260557,0.650000000000034,0.711812326499404
0.65500000000003,0.01346451,0.65500000000003,0.711094943193141
0.660000000000025,0.1478956,0.660000000000025,0.710377613247731
0.66500000000002,0.09017147,0.66500000000002,0.70811724751928
0.670000000000016,-0.1779898,0.670000000000016,0.706574211736239
0.675000000000011,-0.2447791,0.675000000000011,0.705031175953198
0.680000000000007,-0.1370992,0.680000000000007,0.703488140170157
0.685000000000059,-0.2200391,0.685000000000059,0.699623373677841
0.690000000000055,-0.3882188,0.690000000000055,0.697301589607712
0.69500000000005,-0.3742118,0.69500000000005,0.694979858898437
0.700000000000045,-0.1706109,0.700000000000045,0.692658128189161
0.705000000000041,-0.260482,0.705000000000041,0.687310943842688
0.710000000000036,-0.4336783,0.710000000000036,0.684285436844636
0.715000000000032,-0.3933343,0.715000000000032,0.681259983207438
0.720000000000027,-0.27816,0.720000000000027,0.67823452957024
0.725000000000023,-0.5003052,0.725000000000023,0.671571359869775
0.730000000000018,-0.6761584,0.730000000000018,0.667933697167362
0.735000000000014,-0.5541931,0.735000000000014,0.664296034464948
0.740000000000009,-0.5329517,0.740000000000009,0.660658371762534
0.745000000000061,-0.7293788,0.745000000000061,0.65286992839631
0.750000000000057,-0.7475781,0.750000000000057,0.648719147732499
0.755000000000052,-0.7385707,0.755000000000052,0.644568367068688
0.760000000000048,-0.8836659,0.760000000000048,0.640417586404878
0.765000000000043,-0.951012,0.765000000000043,0.631703278880146
0.770000000000039,-0.8749059,0.770000000000039,0.627139698658373
0.775000000000034,-1.051326,0.775000000000034,0.622576118436599
0.78000000000003,-1.056661,0.78000000000003,0.618012591575679
0.785000000000025,-1.001725,0.785000000000025,0.608569855048136
0.79000000000002,-1.116217,0.79000000000002,0.603690645381514
0.795000000000016,-1.102877,0.795000000000016,0.598811489075745
0.800000000000011,-1.144869,0.800000000000011,0.593932332769976
0.805000000000007,-1.251335,0.805000000000007,0.583949477689473
0.810000000000059,-1.311017,0.810000000000059,0.578845832275593
0.815000000000055,-1.344775,0.815000000000055,0.573742186861712
0.82000000000005,-1.396355,0.82000000000005,0.568638541447832
0.825000000000045,-1.455604,0.825000000000045,0.55828984435991
0.830000000000041,-1.477194,0.830000000000041,0.553044792685869
0.835000000000036,-1.615358,0.835000000000036,0.547799794372681
0.840000000000032,-1.685442,0.840000000000032,0.542554742698641
0.845000000000027,-1.666486,0.845000000000027,0.531997297954211
0.850000000000023,-1.75921,0.850000000000023,0.526684851522969
0.855000000000018,-1.721879,0.855000000000018,0.521372405091727
0.860000000000014,-1.766046,0.860000000000014,0.516060012021338
0.865000000000009,-1.816521,0.865000000000009,0.505431970868534
0.870000000000061,-1.774933,0.870000000000061,0.500116376146971
0.875000000000057,-1.749369,0.875000000000057,0.494800781425409
0.880000000000052,-1.884709,0.880000000000052,0.489485186703846
0.885000000000048,-1.865338,0.885000000000048,0.478905330401202
0.890000000000043,-1.741463,0.890000000000043,0.473641015459268
0.895000000000039,-1.728134,0.895000000000039,0.468376753878187
0.900000000000034,-1.895031,0.900000000000034,0.463112438936252
0.90500000000003,-1.794583,0.90500000000003,0.452680178752704
0.910000000000025,-1.690067,0.910000000000025,0.447512180150237
0.91500000000002,-1.794711,0.91500000000002,0.44234418154777
0.920000000000016,-1.976528,0.920000000000016,0.437176182945304
0.925000000000011,-1.868748,0.925000000000011,0.426972680738098
0.930000000000007,-1.754793,0.930000000000007,0.421937177133359
0.935000000000059,-1.936953,0.935000000000059,0.416901646848194
0.940000000000055,-2.049468,0.940000000000055,0.411866143243455
0.94500000000005,-1.827335,0.94500000000005,0.401955778881604
0.950000000000045,-1.730781,0.950000000000045,0.397080944804919
0.955000000000041,-2.022632,0.955000000000041,0.392206084047808
0.960000000000036,-2.144666,0.960000000000036,0.387331249971123
0.965000000000032,-1.92179,0.965000000000032,0.377763328882698
0.970000000000027,-1.829761,0.970000000000027,0.373070241870959
0.975000000000023,-1.973134,0.975000000000023,0.36837715485922
0.980000000000018,-1.984097,0.980000000000018,0.363684094527907
0.985000000000014,-1.854466,0.985000000000014,0.35449471532989
0.990000000000009,-1.95819,0.990000000000009,0.349998396463185
0.995000000000061,-2.121336,0.995000000000061,0.34550207759648
1.00000000000006,-1.999655,1.00000000000006,0.341005785410202
1.00500000000005,-1.81152,1.00500000000005,0.332219760899186
1.01000000000005,-1.683968,1.01000000000005,0.327930028574447
1.01500000000004,-1.76459,1.01500000000004,0.323640322930136
1.02000000000004,-1.896696,1.02000000000004,0.319350590605397
1.02500000000003,-1.841399,1.02500000000003,0.310983235346161
1.03000000000003,-1.629174,1.03000000000003,0.306905612411664
1.03500000000003,-1.427729,1.03500000000003,0.302827989477166
1.04000000000002,-1.377603,1.04000000000002,0.298750366542669
1.04500000000002,-1.493222,1.04500000000002,0.290809204415471
1.05000000000001,-1.554072,1.05000000000001,0.286945638542344
1.05500000000001,-1.342571,1.05500000000001,0.283082099349644
1.06000000000006,-1.244019,1.06000000000006,0.279218560156944
1.06500000000005,-1.274112,1.06500000000005,0.271704711739696
1.07000000000005,-1.33337,1.07000000000005,0.268054402515147
1.07500000000005,-1.462501,1.07500000000005,0.264404093290598
1.08000000000004,-1.372734,1.08000000000004,0.26075378406605
1.08500000000004,-1.328623,1.08500000000004,0.253663327336062
1.09000000000003,-1.416335,1.09000000000003,0.250223179830624
1.09500000000003,-1.60802,1.09500000000003,0.246783032325185
1.10000000000002,-1.622418,1.10000000000002,0.243342884819747
1.10500000000002,-1.544858,1.10500000000002,0.236667949051219
1.11000000000001,-1.438958,1.11000000000001,0.233433160788131
1.11500000000001,-1.675616,1.11500000000001,0.230198399205469
1.12000000000006,-1.774847,1.12000000000006,0.22696361094238
1.12500000000006,-1.55536,1.12500000000006,0.22069333720175
1.13000000000005,-1.503236,1.13000000000005,0.217657838383995
1.13500000000005,-1.626,1.13500000000005,0.21462233956624
1.14000000000004,-1.707482,1.14000000000004,0.211586840748485
1.14500000000004,-1.628092,1.14500000000004,0.205708088925727
1.15000000000003,-1.673009,1.15000000000003,0.202864835920724
1.15500000000003,-1.859716,1.15500000000003,0.200021582915721
1.16000000000003,-1.864568,1.16000000000003,0.197178329910718
1.16500000000002,-1.871657,1.16500000000002,0.191676399090861
1.17000000000002,-1.988004,1.17000000000002,0.189017721276007
1.17500000000001,-1.963338,1.17500000000001,0.18635903012094
1.18000000000001,-1.94802,1.18000000000001,0.183700352306086
1.18500000000006,-2.148908,1.18500000000006,0.178559447676675
1.19000000000005,-2.176384,1.19000000000005,0.176077234202331
1.19500000000005,-2.010792,1.19500000000005,0.173595007387773
1.20000000000005,-1.78585,1.20000000000005,0.171112793913429
1.20500000000004,-1.642763,1.20500000000004,0.166316493671986
1.21000000000004,-1.622302,1.21000000000004,0.164002406904887
1.21500000000003,-1.733742,1.21500000000003,0.161688320137788
1.22000000000003,-1.953843,1.22000000000003,0.159374246710902
1.22500000000002,-2.00095,1.22500000000002,0.154905808889833
1.23000000000002,-1.938218,1.23000000000002,0.152751457835863
1.23500000000001,-1.839184,1.23500000000001,0.150597106781892
1.24000000000001,-1.584647,1.24000000000001,0.148442755727922
1.24500000000006,-1.420694,1.24500000000006,0.144285411679205
1.25000000000006,-1.37518,1.25000000000006,0.142282432024673
1.25500000000005,-1.414685,1.25500000000005,0.140279439029927
1.26000000000005,-1.394266,1.26000000000005,0.138276459375394
1.26500000000004,-1.489665,1.26500000000004,0.134413627213995
1.27000000000004,-1.598767,1.27000000000004,0.132553774707128
1.27500000000003,-1.593707,1.27500000000003,0.130693935540475
1.28000000000003,-1.608207,1.28000000000003,0.128834083033608
1.28500000000003,-1.691413,1.28500000000003,0.125249514379821
1.29000000000002,-1.677777,1.29000000000002,0.1235247982329
1.29500000000002,-1.604893,1.29500000000002,0.121800068745766
1.30000000000001,-1.606602,1.30000000000001,0.120075339258632
1.30500000000001,-1.537708,1.30500000000001,0.116753265980428
1.31000000000006,-1.486285,1.31000000000006,0.115155908849144
1.31500000000005,-1.459725,1.31500000000005,0.11355855171786
1.32000000000005,-1.401364,1.32000000000005,0.111961194586576
1.32500000000005,-1.388348,1.32500000000005,0.108886395500667
1.33000000000004,-1.44865,1.33000000000004,0.107408953546042
1.33500000000004,-1.460215,1.33500000000004,0.105931511591417
1.34000000000003,-1.47308,1.34000000000003,0.104454076306898
1.34500000000003,-1.512531,1.34500000000003,0.101611997240659
1.35000000000002,-1.326817,1.35000000000002,0.100247360129045
1.35500000000002,-1.220693,1.35500000000002,0.0988827296875373
1.36000000000001,-1.130788,1.36000000000001,0.0975180925759232
1.36500000000001,-0.9970647,1.36500000000001,0.0948948663777085
1.37000000000006,-0.7932239,1.37000000000006,0.0936362772911081
1.37500000000006,-0.613031,1.37500000000006,0.092377681534401
1.38000000000005,-0.4775351,1.38000000000005,0.0911190924478005
1.38500000000005,-0.3310447,1.38500000000005,0.088701565667373
1.39000000000004,-0.2188764,1.39000000000004,0.087542627973546
1.39500000000004,-0.1242677,1.39500000000004,0.086383690279719
1.40000000000003,-0.04606676,1.40000000000003,0.0852247525858919
1.40500000000003,0.06915291,1.40500000000003,0.0830005188249544
1.41000000000003,0.0821932,1.41000000000003,0.081935222757844
1.41500000000002,0.2696467,1.41500000000002,0.0808699266907336
1.42000000000002,0.3552188,1.42000000000002,0.0798046306236232
1.42500000000001,0.2799856,1.42500000000001,0.0777620305358191
1.43000000000001,0.1082733,1.43000000000001,0.0767847331852321
1.43500000000006,0.1163818,1.43500000000006,0.0758074358346451
1.44000000000005,0.1090791,1.44000000000005,0.0748301384840581
1.44500000000005,0.1502823,1.44500000000005,0.0729582731151845
1.45000000000005,0.0689926,1.45000000000005,0.0720637117670046
1.45500000000004,0.03104788,1.45500000000004,0.0711691504188247
1.46000000000004,-0.003764848,1.46000000000004,0.0702745824005381
1.46500000000003,0.0118243,1.46500000000003,0.0685632998483326
1.47000000000003,-0.09349009,1.47000000000003,0.0677465719742004
1.47500000000002,-0.1291705,1.47500000000002,0.0669298507701748
1.48000000000002,-0.2066618,1.48000000000002,0.0661131228960425
1.48500000000001,-0.1475106,1.48500000000001,0.06455298495965
1.49000000000001,-0.1081116,1.49000000000001,0.063809568227283
1.49500000000006,-0.09780087,1.49500000000006,0.0630661514949161
1.50000000000006,-0.1892741,1.50000000000006,0.0623227347625491
1.50500000000005,-0.2031767,1.50500000000005,0.0609050236126285
1.51000000000005,-0.203482,1.51000000000005,0.0602307358651815
1.51500000000004,-0.2069133,1.51500000000004,0.0595564481177344
1.52000000000004,-0.2705131,1.52000000000004,0.0588821603702874
1.52500000000003,-0.2965717,1.52500000000003,0.0575988718789051
1.53000000000003,-0.4214333,1.53000000000003,0.0569898778050765
1.53500000000003,-0.4432527,1.53500000000003,0.0563808837312479
1.54000000000002,-0.4346854,1.54000000000002,0.0557718829873127
1.54500000000002,-0.4738978,1.54500000000002,0.054615676702143
1.55000000000001,-0.4672403,1.55000000000001,0.0540684678258552
1.55500000000001,-0.4494632,1.55500000000001,0.0535212556145141
1.56000000000006,-0.504032,1.56000000000006,0.0529740467382264
1.56500000000005,-0.5725327,1.56500000000005,0.0519382292072848
1.57000000000005,-0.6915429,1.57000000000005,0.0514496205526309
1.57500000000005,-0.7160654,1.57500000000005,0.0509610118979771
1.58000000000004,-0.7899701,1.58000000000004,0.0504724032433232
1.58500000000004,-0.7897885,1.58500000000004,0.0495509146747533
1.59000000000003,-0.8613767,1.59000000000003,0.0491180314257839
1.59500000000003,-0.9419592,1.59500000000003,0.0486851481768145
1.60000000000002,-0.9724073,1.60000000000002,0.0482522649278452
1.60500000000002,-0.9201857,1.60500000000002,0.0474396458393855
1.61000000000001,-1.003356,1.61000000000001,0.047059906664842
1.61500000000001,-1.094305,1.61500000000001,0.0466801708253518
1.62000000000006,-1.186608,1.62000000000006,0.0463004316508082
1.62500000000006,-1.217802,1.62500000000006,0.045591806194526
1.63000000000005,-1.078693,1.63000000000005,0.045262916577734
1.63500000000005,-0.9997821,1.63500000000005,0.0449340269609421
1.64000000000004,-1.102876,1.64000000000004,0.0446051373441501
1.64500000000004,-1.074658,1.64500000000004,0.0439961799559078
1.65000000000003,-1.150225,1.65000000000003,0.0437161121844575
1.65500000000003,-1.047351,1.65500000000003,0.0434360444130073
1.66000000000003,-1.020257,1.66000000000003,0.043155976641557
1.66500000000002,-0.9831114,1.66500000000002,0.0426429020358528
1.67000000000002,-0.9859241,1.67000000000002,0.0424098918665455
1.67500000000001,-0.9600126,1.67500000000001,0.0421768816972382
1.68000000000001,-0.9590363,1.68000000000001,0.041943871527931
1.68500000000006,-0.9136202,1.68500000000006,0.0415233946772587
1.69000000000005,-0.96964,1.69000000000005,0.0413359279958936
1.69500000000005,-1.006253,1.69500000000005,0.0411484579794753
1.70000000000005,-1.036227,1.70000000000005,0.0409609912981103
1.70500000000004,-0.9770323,1.70500000000004,0.0406303174277997
1.71000000000004,-0.8737904,1.71000000000004,0.0404871135739076
1.71500000000003,-0.8256809,1.71500000000003,0.0403439097200154
1.72000000000003,-0.8413215,1.72000000000003,0.0402007025310699
1.72500000000002,-0.734242,1.72500000000002,0.0399575071089671
1.73000000000002,-0.7601683,1.73000000000002,0.0398575155407565
1.73500000000001,-0.860747,1.73500000000001,0.0397575239725459
1.74000000000001,-0.8523228,1.74000000000001,0.039657529069282
1.74500000000006,-0.7807759,1.74500000000006,0.0394999244552159
1.75000000000006,-0.6984207,1.75000000000006,0.0394423114093605
1.75500000000005,-0.6110572,1.75500000000005,0.039384698363505
1.76000000000005,-0.7204045,1.76000000000005,0.0393270853176496
1.76500000000004,-0.7895582,1.76500000000004,0.0392536140933257
1.77000000000004,-0.766594,1.77000000000004,0.0392377525798039
1.77500000000003,-0.6241613,1.77500000000003,0.0392218910662821
1.78000000000003,-0.4746379,1.78000000000003,0.0392060328878137
1.78500000000003,-0.5289216,1.78500000000003,0.039215637841334
1.79000000000002,-0.6948368,1.79000000000002,0.0392411043083761
1.79500000000002,-0.8580387,1.79500000000002,0.0392665707754182
1.80000000000001,-0.7940038,1.80000000000001,0.0392920372424603
1.80500000000001,-0.6295236,1.80500000000001,0.0393840613683236
1.81000000000006,-0.606756,1.81000000000006,0.0394506156920916
1.81500000000005,-0.7811683,1.81500000000005,0.0395171733509129
1.82000000000005,-0.8333666,1.82000000000005,0.0395837276746808
1.82500000000005,-0.9451987,1.82500000000005,0.0397578774881963
1.83000000000004,-0.7760319,1.83000000000004,0.0398654696428905
1.83500000000004,-0.7548501,1.83500000000004,0.0399730617975848
1.84000000000003,-0.8391477,1.84000000000003,0.040080653952279
1.84500000000003,-0.9986214,1.84500000000003,0.0403369961545127
1.85000000000002,-1.054731,1.85000000000002,0.0404857462020522
1.85500000000002,-0.9939472,1.85500000000002,0.0406344995846451
1.86000000000001,-0.9679704,1.86000000000001,0.0407832496321846
1.86500000000001,-0.9628332,1.86500000000001,0.0411222044398531
1.87000000000006,-1.035133,1.87000000000006,0.041312409199982
1.87500000000006,-1.088639,1.87500000000006,0.041502613960111
1.88000000000005,-1.020134,1.88000000000005,0.04169281872024
1.88500000000005,-1.033625,1.88500000000005,0.0421151398553904
1.89000000000004,-1.086847,1.89000000000004,0.042347259565465
1.89500000000004,-1.084918,1.89500000000004,0.0425793759404864
1.90000000000003,-1.042584,1.90000000000003,0.042811495650561
1.90500000000003,-1.004239,1.90500000000003,0.0433182670055175
1.91000000000003,-0.9737704,1.91000000000003,0.0435929219854527
1.91500000000002,-0.8736438,1.91500000000002,0.0438675736303346
1.92000000000002,-0.8244644,1.92000000000002,0.0441422286102697
1.92500000000001,-0.7966015,1.92500000000001,0.0447348542424741
1.93000000000001,-0.7097251,1.93000000000001,0.0450528282297966
1.93500000000006,-0.8322762,1.93500000000006,0.0453707988820659
1.94000000000005,-0.827119,1.94000000000005,0.0456887695343351
1.94500000000005,-0.7860517,1.94500000000005,0.0463689736663464
1.95000000000005,-0.6444033,1.95000000000005,0.0467312004759818
1.95500000000004,-0.5987134,1.95500000000004,0.0470934306206706
1.96000000000004,-0.5181755,1.96000000000004,0.047455657430306
1.96500000000003,-0.5213964,1.96500000000003,0.0482254611044275
1.97000000000003,-0.5465537,1.97000000000003,0.0486330346338601
1.97500000000002,-0.5436855,1.97500000000002,0.0490406081632928
1.98000000000002,-0.5154855,1.98000000000002,0.0494481850277788
1.98500000000001,-0.5706623,1.98500000000001,0.0503099094411111
1.99000000000001,-0.5920826,1.99000000000001,0.0507640603250107
1.99500000000006,-0.5276028,1.99500000000006,0.0512182112089104
2.00000000000006,-0.3124516,2.00000000000006,0.05167236209281
2.00500000000005,-0.2357976,2.00500000000005,0.052628601916825
2.01000000000005,-0.2747402,2.01000000000005,0.0531306875218871
2.01500000000004,-0.4637583,2.01500000000004,0.0536327731269491
2.02000000000004,-0.6128953,2.02000000000004,0.0541348620670645
2.02500000000003,-0.6469427,2.02500000000003,0.0551884320867522
2.03000000000003,-0.5501748,2.03000000000003,0.0557399131663245
2.03500000000003,-0.425415,2.03500000000003,0.0562913975809502
2.04000000000002,-0.4441899,2.04000000000002,0.0568428819955758
2.04500000000002,-0.6886472,2.04500000000002,0.0579967570784848
2.05000000000001,-0.8722704,2.05000000000001,0.0585991544168748
2.05500000000001,-0.866303,2.05500000000001,0.0592015517552648
2.06000000000006,-0.7546645,2.06000000000006,0.0598039490936548
2.06500000000005,-0.5482392,2.06500000000005,0.0610611641382934
2.07000000000005,-0.4744996,2.07000000000005,0.0617159818445419
2.07500000000005,-0.4747778,2.07500000000005,0.0623707995507904
2.08000000000004,-0.4687656,2.08000000000004,0.0630256172570389
2.08500000000004,-0.5507145,2.08500000000004,0.0643890737597829
2.09000000000003,-0.4835344,2.09000000000003,0.0650977125562783
2.09500000000003,-0.4878552,2.09500000000003,0.0658063513527738
2.10000000000002,-0.5423631,2.10000000000002,0.0665149901492692
2.10500000000002,-0.6580908,2.10500000000002,0.0679872227506309
2.11000000000001,-0.7277693,2.11000000000001,0.0687508232256038
2.11500000000001,-0.7684017,2.11500000000001,0.0695144170304701
2.12000000000006,-0.7562343,2.12000000000006,0.0702780175054429
2.12500000000006,-0.5850667,2.12500000000006,0.0718608404744207
2.13000000000005,-0.4771062,2.13000000000005,0.0726800696385321
2.13500000000005,-0.3209761,2.13500000000005,0.073499292132537
2.14000000000004,-0.2090013,2.14000000000004,0.0743185212966484
2.14500000000004,-0.1748952,2.14500000000004,0.0760125149325174
2.15000000000003,-0.193782,2.15000000000003,0.0768872860743815
2.15500000000003,-0.3984728,2.15500000000003,0.077762050546139
2.16000000000003,-0.5508691,2.16000000000003,0.0786368216880031
2.16500000000002,-0.6359431,2.16500000000002,0.0804406719797608
2.17000000000002,-0.6609206,2.17000000000002,0.081369757799761
2.17500000000001,-0.6426759,2.17500000000001,0.0822988436197613
2.18000000000001,-0.5681795,2.18000000000001,0.0832279227696549
2.18500000000006,-0.4779273,2.18500000000006,0.0851375409419486
2.19000000000005,-0.462388,2.19000000000005,0.0861180732942421
2.19500000000005,-0.3955246,2.19500000000005,0.0870986056465357
2.20000000000005,-0.3388988,2.20000000000005,0.0880791379988292
2.20500000000004,-0.2822646,2.20500000000004,0.0900865065835121
2.21000000000004,-0.3660143,2.21000000000004,0.0911133428159016
2.21500000000003,-0.3780724,2.21500000000003,0.092140179048291
2.22000000000003,-0.4328759,2.22000000000003,0.0931670152806804
2.22500000000002,-0.4613047,2.22500000000002,0.0952587807243167
2.23000000000002,-0.4540907,2.23000000000002,0.0963237166056701
2.23500000000001,-0.4129877,2.23500000000001,0.0973886524870235
2.24000000000001,-0.444144,2.24000000000001,0.0984535883683769
2.24500000000006,-0.3760732,2.24500000000006,0.100609360155056
2.25000000000006,-0.3151151,2.25000000000006,0.101700202730487
2.25500000000005,-0.2393153,2.25500000000005,0.102791038635813
2.26000000000005,-0.1737307,2.26000000000005,0.103881881211245
2.26500000000004,-0.06733309,2.26500000000004,0.106072217490383
2.27000000000004,-0.02275837,2.27000000000004,0.107171717864197
2.27500000000003,0.1358692,2.27500000000003,0.10827121823801
2.28000000000003,0.2371493,2.28000000000003,0.109370718611823
2.28500000000003,0.26173,2.28500000000003,0.111554965083626
2.29000000000002,0.3382911,2.29000000000002,0.112639717851721
2.29500000000002,0.4574368,2.29500000000002,0.113724463949711
2.30000000000001,0.4919403,2.30000000000001,0.1148092100477
2.30500000000001,0.5630487,2.30500000000001,0.11693346558064
2.31000000000006,0.6254167,2.31000000000006,0.117972961675378
2.31500000000005,0.7274249,2.31500000000005,0.119012457770115
2.32000000000005,0.7077811,2.32000000000005,0.120051967205066
2.32500000000005,0.542464,2.32500000000005,0.122048263412774
2.33000000000004,0.5653711,2.33000000000004,0.123005063525745
2.33500000000004,0.6363012,2.33500000000004,0.123961863638715
2.34000000000003,0.6715616,2.34000000000003,0.124918663751685
2.34500000000003,0.6252162,2.34500000000003,0.126708893685743
2.35000000000002,0.6005331,2.35000000000002,0.127542336847043
2.35500000000002,0.6372162,2.35500000000002,0.12837576666813
2.36000000000001,0.524235,2.36000000000001,0.12920920982943
2.36500000000001,0.2917837,2.36500000000001,0.130720575946281
2.37000000000006,0.1605451,2.37000000000006,0.131398512242044
2.37500000000006,0.1855296,2.37500000000006,0.132076448537808
2.38000000000005,0.3019438,2.38000000000005,0.132754384833571
2.38500000000005,0.2755055,2.38500000000005,0.133950881897727
2.39000000000004,0.214646,2.39000000000004,0.134469456006332
2.39500000000004,0.2599306,2.39500000000004,0.134988016774724
2.40000000000003,0.3249441,2.40000000000003,0.135506577543116
2.40500000000003,0.2748987,2.40500000000003,0.136422116376589
2.41000000000003,0.1801986,2.41000000000003,0.136819094441669
2.41500000000002,0.2640629,2.41500000000002,0.137216059166536
2.42000000000002,0.4052087,2.42000000000002,0.137613037231617
2.42500000000001,0.3532885,2.42500000000001,0.13835409941635
2.43000000000001,0.1956013,2.43000000000001,0.138698196876216
2.43500000000006,0.08042632,2.43500000000006,0.139042280995869
2.44000000000005,0.1761679,2.44000000000005,0.139386378455734
2.44500000000005,0.1659435,2.44500000000005,0.140084845339648
2.45000000000005,0.02284101,2.45000000000005,0.140439214763695
2.45500000000004,-0.01468331,2.45500000000004,0.140793597527955
2.46000000000004,0.004630228,2.46000000000004,0.141147966952003
2.46500000000003,0.03466076,2.46500000000003,0.141857346130332
2.47000000000003,-0.07742351,2.47000000000003,0.142212342544401
2.47500000000002,-0.1165622,2.47500000000002,0.14256733895847
2.48000000000002,-0.09147781,2.48000000000002,0.142922348712752
2.48500000000001,-0.1449559,2.48500000000001,0.143541321266071
2.49000000000001,-0.1916572,2.49000000000001,0.143805284065108
2.49500000000006,-0.2370923,2.49500000000006,0.144069260204358
2.50000000000006,-0.2485801,2.50000000000006,0.144333236343609
2.50500000000005,-0.3933226,2.50500000000005,0.144684337415416
2.51000000000005,-0.6571831,2.51000000000005,0.144771475688187
2.51500000000004,-0.5689812,2.51500000000004,0.144858627301171
2.52000000000004,-0.6240696,2.52000000000004,0.144945765573941
2.52500000000003,-0.8180221,2.52500000000003,0.144904544315083
2.53000000000003,-0.8585561,2.53000000000003,0.144776198123668
2.53500000000003,-1.000646,2.53500000000003,0.144647851932252
2.54000000000002,-1.121866,2.54000000000002,0.144519492400624
2.54500000000002,-1.065944,2.54500000000002,0.144046728584225
2.55000000000001,-1.211268,2.55000000000001,0.143702310959242
2.55500000000001,-1.304087,2.55500000000001,0.143357879994046
2.56000000000006,-1.232279,2.56000000000006,0.143013462369062
2.56500000000005,-1.370479,2.56500000000005,0.142128045737047
2.57000000000005,-1.404709,2.57000000000005,0.141587033389801
2.57500000000005,-1.223164,2.57500000000005,0.141046034382768
2.58000000000004,-1.102279,2.58000000000004,0.140505035375736
2.58500000000004,-1.271706,2.58500000000004,0.139254043540565
2.59000000000003,-1.22737,2.59000000000003,0.138544064052641
2.59500000000003,-1.134712,2.59500000000003,0.137834071224504
2.60000000000002,-1.228466,2.60000000000002,0.137124091736579
2.60500000000002,-1.199161,2.60500000000002,0.135564594130421
2.61000000000001,-1.38292,2.61000000000001,0.134715076012188
2.61500000000001,-1.434835,2.61500000000001,0.133865557893954
2.62000000000006,-1.33252,2.62000000000006,0.133016039775721
2.62500000000006,-1.348147,2.62500000000006,0.131205692800124
2.63000000000005,-1.370082,2.63000000000005,0.130244850602547
2.63500000000005,-1.550611,2.63500000000005,0.12928400840497
2.64000000000004,-1.458496,2.64000000000004,0.128323179547606
2.64500000000004,-1.326372,2.64500000000004,0.126315717581431
2.65000000000003,-1.333114,2.65000000000003,0.125269097812832
2.65500000000003,-1.297977,2.65500000000003,0.12422246470402
2.66000000000003,-1.319541,2.66000000000003,0.123175844935422
2.66500000000002,-1.399908,2.66500000000002,0.121019119323497
2.67000000000002,-1.33211,2.67000000000002,0.119909013480172
2.67500000000001,-1.234829,2.67500000000001,0.11879892097706
2.68000000000001,-1.385544,2.68000000000001,0.117688815133734
2.68500000000006,-1.355034,2.68500000000006,0.115424100495773
2.69000000000005,-1.32824,2.69000000000005,0.114269491701136
2.69500000000005,-1.217704,2.69500000000005,0.1131148829065
2.70000000000005,-1.207086,2.70000000000005,0.111960274111864
2.70500000000004,-1.404757,2.70500000000004,0.109622361723949
2.71000000000004,-1.321811,2.71000000000004,0.108439071470884
2.71500000000003,-1.223909,2.71500000000003,0.107255774547713
2.72000000000003,-1.39436,2.72000000000003,0.106072477624541
2.72500000000002,-1.44038,2.72500000000002,0.103690162336915
2.73000000000002,-1.365871,2.73000000000002,0.10249114397246
2.73500000000001,-1.495826,2.73500000000001,0.101292118937899
2.74000000000001,-1.560009,2.74000000000001,0.100093100573444
2.74500000000006,-1.421659,2.74500000000006,0.0976897744499925
2.75000000000006,-1.397219,2.75000000000006,0.0964854733611017
2.75500000000005,-1.639612,2.75500000000005,0.0952811722722109
2.76000000000005,-1.512874,2.76000000000005,0.0940768645132136
2.76500000000004,-1.450632,2.76500000000004,0.0916712438730873
2.77000000000004,-1.573732,2.77000000000004,0.0904699243218518
2.77500000000003,-1.645087,2.77500000000003,0.0892686047706163
2.78000000000003,-1.450805,2.78000000000003,0.0880672852193808
2.78500000000003,-1.502845,2.78500000000003,0.0856740242868054
2.79000000000002,-1.585448,2.79000000000002,0.084482089575572
2.79500000000002,-1.435958,2.79500000000002,0.0832901481942321
2.80000000000001,-1.372705,2.80000000000001,0.0820982134829987
2.80500000000001,-1.624181,2.80500000000001,0.0797285247071878
2.81000000000006,-1.685542,2.81000000000006,0.0785507773127168
2.81500000000005,-1.549775,2.81500000000005,0.0773730232481391
2.82000000000005,-1.639467,2.82000000000005,0.0761952758536681
2.82500000000005,-1.793816,2.82500000000005,0.0738574168266065
2.83000000000004,-1.614462,2.83000000000004,0.0726973051940158
2.83500000000004,-1.602994,2.83500000000004,0.0715371935614252
2.84000000000003,-1.77337,2.84000000000003,0.0703770819288346
2.84500000000003,-1.738803,2.84500000000003,0.0680767956123146
2.85000000000002,-1.737613,2.85000000000002,0.0669366209283853
2.85500000000002,-1.9111,2.85500000000002,0.0657964462444559
2.86000000000001,-1.952985,2.86000000000001,0.06465626489042
2.86500000000001,-1.967059,2.86500000000001,0.0623971531420118
2.87000000000006,-1.85684,2.87000000000006,0.061278216077533
2.87500000000006,-1.865206,2.87500000000006,0.0601592790130542
2.88000000000005,-1.973565,2.88000000000005,0.0590403419485753
2.88500000000005,-1.804812,2.88500000000005,0.0568241656764244
2.89000000000004,-1.585279,2.89000000000004,0.0557269231336989
2.89500000000004,-1.647516,2.89500000000004,0.0546296839260268
2.90000000000003,-1.725646,2.90000000000003,0.0535324447183547
2.90500000000003,-1.637965,2.90500000000003,0.0513593806802861
2.91000000000003,-1.449535,2.91000000000003,0.0502835625199963
2.91500000000002,-1.554934,2.91500000000002,0.0492077410246532
2.92000000000002,-1.741034,2.92000000000002,0.04813191952931
2.92500000000001,-1.671189,2.92500000000001,0.0460007871164537
2.93000000000001,-1.579935,2.93000000000001,0.0449454728638871
2.93500000000006,-1.585188,2.93500000000006,0.0438901619463739
2.94000000000005,-1.671527,2.94000000000005,0.0428348510288606
2.94500000000005,-1.614367,2.94500000000005,0.0407432723482095
2.95000000000005,-1.721206,2.95000000000005,0.0397070045850716
2.95500000000004,-1.830016,2.95500000000004,0.0386707401569871
2.96000000000004,-1.697356,2.96000000000004,0.0376344723938492
2.96500000000003,-1.456423,2.96500000000003,0.0355790390209249
2.97000000000003,-1.327371,2.97000000000003,0.0345598734111385
2.97500000000002,-1.384409,2.97500000000002,0.0335407078013521
2.98000000000002,-1.513643,2.98000000000002,0.0325215421915657
2.98500000000001,-1.545616,2.98500000000001,0.0304979419024441
2.99000000000001,-1.494324,2.99000000000001,0.0294935038880555
2.99500000000006,-1.366449,2.99500000000006,0.0284890692087203
3.00000000000006,-1.037566,3.00000000000006,0.027484634529385
3.00500000000005,-0.8809335,3.00500000000005,0.0254877513522951
3.01000000000005,-0.8520678,3.01000000000005,0.0244953028545404
3.01500000000004,-0.9564534,3.01500000000004,0.0235028543567858
3.02000000000004,-0.9646879,3.02000000000004,0.0225104058590311
3.02500000000003,-1.059679,3.02500000000003,0.0205344167909012
3.03000000000003,-1.088359,3.03000000000003,0.019550876220526
3.03500000000003,-1.0374,3.03500000000003,0.0185673373176774
3.04000000000002,-0.9651601,3.04000000000002,0.0175837967473022
3.04500000000002,-0.9081289,3.04500000000002,0.0156222467924592
3.05000000000001,-0.7902681,3.05000000000001,0.0146442357404648
3.05500000000001,-0.8351433,3.05500000000001,0.0136662246884703
3.06000000000006,-0.8088022,3.06000000000006,0.0126882144702392
3.06500000000005,-0.704788,3.06500000000005,0.0107340683337348
3.07000000000005,-0.5229154,3.07000000000005,0.00975793241546153
3.07500000000005,-0.3203613,3.07500000000005,0.00878179649718822
3.08000000000004,-0.1110506,3.08000000000004,0.00780566141267823
3.08500000000004,0.01570557,3.08500000000004,0.00585135602737848
3.09000000000003,0.2650194,3.09000000000003,0.00487318656035204
3.09500000000003,0.4278063,3.09500000000003,0.00389501709332559
3.10000000000002,0.5630963,3.10000000000002,0.00291684741785832
3.10500000000002,0.6528316,3.10500000000002,0.0009543238358909
3.11000000000001,0.6428197,3.11000000000001,-3.00303930411563e-05
3.11500000000001,0.5946958,3.11500000000001,-0.0010143847066523
3.12000000000006,0.394969,3.12000000000006,-0.00199873892581369
3.12500000000006,0.2279973,3.12500000000006,-0.00397801531429882
3.13000000000005,0.2089082,3.13000000000005,-0.00497293758784297
3.13500000000005,0.1993983,3.13500000000005,-0.00596786027826879
3.14000000000004,0.2474278,3.14000000000004,-0.00696278255181294
3.14500000000004,0.08864,3.14500000000004,-0.00896780826154865
3.15000000000003,-0.07332043,3.15000000000003,-0.00997791253150354
3.15500000000003,-0.3141637,3.15500000000003,-0.0109880168014584
3.16000000000003,-0.2516737,3.16000000000003,-0.01199812023765
3.16500000000002,-0.2110673,3.16500000000002,-0.0140383532713703
3.17000000000002,-0.2148292,3.17000000000002,-0.0150684828688991
3.17500000000001,-0.2273865,3.17500000000001,-0.0160986124664279
3.18000000000001,-0.2649411,3.18000000000001,-0.0171287420639567
3.18500000000006,-0.3266461,3.18500000000006,-0.0192141075402994
3.19000000000005,-0.522195,3.19000000000005,-0.0202693434191132
3.19500000000005,-0.6002759,3.19500000000005,-0.0213245792979271
3.20000000000005,-0.7422393,3.20000000000005,-0.022379815176741
3.20500000000004,-0.7632979,3.20500000000004,-0.024520719295783
3.21000000000004,-0.7199122,3.21000000000004,-0.0256063875360111
3.21500000000003,-0.778287,3.21500000000003,-0.0266920574437658
3.22000000000003,-0.7663603,3.22000000000003,-0.0277777256839939
3.22500000000002,-0.7431824,3.22500000000002,-0.0299850807401514
3.23000000000002,-0.7492265,3.23000000000002,-0.0311067658885541
3.23500000000001,-0.6189938,3.23500000000001,-0.0322284510369568
3.24000000000001,-0.4715402,3.24000000000001,-0.0333501361853595
3.24500000000006,-0.2731736,3.24500000000006,-0.0356353847465242
3.25000000000006,-0.03317157,3.25000000000006,-0.0367989448242329
3.25500000000005,0.152683,3.25500000000005,-0.0379625082369949
3.26000000000005,0.18062,3.26000000000005,-0.0391260683147036
3.26500000000004,0.2057067,3.26500000000004,-0.041501216572776
3.27000000000004,0.4614667,3.27000000000004,-0.0427128014180863
3.27500000000003,0.8071721,3.27500000000003,-0.0439243862633966
3.28000000000003,0.9069813,3.28000000000003,-0.0451359744437603
3.28500000000003,1.007412,3.28500000000003,-0.0476136289002357
3.29000000000002,1.027625,3.29000000000002,-0.0488797018464541
3.29500000000002,1.161002,3.29500000000002,-0.0501457714576192
3.30000000000001,1.437087,3.30000000000001,-0.0514118410687843
3.30500000000001,1.62589,3.30500000000001,-0.0540052618956062
3.31000000000006,1.717875,3.31000000000006,-0.0553326097762096
3.31500000000005,1.661103,3.31500000000005,-0.0566599543217598
3.32000000000005,1.660404,3.32000000000005,-0.0579873055374166
3.32500000000005,1.658641,3.32500000000005,-0.0607104299223492
3.33000000000004,1.598717,3.33000000000004,-0.0621062030916251
3.33500000000004,1.724766,3.33500000000004,-0.0635019762609011
3.34000000000003,1.865434,3.34000000000003,-0.064897749430177
3.34500000000003,2.025042,3.34500000000003,-0.0677652549428187
3.35000000000002,2.202881,3.35000000000002,-0.069236980616078
3.35500000000002,2.267137,3.35500000000002,-0.0707087062893372
3.36000000000001,2.225995,3.36000000000001,-0.0721804319625964
3.36500000000001,2.223597,3.36500000000001,-0.0752077598997525
3.37000000000006,2.19819,3.37000000000006,-0.0767633621636494
3.37500000000006,2.227475,3.37500000000006,-0.0783189644275462
3.38000000000005,2.248146,3.38000000000005,-0.0798745600213365
3.38500000000005,2.136662,3.38500000000005,-0.0830779987833518
3.39000000000004,2.031395,3.39000000000004,-0.0847258286113636
3.39500000000004,2.102695,3.39500000000004,-0.0863736584393755
3.40000000000003,2.07876,3.40000000000003,-0.0880214882673874
3.40500000000003,2.001884,3.40500000000003,-0.0914181666880398
3.41000000000003,2.031422,3.41000000000003,-0.093167021950787
3.41500000000002,2.040013,3.41500000000002,-0.0949158705434276
3.42000000000002,2.059004,3.42000000000002,-0.0966647258061749
3.42500000000001,2.100295,3.42500000000001,-0.100272706534168
3.43000000000001,2.16415,3.43000000000001,-0.10213183866952
3.43500000000006,2.179395,3.43500000000006,-0.103990970804873
3.44000000000005,2.234617,3.44000000000005,-0.105850102940226
3.44500000000005,2.215236,3.44500000000005,-0.109688382439188
3.45000000000005,2.24997,3.45000000000005,-0.111667536472905
3.45500000000004,2.169261,3.45500000000004,-0.113646690506622
3.46000000000004,2.054017,3.46000000000004,-0.115625831200126
3.46500000000003,1.955964,3.46500000000003,-0.119714379769253
3.47000000000003,2.001759,3.47000000000003,-0.121823787644876
3.47500000000002,2.063164,3.47500000000002,-0.123933182180286
3.48000000000002,2.117272,3.48000000000002,-0.126042576715696
3.48500000000001,2.156836,3.48500000000001,-0.130402358500067
3.49000000000001,2.108881,3.49000000000001,-0.132652745749027
3.49500000000006,2.022525,3.49500000000006,-0.134903119657775
3.50000000000006,1.985346,3.50000000000006,-0.137153506906735
3.50500000000005,1.841925,3.50500000000005,-0.141806479897314
3.51000000000005,1.763415,3.51000000000005,-0.144209078979145
3.51500000000004,1.791889,3.51500000000004,-0.146611678060977
3.52000000000004,1.719503,3.52000000000004,-0.149014263802595
3.52500000000003,1.619666,3.52500000000003,-0.153983399846551
3.53000000000003,1.438759,3.53000000000003,-0.156549936808676
3.53500000000003,1.38473,3.53500000000003,-0.159116473770801
3.54000000000002,1.557184,3.54000000000002,-0.161683010732925
3.54500000000002,1.395099,3.54500000000002,-0.166992242172781
3.55000000000001,1.162046,3.55000000000001,-0.169734923310298
3.55500000000001,1.097804,3.55500000000001,-0.172477617788028
3.56000000000006,1.087599,3.56000000000006,-0.175220298925545
3.56500000000005,0.9860936,3.56500000000005,-0.180894491918746
3.57000000000005,0.9046878,3.57000000000005,-0.183825990434217
3.57500000000005,0.9533788,3.57500000000005,-0.186757488949688
3.58000000000004,0.9194661,3.58000000000004,-0.189688987465159
3.58500000000004,0.9414454,3.58500000000004,-0.1957538619428
3.59000000000003,0.9514903,3.59000000000003,-0.19888723790497
3.59500000000003,0.8897308,3.59500000000003,-0.202020627207353
3.60000000000002,0.9828192,3.60000000000002,-0.205154003169523
3.60500000000002,0.9077445,3.60500000000002,-0.21163607947549
3.61000000000001,0.9157298,3.61000000000001,-0.21498475313886
3.61500000000001,0.8935087,3.61500000000001,-0.218333440142444
3.62000000000006,0.8081129,3.62000000000006,-0.221682127146028
3.62500000000006,0.791984,3.62500000000006,-0.22860851259359
3.63000000000005,0.6977755,3.63000000000005,-0.232186197697354
3.63500000000005,0.5898257,3.63500000000005,-0.235763882801118
3.64000000000004,0.5012383,3.64000000000004,-0.239341567904883
3.64500000000004,0.492186,3.64500000000004,-0.24673983671477
3.65000000000003,0.317659,3.65000000000003,-0.250560393740467
3.65500000000003,0.4350656,3.65500000000003,-0.25438097744659
3.66000000000003,0.4524783,3.66000000000003,-0.258201534472286
3.66500000000002,0.2881621,3.66500000000002,-0.266099447628216
3.67000000000002,0.185197,3.67000000000002,-0.270176803758449
3.67500000000001,0.2823819,3.67500000000001,-0.274254133208256
3.68000000000001,0.3045171,3.68000000000001,-0.278331489338489
3.68500000000006,0.07731395,3.68500000000006,-0.286756741123111
3.69000000000005,0.0424178,3.69000000000005,-0.2911046367775
3.69500000000005,0.04056671,3.69500000000005,-0.295452559112316
3.70000000000005,-0.1311291,3.70000000000005,-0.299800454766705
3.70500000000004,-0.3539464,3.70500000000004,-0.308780232534568
3.71000000000004,-0.268521,3.71000000000004,-0.313412114648041
3.71500000000003,-0.2061686,3.71500000000003,-0.318043996761515
3.72000000000003,-0.4148691,3.72000000000003,-0.322675878874988
3.72500000000002,-0.4338008,3.72500000000002,-0.332236436165714
3.73000000000002,-0.2781068,3.73000000000002,-0.337165111342966
3.73500000000001,-0.2987715,3.73500000000001,-0.342093786520217
3.74000000000001,-0.4515333,3.74000000000001,-0.347022435017043
3.74500000000006,-0.4525851,3.74500000000006,-0.357188424544666
3.75000000000006,-0.3181706,3.75000000000006,-0.362425712214612
3.75500000000005,-0.3505982,3.75500000000005,-0.367663026564983
3.76000000000005,-0.5187969,3.76000000000005,-0.372900314234929
3.76500000000004,-0.5481535,3.76500000000004,-0.383694014155532
3.77000000000004,-0.5792248,3.77000000000004,-0.389250399725764
3.77500000000003,-0.4858961,3.77500000000003,-0.394806785295996
3.78000000000003,-0.5205472,3.78000000000003,-0.400363170866228
3.78500000000003,-0.8263879,3.78500000000003,-0.411803631004293
3.79000000000002,-0.8243366,3.79000000000002,-0.4176876788917
3.79500000000002,-0.6574989,3.79500000000002,-0.423571753459534
3.80000000000001,-0.8200516,3.80000000000001,-0.429455801346942
3.80500000000001,-0.8921933,3.80500000000001,-0.441557615895735
3.81000000000006,-0.8656498,3.81000000000006,-0.447775409237547
3.81500000000005,-0.9100541,3.81500000000005,-0.453993175898933
3.82000000000005,-1.047396,3.82000000000005,-0.460210942560319
3.82500000000005,-1.040778,3.82500000000005,-0.472982916060567
3.83000000000004,-1.152279,3.83000000000004,-0.479537122899429
3.83500000000004,-1.26556,3.83500000000004,-0.486091329738291
3.84000000000003,-1.297308,3.84000000000003,-0.492645589938005
3.84500000000003,-1.444102,3.84500000000003,-0.50608905641103
3.85000000000002,-1.357295,3.85000000000002,-0.512978316045193
3.85500000000002,-1.402579,3.85500000000002,-0.519867522318503
3.86000000000001,-1.491414,3.86000000000001,-0.526756781952666
3.86500000000001,-1.593781,3.86500000000001,-0.540863630548828
3.87000000000006,-1.604573,3.87000000000006,-0.548081219510827
3.87500000000006,-1.608126,3.87500000000006,-0.555298808472827
3.88000000000005,-1.521704,3.88000000000005,-0.562516397434826
3.88500000000005,-1.649288,3.88500000000005,-0.577266831277703
3.89000000000004,-1.787676,3.89000000000004,-0.584799622797728
3.89500000000004,-1.650963,3.89500000000004,-0.592332467678606
3.90000000000003,-1.483718,3.90000000000003,-0.599865259198631
3.90500000000003,-1.513564,3.90500000000003,-0.615225180703226
3.91000000000003,-1.60077,3.91000000000003,-0.623052257326943
3.91500000000002,-1.600612,3.91500000000002,-0.630879333950661
3.92000000000002,-1.426629,3.92000000000002,-0.638706463935231
3.92500000000001,-1.402829,3.92500000000001,-0.654624753404474
3.93000000000001,-1.501521,3.93000000000001,-0.662716019610854
3.93500000000006,-1.544305,3.93500000000006,-0.67080723245638
3.94000000000005,-1.492803,3.94000000000005,-0.678898445301906
3.94500000000005,-1.323555,3.94500000000005,-0.695304132801454
3.95000000000005,-1.31403,3.95000000000005,-0.703618607455475
3.95500000000004,-1.490448,3.95500000000004,-0.711933082109496
3.96000000000004,-1.600027,3.96000000000004,-0.720247556763517
3.96500000000003,-1.609467,3.96500000000003,-0.737046620470575
3.97000000000003,-1.344597,3.97000000000003,-0.745531262884465
3.97500000000002,-1.308199,3.97500000000002,-0.754015905298354
3.98000000000002,-1.58668,3.98000000000002,-0.762500494351391
3.98500000000001,-1.637133,3.98500000000001,-0.779573192512073
3.99000000000001,-1.513272,3.99000000000001,-0.788161248258865
3.99500000000006,-1.397921,3.99500000000006,-0.796749304005657
4.00000000000006,-1.495409,4.00000000000006,-0.805337413113301
4.00500000000005,-1.538604,4.00500000000005,-0.82253540255657
4.01000000000005,-1.511031,4.01000000000005,-0.8311453896139
4.01500000000004,-1.450494,4.01500000000004,-0.839755323310377
4.02000000000004,-1.529853,4.02000000000004,-0.848365310367707
4.02500000000003,-1.578501,4.02500000000003,-0.865509565432115
4.03000000000003,-1.443215,4.03000000000003,-0.874043886800046
4.03500000000003,-1.390779,4.03500000000003,-0.882578208167977
4.04000000000002,-1.539567,4.04000000000002,-0.891112529535908
4.04500000000002,-1.743523,4.04500000000002,-0.907991154274626
4.05000000000001,-1.822033,4.05000000000001,-0.916335297562855
4.05500000000001,-1.747316,4.05500000000001,-0.924679547572789
4.06000000000006,-1.634763,4.06000000000006,-0.933023797582723
4.06500000000005,-1.444035,4.06500000000005,-0.949390104772837
4.07000000000005,-1.38466,4.07000000000005,-0.957412161953017
4.07500000000005,-1.343477,4.07500000000005,-0.965434219133197
4.08000000000004,-1.372621,4.08000000000004,-0.973456169591671
4.08500000000004,-1.456466,4.08500000000004,-0.989028147125654
4.09000000000003,-1.549549,4.09000000000003,-0.996578174201163
4.09500000000003,-1.646888,4.09500000000003,-1.00412809455497
4.10000000000002,-1.666003,4.10000000000002,-1.01167801490877
4.10500000000002,-1.692739,4.10500000000002,-1.0261395530941
4.11000000000001,-1.680493,4.11000000000001,-1.03305106420391
4.11500000000001,-1.608132,4.11500000000001,-1.03996257531373
4.12000000000006,-1.550183,4.12000000000006,-1.04687408642355
4.12500000000006,-1.443345,4.12500000000006,-1.05988068759396
4.13000000000005,-1.410969,4.13000000000005,-1.06597577765455
4.13500000000005,-1.369542,4.13500000000005,-1.07207086771514
4.14000000000004,-1.324401,4.14000000000004,-1.07816595777573
4.14500000000004,-1.347731,4.14500000000004,-1.08935999749514
4.15000000000003,-1.164481,4.15000000000003,-1.09445905387568
4.15500000000003,-1.066116,4.15500000000003,-1.09955811025621
4.16000000000003,-0.9852033,4.16000000000003,-1.10465716663674
4.16500000000002,-1.007648,4.16500000000002,-1.11369446740402
4.17000000000002,-0.9444769,4.17000000000002,-1.11763271179077
4.17500000000001,-0.8347709,4.17500000000001,-1.12157106289922
4.18000000000001,-0.8066398,4.18000000000001,-1.12550930728597
4.18500000000006,-0.7133995,4.18500000000006,-1.13209595752339
4.19000000000005,-0.5506122,4.19000000000005,-1.13474425665235
4.19500000000005,-0.5144791,4.19500000000005,-1.13739255578132
4.20000000000005,-0.4229043,4.20000000000005,-1.14004096163199
4.20500000000004,-0.3433432,4.20500000000004,-1.14397397665516
4.21000000000004,-0.3006912,4.21000000000004,-1.14525879927106
4.21500000000003,-0.2427993,4.21500000000003,-1.14654351516526
4.22000000000003,-0.160163,4.22000000000003,-1.14782823105945
4.22500000000002,-0.1985465,4.22500000000002,-1.14903066451849
4.23000000000002,-0.2397098,4.23000000000002,-1.14894838208333
4.23500000000001,-0.2326046,4.23500000000001,-1.14886609964818
4.24000000000001,-0.1453392,4.24000000000001,-1.14878371049131
4.24500000000006,-0.117344,4.24500000000006,-1.14732493149499
4.25000000000006,-0.1064339,4.25000000000006,-1.14594843493382
4.25500000000005,-0.1121519,4.25500000000005,-1.14457193837265
4.26000000000005,-0.216481,4.26000000000005,-1.14319544181148
4.26500000000004,-0.3683248,4.26500000000004,-1.1392952970737
4.27000000000004,-0.5599831,4.27000000000004,-1.13677175561879
4.27500000000003,-0.7582282,4.27500000000003,-1.13424821416388
4.28000000000003,-0.9255847,4.28000000000003,-1.13172467270897
4.28500000000003,-1.001946,4.28500000000003,-1.12574334798674
4.29000000000002,-1.142338,4.29000000000002,-1.12228567144113
4.29500000000002,-1.140344,4.29500000000002,-1.11882799489552
4.30000000000001,-1.175721,4.30000000000001,-1.11537031834991
4.30500000000001,-1.173439,4.30500000000001,-1.10778699410219
4.31000000000006,-1.114242,4.31000000000006,-1.1036614531218
4.31500000000005,-1.120538,4.31500000000005,-1.0995358054197
4.32000000000005,-1.187178,4.32000000000005,-1.09541026443931
4.32500000000005,-1.152267,4.32500000000005,-1.08679632867886
4.33000000000004,-1.017185,4.33000000000004,-1.08230793389881
4.33500000000004,-0.8884352,4.33500000000004,-1.07781964584047
4.34000000000003,-0.7440802,4.34000000000003,-1.07333125106042
4.34500000000003,-0.7099119,4.34500000000003,-1.06432105760641
4.35000000000002,-0.569486,4.35000000000002,-1.05979915221074
4.35500000000002,-0.4509142,4.35500000000002,-1.05527735353678
4.36000000000001,-0.3495461,4.36000000000001,-1.05075544814112
4.36500000000001,-0.2852612,4.36500000000001,-1.04201760848026
4.37000000000006,-0.06634049,4.37000000000006,-1.03780167421507
4.37500000000006,0.09783684,4.37500000000006,-1.03358563322817
4.38000000000005,0.2658604,4.38000000000005,-1.02936969896298
4.38500000000005,0.3407353,4.38500000000005,-1.02158114887505
4.39000000000004,0.2809162,4.39000000000004,-1.01800853305231
4.39500000000004,0.4599258,4.39500000000004,-1.01443591722957
4.40000000000003,0.556632,4.40000000000003,-1.01086330140683
4.40500000000003,0.7304301,4.40500000000003,-1.00468752973667
4.41000000000003,0.7504864,4.41000000000003,-1.00208437388925
4.41500000000002,0.9221727,4.41500000000002,-0.999481324763535
4.42000000000002,0.9470264,4.42000000000002,-0.996878168916114
4.42500000000001,0.9861309,4.42500000000001,-0.99295048997824
4.43000000000001,1.055629,4.43000000000001,-0.99162586016608
4.43500000000006,0.9389203,4.43500000000006,-0.990301230353921
4.44000000000005,0.8571414,4.44000000000005,-0.988976600541762
4.44500000000005,0.8357478,4.44500000000005,-0.987894976053667
4.45000000000005,0.8248495,4.45000000000005,-0.988137981377731
4.45500000000004,0.8556099,4.45500000000004,-0.988381093423501
4.46000000000004,0.902836,4.46000000000004,-0.988624098747566
4.46500000000003,0.8786016,4.46500000000003,-0.990947643725839
4.47000000000003,0.8557182,4.47000000000003,-0.993028076658343
4.47500000000002,0.9948277,4.47500000000002,-0.995108509590846
4.48000000000002,1.029499,4.48000000000002,-0.99718894252335
4.48500000000001,1.066629,4.48500000000001,-1.00343877905732
4.49000000000001,1.073534,4.49000000000001,-1.00760818265879
4.49500000000006,1.046449,4.49500000000006,-1.01177758626026
4.50000000000006,1.122012,4.50000000000006,-1.01594698986173
4.50500000000005,1.101667,4.50500000000005,-1.026608594991
4.51000000000005,1.154532,4.51000000000005,-1.03310079651881
4.51500000000004,1.227913,4.51500000000004,-1.03959299804661
4.52000000000004,1.158427,4.52000000000004,-1.04608519957441
4.52500000000003,1.085266,4.52500000000003,-1.06160413642062
4.53000000000003,1.04045,4.53000000000003,-1.07063087173903
4.53500000000003,0.9607614,4.53500000000003,-1.07965760705744
4.54000000000002,0.8869347,4.54000000000002,-1.08868434237584
4.54500000000002,0.8121322,4.54500000000002,-1.10944715695733
4.55000000000001,0.8616403,4.55000000000001,-1.12118323622041
4.55500000000001,0.9501634,4.55500000000001,-1.13291931548349
4.56000000000006,0.9116274,4.56000000000006,-1.14465550146828
4.56500000000005,0.8539351,4.56500000000005,-1.17093614840378
4.57000000000005,0.760299,4.57000000000005,-1.18548071607621
4.57500000000005,0.7823951,4.57500000000005,-1.20002539047034
4.58000000000004,0.7177929,4.58000000000004,-1.21456995814276
4.58500000000004,0.7846376,4.58500000000004,-1.24639490441532
4.59000000000003,0.7101606,4.59000000000003,-1.26367517629374
4.59500000000003,0.6257392,4.59500000000003,-1.28095544817217
4.60000000000002,0.6230509,4.60000000000002,-1.2982357200506
4.60500000000002,0.7245464,4.60500000000002,-1.33503902045445
4.61000000000001,0.6734632,4.61000000000001,-1.35456194225817
4.61500000000001,0.6622469,4.61500000000001,-1.37408486406188
4.62000000000006,0.5878822,4.62000000000006,-1.39360789258731
4.62500000000006,0.4818333,4.62500000000006,-1.43355948331171
4.63000000000005,0.5409209,4.63000000000005,-1.45398815223239
4.63500000000005,0.4378227,4.63500000000005,-1.47441671443137
4.64000000000004,0.4065573,4.64000000000004,-1.49484538335206
4.64500000000004,0.2339441,4.64500000000004,-1.53465268633025
4.65000000000003,0.1356926,4.65000000000003,-1.55403132038775
4.65500000000003,0.2091244,4.65500000000003,-1.57340995444525
4.66000000000003,0.02771344,4.66000000000003,-1.59278869522445
4.66500000000002,-0.1082296,4.66500000000002,-1.6288202909738
4.67000000000002,-0.1920817,4.67000000000002,-1.64547325266564
4.67500000000001,-0.1614324,4.67500000000001,-1.66212632107919
4.68000000000001,-0.223927,4.68000000000001,-1.67877928277103
4.68500000000006,-0.345327,4.68500000000006,-1.7082693715645
4.69000000000005,-0.3939249,4.69000000000005,-1.72110649866613
4.69500000000005,-0.3038374,4.69500000000005,-1.73394362576776
4.70000000000005,-0.3767925,4.70000000000005,-1.74678064614768
4.70500000000004,-0.5137708,4.70500000000004,-1.76802637644783
4.71000000000004,-0.5785143,4.71000000000004,-1.77643508636806
4.71500000000003,-0.5246256,4.71500000000003,-1.78484368956658
4.72000000000003,-0.4330154,4.72000000000003,-1.7932522927651
4.72500000000002,-0.3903698,4.72500000000002,-1.8053413007092
4.73000000000002,-0.395429,4.73000000000002,-1.80902170545477
4.73500000000001,-0.3894644,4.73500000000001,-1.81270189675694
4.74000000000001,-0.4865189,4.74000000000001,-1.81638230150252
4.74500000000006,-0.4305919,4.74500000000006,-1.81888172385192
4.75000000000006,-0.3267437,4.75000000000006,-1.81770074145575
4.75500000000005,-0.2862946,4.75500000000005,-1.81651997250298
4.76000000000005,-0.3104493,4.76000000000005,-1.8153389901068
4.76500000000004,-0.3788268,4.76500000000004,-1.80804050609182
4.77000000000004,-0.4465557,4.77000000000004,-1.80192300447302
4.77500000000003,-0.5086035,4.77500000000003,-1.79580550285421
4.78000000000003,-0.4728603,4.78000000000003,-1.7896878945137
4.78500000000003,-0.3844659,4.78500000000003,-1.77245020459588
4.79000000000002,-0.4564326,4.79000000000002,-1.76133012301857
4.79500000000002,-0.506531,4.79500000000002,-1.75021004144126
4.80000000000001,-0.4291428,4.80000000000001,-1.73908995986395
4.80500000000001,-0.3550054,4.80500000000001,-1.71179385589794
4.81000000000006,-0.2687812,4.81000000000006,-1.69561772678753
4.81500000000005,-0.2394525,4.81500000000005,-1.67944159767711
4.82000000000005,-0.2666148,4.82000000000005,-1.66326557528841
4.82500000000005,-0.2560701,4.82500000000005,-1.62584915868484
4.83000000000004,-0.352607,4.83000000000004,-1.6046089779134
4.83500000000004,-0.4333884,4.83500000000004,-1.58336869042024
4.84000000000003,-0.4451075,4.84000000000003,-1.5621285096488
4.84500000000003,-0.3898004,4.84500000000003,-1.51469903572199
4.85000000000002,-0.3082271,4.85000000000002,-1.48850984928834
4.85500000000002,-0.277022,4.85500000000002,-1.46232066285469
4.86000000000001,-0.2506013,4.86000000000001,-1.43613147642104
4.86500000000001,-0.1854007,4.86500000000001,-1.37920302362775
4.87000000000006,-0.2620964,4.87000000000006,-1.34846375726811
4.87500000000006,-0.2844519,4.87500000000006,-1.31772449090847
4.88000000000005,-0.258474,4.88000000000005,-1.28698522454882
4.88500000000005,-0.1470158,4.88500000000005,-1.22187292446939
4.89000000000004,-0.1069763,4.89000000000004,-1.18749989074959
4.89500000000004,-0.1182265,4.89500000000004,-1.1531268570298
4.90000000000003,-0.03996406,4.90000000000003,-1.11875382331
4.90500000000003,-0.09540182,4.90500000000003,-1.04784717493687
4.91000000000003,-0.132958,4.91000000000003,-1.01131345356182
4.91500000000002,-0.08122984,4.91500000000002,-0.974779732186773
4.92000000000002,-0.01348098,4.92000000000002,-0.938246010811727
4.92500000000001,0.02290732,4.92500000000001,-0.864751094269127
4.93000000000001,0.06971768,4.93000000000001,-0.827789899101573
4.93500000000006,0.05425924,4.93500000000006,-0.790828650573166
4.94000000000005,0.07429229,4.94000000000005,-0.753867455405612
4.94500000000005,0.08326257,4.94500000000005,-0.681179034793603
4.95000000000005,0.08476131,4.95000000000005,-0.645451916070853
4.95500000000004,0.09582518,4.95500000000004,-0.60972474398725
4.96000000000004,0.1539543,4.96000000000004,-0.573997571903647
4.96500000000003,0.1973314,4.96500000000003,-0.505214311949592
4.97000000000003,0.2826288,4.97000000000003,-0.472158224079141
4.97500000000002,0.2577397,4.97500000000002,-0.439102162889115
4.98000000000002,0.3819573,4.98000000000002,-0.406046075018663
4.98500000000001,0.3812463,4.98500000000001,-0.343830468838399
4.99000000000001,0.4968109,4.99000000000001,-0.314670950528586
4.99500000000006,0.6581715,4.99500000000006,-0.2855114588992
5.00000000000006,0.8183659,5.00000000000006,-0.256351940589388
5.00500000000005,0.9390945,5.00500000000005,-0.202952281018399
5.01000000000005,0.9713227,5.01000000000005,-0.178712113076795
5.01500000000004,0.9580799,5.01500000000004,-0.154471945135192
5.02000000000004,1.035034,5.02000000000004,-0.130231790533802
5.02500000000003,1.018654,5.02500000000003,-0.0870091194962379
5.03000000000003,0.9892208,5.03000000000003,-0.0680266097301709
5.03500000000003,0.880945,5.03500000000003,-0.0490441066342104
5.04000000000002,0.8031304,5.04000000000002,-0.0300615968681434
5.04500000000002,0.7458942,5.04500000000002,0.00336210079642011
5.05000000000001,0.6184129,5.05000000000001,0.0178032932806149
5.05500000000001,0.6657518,5.05500000000001,0.0322444893083038
5.06000000000006,0.5566002,5.06000000000006,0.0466856803334127
5.06500000000005,0.6680665,5.06500000000005,0.0721423189734192
5.07000000000005,0.5539181,5.07000000000005,0.0831577599182102
5.07500000000005,0.4953486,5.07500000000005,0.0941732008630012
5.08000000000004,0.4704144,5.08000000000004,0.105188641807792
5.08500000000004,0.37664,5.08500000000004,0.124783153865769
5.09000000000003,0.2853781,5.09000000000003,0.133362204968636
5.09500000000003,0.1874223,5.09500000000003,0.141941269411716
5.10000000000002,0.2485384,5.10000000000002,0.150520333854796
5.10500000000002,0.2816891,5.10500000000002,0.165991526077881
5.11000000000001,0.2316359,5.11000000000001,0.1728836671981
5.11500000000001,0.209038,5.11500000000001,0.179775808318319
5.12000000000006,0.3332827,5.12000000000006,0.186667936098325
5.12500000000006,0.3482439,5.12500000000006,0.199301011298498
5.13000000000005,0.3704493,5.13000000000005,0.205041958718665
5.13500000000005,0.3954074,5.13500000000005,0.210782906138833
5.14000000000004,0.3686848,5.14000000000004,0.216523853559001
5.14500000000004,0.4080005,5.14500000000004,0.227226813349264
5.15000000000003,0.4889418,5.15000000000003,0.232188839059572
5.15500000000003,0.5197523,5.15500000000003,0.237150864769881
5.16000000000003,0.4252338,5.16000000000003,0.242112890480189
5.16500000000002,0.5254928,5.16500000000002,0.251510697169598
5.17000000000002,0.5810847,5.17000000000002,0.255946504829124
5.17500000000001,0.6457813,5.17500000000001,0.260382285808224
5.18000000000001,0.7054182,5.18000000000001,0.264818066787325
5.18500000000006,0.6682068,5.18500000000006,0.273328695936572
5.19000000000005,0.6982098,5.19000000000005,0.277403570787146
5.19500000000005,0.7348264,5.19500000000005,0.281478418957293
5.20000000000005,0.8380035,5.20000000000005,0.28555326712744
5.20500000000004,0.9134884,5.20500000000004,0.293442295701364
5.21000000000004,0.9818531,5.21000000000004,0.29725647610514
5.21500000000003,1.001414,5.21500000000003,0.301070656508916
5.22000000000003,1.136596,5.22000000000003,0.304884810232266
5.22500000000002,1.1184,5.22500000000002,0.312302715836017
5.23000000000002,1.089755,5.23000000000002,0.315906467716418
5.23500000000001,1.209595,5.23500000000001,0.319510192916393
5.24000000000001,1.191639,5.24000000000001,0.323113944796795
5.24500000000006,1.282156,5.24500000000006,0.33012193232864
5.25000000000006,1.325952,5.25000000000006,0.333526194660509
5.25500000000005,1.35117,5.25500000000005,0.336930456992379
5.26000000000005,1.259861,5.26000000000005,0.340334719324248
5.26500000000004,1.352583,5.26500000000004,0.346923797480474
5.27000000000004,1.276716,5.27000000000004,0.350108613304831
5.27500000000003,1.215473,5.27500000000003,0.353293429129187
5.28000000000003,1.187536,5.28000000000003,0.356478244953544
5.28500000000003,0.960189,5.28500000000003,0.362585181123475
5.29000000000002,0.9694474,5.29000000000002,0.365507354829904
5.29500000000002,0.8782348,5.29500000000002,0.368429501855906
5.30000000000001,0.7990612,5.30000000000001,0.371351648881908
5.30500000000001,0.7690578,5.30500000000001,0.376874897362494
5.31000000000006,0.6671796,5.31000000000006,0.379476025497505
5.31500000000005,0.6849223,5.31500000000005,0.38207712695209
5.32000000000005,0.7157789,5.32000000000005,0.384678255087102
5.32500000000005,0.6758679,5.32500000000005,0.389494605669018
5.33000000000004,0.7175752,5.33000000000004,0.391709828115924
5.33500000000004,0.6194883,5.33500000000004,0.393925077243256
5.34000000000003,0.7294882,5.34000000000003,0.396140326370588
5.34500000000003,0.7743874,5.34500000000003,0.400122700182676
5.35000000000002,0.8162649,5.35000000000002,0.401889824867431
5.35500000000002,0.798443,5.35500000000002,0.403656949552187
5.36000000000001,0.7653318,5.36000000000001,0.405424100917369
5.36500000000001,0.8059626,5.36500000000001,0.408458946064676
5.37000000000006,0.7949286,5.37000000000006,0.409726693207654
5.37500000000006,0.8195354,5.37500000000006,0.410994440350632
5.38000000000005,0.8393551,5.38000000000005,0.412262160813183
5.38500000000005,0.8147094,5.38500000000005,0.41426428669407
5.39000000000004,0.7782234,5.39000000000004,0.414998638751552
5.39500000000004,0.873948,5.39500000000004,0.41573301748946
5.40000000000003,0.7721254,5.40000000000003,0.416467369546942
5.40500000000003,0.5523916,5.40500000000003,0.417389365043615
5.41000000000003,0.4454446,5.41000000000003,0.417576981802379
5.41500000000002,0.4082179,5.41500000000002,0.417764598561142
5.42000000000002,0.5088593,5.42000000000002,0.417952215319906
5.42500000000001,0.4561993,5.42500000000001,0.417787863893003
5.43000000000001,0.4054801,5.43000000000001,0.417435922387762
5.43500000000006,0.3201733,5.43500000000006,0.417083954202095
5.44000000000005,0.2893091,5.44000000000005,0.416731986016428
5.44500000000005,0.1392229,5.44500000000005,0.415513410899389
5.45000000000005,0.04941022,5.45000000000005,0.41464677728759
5.45500000000004,0.02315918,5.45500000000004,0.413780143675792
5.46000000000004,0.036897,5.46000000000004,0.41291353674442
5.46500000000003,0.07480823,5.46500000000003,0.410704023908774
5.47000000000003,0.1070192,5.47000000000003,0.409361171365352
5.47500000000002,0.219925,5.47500000000002,0.408018292141504
5.48000000000002,0.1558124,5.48000000000002,0.406675439598083
5.48500000000001,0.143046,5.48500000000001,0.403560953377836
5.49000000000001,0.1652592,5.49000000000001,0.401789346381438
5.49500000000006,0.2112763,5.49500000000006,0.400017712704613
5.50000000000006,0.2529112,5.50000000000006,0.398246105708215
5.50500000000005,0.2922458,5.50500000000005,0.394326884465523
5.51000000000005,0.1256472,5.51000000000005,0.39217927021923
5.51500000000004,0.003902813,5.51500000000004,0.390031655972937
5.52000000000004,0.01057743,5.52000000000004,0.387884041726644
5.52500000000003,-0.1257904,5.52500000000003,0.3832679277452
5.53000000000003,-0.1106051,5.53000000000003,0.380799428010048
5.53500000000003,-0.2093963,5.53500000000003,0.378330928274897
5.54000000000002,-0.2146025,5.54000000000002,0.375862428539746
5.54500000000002,-0.2252519,5.54500000000002,0.370659825424179
5.55000000000001,-0.2302987,5.55000000000001,0.367925722043764
5.55500000000001,-0.3371914,5.55500000000001,0.365191618663349
5.56000000000006,-0.3915203,5.56000000000006,0.362457515282934
5.56500000000005,-0.4483927,5.56500000000005,0.356777626018687
5.57000000000005,-0.4796029,5.57000000000005,0.353831813454428
5.57500000000005,-0.5123593,5.57500000000005,0.350886000890169
5.58000000000004,-0.474257,5.58000000000004,0.347940215006337
5.58500000000004,-0.4116795,5.58500000000004,0.341888133793177
5.59000000000003,-0.3605841,5.59000000000003,0.338781891824702
5.59500000000003,-0.2962956,5.59500000000003,0.3356756231758
5.60000000000002,-0.2887919,5.60000000000002,0.332569381207326
5.60500000000002,-0.2946413,5.60500000000002,0.326244092427365
5.61000000000001,-0.3463072,5.61000000000001,0.323025072296305
5.61500000000001,-0.3699981,5.61500000000001,0.31980602548482
5.62000000000006,-0.3922992,5.62000000000006,0.31658700535376
5.62500000000006,-0.2152063,5.62500000000006,0.310079489261178
5.63000000000005,-0.2213472,5.63000000000005,0.306791019980081
5.63500000000005,-0.2192357,5.63500000000005,0.303502550698984
5.64000000000004,-0.1615162,5.64000000000004,0.300214081417888
5.64500000000004,-0.2515538,5.64500000000004,0.293606220241444
5.65000000000003,-0.2848811,5.65000000000003,0.290286828346097
5.65500000000003,-0.2361081,5.65500000000003,0.28696743645075
5.66000000000003,-0.2950594,5.66000000000003,0.283648044555403
5.66500000000002,-0.3013256,5.66500000000002,0.277011768724796
5.67000000000002,-0.272903,5.67000000000002,0.273694884789535
5.67500000000001,-0.3250107,5.67500000000001,0.270378000854274
5.68000000000001,-0.4166737,5.68000000000001,0.267061116919013
5.68500000000006,-0.4040181,5.68500000000006,0.260458164941035
5.69000000000005,-0.5448646,5.69000000000005,0.257172070217892
5.69500000000005,-0.6459796,5.69500000000005,0.253886002175175
5.70000000000005,-0.7517017,5.70000000000005,0.250599907452032
5.70500000000004,-1.008517,5.70500000000004,0.244081852591004
5.71000000000004,-1.231869,5.71000000000004,0.240849865772692
5.71500000000003,-1.381904,5.71500000000003,0.23761787895438
5.72000000000003,-1.533664,5.72000000000003,0.234385918816495
5.72500000000002,-1.693221,5.72500000000002,0.227994622661508
5.73000000000002,-1.897051,5.73000000000002,0.22483534000526
5.73500000000001,-2.024116,5.73500000000001,0.221676030668585
5.74000000000001,-2.103682,5.74000000000001,0.218516734672124
5.74500000000006,-2.096042,5.74500000000006,0.212285094188986
5.75000000000006,-2.057039,5.75000000000006,0.209212763042523
5.75500000000005,-2.029666,5.75500000000005,0.206140418555847
5.76000000000005,-1.996657,5.76000000000005,0.203068074069171
5.76500000000004,-1.957989,5.76500000000004,0.197020755312132
5.77000000000004,-1.929675,5.77000000000004,0.194045781041768
5.77500000000003,-1.835416,5.77500000000003,0.191070806771404
5.78000000000003,-1.698785,5.78000000000003,0.188095819160827
5.78500000000003,-1.685689,5.78500000000003,0.182250257788568
5.79000000000002,-1.612311,5.79000000000002,0.179379670686671
5.79500000000002,-1.486357,5.79500000000002,0.176509083584775
5.80000000000001,-1.401251,5.80000000000001,0.173638496482879
5.80500000000001,-1.360086,5.80500000000001,0.168005818233227
5.81000000000006,-1.254091,5.81000000000006,0.165243740425684
5.81500000000005,-1.087504,5.81500000000005,0.162481649277928
5.82000000000005,-0.9589801,5.82000000000005,0.159719571470385
5.82500000000005,-0.8645796,5.82500000000005,0.154305552655665
5.83000000000004,-0.9188472,5.83000000000004,0.151653611648489
5.83500000000004,-0.7574697,5.83500000000004,0.149001683981526
5.84000000000003,-0.5906776,5.84000000000003,0.146349756314562
5.84500000000003,-0.588917,5.84500000000003,0.141155664255032
5.85000000000002,-0.4626245,5.85000000000002,0.138613486522252
5.85500000000002,-0.4402607,5.85500000000002,0.136071322129685
5.86000000000001,-0.3212819,5.86000000000001,0.133529157737118
5.86500000000001,-0.3918975,5.86500000000001,0.128552511153117
5.87000000000006,-0.3678172,5.87000000000006,0.126118028961684
5.87500000000006,-0.2178053,5.87500000000006,0.123683560110464
5.88000000000005,-0.1822606,5.88000000000005,0.12124907791903
5.88500000000005,-0.1873354,5.88500000000005,0.116484393982925
5.89000000000004,-0.1423129,5.89000000000004,0.11415417889804
5.89500000000004,-0.01430474,5.89500000000004,0.111823970483261
5.90000000000003,0.06414457,5.90000000000003,0.109493762068483
5.90500000000003,0.1553662,5.90500000000003,0.104933103353405
5.91000000000003,0.1384955,5.91000000000003,0.102702653053106
5.91500000000002,0.1453144,5.91500000000002,0.100472209422913
5.92000000000002,0.1845903,5.92000000000002,0.0982417591226139
5.92500000000001,0.236107,5.92500000000001,0.093875273881099
5.93000000000001,0.2545423,5.93000000000001,0.0917392389398833
5.93500000000006,0.4124152,5.93500000000006,0.0896032039986676
5.94000000000005,0.4735582,5.94000000000005,0.0874671690574519
5.94500000000005,0.3530755,5.94500000000005,0.0832835114381538
5.95000000000005,0.4209527,5.95000000000005,0.0812358887600714
5.95500000000004,0.484537,5.95500000000004,0.079188266081989
5.96000000000004,0.3572357,5.96000000000004,0.0771406434039066
5.96500000000003,0.3328264,5.96500000000003,0.0731273136270357
5.97000000000003,0.4229896,5.97000000000003,0.0711616065282472
5.97500000000002,0.4672149,5.97500000000002,0.0691958994294587
5.98000000000002,0.5757424,5.98000000000002,0.0672301923306702
5.98500000000001,0.5777076,5.98500000000001,0.0633738235025774
5.99000000000001,0.5536868,5.99000000000001,0.061483161773273
5.99500000000006,0.7123905,5.99500000000006,0.0595925000439687
6.00000000000006,0.7524064,6.00000000000006,0.057701844984771
6.00500000000005,0.8606118,6.00500000000005,0.053988436551679
6.01000000000005,1.033476,6.01000000000005,0.0521656931829447
6.01500000000004,1.067489,6.01500000000004,0.050342946479157
6.02000000000004,1.110239,6.02000000000004,0.0485202031104227
6.02500000000003,1.220563,6.02500000000003,0.0449353009513048
6.03000000000003,1.130008,6.03000000000003,0.0431731421609213
6.03500000000003,1.153342,6.03500000000003,0.041410986705591
6.04000000000002,1.162276,6.04000000000002,0.0396488279152075
6.04500000000002,1.17992,6.04500000000002,0.0361776444037064
6.05000000000001,1.158188,6.05000000000001,0.0344686130124822
6.05500000000001,1.254465,6.05500000000001,0.0327595849563113
6.06000000000006,1.253976,6.06000000000006,0.0310505569001403
6.06500000000005,1.188586,6.06500000000005,0.0276780726236939
6.07000000000005,1.244516,6.07000000000005,0.0260146180709449
6.07500000000005,1.306638,6.07500000000005,0.0243511651857227
6.08000000000004,1.173311,6.08000000000004,0.0226877106329738
6.08500000000004,1.216308,6.08500000000004,0.0193987594366744
6.09000000000003,1.252745,6.09000000000003,0.017773262793124
6.09500000000003,1.243692,6.09500000000003,0.0161477661495735
6.10000000000002,1.20445,6.10000000000002,0.0145222695060231
6.10500000000002,1.170855,6.10500000000002,0.0113015685080976
6.11000000000001,1.162934,6.11000000000001,0.0097063641537226
6.11500000000001,1.082673,6.11500000000001,0.00811115979934757
6.12000000000006,0.9746155,6.12000000000006,0.0065159558618542
6.12500000000006,1.038119,6.12500000000006,0.00334813526070261
6.13000000000005,1.045699,6.13000000000005,0.00177551838860356
6.13500000000005,1.005885,6.13500000000005,0.00020290173797289
6.14000000000004,1.035185,6.14000000000004,-0.00136971514715371
6.14500000000004,1.019888,6.14500000000004,-0.0045001066534966
6.15000000000003,1.063567,6.15000000000003,-0.00605788170462209
6.15500000000003,1.049627,6.15500000000003,-0.00761565675574759
6.16000000000003,0.9956781,6.16000000000003,-0.00917343180687308
6.16500000000002,0.951735,6.16500000000002,-0.0122819332739625
6.17000000000002,1.002877,6.17000000000002,-0.0138326605236898
6.17500000000001,1.038034,6.17500000000001,-0.0153833869396538
6.18000000000001,1.041023,6.18000000000001,-0.0169341133556177
6.18500000000006,1.073891,6.18500000000006,-0.020036371602919
6.19000000000005,1.163664,6.19000000000005,-0.0215879034342563
6.19500000000005,1.076635,6.19500000000005,-0.0231394352655935
6.20000000000005,1.01373,6.20000000000005,-0.0246909654294042
6.20500000000004,1.066076,6.20500000000004,-0.0278027635966863
6.21000000000004,1.054767,6.21000000000004,-0.0293630299326311
6.21500000000003,1.043373,6.21500000000003,-0.0309232946010493
6.22000000000003,0.8391781,6.22000000000003,-0.0324835592694675
6.22500000000002,0.8765308,6.22500000000002,-0.0356208539192714
6.23000000000002,0.8405566,6.23000000000002,-0.0371978805656039
6.23500000000001,0.8140596,6.23500000000001,-0.0387749072119364
6.24000000000001,0.7375628,6.24000000000001,-0.0403519338582688
6.24500000000006,0.6149556,6.24500000000006,-0.0435308966640738
6.25000000000006,0.6577911,6.25000000000006,-0.0451328328235464
6.25500000000005,0.7761297,6.25500000000005,-0.0467347689830189
6.26000000000005,0.6909292,6.26000000000005,-0.0483367051424914
6.26500000000004,0.6645486,6.26500000000004,-0.0515737779170944
6.27000000000004,0.6409358,6.27000000000004,-0.0532089145322249
6.27500000000003,0.7283021,6.27500000000003,-0.0548440544824087
6.28000000000003,0.8666021,6.28000000000003,-0.0564791944325925
6.28500000000003,0.6926378,6.28500000000003,-0.0597911358188544
6.29000000000002,0.5906278,6.29000000000002,-0.061467940589986
6.29500000000002,0.6935602,6.29500000000002,-0.0631447520312241
6.30000000000001,0.8290642,6.30000000000001,-0.0648215568023556
6.30500000000001,0.7711531,6.30500000000001,-0.068225512309321
6.31000000000006,0.7712866,6.31000000000006,-0.069952663045155
6.31500000000005,0.7983485,6.31500000000005,-0.0716798071108823
6.32000000000005,0.769649,6.32000000000005,-0.0734069578467162
6.32500000000005,0.7794644,6.32500000000005,-0.0769204965351993
6.33000000000004,0.7336082,6.33000000000004,-0.0787068844878486
6.33500000000004,0.8147247,6.33500000000004,-0.0804932724404978
6.34000000000003,0.7491074,6.34000000000003,-0.082279660393147
6.34500000000003,0.5942008,6.34500000000003,-0.085920851581958
6.35000000000002,0.4567936,6.35000000000002,-0.0877756481480132
6.35500000000002,0.3665017,6.35500000000002,-0.0896304447140683
6.36000000000001,0.2086033,6.36000000000001,-0.0914852412801235
6.36500000000001,0.149781,6.36500000000001,-0.0952727012368145
6.37000000000006,0.1768561,6.37000000000006,-0.0972053579573438
6.37500000000006,0.2764954,6.37500000000006,-0.0991380213479798
6.38000000000005,0.2630504,6.38000000000005,-0.101070684738616
6.38500000000005,0.2164099,6.38500000000005,-0.105023643380547
6.39000000000004,0.1786871,6.39000000000004,-0.10704394530195
6.39500000000004,0.1227606,6.39500000000004,-0.109064247223352
6.40000000000003,0.1597158,6.40000000000003,-0.111084549144754
6.40500000000003,0.1907868,6.40500000000003,-0.115222916740161
6.41000000000003,0.2506797,6.41000000000003,-0.117340982414166
6.41500000000002,0.2054005,6.41500000000002,-0.119459048088171
6.42000000000002,0.05198856,6.42000000000002,-0.121577113762176
6.42500000000001,-0.09858404,6.42500000000001,-0.125921487600274
6.43000000000001,-0.07555342,6.43000000000001,-0.128147809104581
6.43500000000006,-0.1199711,6.43500000000006,-0.130374130608888
6.44000000000005,-0.03755037,6.44000000000005,-0.132600452113195
6.44500000000005,0.07963838,6.44500000000005,-0.1371722365661
6.45000000000005,0.04423676,6.45000000000005,-0.139517699514698
6.45500000000004,-0.07190873,6.45500000000004,-0.14186317580351
6.46000000000004,-0.2389031,6.46000000000004,-0.144208638752109
6.46500000000003,-0.4097427,6.46500000000003,-0.149030005254197
6.47000000000003,-0.4077861,6.47000000000003,-0.151505922147901
6.47500000000002,-0.4320759,6.47500000000002,-0.153981825701391
6.48000000000002,-0.3392796,6.48000000000002,-0.15645772925488
6.48500000000001,-0.3545137,6.48500000000001,-0.161551716354388
6.49000000000001,-0.3494696,6.49000000000001,-0.164169786560192
6.49500000000006,-0.4653411,6.49500000000006,-0.166787856765996
6.50000000000006,-0.5501915,6.50000000000006,-0.1694059269718
6.50500000000005,-0.6269081,6.50500000000005,-0.174796386969968
6.51000000000005,-0.6152547,6.51000000000005,-0.177568763422119
6.51500000000004,-0.5606756,6.51500000000004,-0.180341153214483
6.52000000000004,-0.5346556,6.52000000000004,-0.183113543006847
6.52500000000003,-0.4879665,6.52500000000003,-0.188825208658991
6.53000000000003,-0.5125455,6.53000000000003,-0.191764484518771
6.53500000000003,-0.6120622,6.53500000000003,-0.194703773718764
6.54000000000002,-0.6599402,6.54000000000002,-0.197643049578543
6.54500000000002,-0.7340454,6.54500000000002,-0.203701520753837
6.55000000000001,-0.6913864,6.55000000000001,-0.206820689388925
6.55500000000001,-0.6208284,6.55500000000001,-0.209939871364226
6.56000000000006,-0.6340449,6.56000000000006,-0.213059053339527
6.56500000000005,-0.6313995,6.56500000000005,-0.219490703639512
6.57000000000005,-0.6747065,6.57000000000005,-0.222803185304409
6.57500000000005,-0.7320682,6.57500000000005,-0.226115653629094
6.58000000000004,-0.809861,6.58000000000004,-0.229428135293991
6.58500000000004,-0.8821614,6.58500000000004,-0.236260165413429
6.59000000000003,-1.070428,6.59000000000003,-0.239779713867968
6.59500000000003,-0.9903369,6.59500000000003,-0.243299262322508
6.60000000000002,-0.9485597,6.60000000000002,-0.246818810777048
6.60500000000002,-0.8468592,6.60500000000002,-0.254079061740934
6.61000000000001,-0.7934973,6.61000000000001,-0.257819790930706
6.61500000000001,-0.7880742,6.61500000000001,-0.261560493440052
6.62000000000006,-0.8987967,6.62000000000006,-0.265301195949397
6.62500000000006,-0.9658739,6.62500000000006,-0.273018135772748
6.63000000000005,-1.165842,6.63000000000005,-0.276994346406327
6.63500000000005,-1.204026,6.63500000000005,-0.280970557039906
6.64000000000004,-1.176141,6.64000000000004,-0.284946794353911
6.64500000000004,-1.097864,6.64500000000004,-0.293149237897288
6.65000000000003,-0.9961135,6.65000000000003,-0.297375470807086
6.65500000000003,-1.015955,6.65500000000003,-0.301601730397311
6.66000000000003,-1.033679,6.66000000000003,-0.305827963307109
6.66500000000002,-1.092756,6.66500000000002,-0.314545018915764
6.67000000000002,-1.10142,6.67000000000002,-0.319035841614621
6.67500000000001,-1.114769,6.67500000000001,-0.323526664313478
6.68000000000001,-1.196641,6.68000000000001,-0.328017487012335
6.68500000000006,-1.354586,6.68500000000006,-0.337278182990241
6.69000000000005,-1.287838,6.69000000000005,-0.34204805626929
6.69500000000005,-1.207223,6.69500000000005,-0.346817929548339
6.70000000000005,-1.086382,6.70000000000005,-0.351587802827388
6.70500000000004,-1.09921,6.70500000000004,-0.361420767272121
6.71000000000004,-1.220727,6.71000000000004,-0.366483858437804
6.71500000000003,-1.181438,6.71500000000003,-0.371546949603488
6.72000000000003,-1.133293,6.72000000000003,-0.376610040769171
6.72500000000002,-1.125181,6.72500000000002,-0.387043074685086
6.73000000000002,-1.081621,6.73000000000002,-0.392413017435318
6.73500000000001,-1.058822,6.73500000000001,-0.397782986865976
6.74000000000001,-1.139045,6.74000000000001,-0.403152929616208
6.74500000000006,-1.039383,6.74500000000006,-0.414212499986339
6.75000000000006,-1.078068,6.75000000000006,-0.419902100925813
6.75500000000005,-1.121347,6.75500000000005,-0.425591728545713
6.76000000000005,-1.2217,6.76000000000005,-0.431281329485186
6.76500000000004,-1.228037,6.76500000000004,-0.442991822219305
6.77000000000004,-1.159155,6.77000000000004,-0.449012687333524
6.77500000000003,-1.10325,6.77500000000003,-0.455033605808596
6.78000000000003,-1.235361,6.78000000000003,-0.461054470922815
6.78500000000003,-1.247583,6.78500000000003,-0.47343744380549
6.79000000000002,-1.273443,6.79000000000002,-0.479799498213092
6.79500000000002,-1.194288,6.79500000000002,-0.486161552620695
6.80000000000001,-1.154217,6.80000000000001,-0.49252366038915
6.80500000000001,-1.196685,6.80500000000001,-0.50559674918226
6.81000000000006,-1.223878,6.81000000000006,-0.512307730206915
6.81500000000005,-1.223426,6.81500000000005,-0.519018764592423
6.82000000000005,-1.190655,6.82000000000005,-0.525729745617078
6.82500000000005,-1.207722,6.82500000000005,-0.539505543481906
6.83000000000004,-1.273504,6.83000000000004,-0.546570306961226
6.83500000000004,-1.205339,6.83500000000004,-0.553635070440547
6.84000000000003,-1.113754,6.84000000000003,-0.560699833919867
6.84500000000003,-1.089913,6.84500000000003,-0.57518437063279
6.85000000000002,-1.103368,6.85000000000002,-0.582604090505539
6.85500000000002,-1.150533,6.85500000000002,-0.590023863739142
6.86000000000001,-1.124732,6.86000000000001,-0.597443583611891
6.86500000000001,-1.231779,6.86500000000001,-0.612634778099646
6.87000000000006,-1.17076,6.87000000000006,-0.620406199353798
6.87500000000006,-1.204943,6.87500000000006,-0.62817762060795
6.88000000000005,-1.324349,6.88000000000005,-0.635949041862102
6.88500000000005,-1.305606,6.88500000000005,-0.651834834571936
6.89000000000004,-1.19101,6.89000000000004,-0.659949152666764
6.89500000000004,-1.144407,6.89500000000004,-0.668063470761592
6.90000000000003,-1.175755,6.90000000000003,-0.67617778885642
6.90500000000003,-1.277992,6.90500000000003,-0.692734007321972
6.91000000000003,-1.187279,6.91000000000003,-0.701175907692696
6.91500000000002,-1.11601,6.91500000000002,-0.70961780806342
6.92000000000002,-1.216012,6.92000000000002,-0.718059708434145
6.92500000000001,-1.325098,6.92500000000001,-0.735248199645599
6.93000000000001,-1.389241,6.93000000000001,-0.743994843847182
6.93500000000006,-1.356943,6.93500000000006,-0.752741434687912
6.94000000000005,-1.338232,6.94000000000005,-0.761488078889496
6.94500000000005,-1.397324,6.94500000000005,-0.779254468137756
6.95000000000005,-1.369624,6.95000000000005,-0.788274266545287
6.95500000000004,-1.387145,6.95500000000004,-0.797294118313671
6.96000000000004,-1.327149,6.96000000000004,-0.806313916721202
6.96500000000003,-1.383789,6.96500000000003,-0.824585633246338
6.97000000000003,-1.374115,6.97000000000003,-0.833837604724796
6.97500000000002,-1.481507,6.97500000000002,-0.843089522842401
6.98000000000002,-1.41658,6.98000000000002,-0.852341440960007
6.98500000000001,-1.392557,6.98500000000001,-0.871025903682253
6.99000000000001,-1.448844,6.99000000000001,-0.880458501647746
6.99500000000006,-1.449564,6.99500000000006,-0.889891046252387
7.00000000000006,-1.414526,7.00000000000006,-0.89932364421788
7.00500000000005,-1.406673,7.00500000000005,-0.918306767633755
7.01000000000005,-1.339727,7.01000000000005,-0.927857399805843
7.01500000000004,-1.394601,7.01500000000004,-0.937408031977931
7.02000000000004,-1.296406,7.02000000000004,-0.946958664150018
7.02500000000003,-1.153467,7.02500000000003,-0.966103897836976
7.03000000000003,-1.194156,7.03000000000003,-0.975698499351845
7.03500000000003,-1.209401,7.03500000000003,-0.985292994145009
7.04000000000002,-1.144279,7.04000000000002,-0.994887595659879
7.04500000000002,-1.219202,7.04500000000002,-1.01403453689413
7.05000000000001,-1.26981,7.05000000000001,-1.02358698333521
7.05500000000001,-1.171108,7.05500000000001,-1.03313932305459
7.06000000000006,-1.264038,7.06000000000006,-1.04269176949568
7.06500000000005,-1.207423,7.06500000000005,-1.06165600316963
7.07000000000005,-1.159425,7.07000000000005,-1.0710677904025
7.07500000000005,-1.261247,7.07500000000005,-1.08047957763536
7.08000000000004,-1.273269,7.08000000000004,-1.08989136486823
7.08500000000004,-1.256885,7.08500000000004,-1.10846339627344
7.09000000000003,-1.35507,7.09000000000003,-1.11762353372407
7.09500000000003,-1.338581,7.09500000000003,-1.12678377789641
7.10000000000002,-1.229653,7.10000000000002,-1.13594402206875
7.10500000000002,-1.282978,7.10500000000002,-1.15388917017419
7.11000000000001,-1.214214,7.11000000000001,-1.1626740741073
7.11500000000001,-1.126016,7.11500000000001,-1.17145908476211
7.12000000000006,-1.25817,7.12000000000006,-1.18024398869522
7.12500000000006,-1.138424,7.12500000000006,-1.19730313319926
7.13000000000005,-1.128912,7.13000000000005,-1.2055772670485
7.13500000000005,-1.028945,7.13500000000005,-1.21385140089773
7.14000000000004,-0.9293445,7.14000000000004,-1.22212564146868
7.14500000000004,-1.003451,7.14500000000004,-1.23801799756341
7.15000000000003,-1.009622,7.15000000000003,-1.24563632653062
7.15500000000003,-0.9024308,7.15500000000003,-1.25325454877613
7.16000000000003,-1.04117,7.16000000000003,-1.26087277102163
7.16500000000002,-1.016293,7.16500000000002,-1.27530400024251
7.17000000000002,-0.9757391,7.17000000000002,-1.28211679377448
7.17500000000001,-0.9952151,7.17500000000001,-1.28892969402816
7.18000000000001,-1.045044,7.18000000000001,-1.29574259428184
7.18500000000006,-1.162038,7.18500000000006,-1.30841771783409
7.19000000000005,-1.1545,7.19000000000005,-1.31428004785437
7.19500000000005,-1.189245,7.19500000000005,-1.32014237787465
7.20000000000005,-1.143371,7.20000000000005,-1.32600470789493
7.20500000000004,-1.111881,7.20500000000004,-1.33664977115981
7.21000000000004,-1.229274,7.21000000000004,-1.34143261112611
7.21500000000003,-1.187026,7.21500000000003,-1.34621545109241
7.22000000000003,-1.121018,7.22000000000003,-1.35099829105871
7.22500000000002,-1.124778,7.22500000000002,-1.35938480286413
7.23000000000002,-1.078632,7.23000000000002,-1.36298847470326
7.23500000000001,-1.139462,7.23500000000001,-1.36659214654238
7.24000000000001,-1.194333,7.24000000000001,-1.3701958183815
7.24500000000006,-1.196032,7.24500000000006,-1.37616540371609
7.25000000000006,-1.131413,7.25000000000006,-1.37853121048986
7.25500000000005,-1.116165,7.25500000000005,-1.38089701726362
7.26000000000005,-1.11519,7.26000000000005,-1.38326293075909
7.26500000000004,-1.165717,7.26500000000004,-1.38674686084432
7.27000000000004,-1.206506,7.27000000000004,-1.3878650908775
7.27500000000003,-1.144113,7.27500000000003,-1.38898321418897
7.28000000000003,-1.238529,7.28000000000003,-1.39010133750045
7.28500000000003,-1.138866,7.28500000000003,-1.39113248262171
7.29000000000002,-1.21529,7.29000000000002,-1.39104539770979
7.29500000000002,-1.160115,7.29500000000002,-1.39095841951958
7.30000000000001,-1.138012,7.30000000000001,-1.39087133460766
7.30500000000001,-1.206066,7.30500000000001,-1.38958608510493
7.31000000000006,-1.328021,7.31000000000006,-1.38838770707071
7.31500000000005,-1.170878,7.31500000000005,-1.3871894357582
7.32000000000005,-1.148384,7.32000000000005,-1.38599116444568
7.32500000000005,-1.247511,7.32500000000005,-1.3826245215151
7.33000000000004,-1.246917,7.33000000000004,-1.38045614989704
7.33500000000004,-1.223692,7.33500000000004,-1.37828788500067
7.34000000000003,-1.316518,7.34000000000003,-1.37611951338261
7.34500000000003,-1.33194,7.34500000000003,-1.37099527067951
7.35000000000002,-1.345013,7.35000000000002,-1.36803929287278
7.35500000000002,-1.366752,7.35500000000002,-1.36508342178775
7.36000000000001,-1.436242,7.36000000000001,-1.36212744398101
7.36500000000001,-1.40462,7.36500000000001,-1.35564420707649
7.37000000000006,-1.453322,7.37000000000006,-1.35211684125701
7.37500000000006,-1.437077,7.37500000000006,-1.34858947543752
7.38000000000005,-1.485802,7.38000000000005,-1.34506210961803
7.38500000000005,-1.483102,7.38500000000005,-1.33767814151672
7.39000000000004,-1.528616,7.39000000000004,-1.33382153923489
7.39500000000004,-1.456685,7.39500000000004,-1.32996493695307
7.40000000000003,-1.415715,7.40000000000003,-1.32610844139295
7.40500000000003,-1.375603,7.40500000000003,-1.31832661477248
7.41000000000003,-1.327544,7.41000000000003,-1.31440149715555
7.41500000000002,-1.356032,7.41500000000002,-1.31047627281691
7.42000000000002,-1.296843,7.42000000000002,-1.30655115519997
7.42500000000001,-1.226913,7.42500000000001,-1.29890411809391
7.43000000000001,-1.185068,7.43000000000001,-1.29518230532648
7.43500000000006,-1.09544,7.43500000000006,-1.29146038583736
7.44000000000005,-1.083595,7.44000000000005,-1.28773857306993
7.44500000000005,-1.133025,7.44500000000005,-1.2807750884894
7.45000000000005,-1.086462,7.45000000000005,-1.27753330995458
7.45500000000004,-1.066075,7.45500000000004,-1.27429163814147
7.46000000000004,-1.073343,7.46000000000004,-1.27104996632836
7.46500000000003,-1.067661,7.46500000000003,-1.26532295943101
7.47000000000003,-1.115215,7.47000000000003,-1.26283762434677
7.47500000000002,-1.105307,7.47500000000002,-1.26035239598424
7.48000000000002,-1.102527,7.48000000000002,-1.2578670609
7.48500000000001,-1.174469,7.48500000000001,-1.2539241207582
7.49000000000001,-1.102281,7.49000000000001,-1.25246651570064
7.49500000000006,-1.068909,7.49500000000006,-1.25100891064307
7.50000000000006,-0.9911677,7.50000000000006,-1.24955130558551
7.50500000000005,-0.9219951,7.50500000000005,-1.2479266810584
7.51000000000005,-0.9920495,7.51000000000005,-1.24775955486715
7.51500000000004,-0.9670461,7.51500000000004,-1.24759242867589
7.52000000000004,-0.9220501,7.52000000000004,-1.24742540920634
7.52500000000003,-0.9315899,7.52500000000003,-1.24863349891579
7.53000000000003,-0.8559198,7.53000000000003,-1.25000860809478
7.53500000000003,-0.8280311,7.53500000000003,-1.25138371727378
7.54000000000002,-0.7293988,7.54000000000002,-1.25275893317448
7.54500000000002,-0.6909132,7.54500000000002,-1.25728948302831
7.55000000000001,-0.6607258,7.55000000000001,-1.26044503042486
7.55500000000001,-0.6305332,7.55500000000001,-1.2636004710997
7.56000000000006,-0.717966,7.56000000000006,-1.26675601849624
7.56500000000005,-0.675217,7.56500000000005,-1.27506867888127
7.57000000000005,-0.7515109,7.57000000000005,-1.28022579186974
7.57500000000005,-0.6751568,7.57500000000005,-1.28538290485822
7.58000000000004,-0.5995716,7.58000000000004,-1.2905400178467
7.58500000000004,-0.7036368,7.58500000000004,-1.30305484539686
7.59000000000003,-0.7051799,7.59000000000003,-1.31041245323685
7.59500000000003,-0.6326004,7.59500000000003,-1.31777016779854
7.60000000000002,-0.6666393,7.60000000000002,-1.32512777563852
7.60500000000002,-0.6798259,7.60500000000002,-1.3422096518659
7.61000000000001,-0.6026719,7.61000000000001,-1.35193381353159
7.61500000000001,-0.6686911,7.61500000000001,-1.36165797519728
7.62000000000006,-0.6120129,7.62000000000006,-1.37138203014126
7.62500000000006,-0.6251909,7.62500000000006,-1.39331003230647
7.63000000000005,-0.5565398,7.63000000000005,-1.40551376608429
7.63500000000005,-0.5432262,7.63500000000005,-1.4177174998621
7.64000000000004,-0.5433961,7.64000000000004,-1.42992134036162
7.64500000000004,-0.5255317,7.64500000000004,-1.456831005031
7.65000000000003,-0.586271,7.65000000000003,-1.47153682920086
7.65500000000003,-0.5243283,7.65500000000003,-1.48624265337072
7.66000000000003,-0.5346133,7.66000000000003,-1.50094858426229
7.66500000000002,-0.5466081,7.66500000000002,-1.5327209167339
7.67000000000002,-0.5627862,7.67000000000002,-1.54978731831394
7.67500000000001,-0.587339,7.67500000000001,-1.56685371989398
7.68000000000001,-0.6440922,7.68000000000001,-1.58392022819572
7.68500000000006,-0.8026256,7.68500000000006,-1.61996804564435
7.69000000000005,-0.7266681,7.69000000000005,-1.63894946151293
7.69500000000005,-0.7207041,7.69500000000005,-1.65793087738151
7.70000000000005,-0.7446675,7.70000000000005,-1.67691229325009
7.70500000000004,-0.7820495,7.70500000000004,-1.71586091338356
7.71000000000004,-0.8608021,7.71000000000004,-1.73582822437015
7.71500000000003,-0.8839696,7.71500000000003,-1.75579542863504
7.72000000000003,-0.9010758,7.72000000000003,-1.77576273962163
7.72500000000002,-0.9426463,7.72500000000002,-1.81535158326808
7.73000000000002,-0.9912439,7.73000000000002,-1.83497322264965
7.73500000000001,-1.019347,7.73500000000001,-1.85459486203122
7.74000000000001,-1.096731,7.74000000000001,-1.87421650141278
7.74500000000006,-1.131434,7.74500000000006,-1.91182715152087
7.75000000000006,-1.096523,7.75000000000006,-1.92981616224739
7.75500000000005,-1.135743,7.75500000000005,-1.94780517297391
7.76000000000005,-1.241411,7.76000000000005,-1.96579418370043
7.76500000000004,-1.228138,7.76500000000004,-1.99919444907203
7.77000000000004,-1.131373,7.77000000000004,-2.01460549027369
7.77500000000003,-1.184939,7.77500000000003,-2.03001674491877
7.78000000000003,-1.171909,7.78000000000003,-2.04542799956384
7.78500000000003,-1.102393,7.78500000000003,-2.07307831287135
7.79000000000002,-1.162049,7.79000000000002,-2.0853177984206
7.79500000000002,-1.173749,7.79500000000002,-2.09755707052644
7.80000000000001,-1.11469,7.80000000000001,-2.10979634263228
7.80500000000001,-1.100929,7.80500000000001,-2.13076630404469
7.81000000000006,-1.101649,7.81000000000006,-2.13949677990785
7.81500000000005,-1.103226,7.81500000000005,-2.14822746921441
7.82000000000005,-1.182099,7.82000000000005,-2.15695794507757
7.82500000000005,-1.153333,7.82500000000005,-2.17073571729396
7.83000000000004,-1.156235,7.83000000000004,-2.17578258676036
7.83500000000004,-1.263572,7.83500000000004,-2.18082966967018
7.84000000000003,-1.342537,7.84000000000003,-2.18587675257999
7.84500000000003,-1.315414,7.84500000000003,-2.19220236152507
7.85000000000002,-1.323471,7.85000000000002,-2.19348110100374
7.85500000000002,-1.408809,7.85500000000002,-2.19475962703901
7.86000000000001,-1.495616,7.86000000000001,-2.19603836651768
7.86500000000001,-1.452809,7.86500000000001,-2.19478524024839
7.87000000000006,-1.468696,7.87000000000006,-2.19225337450044
7.87500000000006,-1.523651,7.87500000000006,-2.18972172219589
7.88000000000005,-1.429011,7.88000000000005,-2.18718985644793
7.88500000000005,-1.409501,7.88500000000005,-2.17829310816716
7.89000000000004,-1.353693,7.89000000000004,-2.17192801219095
7.89500000000004,-1.238168,7.89500000000004,-2.16556291621473
7.90000000000003,-1.210048,7.90000000000003,-2.15919782023851
7.90500000000003,-1.163789,7.90500000000003,-2.14263247706712
7.91000000000003,-1.054125,7.91000000000003,-2.13243201642852
7.91500000000002,-1.031998,7.91500000000002,-2.12223134234652
7.92000000000002,-0.9455065,7.92000000000002,-2.11203088170793
7.92500000000001,-0.9818933,7.92500000000001,-2.08782789294058
7.93000000000001,-0.9074826,7.93000000000001,-2.07382536481182
7.93500000000006,-0.9179288,7.93500000000006,-2.05982283668306
7.94000000000005,-0.8362147,7.94000000000005,-2.0458203085543
7.94500000000005,-0.7721632,7.94500000000005,-2.01410112349217
7.95000000000005,-0.753809,7.95000000000005,-1.99638468000221
7.95500000000004,-0.6629518,7.95500000000004,-1.97866802306885
7.96000000000004,-0.6602113,7.96000000000004,-1.96095136613548
7.96500000000003,-0.6504406,7.96500000000003,-1.92198150838256
7.97000000000003,-0.6119046,7.97000000000003,-1.90072830756301
7.97500000000002,-0.4701786,7.97500000000002,-1.87947510674346
7.98000000000002,-0.4016353,7.98000000000002,-1.85822169248049
7.98500000000001,-0.3222555,7.98500000000001,-1.81252772693311
7.99000000000001,-0.2394357,7.99000000000001,-1.78808706892698
7.99500000000006,-0.1554585,7.99500000000006,-1.76364641092085
8.00000000000006,-0.1091394,8.00000000000006,-1.73920564619302
8.00500000000005,-0.0662204,8.00500000000005,-1.68788403165637
8.01000000000005,-0.009297546,8.01000000000005,-1.66100307512584
8.01500000000004,0.07902578,8.01500000000004,-1.63412211859532
8.02000000000004,0.09626103,8.02000000000004,-1.60724116206479
8.02500000000003,0.1126591,8.02500000000003,-1.55233946118599
8.03000000000003,0.2107705,8.03000000000003,-1.52431871683772
8.03500000000003,0.2578726,8.03500000000003,-1.49629797248945
8.04000000000002,0.2634099,8.04000000000002,-1.46827733486288
8.04500000000002,0.2903609,8.04500000000002,-1.41251417637502
8.05000000000001,0.3282174,8.05000000000001,-1.38477186895713
8.05500000000001,0.3351473,8.05500000000001,-1.35702956153924
8.06000000000006,0.308623,8.06000000000006,-1.32928714739965
8.06500000000005,0.3085983,8.06500000000005,-1.27514925376913
8.07000000000005,0.2541736,8.07000000000005,-1.2487536675565
8.07500000000005,0.383018,8.07500000000005,-1.22235808134387
8.08000000000004,0.4222141,8.08000000000004,-1.19596238840953
8.08500000000004,0.4486869,8.08500000000004,-1.14515794725909
8.09000000000003,0.5461971,8.09000000000003,-1.12074909232129
8.09500000000003,0.5526213,8.09500000000003,-1.09634023738349
8.10000000000002,0.6579727,8.10000000000002,-1.07193138244568
8.10500000000002,0.6924447,8.10500000000002,-1.02540530775832
8.11000000000001,0.778704,8.11000000000001,-1.00328819473047
8.11500000000001,0.8152358,8.11500000000001,-0.981171081702612
8.12000000000006,0.7802568,8.12000000000006,-0.959053968674759
8.12500000000006,0.7892935,8.12500000000006,-0.917192806468809
8.13000000000005,0.7496849,8.13000000000005,-0.897448864012417
8.13500000000005,0.7609721,8.13500000000005,-0.877704921556026
8.14000000000004,0.7658951,8.14000000000004,-0.857960979099635
8.14500000000004,0.8610628,8.14500000000004,-0.820791303079837
8.15000000000003,0.8934286,8.15000000000003,-0.803365516155577
8.15500000000003,0.9384968,8.15500000000003,-0.785939782592171
8.16000000000003,0.8838727,8.16000000000003,-0.768514049028764
8.16500000000002,0.8978672,8.16500000000002,-0.73584888276659
8.17000000000002,0.9111851,8.17000000000002,-0.720609450067822
8.17500000000001,0.976076,8.17500000000001,-0.705370017369054
8.18000000000001,0.9731196,8.18000000000001,-0.690130584670286
8.18500000000006,0.9911391,8.18500000000006,-0.661666945243022
8.19000000000005,1.027887,8.19000000000005,-0.648442738514525
8.19500000000005,0.9447483,8.19500000000005,-0.635218531786028
8.20000000000005,0.9617578,8.20000000000005,-0.621994325057532
8.20500000000004,0.9388229,8.20500000000004,-0.59737341409034
8.21000000000004,0.9175804,8.21000000000004,-0.585976709851645
8.21500000000003,0.9303781,8.21500000000003,-0.574580058973802
8.22000000000003,0.8395923,8.22000000000003,-0.563183354735107
8.22500000000002,0.7767113,8.22500000000002,-0.542025829924788
8.23000000000002,0.7089797,8.23000000000002,-0.532264955992311
8.23500000000001,0.683915,8.23500000000001,-0.522504082059833
8.24000000000001,0.5931391,8.24000000000001,-0.512743208127356
8.24500000000006,0.5934107,8.24500000000006,-0.49466807298427
8.25000000000006,0.5174634,8.25000000000006,-0.48635381177366
8.25500000000005,0.4723986,8.25500000000005,-0.47803955056305
8.26000000000005,0.4558052,8.26000000000005,-0.469725235991588
8.26500000000004,0.4396542,8.26500000000004,-0.454359231349763
8.27000000000004,0.4655801,8.27000000000004,-0.447307541279401
8.27500000000003,0.4267871,8.27500000000003,-0.440255824528613
8.28000000000003,0.4367332,8.28000000000003,-0.433204081097398
8.28500000000003,0.4155873,8.28500000000003,-0.420185340332957
8.29000000000002,0.4468217,8.29000000000002,-0.414218316319304
8.29500000000002,0.3706748,8.29500000000002,-0.408251265625225
8.30000000000001,0.4133849,8.30000000000001,-0.402284241611573
8.30500000000001,0.3694019,8.30500000000001,-0.391263437901067
8.31000000000006,0.3468492,8.31000000000006,-0.386209658204212
8.31500000000005,0.3563647,8.31500000000005,-0.381155878507358
8.32000000000005,0.3058473,8.32000000000005,-0.376102098810504
8.32500000000005,0.3509594,8.32500000000005,-0.366743165502427
8.33000000000004,0.2155398,8.33000000000004,-0.362438038571629
8.33500000000004,0.2373059,8.33500000000004,-0.358132884960406
8.34000000000003,0.2316832,8.34000000000003,-0.353827758029608
8.34500000000003,0.2115145,8.34500000000003,-0.345809276026572
8.35000000000002,0.1662551,8.35000000000002,-0.342095920954333
8.35500000000002,0.1445207,8.35500000000002,-0.33838259256252
8.36000000000001,0.1347598,8.36000000000001,-0.334669237490281
8.36500000000001,0.04769861,8.36500000000001,-0.327686889848251
8.37000000000006,0.1455363,8.37000000000006,-0.324417897278459
8.37500000000006,0.1240989,8.37500000000006,-0.321148904708668
8.38000000000005,0.04383207,8.38000000000005,-0.31787988545845
8.38500000000005,0.01929171,8.38500000000005,-0.311650352729001
8.39000000000004,0.003065212,8.39000000000004,-0.308689812569344
8.39500000000004,-0.001953399,8.39500000000004,-0.305729272409688
8.40000000000003,-0.06877172,8.40000000000003,-0.302768732250031
8.40500000000003,-0.1352595,8.40500000000003,-0.297034201472423
8.41000000000003,-0.1391513,8.41000000000003,-0.294260237534899
8.41500000000002,-0.1788646,8.41500000000002,-0.291486246916948
8.42000000000002,-0.1618533,8.42000000000002,-0.288712256298998
8.42500000000001,-0.1911722,8.42500000000001,-0.283245143435652
8.43000000000001,-0.145413,8.43000000000001,-0.280552021190257
8.43500000000006,-0.2698203,8.43500000000006,-0.277858898944862
8.44000000000005,-0.3117002,8.44000000000005,-0.275165776699467
8.44500000000005,-0.310415,8.44500000000005,-0.26977246189567
8.45000000000005,-0.362749,8.45000000000005,-0.26707224265684
8.45500000000004,-0.4033611,8.45500000000004,-0.264372023418011
8.46000000000004,-0.4345504,8.46000000000004,-0.261671830859608
8.46500000000003,-0.4861615,8.46500000000003,-0.256194579434213
8.47000000000003,-0.5446444,8.47000000000003,-0.253417547247648
8.47500000000002,-0.5406745,8.47500000000002,-0.250640488380656
8.48000000000002,-0.6034563,8.48000000000002,-0.24786345619409
8.48500000000001,-0.67535,8.48500000000001,-0.242179991752699
8.49000000000001,-0.7628756,8.49000000000001,-0.239273559497874
8.49500000000006,-0.7138418,8.49500000000006,-0.236367153923474
8.50000000000006,-0.779186,8.50000000000006,-0.233460721668649
8.50500000000005,-0.8065647,8.50500000000005,-0.227480704287318
8.51000000000005,-0.9830253,8.51000000000005,-0.224407092480385
8.51500000000004,-0.9812315,8.51500000000004,-0.221333494013666
8.52000000000004,-1.010295,8.52000000000004,-0.218259895546947
8.52500000000003,-1.079532,8.52500000000003,-0.211918771933891
8.53000000000003,-1.158141,8.53000000000003,-0.208651246787554
8.53500000000003,-1.120542,8.53500000000003,-0.205383721641217
8.54000000000002,-1.171887,8.54000000000002,-0.20211619649488
8.54500000000002,-1.203783,8.54500000000002,-0.195367075800622
8.55000000000001,-1.252395,8.55000000000001,-0.1918854802527
8.55500000000001,-1.301107,8.55500000000001,-0.188403884704779
8.56000000000006,-1.336221,8.56000000000006,-0.184922289156857
8.56500000000005,-1.366373,8.56500000000005,-0.177726898309661
8.57000000000005,-1.344023,8.57000000000005,-0.174013089670172
8.57500000000005,-1.405011,8.57500000000005,-0.170299294370896
8.58000000000004,-1.362543,8.58000000000004,-0.166585485731408
8.58500000000004,-1.459119,8.58500000000004,-0.158905378236765
8.59000000000003,-1.463672,8.59000000000003,-0.15493907938161
8.59500000000003,-1.424657,8.59500000000003,-0.150972780526456
8.60000000000002,-1.379462,8.60000000000002,-0.147006481671302
8.60500000000002,-1.483814,8.60500000000002,-0.138795607113168
8.61000000000001,-1.498989,8.61000000000001,-0.134551044750402
8.61500000000001,-1.553821,8.61500000000001,-0.130306482387635
8.62000000000006,-1.576344,8.62000000000006,-0.126061920024869
8.62500000000006,-1.593398,8.62500000000006,-0.117260967815257
8.63000000000005,-1.669287,8.63000000000005,-0.11270457796841
8.63500000000005,-1.745116,8.63500000000005,-0.108148188121564
8.64000000000004,-1.782661,8.64000000000004,-0.103591791604611
8.64500000000004,-1.80721,8.64500000000004,-0.0941244157032458
8.65000000000003,-1.817353,8.65000000000003,-0.0892134296487273
8.65500000000003,-1.808456,8.65500000000003,-0.0843024435942088
8.66000000000003,-1.865346,8.66000000000003,-0.0793914575396903
8.66500000000002,-1.826944,8.66500000000002,-0.0691622554117111
8.67000000000002,-1.861023,8.67000000000002,-0.0638440326681438
8.67500000000001,-1.896836,8.67500000000001,-0.0585258099245765
8.68000000000001,-1.842635,8.68000000000001,-0.0532075905160625
8.68500000000006,-1.917046,8.68500000000006,-0.0421011292964532
8.69000000000005,-1.858803,8.69000000000005,-0.0363128874853579
8.69500000000005,-1.83308,8.69500000000005,-0.0305246456742626
8.70000000000005,-1.87481,8.70000000000005,-0.0247364021956406
8.70500000000004,-1.911539,8.70500000000004,-0.0126167926361717
8.71000000000004,-1.903592,8.71000000000004,-0.0062854253046797
8.71500000000003,-1.90298,8.71500000000003,4.59423655286124e-05
8.72000000000003,-1.920689,8.72000000000003,0.00637730935830422
8.72500000000002,-1.953415,8.72500000000002,0.0196668677069705
8.73000000000002,-1.908649,8.73000000000002,0.0266250578903816
8.73500000000001,-1.845397,8.73500000000001,0.0335832497413193
8.74000000000001,-1.911125,8.74000000000001,0.0405414382572036
8.74500000000006,-1.92329,8.74500000000006,0.0551794341129335
8.75000000000006,-1.936723,8.75000000000006,0.0628592381177257
8.75500000000005,-1.975747,8.75500000000005,0.0705390387874645
8.76000000000005,-1.985334,8.76000000000005,0.0782188394572034
8.76500000000004,-1.936419,8.76500000000004,0.0944066079036518
8.77000000000004,-2.043467,8.77000000000004,0.102914569010255
8.77500000000003,-1.986151,8.77500000000003,0.111422536786964
8.78000000000003,-1.981323,8.78000000000003,0.119930491223461
8.78500000000003,-1.979187,8.78500000000003,0.137893501874411
8.79000000000002,-1.982311,8.79000000000002,0.147348538078545
8.79500000000002,-1.928974,8.79500000000002,0.156803574282678
8.80000000000001,-1.914533,8.80000000000001,0.166258610486812
8.80500000000001,-1.941148,8.80500000000001,0.186247185773281
8.81000000000006,-1.86974,8.81000000000006,0.196780738195829
8.81500000000005,-1.878544,8.81500000000005,0.207314290618377
8.82000000000005,-1.874112,8.82000000000005,0.217847829700712
8.82500000000005,-2.042785,8.82500000000005,0.24013637780869
8.83000000000004,-2.057648,8.83000000000004,0.251891400174546
8.83500000000004,-2.084848,8.83500000000004,0.263646422540403
8.84000000000003,-2.091773,8.84000000000003,0.275401418225833
8.84500000000003,-2.18609,8.84500000000003,0.300284064176454
8.85000000000002,-2.208947,8.85000000000002,0.313411687761218
8.85500000000002,-2.283843,8.85500000000002,0.326539311345983
8.86000000000001,-2.263648,8.86000000000001,0.339666934930747
8.86500000000001,-2.300381,8.86500000000001,0.3674464348631
8.87000000000006,-2.248661,8.87000000000006,0.382098311210688
8.87500000000006,-2.276553,8.87500000000006,0.396750187558276
8.88000000000005,-2.209347,8.88000000000005,0.411402063905864
8.88500000000005,-2.188511,8.88500000000005,0.442366272940867
8.89000000000004,-2.147281,8.89000000000004,0.458678632308709
8.89500000000004,-2.145329,8.89500000000004,0.474990991676551
8.90000000000003,-2.063356,8.90000000000003,0.491303351044392
8.90500000000003,-2.12312,8.90500000000003,0.525678038950627
8.91000000000003,-2.093487,8.91000000000003,0.543740420849873
8.91500000000002,-2.067731,8.91500000000002,0.561802802749118
8.92000000000002,-1.976852,8.92000000000002,0.579865184648364
8.92500000000001,-2.00348,8.92500000000001,0.617722148453395
8.93000000000001,-1.860577,8.93000000000001,0.637516783720032
8.93500000000006,-1.829528,8.93500000000006,0.657311418986669
8.94000000000005,-1.695891,8.94000000000005,0.677106054253307
8.94500000000005,-1.605932,8.94500000000005,0.718188948419846
8.95000000000005,-1.510462,8.95000000000005,0.7394772606806
8.95500000000004,-1.470492,8.95500000000004,0.760765519580502
8.96000000000004,-1.384043,8.96000000000004,0.782053831841257
8.96500000000003,-1.313658,8.96500000000003,0.825489779537718
8.97000000000003,-1.4023,8.97000000000003,0.847637414973425
8.97500000000002,-1.449553,8.97500000000002,0.869785050409132
8.98000000000002,-1.333438,8.98000000000002,0.891932685844839
8.98500000000001,-1.329702,8.98500000000001,0.935971344374701
8.99000000000001,-1.216568,8.99000000000001,0.957862314108003
8.99500000000006,-1.291036,8.99500000000006,0.979753283841306
9.00000000000006,-1.2334,9.00000000000006,1.00164436029631
9.00500000000005,-1.194891,9.00500000000005,1.04383497240801
9.01000000000005,-1.255779,9.01000000000005,1.06413461478641
9.01500000000004,-1.194526,9.01500000000004,1.0844342571648
9.02000000000004,-1.208528,9.02000000000004,1.1047338995432
9.02500000000003,-1.256183,9.02500000000003,1.14254017053798
9.03000000000003,-1.332913,9.03000000000003,1.16004669243266
9.03500000000003,-1.341569,9.03500000000003,1.17755332104905
9.04000000000002,-1.308039,9.04000000000002,1.19505984294374
9.04500000000002,-1.335358,9.04500000000002,1.22630689117949
9.05000000000001,-1.273905,9.05000000000001,1.24004731079885
9.05500000000001,-1.176965,9.05500000000001,1.25378773041821
9.06000000000006,-1.15245,9.06000000000006,1.26752815003757
9.06500000000005,-1.106181,9.06500000000005,1.29048121418681
9.07000000000005,-1.042901,9.07000000000005,1.29969385871669
9.07500000000005,-1.006879,9.07500000000005,1.30890650324657
9.08000000000004,-0.9584312,9.08000000000004,1.31811914777644
9.08500000000004,-1.016891,9.08500000000004,1.33151517645125
9.09000000000003,-0.8605585,9.09000000000003,1.33569845387447
9.09500000000003,-0.8049214,9.09500000000003,1.3398818380194
9.10000000000002,-0.8091608,9.10000000000002,1.34406511544262
9.10500000000002,-0.7874875,9.10500000000002,1.34732076779919
9.11000000000001,-0.7695321,9.11000000000001,1.34639303601083
9.11500000000001,-0.7719334,9.11500000000001,1.34546530422247
9.12000000000006,-0.8431383,9.12000000000006,1.34453757243411
9.12500000000006,-0.8434002,9.12500000000006,1.3380987317592
9.13000000000005,-0.9350889,9.13000000000005,1.33258762287265
9.13500000000005,-0.9174137,9.13500000000005,1.32707651398609
9.14000000000004,-0.9941711,9.14000000000004,1.32156540509954
9.14500000000004,-0.8937947,9.14500000000004,1.30701443412477
9.15000000000003,-0.8984917,9.15000000000003,1.29797457203655
9.15500000000003,-0.8334113,9.15500000000003,1.28893470994833
9.16000000000003,-0.803453,9.16000000000003,1.27989495458182
9.16500000000002,-0.7929025,9.16500000000002,1.25946874026037
9.17000000000002,-0.7517613,9.17000000000002,1.24808249474884
9.17500000000001,-0.6805931,9.17500000000001,1.23669624923731
9.18000000000001,-0.7431939,9.18000000000001,1.22531000372578
9.18500000000006,-0.7162104,9.18500000000006,1.20117595718037
9.19000000000005,-0.7670438,9.19000000000005,1.18842815614648
9.19500000000005,-0.7529124,9.19500000000005,1.17568046183429
9.20000000000005,-0.8435652,9.20000000000005,1.16293266080041
9.20500000000004,-0.9602096,9.20500000000004,1.13676492542962
9.21000000000004,-0.9402691,9.21000000000004,1.12334488437101
9.21500000000003,-0.9786955,9.21500000000003,1.10992495003411
9.22000000000003,-0.9841879,9.22000000000003,1.09650501569721
9.22500000000002,-0.9367167,9.22500000000002,1.06940805443419
9.23000000000002,-1.079919,9.23000000000002,1.05573113422976
9.23500000000001,-1.007456,9.23500000000001,1.04205410730364
9.24000000000001,-1.012336,9.24000000000001,1.02837718709921
9.24500000000006,-1.010781,9.24500000000006,1.00096059432737
9.25000000000006,-1.004588,9.25000000000006,0.987220921759951
9.25500000000005,-1.049003,9.25500000000005,0.97348124919253
9.26000000000005,-1.052284,9.26000000000005,0.959741576625109
9.26500000000004,-1.150717,9.26500000000004,0.932223598232774
9.27000000000004,-1.156474,9.27000000000004,0.918445399129565
9.27500000000003,-1.245803,9.27500000000003,0.904667200026357
9.28000000000003,-1.257479,9.28000000000003,0.890888947562296
9.28500000000003,-1.378519,9.28500000000003,0.863187514557723
9.29000000000002,-1.393315,9.29000000000002,0.849264280656357
9.29500000000002,-1.434362,9.29500000000002,0.835341046754992
9.30000000000001,-1.449555,9.30000000000001,0.82141786621448
9.30500000000001,-1.434272,9.30500000000001,0.793217829400496
9.31000000000006,-1.521338,9.31000000000006,0.778941026487876
9.31500000000005,-1.552322,9.31500000000005,0.764664170214404
9.32000000000005,-1.605069,9.32000000000005,0.750387367301785
9.32500000000005,-1.671867,9.32500000000005,0.721190122868979
9.33000000000004,-1.689569,9.33000000000004,0.706269681348792
9.33500000000004,-1.740428,9.33500000000004,0.691349186467752
9.34000000000003,-1.870419,9.34000000000003,0.676428744947565
9.34500000000003,-1.843233,9.34500000000003,0.645589907236428
9.35000000000002,-1.850513,9.35000000000002,0.629671511045479
9.35500000000002,-1.873057,9.35500000000002,0.613753061493677
9.36000000000001,-1.884477,9.36000000000001,0.597834665302727
9.36500000000001,-1.906393,9.36500000000001,0.564600725709591
9.37000000000006,-1.976676,9.37000000000006,0.54728512894655
9.37500000000006,-1.898744,9.37500000000006,0.529969585544363
9.38000000000005,-1.996831,9.38000000000005,0.512653988781323
9.38500000000005,-1.96804,9.38500000000005,0.476210980856191
9.39000000000004,-2.021027,9.39000000000004,0.457083516333246
9.39500000000004,-1.985643,9.39500000000004,0.437956105171155
9.40000000000003,-1.928155,9.40000000000003,0.418828667328636
9.40500000000003,-2.001042,9.40500000000003,0.378384609292905
9.41000000000003,-2.080646,9.41000000000003,0.357067989099692
9.41500000000002,-2.094689,9.41500000000002,0.335751395586905
9.42000000000002,-2.094402,9.42000000000002,0.314434775393692
9.42500000000001,-2.087038,9.42500000000001,0.269370467910417
9.43000000000001,-2.02054,9.43000000000001,0.245622753939929
9.43500000000006,-2.078197,9.43500000000006,0.221875053309654
9.44000000000005,-2.03568,9.44000000000005,0.19812735267938
9.44500000000005,-2.112066,9.44500000000005,0.148256979918583
9.45000000000005,-2.162351,9.45000000000005,0.122134307788061
9.45500000000004,-2.177842,9.45500000000004,0.0960116356575387
9.46000000000004,-2.18058,9.46000000000004,0.0698889701971233
9.46500000000003,-2.164834,9.46500000000003,0.0157972253667211
9.47000000000003,-2.171399,9.47000000000003,-0.0121718565045556
9.47500000000002,-2.234854,9.47500000000002,-0.0401409450459389
9.48000000000002,-2.25824,9.48000000000002,-0.0681100194133457
9.48500000000001,-2.268225,9.48500000000001,-0.124912220428699
9.49000000000001,-2.292024,9.49000000000001,-0.153745343741592
9.49500000000006,-2.372978,9.49500000000006,-0.182578467054485
9.50000000000006,-2.394021,9.50000000000006,-0.211411577027165
9.50500000000005,-2.447338,9.50500000000005,-0.26880556324129
9.51000000000005,-2.529747,9.51000000000005,-0.297366399462095
9.51500000000004,-2.609755,9.51500000000004,-0.325927262363326
9.52000000000004,-2.612571,9.52000000000004,-0.354488098584131
9.52500000000003,-2.645759,9.52500000000003,-0.410379109675522
9.53000000000003,-2.68108,9.53000000000003,-0.437709257865682
9.53500000000003,-2.676251,9.53500000000003,-0.465039406055842
9.54000000000002,-2.736913,9.54000000000002,-0.492369554246002
9.54500000000002,-2.743948,9.54500000000002,-0.545181537403892
9.55000000000001,-2.729859,9.55000000000001,-0.570663372371623
9.55500000000001,-2.841025,9.55500000000001,-0.596145207339354
9.56000000000006,-2.74074,9.56000000000006,-0.621627042307085
9.56500000000005,-2.835155,9.56500000000005,-0.670470312031228
9.57000000000005,-2.778527,9.57000000000005,-0.693831800148493
9.57500000000005,-2.808597,9.57500000000005,-0.717193288265758
9.58000000000004,-2.817579,9.58000000000004,-0.740554776383023
9.58500000000004,-2.830216,9.58500000000004,-0.785159380118644
9.59000000000003,-2.855021,9.59000000000003,-0.806402495737
9.59500000000003,-2.801529,9.59500000000003,-0.827645611355356
9.60000000000002,-2.81379,9.60000000000002,-0.84888867361286
9.60500000000002,-2.731259,9.60500000000002,-0.889445162965632
9.61000000000001,-2.756513,9.61000000000001,-0.908758590060901
9.61500000000001,-2.784181,9.61500000000001,-0.928071910434464
9.62000000000006,-2.862848,9.62000000000006,-0.947385230808027
9.62500000000006,-2.823797,9.62500000000006,-0.984381377334224
9.63000000000005,-2.92181,9.63000000000005,-1.00206399004345
9.63500000000005,-2.89611,9.63500000000005,-1.01974670947437
9.64000000000004,-2.923935,9.64000000000004,-1.0374294289053
9.64500000000004,-2.932663,9.64500000000004,-1.07151527451484
9.65000000000003,-2.898815,9.65000000000003,-1.08791829397174
9.65500000000003,-2.918943,9.65500000000003,-1.10432142015035
9.66000000000003,-2.925511,9.66000000000003,-1.12072443960725
9.66500000000002,-2.925887,9.66500000000002,-1.15261139119087
9.67000000000002,-2.945093,9.67000000000002,-1.16809510987417
9.67500000000001,-2.901686,9.67500000000001,-1.18357893527918
9.68000000000001,-2.891077,9.68000000000001,-1.19906276068419
9.68500000000006,-2.852455,9.68500000000006,-1.22944984541475
9.69000000000005,-2.838957,9.69000000000005,-1.24435310474031
9.69500000000005,-2.815556,9.69500000000005,-1.25925636406586
9.70000000000005,-2.80489,9.70000000000005,-1.27415962339142
9.70500000000004,-2.783981,9.70500000000004,-1.30367906065398
9.71000000000004,-2.799762,9.71000000000004,-1.31829534531269
9.71500000000003,-2.788261,9.71500000000003,-1.33291152324969
9.72000000000003,-2.719636,9.72000000000003,-1.3475277011867
9.72500000000002,-2.695844,9.72500000000002,-1.37670114667912
9.73000000000002,-2.727006,9.73000000000002,-1.39125830751282
9.73500000000001,-2.778541,9.73500000000001,-1.40581546834653
9.74000000000001,-2.76187,9.74000000000001,-1.42037273590194
9.74500000000006,-2.820712,9.74500000000006,-1.44956987361304
9.75000000000006,-2.851998,9.75000000000006,-1.46420985049044
9.75500000000005,-2.932451,9.75500000000005,-1.47884993408954
9.76000000000005,-2.992981,9.76000000000005,-1.49348991096693
9.76500000000004,-3.107283,9.76500000000004,-1.52288266956473
9.77000000000004,-3.121688,9.77000000000004,-1.53763545128513
9.77500000000003,-3.241436,9.77500000000003,-1.55238823300554
9.78000000000003,-3.249738,9.78000000000003,-1.56714101472594
9.78500000000003,-3.325653,9.78500000000003,-1.5966400681427
9.79000000000002,-3.318325,9.79000000000002,-1.61138633983905
9.79500000000002,-3.317628,9.79500000000002,-1.62613250481369
9.80000000000001,-3.289821,9.80000000000001,-1.64087877651005
9.80500000000001,-3.307006,9.80500000000001,-1.67004016244971
9.81000000000006,-3.284839,9.81000000000006,-1.68445527669302
9.81500000000005,-3.249771,9.81500000000005,-1.69887039093633
9.82000000000005,-3.313735,9.82000000000005,-1.71328561190135
9.82500000000005,-3.285595,9.82500000000005,-1.74119952782213
9.83000000000004,-3.280104,9.83000000000004,-1.75469843622131
9.83500000000004,-3.250932,9.83500000000004,-1.76819734462049
9.84000000000003,-3.202061,9.84000000000003,-1.78169614629796
9.84500000000003,-3.1933,9.84500000000003,-1.80695386568355
9.85000000000002,-3.196526,9.85000000000002,-1.81871246322655
9.85500000000002,-3.160352,9.85500000000002,-1.83047127421296
9.86000000000001,-3.036681,9.86000000000001,-1.84223008519938
9.86500000000001,-3.004653,9.86500000000001,-1.86309353834942
9.87000000000006,-2.996395,9.87000000000006,-1.87219839395645
9.87500000000006,-2.909055,9.87500000000006,-1.88130324956349
9.88000000000005,-2.867219,9.88000000000005,-1.89040810517053
9.88500000000005,-2.857407,9.88500000000005,-1.90512588217144
9.89000000000004,-2.796196,9.89000000000004,-1.91073880356531
9.89500000000004,-2.777156,9.89500000000004,-1.91635172495918
9.90000000000003,-2.748991,9.90000000000003,-1.92196443290964
9.90500000000003,-2.685828,9.90500000000003,-1.92900465039663
9.91000000000003,-2.627567,9.91000000000003,-1.93043173304634
9.91500000000002,-2.557554,9.91500000000002,-1.93185902913946
9.92000000000002,-2.492191,9.92000000000002,-1.93328611178917
9.92500000000001,-2.502609,9.92500000000001,-1.93138795953014
9.93000000000001,-2.431417,9.93000000000001,-1.92806229773458
9.93500000000006,-2.397459,9.93500000000006,-1.92473684938243
9.94000000000005,-2.295748,9.94000000000005,-1.92141140103028
9.94500000000005,-2.305277,9.94500000000005,-1.90951961479846
9.95000000000005,-2.250024,9.95000000000005,-1.9009532769188
9.95500000000004,-2.170667,9.95500000000004,-1.89238715248254
9.96000000000004,-2.187865,9.96000000000004,-1.88382081460288
9.96500000000003,-2.143289,9.96500000000003,-1.86099645683081
9.97000000000003,-2.076495,9.97000000000003,-1.846738223495
9.97500000000002,-1.994869,9.97500000000002,-1.83247999015918
9.98000000000002,-2.034397,9.98000000000002,-1.81822175682337
9.98500000000001,-1.969427,9.98500000000001,-1.78359227084458
9.99000000000001,-1.931597,9.99000000000001,-1.7632208047582
9.99500000000006,-1.976343,9.99500000000006,-1.74284944539352
10.0000000000001,-1.923184,10.0000000000001,-1.72247808602884
10.0050000000001,-1.937432,10.0050000000001,-1.67541754903892
10.01,-1.861208,10.01,-1.64872847813539
10.015,-1.823031,10.015,-1.62203940723186
10.02,-1.752337,10.02,-1.59535033632833
10.025,-1.703493,10.025,-1.53740194419288
10.03,-1.613641,10.03,-1.50614262296097
10.035,-1.652009,10.035,-1.47488340845076
10.04,-1.556207,10.04,-1.44362408721884
10.045,-1.482789,10.045,-1.380056797274
10.05,-1.422452,10.05,-1.34774872183937
10.055,-1.378394,10.055,-1.31544075312645
10.0600000000001,-1.283818,10.0600000000001,-1.28313267769182
10.0650000000001,-1.244343,10.0650000000001,-1.21971938716842
10.0700000000001,-1.165646,10.0700000000001,-1.18861406535795
10.075,-1.036652,10.075,-1.15750885026918
10.08,-1.053734,10.08,-1.12640352845871
10.085,-0.9222615,10.085,-1.0664713932562
10.09,-0.8678735,10.09,-1.03764447314245
10.095,-0.742139,10.095,-1.00881765975041
10.1,-0.6107191,10.1,-0.979990739636669
10.105,-0.5332515,10.105,-0.925003127784718
10.11,-0.4215729,10.11,-0.8988422226031
10.115,-0.3118734,10.115,-0.872681424143188
10.1200000000001,-0.2286539,10.1200000000001,-0.846520572322422
10.1250000000001,-0.2191294,10.1250000000001,-0.796879771290974
10.1300000000001,-0.2413903,10.1300000000001,-0.773399822080292
10.135,-0.1668817,10.135,-0.749919819508757
10.14,-0.1116446,10.14,-0.726439816937221
10.145,-0.05734133,10.145,-0.681986010971869
10.15,-0.08368856,10.15,-0.661012207578053
10.155,-0.007576794,10.155,-0.640038350823383
10.16,0.01041586,10.16,-0.619064547429567
10.165,0.001324683,10.165,-0.579361084671105
10.17,0.01358501,10.17,-0.560631532028167
10.175,0.06348991,10.175,-0.541901926024375
10.18,0.08284838,10.18,-0.523172320020584
10.1850000000001,0.09091786,10.1850000000001,-0.487663393825304
10.1900000000001,0.145223,10.1900000000001,-0.470884020272963
10.1950000000001,0.233147,10.1950000000001,-0.454104700081475
10.2,0.2547678,10.2,-0.43732535320956
10.205,0.3231204,10.205,-0.405419084997197
10.21,0.4295349,10.21,-0.390292190337176
10.215,0.5487411,10.215,-0.375165268996728
10.22,0.6646814,10.22,-0.360038347656281
10.225,0.7236388,10.225,-0.331148488416551
10.23,0.762404,10.23,-0.31738555051727
10.235,0.803198,10.235,-0.303622585937562
10.24,0.8380476,10.24,-0.289859621357854
10.2450000000001,0.8557045,10.2450000000001,-0.263423427536173
10.2500000000001,0.832031,10.2500000000001,-0.250750198294199
10.2550000000001,0.8423271,10.2550000000001,-0.238076942371799
10.26,0.8544645,10.26,-0.225403713129825
10.265,0.8354544,10.265,-0.200887216011528
10.27,0.8808304,10.27,-0.18904397481563
10.275,0.8519012,10.275,-0.177200720279518
10.28,0.8350814,10.28,-0.16535747908362
10.285,0.8656046,10.285,-0.142253697205391
10.29,0.8976214,10.29,-0.130993169863273
10.295,0.858465,10.295,-0.119732642521155
10.3,0.8974553,10.3,-0.10847210850893
10.305,0.8703154,10.305,-0.0862955048002104
10.3100000000001,0.885288,10.3100000000001,-0.0753794351037152
10.3150000000001,0.9164975,10.3150000000001,-0.06446336540722
10.3200000000001,0.9349101,10.3200000000001,-0.0535472990457781
10.325,0.9597462,10.325,-0.031826320314519
10.33,1.01056,10.33,-0.0210214096122284
10.335,0.9933959,10.335,-0.0102164972424112
10.34,1.005685,10.34,0.000588412105013921
10.345,0.9831715,10.345,0.022319817567772
10.35,1.023687,10.35,0.0332463126409007
10.355,0.987683,10.355,0.0441728077140294
10.36,0.9627306,10.36,0.0550992994521048
10.365,0.9204092,10.365,0.0773106844317495
10.3700000000001,0.9689461,10.3700000000001,0.0885955776733188
10.3750000000001,0.9580462,10.3750000000001,0.0998804709148881
10.3800000000001,0.9409737,10.3800000000001,0.111165364156457
10.385,0.8758531,10.385,0.134339348906771
10.39,0.82655,10.39,0.146228453755729
10.395,0.8850554,10.395,0.158117545264473
10.4,0.8380327,10.4,0.170006636773217
10.405,0.7973745,10.405,0.194648998803271
10.41,0.7766867,10.41,0.207402255984368
10.415,0.7821109,10.415,0.220155513165464
10.42,0.741997,10.42,0.232908783686774
10.425,0.6873643,10.425,0.2595590078894
10.43,0.6214776,10.43,0.273455988251143
10.4350000000001,0.5616811,10.4350000000001,0.287352968612886
10.4400000000001,0.5972764,10.4400000000001,0.301249948974629
10.4450000000001,0.5313594,10.4450000000001,0.330492283328128
10.45,0.5055423,10.45,0.345837637319884
10.455,0.4807424,10.455,0.361183017992066
10.46,0.4752273,10.46,0.376528371983822
10.465,0.4427553,10.465,0.409002719836059
10.47,0.4074176,10.47,0.426131687016114
10.475,0.4561903,10.475,0.443260654196169
10.48,0.4114451,10.48,0.46038964805665
10.485,0.3802205,10.485,0.496801493243694
10.49,0.302492,10.49,0.516084344570256
10.4950000000001,0.3010014,10.4950000000001,0.535367195896819
10.5000000000001,0.3228557,10.5000000000001,0.554650047223381
10.5050000000001,0.253893,10.5050000000001,0.59577632376332
10.51,0.2769351,10.51,0.617619748976697
10.515,0.2720885,10.515,0.639463174190074
10.52,0.2444935,10.52,0.661306599403451
10.525,0.2420191,10.525,0.707988060894432
10.53,0.2190226,10.53,0.732826097172036
10.535,0.1901595,10.535,0.75766413344964
10.54,0.1555366,10.54,0.782502116366392
10.545,0.07253766,10.545,0.835583038222852
10.55,0.1046099,10.55,0.863825923801707
10.555,0.0609316,10.555,0.892068809380563
10.5600000000001,0.03861952,10.5600000000001,0.920311641598566
10.5650000000001,0.02029233,10.5650000000001,0.980189348731129
10.5700000000001,-0.01358565,10.5700000000001,1.01182401020228
10.575,0.08737428,10.575,1.04345877839513
10.58,0.110039,10.58,1.07509354658799
10.585,0.1465392,10.585,1.13944225286256
10.59,0.147869,10.59,1.17215619094427
10.595,0.2549367,10.595,1.20487012902599
10.6,0.2102639,10.6,1.23758417382941
10.605,0.2373233,10.605,1.30084143721896
10.61,0.259612,10.61,1.33138486924849
10.615,0.252169,10.615,1.36192819455632
10.6200000000001,0.2428385,10.6200000000001,1.39247151986415
10.6250000000001,0.2849655,10.6250000000001,1.44943743197617
10.6300000000001,0.2481481,10.6300000000001,1.47586001878036
10.635,0.2881008,10.635,1.50228249886285
10.64,0.317666,10.64,1.52870497894534
10.645,0.3232237,10.645,1.57649154369969
10.65,0.2991365,10.65,1.59785552164984
10.655,0.2808753,10.655,1.61921949959999
10.66,0.3304689,10.66,1.64058347755015
10.665,0.3409974,10.665,1.67792252091702
10.67,0.3130785,10.67,1.69389758633374
10.675,0.3077426,10.675,1.70987265175046
10.68,0.3671003,10.68,1.72584771716718
10.6850000000001,0.2377293,10.6850000000001,1.75245215775802
10.6900000000001,0.2300463,10.6900000000001,1.76308142621045
10.6950000000001,0.1627611,10.6950000000001,1.77371080138457
10.7,0.1290719,10.7,1.78434006983699
10.705,0.1185791,10.705,1.80057745720652
10.71,0.08258413,10.71,1.80618546940193
10.715,0.06811552,10.715,1.81179369504074
10.72,-0.04237789,10.72,1.81740170723615
10.725,-0.05614517,10.725,1.82419518413937
10.73,-0.1365788,10.73,1.82538043540378
10.735,-0.2237268,10.735,1.8265659001116
10.74,-0.2651952,10.74,1.82775115137601
10.7450000000001,-0.3192237,10.7450000000001,1.82654519610068
10.7500000000001,-0.4178007,10.7500000000001,1.82415377611753
10.7550000000001,-0.5168208,10.7550000000001,1.82176235613438
10.76,-0.4876507,10.76,1.81937114959464
10.765,-0.5097123,10.765,1.81197127995916
10.77,-0.6039485,10.77,1.80696304375025
10.775,-0.7024692,10.775,1.80195459409793
10.78,-0.6195639,10.78,1.7969461444456
10.785,-0.6777729,10.785,1.78521209289493
10.79,-0.6762059,10.79,1.77848627755317
10.795,-0.7292063,10.795,1.77176046221142
10.8,-0.7706792,10.8,1.76503464686966
10.805,-0.7909585,10.805,1.75060085632783
10.8100000000001,-0.8596853,10.8100000000001,1.74289288112777
10.8150000000001,-0.9456096,10.8150000000001,1.7351849059277
10.8200000000001,-0.9788468,10.8200000000001,1.72747693072764
10.825,-1.048154,10.825,1.71162438182916
10.83,-1.136971,10.83,1.70347980813074
10.835,-1.160234,10.835,1.69533523443232
10.84,-1.272303,10.84,1.6871905540122
10.845,-1.359983,10.845,1.67083406521902
10.85,-1.516655,10.85,1.66262204340255
10.855,-1.616009,10.855,1.65441012830778
10.86,-1.625957,10.86,1.64619810649131
10.865,-1.682588,10.865,1.62992390013329
10.8700000000001,-1.742263,10.8700000000001,1.62186160887003
10.8750000000001,-1.767074,10.8750000000001,1.61379942432847
10.8800000000001,-1.820637,10.8800000000001,1.60573713306521
10.885,-1.851047,10.885,1.58985118027282
10.89,-1.865245,10.89,1.58202751874369
10.895,-1.909786,10.895,1.57420375049285
10.9,-1.947133,10.9,1.56637998224201
10.905,-1.912831,10.905,1.55095197228913
10.91,-2.021801,10.91,1.54334773058708
10.915,-2.046342,10.915,1.53574338216333
10.92,-1.952794,10.92,1.52813914046129
10.925,-2.061925,10.925,1.51304026024903
10.93,-2.148836,10.93,1.50554562173882
10.9350000000001,-2.147458,10.9350000000001,1.49805098322862
10.9400000000001,-2.207058,10.9400000000001,1.49055634471841
10.9450000000001,-2.316478,10.9450000000001,1.47549172217371
10.95,-2.382693,10.95,1.46792163141751
10.955,-2.469118,10.955,1.46035154066132
10.96,-2.577923,10.96,1.45278144990512
10.965,-2.56754,10.965,1.43732014278004
10.97,-2.603932,10.97,1.42942892641114
10.975,-2.644584,10.975,1.42153760332055
10.98,-2.638012,10.98,1.41364638695165
10.985,-2.763421,10.985,1.39725318589168
10.99,-2.760823,10.99,1.38875130792231
10.9950000000001,-2.782071,10.9950000000001,1.38024932323123
11.0000000000001,-2.933605,11.0000000000001,1.37174744526186
11.0050000000001,-2.960824,11.0050000000001,1.3538204398464
11.01,-2.962376,11.01,1.34439541912201
11.015,-2.94573,11.015,1.33497039839763
11.02,-3.025651,11.02,1.32554527095154
11.025,-2.94382,11.025,1.30546472823512
11.03,-3.030349,11.03,1.29480920624307
11.035,-2.981283,11.035,1.28415368425103
11.04,-3.065654,11.04,1.27349816225899
11.045,-3.072916,11.045,1.25069098668155
11.05,-3.020509,11.05,1.23853943981786
11.055,-3.066172,11.055,1.22638789295418
11.0600000000001,-3.022117,11.0600000000001,1.21423623936878
11.0650000000001,-3.073786,11.0650000000001,1.18825836191258
11.0700000000001,-3.026923,11.0700000000001,1.17443203132006
11.075,-3.070916,11.075,1.16060570072755
11.08,-3.101297,11.08,1.14677937013503
11.085,-3.141291,11.085,1.11740603488769
11.09,-3.15204,11.09,1.10185913695456
11.095,-3.22962,11.095,1.08631213229973
11.1,-3.183667,11.1,1.07076523436661
11.105,-3.197025,11.105,1.03807135996558
11.11,-3.313532,11.11,1.02092438349767
11.115,-3.286931,11.115,1.00377740702977
11.1200000000001,-3.294768,11.1200000000001,0.986630430561862
11.1250000000001,-3.285389,11.1250000000001,0.951031698051167
11.1300000000001,-3.331263,11.1300000000001,0.932579942008378
11.135,-3.387384,11.135,0.914128185965588
11.14,-3.314562,11.14,0.895676429922799
11.145,-3.399283,11.145,0.857917543365382
11.15,-3.342206,11.15,0.838610466211607
11.155,-3.31461,11.155,0.819303335696979
11.16,-3.373682,11.16,0.799996205182351
11.165,-3.37125,11.165,0.761082109520703
11.17,-3.393365,11.17,0.741475144373682
11.175,-3.402338,11.175,0.721868179226661
11.18,-3.36784,11.18,0.702261267440494
11.1850000000001,-3.4883,11.1850000000001,0.663333671483064
11.1900000000001,-3.430165,11.1900000000001,0.644013040672655
11.1950000000001,-3.516068,11.1950000000001,0.624692409862245
11.2,-3.506839,11.2,0.605371779051836
11.205,-3.525318,11.205,0.567546938480246
11.21,-3.59134,11.21,0.549042728719065
11.215,-3.584991,11.215,0.530538518957884
11.22,-3.599939,11.22,0.512034362557556
11.225,-3.581954,11.225,0.476250894774153
11.23,-3.577746,11.23,0.458971636751932
11.235,-3.612722,11.235,0.441692405410137
11.24,-3.599437,11.24,0.424413147387915
11.2450000000001,-3.61204,11.2450000000001,0.391342438643771
11.2500000000001,-3.571205,11.2500000000001,0.375550961241422
11.2550000000001,-3.552247,11.2550000000001,0.359759483839074
11.26,-3.552494,11.26,0.343968033117151
11.265,-3.567487,11.265,0.31400177875291
11.27,-3.636048,11.27,0.299827001791018
11.275,-3.546521,11.275,0.285652224829126
11.28,-3.573462,11.28,0.271477447867234
11.285,-3.656082,11.285,0.244770634480117
11.29,-3.674111,11.29,0.232238598054893
11.295,-3.694241,11.295,0.219706561629668
11.3,-3.737951,11.3,0.20717451186423
11.305,-3.703634,11.305,0.183712078353509
11.3100000000001,-3.737514,11.3100000000001,0.172781694608226
11.3150000000001,-3.731743,11.3150000000001,0.161851297522729
11.3200000000001,-3.699491,11.3200000000001,0.150920913777446
11.325,-3.750573,11.325,0.130586426762113
11.33,-3.795642,11.33,0.121182336832277
11.335,-3.809036,11.335,0.111778233562227
11.34,-3.72184,11.34,0.102374143632391
11.345,-3.606924,11.345,0.0850100818747125
11.35,-3.544767,11.35,0.0770501167169775
11.355,-3.5296,11.355,0.0690901515592425
11.36,-3.581216,11.36,0.0611301930716141
11.365,-3.506778,11.365,0.0465882567562475
11.3700000000001,-3.392136,11.3700000000001,0.0400062855986159
11.3750000000001,-3.488069,11.3750000000001,0.0334243111059309
11.3800000000001,-3.574036,11.3800000000001,0.0268423416158259
11.385,-3.589186,11.385,0.0150265595813202
11.39,-3.616157,11.39,0.00979274870444607
11.395,-3.645005,11.395,0.00455893782757195
11.4,-3.775487,11.4,-0.000674873153522591
11.405,-3.808194,11.405,-0.00976789922226552
11.41,-3.793477,11.41,-0.0136271161858814
11.415,-3.700103,11.415,-0.0174863314819706
11.42,-3.665813,11.42,-0.0213455484455865
11.425,-3.663864,11.425,-0.0275875726171912
11.43,-3.714479,11.43,-0.0299703831602333
11.4350000000001,-3.591743,11.4350000000001,-0.0323531920357488
11.4400000000001,-3.525414,11.4400000000001,-0.034735997576211
11.4450000000001,-3.466421,11.4450000000001,-0.0378439337517651
11.45,-3.378668,11.45,-0.0385690577167505
11.455,-3.329359,11.455,-0.0392941850167891
11.46,-3.318303,11.46,-0.0400193123168278
11.465,-3.182158,11.465,-0.0396240818196794
11.47,-3.082587,11.47,-0.0385037273575457
11.475,-2.905787,11.475,-0.037383372895412
11.48,-2.831867,11.48,-0.0362630184332782
11.485,-2.684,11.485,-0.0322325264720963
11.49,-2.579017,11.49,-0.0293223889730482
11.4950000000001,-2.465993,11.4950000000001,-0.0264122531415267
11.5000000000001,-2.344059,11.5000000000001,-0.0235021156424786
11.5050000000001,-2.234092,11.5050000000001,-0.0164263431521962
11.51,-2.090758,11.51,-0.0122607081609619
11.515,-2.030459,11.515,-0.00809507316972767
11.52,-1.974916,11.52,-0.00392943734473009
11.525,-1.87249,11.525,0.00473197415016501
11.53,-1.812484,11.53,0.00922775148758918
11.535,-1.79442,11.535,0.013723529241895
11.54,-1.686749,11.54,0.0182193061624375
11.545,-1.652111,11.545,0.0264711518504315
11.55,-1.537388,11.55,0.0302272222854096
11.555,-1.543474,11.555,0.0339832893853344
11.5600000000001,-1.494587,11.5600000000001,0.0377393598203125
11.5650000000001,-1.439634,11.5650000000001,0.0437764566389703
11.5700000000001,-1.371504,11.5700000000001,0.0460574863577034
11.575,-1.388562,11.575,0.0483385160764364
11.58,-1.320495,11.58,0.0506195424601161
11.585,-1.30833,11.585,0.0534969063903294
11.59,-1.251594,11.59,0.0540932372667564
11.595,-1.122661,11.595,0.0546895714782367
11.6,-1.063646,11.6,0.0552859023546637
11.605,-0.9591572,11.605,0.0548526689250972
11.61,-0.9715393,11.61,0.0538231012840504
11.615,-0.913662,11.615,0.052793536978057
11.6200000000001,-0.8077983,11.6200000000001,0.0517639693370102
11.6250000000001,-0.7726881,11.6250000000001,0.0481941849745269
11.6300000000001,-0.7462283,11.6300000000001,0.0456539682530904
11.635,-0.7627466,11.635,0.0431137515316539
11.64,-0.7783477,11.64,0.0405735348102174
11.645,-0.735165,11.645,0.0340688735232645
11.65,-0.7689615,11.65,0.0301044256226948
11.655,-0.7402798,11.655,0.0261399810571784
11.66,-0.7366089,11.66,0.0221755364916621
11.665,-0.7120444,11.665,0.0128558742700219
11.67,-0.7593329,11.67,0.00750065661389814
11.675,-0.7306048,11.675,0.00214543791557021
11.68,-0.6603505,11.68,-0.00320977890679023
11.6850000000001,-0.6867988,11.6850000000001,-0.0153309332212622
11.6900000000001,-0.6491028,11.6900000000001,-0.0220968709218146
11.6950000000001,-0.6372041,11.6950000000001,-0.0288628086223669
11.7,-0.6098523,11.7,-0.0356287446553926
11.705,-0.514061,11.705,-0.0506359109017403
11.71,-0.5108988,11.71,-0.0588771377800091
11.715,-0.4181765,11.715,-0.0671183679933311
11.72,-0.4193449,11.72,-0.0753595982066531
11.725,-0.4648176,11.725,-0.0934127620185621
11.73,-0.5100836,11.73,-0.103224688947042
11.735,-0.4649971,11.735,-0.113036629215736
11.74,-0.4560498,11.74,-0.122848556144216
11.7450000000001,-0.4638828,11.7450000000001,-0.144150181937767
11.7500000000001,-0.4988748,11.7500000000001,-0.155639880802838
11.7550000000001,-0.5736241,11.7550000000001,-0.167129579667908
11.76,-0.5905769,11.76,-0.178619265192765
11.765,-0.5940621,11.765,-0.20336805544391
11.77,-0.5235949,11.77,-0.216627160170197
11.775,-0.409663,11.775,-0.229886264896484
11.78,-0.3796455,11.78,-0.243145369622772
11.785,-0.3426423,11.785,-0.271471764936401
11.79,-0.3162827,11.79,-0.286539028843317
11.795,-0.2215078,11.795,-0.301606319430659
11.8,-0.2225483,11.8,-0.316673610018002
11.805,-0.1506533,11.805,-0.348555679083578
11.8100000000001,-0.144429,11.8100000000001,-0.365370457561813
11.8150000000001,-0.1331164,11.8150000000001,-0.38218520935962
11.8200000000001,-0.2584007,11.8200000000001,-0.398999987837855
11.825,-0.2118895,11.825,-0.434171726803718
11.83,-0.2937532,11.83,-0.452528687291347
11.835,-0.3564928,11.835,-0.47088562109855
11.84,-0.327789,11.84,-0.489242608266605
11.845,-0.3519014,11.845,-0.527127479797697
11.85,-0.3122638,11.85,-0.546655417521587
11.855,-0.41866,11.855,-0.566183301884624
11.86,-0.4202231,11.86,-0.585711239608513
11.865,-0.4578088,11.865,-0.625422759855761
11.8700000000001,-0.4922935,11.8700000000001,-0.645606342379119
11.8750000000001,-0.574487,11.8750000000001,-0.665789924902477
11.8800000000001,-0.5444309,11.8800000000001,-0.685973507425835
11.885,-0.6287026,11.885,-0.726398302193672
11.89,-0.6326181,11.89,-0.746639514438152
11.895,-0.6255358,11.895,-0.766880726682632
11.9,-0.6587474,11.9,-0.787121938927112
11.905,-0.6546094,11.905,-0.827059922634028
11.91,-0.7386497,11.91,-0.846756747457316
11.915,-0.6597724,11.915,-0.866453518919752
11.92,-0.7193193,11.92,-0.886150343743041
11.925,-0.7558545,11.925,-0.924471440246515
11.93,-0.8194391,11.93,-0.943095765287553
11.9350000000001,-0.8985267,11.9350000000001,-0.961720090328591
11.9400000000001,-0.9605106,11.9400000000001,-0.980344308647923
11.9450000000001,-1.153441,11.9450000000001,-1.0161291638135
11.95,-1.167416,11.95,-1.03328958721634
11.955,-1.338758,11.955,-1.05045011734087
11.96,-1.399404,11.96,-1.06761054074371
11.965,-1.497961,11.965,-1.10024678542362
11.97,-1.500799,11.97,-1.11572249997898
11.975,-1.457768,11.975,-1.13119821453435
11.98,-1.43115,11.98,-1.14667392908972
11.985,-1.531786,11.985,-1.17589006326445
11.99,-1.559471,11.99,-1.18963037616211
11.9950000000001,-1.620861,11.9950000000001,-1.20337079578147
12.0000000000001,-1.677154,12.0000000000001,-1.21711121540083
12.0050000000001,-1.701084,12.0050000000001,-1.24295099496975
12.01,-1.733648,12.01,-1.25505056836272
12.015,-1.756066,12.015,-1.26715003503399
12.02,-1.849641,12.02,-1.27924960842696
12.025,-1.899557,12.025,-1.30200993317556
12.03,-1.971832,12.03,-1.31267079125289
12.035,-2.049431,12.035,-1.32333175605193
12.04,-1.96617,12.04,-1.33399261412926
12.045,-1.928529,12.045,-1.35414668810097
12.05,-1.966036,12.05,-1.36363990399535
12.055,-1.964412,12.055,-1.37313311988972
12.0600000000001,-2.06084,12.0600000000001,-1.3826263357841
12.0650000000001,-2.107953,12.0650000000001,-1.4007496024165
12.0700000000001,-2.025976,12.0700000000001,-1.40937965315451
12.075,-2.051024,12.075,-1.41800981061424
12.08,-2.104895,12.08,-1.42663986135225
12.085,-2.163398,12.085,-1.44334597045357
12.09,-2.172263,12.09,-1.45142202881688
12.095,-2.235713,12.095,-1.45949798045848
12.1,-2.246338,12.1,-1.46757403882178
12.105,-2.286958,12.105,-1.48346201932659
12.11,-2.292516,12.11,-1.49127394146808
12.115,-2.274865,12.115,-1.49908597033128
12.1200000000001,-2.273726,12.1200000000001,-1.50689789247278
12.1250000000001,-2.258407,12.1250000000001,-1.52250957048131
12.1300000000001,-2.259425,12.1300000000001,-1.53030921962665
12.135,-2.139716,12.135,-1.53810886877198
12.14,-2.070837,12.14,-1.54590851791731
12.145,-2.063014,12.145,-1.56169265820239
12.15,-1.978426,12.15,-1.56967714934213
12.155,-2.002435,12.155,-1.57766164048187
12.16,-2.011983,12.16,-1.58564613162162
12.165,-1.999135,12.165,-1.60192620767346
12.17,-1.951644,12.17,-1.61022179258556
12.175,-1.97156,12.175,-1.61851737749766
12.18,-1.962998,12.18,-1.62681296240976
12.1850000000001,-1.952369,12.1850000000001,-1.64375268532503
12.1900000000001,-1.912805,12.1900000000001,-1.65239682332821
12.1950000000001,-1.940026,12.1950000000001,-1.66104096133139
12.2,-1.96974,12.2,-1.66968509933457
12.205,-1.980106,12.205,-1.68724604929921
12.21,-1.93685,12.21,-1.69616286126066
12.215,-1.945165,12.215,-1.70507967322211
12.22,-1.874337,12.22,-1.71399648518356
12.225,-1.946625,12.225,-1.73187599943995
12.23,-1.928966,12.23,-1.74083880845659
12.235,-1.960301,12.235,-1.74980151075153
12.24,-2.041559,12.24,-1.75876431976817
12.2450000000001,-2.045805,12.2450000000001,-1.77630509933041
12.2500000000001,-2.005592,12.2500000000001,-1.78488317659771
12.2550000000001,-1.972867,12.2550000000001,-1.79346125386502
12.26,-1.946825,12.26,-1.80203933113232
12.265,-1.906665,12.265,-1.81813403158122
12.27,-1.990926,12.27,-1.82565065476282
12.275,-1.920725,12.275,-1.83316727794442
12.28,-1.904354,12.28,-1.84068411456943
12.285,-1.902138,12.285,-1.8537750258874
12.29,-1.905435,12.29,-1.85934931402378
12.295,-1.794765,12.295,-1.86492338871674
12.3,-1.823053,12.3,-1.87049767685312
12.305,-1.807388,12.305,-1.87876263263566
12.3100000000001,-1.801206,12.3100000000001,-1.88145330028182
12.3150000000001,-1.776586,12.3150000000001,-1.88414375448457
12.3200000000001,-1.756541,12.3200000000001,-1.88683442213073
12.325,-1.695929,12.325,-1.8884674776726
12.33,-1.651229,12.33,-1.88740986556831
12.335,-1.639531,12.335,-1.88635225346401
12.34,-1.612419,12.34,-1.88529464135972
12.345,-1.601232,12.345,-1.87869240975326
12.35,-1.571031,12.35,-1.87314779025109
12.355,-1.509347,12.355,-1.86760338419233
12.36,-1.504579,12.36,-1.86205876469016
12.365,-1.459754,12.365,-1.8458541408843
12.3700000000001,-1.402614,12.3700000000001,-1.83519392313721
12.3750000000001,-1.389503,12.3750000000001,-1.82453391883352
12.3800000000001,-1.345015,12.3800000000001,-1.81387370108642
12.385,-1.311866,12.385,-1.78689263959587
12.39,-1.273566,12.39,-1.77057158240901
12.395,-1.243551,12.395,-1.75425052522215
12.4,-1.177131,12.4,-1.73792946803529
12.405,-1.130979,12.405,-1.69919621230408
12.41,-1.11894,12.41,-1.67678401375974
12.415,-1.04983,12.415,-1.65437181521541
12.42,-1.047423,12.42,-1.63195972339277
12.425,-0.9631003,12.425,-1.58132187482506
12.43,-0.9590385,12.43,-1.55309622480169
12.4350000000001,-0.9015387,12.4350000000001,-1.52487068150002
12.4400000000001,-0.8530471,12.4400000000001,-1.49664503147665
12.4450000000001,-0.7492289,12.4450000000001,-1.43717062567024
12.45,-0.6439593,12.45,-1.40592186988719
12.455,-0.5952934,12.455,-1.37467300738244
12.46,-0.5967058,12.46,-1.3434242515994
12.465,-0.5136947,12.465,-1.28091436031544
12.47,-0.4769177,12.47,-1.24965322481453
12.475,-0.4176295,12.475,-1.21839208931362
12.48,-0.3122749,12.48,-1.18713106053441
12.485,-0.3153498,12.485,-1.12626212219855
12.49,-0.2968932,12.49,-1.0966543193636
12.4950000000001,-0.2528912,12.4950000000001,-1.06704651652865
12.5000000000001,-0.2573111,12.5000000000001,-1.03743871369371
12.5050000000001,-0.2874954,12.5050000000001,-0.98061634227596
12.51,-0.3176372,12.51,-0.953401666971456
12.515,-0.4019433,12.515,-0.926186991666952
12.52,-0.4193146,12.52,-0.898972423084153
12.525,-0.4136742,12.525,-0.847147135457065
12.53,-0.419524,12.53,-0.822536523134481
12.535,-0.392311,12.535,-0.79792596417275
12.54,-0.3838228,12.54,-0.773315351850166
12.545,-0.3775825,12.545,-0.72662641983978
12.55,-0.357136,12.55,-0.704548046791125
12.555,-0.2853869,12.555,-0.682469727103324
12.5600000000001,-0.2305781,12.5600000000001,-0.660391354054669
12.5650000000001,-0.2071164,12.5650000000001,-0.618554631119343
12.5700000000001,-0.1893367,12.5700000000001,-0.598796227871818
12.575,-0.1042296,12.575,-0.579037824624293
12.58,-0.03978135,12.58,-0.559279421376769
12.585,0.01624222,12.585,-0.521808416620697
12.59,0.05206257,12.59,-0.504095868473003
12.595,0.11723,12.595,-0.486383266964456
12.6,0.1742383,12.6,-0.468670718816761
12.605,0.1560979,12.605,-0.434997486002202
12.61,0.1232597,12.61,-0.419036828015763
12.615,0.1884137,12.615,-0.403076143348898
12.6200000000001,0.165386,12.6200000000001,-0.387115485362459
12.6250000000001,0.2268046,12.6250000000001,-0.356653295231452
12.6300000000001,0.2550182,12.6300000000001,-0.342151763086883
12.635,0.3267162,12.635,-0.327650230942315
12.64,0.3316583,12.64,-0.313148698797746
12.645,0.3101341,12.645,-0.285322348036556
12.65,0.2711483,12.65,-0.271997502739507
12.655,0.2773181,12.655,-0.258672657442458
12.66,0.2003069,12.66,-0.24534781214541
12.665,0.2162414,12.665,-0.219605456153653
12.67,0.2173393,12.67,-0.207187918778519
12.675,0.1448164,12.675,-0.194770394743598
12.68,0.1720573,12.68,-0.182352870708676
12.6850000000001,0.1170613,12.6850000000001,-0.158167931249815
12.6900000000001,0.0536549,12.6900000000001,-0.146400515825875
12.6950000000001,0.1028729,12.6950000000001,-0.134633113742148
12.7,0.08145311,12.7,-0.122865698318207
12.705,0.09283274,12.705,-0.0997332216413361
12.71,0.1090335,12.71,-0.0883681537182986
12.715,0.06560636,12.715,-0.077003085795261
12.72,0.06656658,12.72,-0.06563802454233
12.725,0.04859301,12.725,-0.0430680813116861
12.73,0.0465081,12.73,-0.0318632060040797
12.735,-0.003877786,12.735,-0.0206583256938934
12.74,-0.03607166,12.74,-0.0094534537213404
12.7450000000001,-0.03799162,12.7450000000001,0.0130369459866733
12.7500000000001,-0.02842328,12.7500000000001,0.024322468719554
12.7550000000001,-0.1169263,12.7550000000001,0.0356079939537247
12.76,-0.1247258,12.76,0.0468935175203688
12.765,-0.1220833,12.765,0.0697893321445631
12.77,-0.1181104,12.77,0.08139961986706
12.775,-0.09527819,12.775,0.0930099075895569
12.78,-0.1131715,12.78,0.104620195312054
12.785,-0.1435713,12.785,0.128417908401701
12.79,-0.1124623,12.79,0.140605327098744
12.795,-0.08407124,12.795,0.152792745795787
12.8,-0.1278148,12.8,0.164980177833043
12.805,-0.2134698,12.805,0.190198050001737
12.8100000000001,-0.2534663,12.8100000000001,0.203228503473387
12.8150000000001,-0.3126564,12.8150000000001,0.216258956945038
12.8200000000001,-0.3925674,12.8200000000001,0.229289397076475
12.825,-0.419654,12.825,0.256478299089033
12.83,-0.4099749,12.83,0.270636720949514
12.835,-0.4865935,12.835,0.284795169490422
12.84,-0.5398113,12.84,0.298953591350903
12.845,-0.5150384,12.845,0.328708163211726
12.85,-0.5939304,12.85,0.344304286531642
12.855,-0.6092048,12.855,0.359900383171132
12.86,-0.7101182,12.86,0.375496506491047
12.865,-0.7287146,12.865,0.40846649662536
12.8700000000001,-0.7047175,12.8700000000001,0.42584033675933
12.8750000000001,-0.760649,12.8750000000001,0.443214203573727
12.8800000000001,-0.7924855,12.8800000000001,0.460588043707698
12.885,-0.7688314,12.885,0.497488727668073
12.89,-0.7963586,12.89,0.517015598174905
12.895,-0.8192918,12.895,0.536542468681737
12.9,-0.8032799,12.9,0.556069285827716
12.905,-0.7602428,12.905,0.597688616648365
12.91,-0.7886283,12.91,0.619781130323036
12.915,-0.7809066,12.915,0.641873590636854
12.92,-0.7462569,12.92,0.663966104311525
12.925,-0.7113329,12.925,0.711160150155374
12.93,-0.6067337,12.93,0.736261682324553
12.9350000000001,-0.6241092,12.9350000000001,0.761363267854584
12.9400000000001,-0.5564839,12.9400000000001,0.786464800023763
12.9450000000001,-0.5312868,12.9450000000001,0.840110546508071
12.95,-0.5191491,12.95,0.868654707462348
12.955,-0.4940829,12.955,0.897198921777477
12.96,-0.5408917,12.96,0.925743029370901
12.965,-0.6239304,12.965,0.986404714154134
12.97,-0.5901449,12.97,1.01852229134394
12.975,-0.7120009,12.975,1.05063986853375
12.98,-0.7424536,12.98,1.08275733900186
12.985,-0.6658108,12.985,1.14861423642253
12.99,-0.7167845,12.99,1.1823535566534
12.9950000000001,-0.6670335,12.9950000000001,1.21609287688426
13.0000000000001,-0.6358072,13.0000000000001,1.24983209039342
13.0050000000001,-0.613946,13.0050000000001,1.31559411221766
13.01,-0.6148937,13.01,1.34761670708932
13.015,-0.499216,13.015,1.37963940868269
13.02,-0.4876272,13.02,1.41166200355435
13.025,-0.4449281,13.025,1.47188292769271
13.03,-0.4763896,13.03,1.50008104351599
13.035,-0.4959197,13.035,1.52827926606098
13.04,-0.5097779,13.04,1.55647748860596
13.045,-0.5331635,13.045,1.60801222638906
13.05,-0.6451516,13.05,1.63134874162717
13.055,-0.6123968,13.055,1.65468525686529
13.0600000000001,-0.6570806,13.0600000000001,1.6780217721034
13.0650000000001,-0.6603872,13.0650000000001,1.71943374264971
13.0700000000001,-0.5880822,13.0700000000001,1.73750919795792
13.075,-0.5409198,13.075,1.75558465326612
13.08,-0.4734164,13.08,1.77366000185262
13.085,-0.4965656,13.085,1.80452082423515
13.09,-0.5082422,13.09,1.81730608458777
13.095,-0.4745177,13.095,1.83009134494038
13.1,-0.4311815,13.1,1.842876605293
13.105,-0.4137877,13.105,1.86337101478445
13.11,-0.417722,13.11,1.87108016392328
13.115,-0.4426961,13.115,1.87878952650552
13.1200000000001,-0.4088783,13.1200000000001,1.88649867564434
13.1250000000001,-0.4142141,13.1250000000001,1.89727180495616
13.1300000000001,-0.4068765,13.1300000000001,1.90033557168573
13.135,-0.4539191,13.135,1.90339955185872
13.14,-0.4994208,13.14,1.9064635320317
13.145,-0.4772424,13.145,1.90861226685591
13.15,-0.5800728,13.15,1.90769702150713
13.155,-0.5816553,13.155,1.90678177615834
13.16,-0.7083139,13.16,1.90586631736615
13.165,-0.7585514,13.165,1.90092062007683
13.17,-0.8076447,13.17,1.89689016813628
13.175,-0.7832391,13.175,1.89285950275233
13.18,-0.8797033,13.18,1.88882905081179
13.1850000000001,-0.9057787,13.1850000000001,1.87857266799937
13.1900000000001,-0.9661455,13.1900000000001,1.8723469505709
13.1950000000001,-1.075325,13.1950000000001,1.86612123314244
13.2,-1.016702,13.2,1.85989551571397
13.205,-1.090311,13.205,1.84607292038116
13.21,-1.135425,13.21,1.8384758290334
13.215,-1.10436,13.215,1.83087873768564
13.22,-1.078049,13.22,1.82328164633788
13.225,-1.078217,13.225,1.80736602491128
13.23,-1.141697,13.23,1.79904770827585
13.235,-1.149302,13.235,1.79072917819701
13.24,-1.21215,13.24,1.78241064811817
13.2450000000001,-1.273541,13.2450000000001,1.76551702897979
13.2500000000001,-1.296972,13.2500000000001,1.75694193992025
13.2550000000001,-1.395188,13.2550000000001,1.74836685086071
13.26,-1.371164,13.26,1.73979176180117
13.265,-1.448367,13.265,1.72268213793029
13.27,-1.466198,13.27,1.71414760311895
13.275,-1.463152,13.275,1.7056130683076
13.28,-1.475632,13.28,1.69707853349626
13.285,-1.471132,13.285,1.68020401754322
13.29,-1.486659,13.29,1.67186403640151
13.295,-1.458289,13.295,1.66352405525981
13.3,-1.494212,13.3,1.65518407411811
13.305,-1.479121,13.305,1.63873196267655
13.3100000000001,-1.519083,13.3100000000001,1.63061972565498
13.3150000000001,-1.600493,13.3150000000001,1.62250759535512
13.3200000000001,-1.577302,13.3200000000001,1.61439535833356
13.325,-1.651711,13.325,1.59833053996227
13.33,-1.759292,13.33,1.59037774516915
13.335,-1.891448,13.335,1.58242505709772
13.34,-1.957887,13.34,1.5744723690263
13.345,-2.018243,13.345,1.55857275585557
13.35,-2.069354,13.35,1.55062593747797
13.355,-2.188125,13.355,1.54267911910036
13.36,-2.178383,13.36,1.53473230072276
13.365,-2.288307,13.365,1.51862095168776
13.3700000000001,-2.305156,13.3700000000001,1.51045642103036
13.3750000000001,-2.358009,13.3750000000001,1.50229189037296
13.3800000000001,-2.439748,13.3800000000001,1.49412735971556
13.385,-2.452022,13.385,1.47730268279912
13.39,-2.518849,13.39,1.46864264326177
13.395,-2.525162,13.395,1.45998260372443
13.4,-2.380927,13.4,1.45132245746539
13.405,-2.359045,13.405,1.433193748026
13.41,-2.295536,13.41,1.42372497140224
13.415,-2.327965,13.415,1.4142563015002
13.42,-2.266151,13.42,1.40478763159815
13.425,-2.32631,13.425,1.38471786777401
13.43,-2.367383,13.43,1.37411688057362
13.4350000000001,-2.46084,13.4350000000001,1.36351578665152
13.4400000000001,-2.449861,13.4400000000001,1.35291479945113
13.4450000000001,-2.55547,13.4450000000001,1.3302793390983
13.45,-2.465023,13.45,1.31824497266756
13.455,-2.562346,13.455,1.30621049951512
13.46,-2.551924,13.46,1.29417613308438
13.465,-2.561478,13.465,1.26843912651812
13.47,-2.614801,13.47,1.25473648638261
13.475,-2.523103,13.475,1.24103373952539
13.48,-2.493732,13.48,1.22733109938987
13.485,-2.510141,13.485,1.19813919104235
13.49,-2.452989,13.49,1.18264981610865
13.4950000000001,-2.491843,13.4950000000001,1.16716054789664
13.5000000000001,-2.410463,13.5000000000001,1.15167117296294
13.5050000000001,-2.411876,13.5050000000001,1.11894997780523
13.51,-2.419849,13.51,1.10171815758122
13.515,-2.472279,13.515,1.08448633735722
13.52,-2.473875,13.52,1.06725441041152
13.525,-2.552353,13.525,1.031278736836
13.53,-2.587568,13.53,1.01253499020619
13.535,-2.666639,13.535,0.993791243576386
13.54,-2.749498,13.54,0.975047496946578
13.545,-2.752488,13.545,0.936455754197243
13.55,-2.833972,13.55,0.91660786479942
13.555,-2.81338,13.555,0.896759975401598
13.5600000000001,-2.89417,13.5600000000001,0.876912139364629
13.5650000000001,-2.9653,13.5650000000001,0.836654951035721
13.5700000000001,-2.943964,13.5700000000001,0.816245652104635
13.575,-3.043152,13.575,0.795836299812696
13.58,-2.985476,13.58,0.775427000881611
13.585,-2.991234,13.585,0.734653012692456
13.59,-3.013889,13.59,0.714288323434387
13.595,-3.001318,13.595,0.693923634176318
13.6,-2.98336,13.6,0.673558998279102
13.605,-2.924784,13.605,0.633453995102638
13.61,-2.925222,13.61,0.613713681184243
13.615,-2.846752,13.615,0.593973420626702
13.6200000000001,-2.805805,13.6200000000001,0.574233106708307
13.6250000000001,-2.831398,13.6250000000001,0.535851659080214
13.6300000000001,-2.790583,13.6300000000001,0.517210525370515
13.635,-2.893493,13.635,0.498569391660816
13.64,-2.896785,13.64,0.479928257951118
13.645,-2.906021,13.645,0.444073846913797
13.65,-2.951927,13.65,0.426860596266601
13.655,-2.953357,13.655,0.409647345619405
13.66,-3.05675,13.66,0.39243409497221
13.665,-3.041679,13.665,0.359618130939766
13.67,-3.06509,13.67,0.344015417554518
13.675,-3.018642,13.675,0.32841270416927
13.68,-2.963432,13.68,0.312809990784022
13.6850000000001,-3.063332,13.6850000000001,0.283277906999327
13.6900000000001,-3.066723,13.6900000000001,0.269348563280306
13.6950000000001,-3.124964,13.6950000000001,0.255419192880858
13.7,-3.154192,13.7,0.24148982248141
13.705,-3.04408,13.705,0.215283507213982
13.71,-3.07376,13.71,0.203006549005788
13.715,-3.029496,13.715,0.190729590797595
13.72,-3.129086,13.72,0.178452632589401
13.725,-3.094171,13.725,0.155481865977215
13.73,-3.125429,13.73,0.144788057573223
13.735,-3.056604,13.735,0.134094249169231
13.74,-3.055908,13.74,0.123400454105452
13.7450000000001,-3.061137,13.7450000000001,0.103509068942417
13.7500000000001,-2.975143,13.7500000000001,0.0943114921833741
13.7550000000001,-2.896386,13.7550000000001,0.0851139154243313
13.76,-2.92971,13.76,0.0759163453353951
13.765,-2.870885,13.765,0.0589384027092342
13.77,-2.836171,13.77,0.0511580335070629
13.775,-2.91582,13.775,0.0433776643048915
13.78,-2.881754,13.78,0.0355972951027202
13.785,-2.829028,13.785,0.0214051441806322
13.79,-2.867339,13.79,0.0149933607931889
13.795,-2.872648,13.795,0.00858157573821897
13.8,-2.828082,13.8,0.00216979214233487
13.805,-2.941861,13.805,-0.0092811090054266
13.8100000000001,-2.925536,13.8100000000001,-0.0143202269741856
13.8150000000001,-2.915095,13.8150000000001,-0.0193593441091813
13.8200000000001,-3.02257,13.8200000000001,-0.024398461244177
13.825,-2.9876,13.825,-0.0330229374405935
13.83,-3.009139,13.83,-0.036608293166961
13.835,-3.097456,13.835,-0.0401936522283817
13.84,-3.069274,13.84,-0.0437790079547492
13.845,-3.049673,13.845,-0.0493159468291556
13.85,-3.091183,13.85,-0.051267523307088
13.855,-3.005949,13.855,-0.0532191031200737
13.86,-2.892201,13.86,-0.0551706829330594
13.865,-2.959479,13.865,-0.0571774612133073
13.8700000000001,-2.880328,13.8700000000001,-0.0572326630156227
13.8750000000001,-2.734624,13.8750000000001,-0.0572878648179382
13.8800000000001,-2.783392,13.8800000000001,-0.0573430666202536
13.885,-2.779637,13.885,-0.055377086047094
13.89,-2.743395,13.89,-0.053355903671619
13.895,-2.705094,13.895,-0.051334721296144
13.9,-2.623594,13.9,-0.0493135389206689
13.905,-2.628842,13.905,-0.0434126023233217
13.91,-2.625329,13.91,-0.0395328481014495
13.915,-2.593592,13.915,-0.0356530938795773
13.92,-2.579943,13.92,-0.0317733396577051
13.925,-2.591744,13.925,-0.0228411614381476
13.93,-2.666911,13.93,-0.0177887374404623
13.9350000000001,-2.701301,13.9350000000001,-0.0127363117752503
13.9400000000001,-2.632411,13.9400000000001,-0.00768388777756497
13.9450000000001,-2.647855,13.9450000000001,0.00258488767605764
13.95,-2.648052,13.95,0.00780124079952157
13.955,-2.605194,13.955,0.0130175943398672
13.96,-2.562966,13.96,0.0182339453789228
13.965,-2.532789,13.965,0.0277227223173502
13.97,-2.376112,13.97,0.0319951440479053
13.975,-2.294084,13.975,0.0362675674459872
13.98,-2.198302,13.98,0.040539990844069
13.985,-2.202529,13.985,0.047422433629275
13.99,-2.057864,13.99,0.0500324563514524
13.9950000000001,-1.948318,13.9950000000001,0.0526424790736299
14.0000000000001,-1.885302,14.0000000000001,0.0552524984607541
14.0050000000001,-1.763458,14.0050000000001,0.058655630209553
14.01,-1.77373,14.01,0.0594487392361745
14.015,-1.776493,14.015,0.0602418415926893
14.02,-1.728244,14.02,0.0610349506193108
14.025,-1.731703,14.025,0.0609184438671305
14.03,-1.730174,14.03,0.0600088280883288
14.035,-1.83988,14.035,0.059099212309527
14.04,-1.812257,14.04,0.0581895965307253
14.045,-1.928129,14.045,0.0548233638117003
14.05,-1.891523,14.05,0.0523667435364237
14.055,-1.891858,14.055,0.0499101199260939
14.0600000000001,-1.84725,14.0600000000001,0.0474534996508173
14.0650000000001,-1.805836,14.0650000000001,0.0411056692455635
14.0700000000001,-1.691419,14.0700000000001,0.0372144591155864
14.075,-1.657527,14.075,0.0333232489856092
14.08,-1.633375,14.08,0.0294320355205787
14.085,-1.560047,14.085,0.0202637021764467
14.09,-1.549395,14.09,0.0149865789622918
14.095,-1.526443,14.095,0.00970945574813696
14.1,-1.506127,14.1,0.00443233253398209
14.105,-1.40974,14.105,-0.00752003577489406
14.11,-1.393948,14.11,-0.0141952808696153
14.115,-1.380762,14.115,-0.0208705284656266
14.1200000000001,-1.336336,14.1200000000001,-0.0275457727265846
14.1250000000001,-1.429981,14.1250000000001,-0.0423564643125887
14.1300000000001,-1.404508,14.1300000000001,-0.0504919133051614
14.135,-1.412533,14.135,-0.0586273622977342
14.14,-1.428418,14.14,-0.0667628046202003
14.145,-1.491816,14.145,-0.0845907055916311
14.15,-1.513312,14.15,-0.0942831509003825
14.155,-1.490366,14.155,-0.10397560287924
14.16,-1.451553,14.16,-0.113668061528205
14.165,-1.457692,14.165,-0.134721519335174
14.17,-1.430747,14.17,-0.146082538503499
14.175,-1.418038,14.175,-0.157443557671823
14.18,-1.487642,14.18,-0.168804576840148
14.1850000000001,-1.454298,14.1850000000001,-0.193293873263685
14.1900000000001,-1.462966,14.1900000000001,-0.206422150518897
14.1950000000001,-1.505801,14.1950000000001,-0.21955042777411
14.2,-1.546401,14.2,-0.232678691689109
14.205,-1.549515,14.205,-0.260750048806347
14.21,-1.514293,14.21,-0.275693088647734
14.215,-1.466833,14.215,-0.290636155169546
14.22,-1.470237,14.22,-0.305579221691359
14.225,-1.527147,14.225,-0.337228263912362
14.23,-1.624924,14.23,-0.353934239611552
14.235,-1.666251,14.235,-0.370640241991168
14.24,-1.674765,14.24,-0.387346217690358
14.2450000000001,-1.758308,14.2450000000001,-0.422322362449951
14.2500000000001,-1.757703,14.2500000000001,-0.440592504829927
14.2550000000001,-1.780952,14.2550000000001,-0.458862673890329
14.26,-1.817487,14.26,-0.477132842950731
14.265,-1.894842,14.265,-0.514868357454582
14.27,-1.866955,14.27,-0.534333756258884
14.275,-1.843762,14.275,-0.553799155063186
14.28,-1.831026,14.28,-0.573264500506634
14.285,-1.874223,14.285,-0.612873514555479
14.29,-1.841357,14.29,-0.633017183160875
14.295,-1.950841,14.295,-0.653160798405417
14.3,-1.942832,14.3,-0.67330441364996
14.305,-2.051724,14.305,-0.713668643849767
14.3100000000001,-2.016589,14.3100000000001,-0.733889258805031
14.3150000000001,-2.067287,14.3150000000001,-0.754109873760295
14.3200000000001,-2.089374,14.3200000000001,-0.774330488715559
14.325,-2.105713,14.325,-0.814243873069292
14.33,-2.094363,14.33,-0.833936642467761
14.335,-2.073632,14.335,-0.853629465227083
14.34,-2.045854,14.34,-0.873322234625552
14.345,-2.053461,14.345,-0.911650428122461
14.35,-2.108835,14.35,-0.930285745499194
14.355,-2.177606,14.355,-0.948921062875928
14.36,-2.191587,14.36,-0.967556380252661
14.365,-2.195847,14.365,-1.00337730735479
14.3700000000001,-2.206654,14.3700000000001,-1.0205630238019
14.3750000000001,-2.255058,14.3750000000001,-1.0377486335273
14.3800000000001,-2.272274,14.3800000000001,-1.0549343499744
14.385,-2.326221,14.385,-1.08763441423436
14.39,-2.35236,14.39,-1.10314886876893
14.395,-2.392067,14.395,-1.1186633233035
14.4,-2.42184,14.4,-1.13417767111636
14.405,-2.518178,14.405,-1.16348419857589
14.41,-2.552529,14.41,-1.17727627150084
14.415,-2.628704,14.415,-1.1910683444258
14.42,-2.648865,14.42,-1.20486041735076
14.425,-2.680613,14.425,-1.23081631013558
14.43,-2.738024,14.43,-1.24298012999543
14.4350000000001,-2.761873,14.4350000000001,-1.25514384313358
14.4400000000001,-2.78259,14.4400000000001,-1.26730766299343
14.4450000000001,-2.786325,14.4450000000001,-1.29020864695025
14.45,-2.847289,14.45,-1.30094591776892
14.455,-2.903293,14.455,-1.31168318858759
14.46,-2.877853,14.46,-1.32242035268455
14.465,-2.945647,14.465,-1.34273877808317
14.47,-2.962276,14.47,-1.35231993266311
14.475,-2.969014,14.475,-1.36190108724305
14.48,-3.032112,14.48,-1.37148224182299
14.485,-3.095265,14.485,-1.38979248488391
14.49,-3.088011,14.49,-1.3985215733649
14.4950000000001,-3.02323,14.4950000000001,-1.40725066184588
14.5000000000001,-3.026124,14.5000000000001,-1.41597975032686
14.5050000000001,-3.008031,14.5050000000001,-1.43289428691957
14.51,-3.038769,14.51,-1.44107984175301
14.515,-2.97612,14.515,-1.44926528986474
14.52,-2.936775,14.52,-1.45745084469818
14.525,-3.02225,14.525,-1.47356752981847
14.53,-3.056188,14.53,-1.48149876682703
14.535,-3.262554,14.535,-1.4894301105573
14.54,-3.265175,14.54,-1.49736134756586
14.545,-3.360362,14.545,-1.51322072665351
14.55,-3.384248,14.55,-1.52114897545431
14.555,-3.513594,14.555,-1.5290771175334
14.5600000000001,-3.621334,14.5600000000001,-1.53700525961249
14.5650000000001,-3.589758,14.5650000000001,-1.55305492350155
14.5700000000001,-3.552303,14.5700000000001,-1.56117644531152
14.575,-3.507325,14.575,-1.56929796712149
14.58,-3.457249,14.58,-1.57741948893146
14.585,-3.451532,14.585,-1.59398120356486
14.59,-3.538283,14.59,-1.60242150310999
14.595,-3.62636,14.595,-1.61086180265513
14.6,-3.681996,14.6,-1.61930210220027
14.605,-3.746482,14.605,-1.63653787112738
14.61,-3.790422,14.61,-1.64533323378766
14.615,-3.824574,14.615,-1.65412859644793
14.6200000000001,-3.889894,14.6200000000001,-1.6629239591082
14.6250000000001,-3.857085,14.6250000000001,-1.68079194742037
14.6300000000001,-3.864682,14.6300000000001,-1.68986446635055
14.635,-3.819724,14.635,-1.69893698528074
14.64,-3.766259,14.64,-1.70800950421093
14.645,-3.776548,14.645,-1.72620149962184
14.65,-3.761554,14.65,-1.73532108282428
14.655,-3.73819,14.655,-1.74444055930501
14.66,-3.725288,14.66,-1.75356003578574
14.665,-3.754413,14.665,-1.77140966796451
14.67,-3.679236,14.67,-1.78013971694085
14.675,-3.649219,14.675,-1.78886976591718
14.68,-3.602919,14.68,-1.79759970817181
14.6850000000001,-3.598087,14.6850000000001,-1.81398618576432
14.6900000000001,-3.522163,14.6900000000001,-1.82164240093708
14.6950000000001,-3.427958,14.6950000000001,-1.82929861610984
14.7,-3.437493,14.7,-1.8369548312826
14.705,-3.428532,14.705,-1.85030614356268
14.71,-3.417189,14.71,-1.85600124067
14.715,-3.519585,14.715,-1.86169633777732
14.72,-3.468719,14.72,-1.86739122144123
14.725,-3.56508,14.725,-1.87587645082451
14.73,-3.497419,14.73,-1.87866658310046
14.735,-3.457753,14.735,-1.88145671537641
14.74,-3.441263,14.74,-1.88424684765236
14.7450000000001,-3.443261,14.7450000000001,-1.88605919565994
14.7500000000001,-3.354338,14.7500000000001,-1.88508119794816
14.7550000000001,-3.300288,14.7550000000001,-1.88410320023637
14.76,-3.274484,14.76,-1.88312520252459
14.765,-3.188872,14.765,-1.87666533767364
14.77,-3.241044,14.77,-1.87118347053447
14.775,-3.080528,14.775,-1.86570181683871
14.78,-3.059333,14.78,-1.86021994969954
14.785,-2.97911,14.785,-1.84412695679794
14.79,-2.915361,14.79,-1.8335158310355
14.795,-2.864447,14.795,-1.82290491871647
14.8,-2.755064,14.8,-1.81229379295403
14.805,-2.707158,14.805,-1.78539992309711
14.8100000000001,-2.679933,14.8100000000001,-1.76911717900262
14.8150000000001,-2.613458,14.8150000000001,-1.75283443490813
14.8200000000001,-2.602289,14.8200000000001,-1.73655169081365
14.825,-2.461315,14.825,-1.69788705713926
14.83,-2.469096,14.83,-1.67550516755937
14.835,-2.401159,14.835,-1.65312327797947
14.84,-2.307135,14.84,-1.63074138839957
14.845,-2.233743,14.845,-1.58016116955298
14.85,-2.22957,14.85,-1.551962947008
14.855,-2.114653,14.855,-1.5237646177413
14.86,-2.044247,14.86,-1.49556639519632
14.865,-1.918254,14.865,-1.43614823172885
14.8700000000001,-1.808565,14.8700000000001,-1.40492839752807
14.8750000000001,-1.784319,14.8750000000001,-1.3737085633273
14.8800000000001,-1.724164,14.8800000000001,-1.34248872912652
14.885,-1.599181,14.885,-1.2800367877288
14.89,-1.538869,14.89,-1.24880478725357
14.895,-1.419151,14.895,-1.21757268005663
14.9,-1.314001,14.9,-1.18634057285969
14.905,-1.187294,14.905,-1.12552851719301
14.91,-1.07672,14.91,-1.09594867544497
14.915,-0.9891806,14.915,-1.06636872697524
14.92,-0.8264583,14.92,-1.0367888852272
14.925,-0.7077891,14.925,-0.980020728435994
14.93,-0.5764379,14.93,-0.952832413392818
14.9350000000001,-0.4188192,14.9350000000001,-0.925644205071347
14.9400000000001,-0.4092038,14.9400000000001,-0.898455996749877
14.9450000000001,-0.310205,14.9450000000001,-0.846681988902417
14.95,-0.2136302,14.95,-0.822096296098133
14.955,-0.1484544,14.955,-0.797510549932996
14.96,-0.123416,14.96,-0.772924857128712
14.965,0.005011572,14.965,-0.726284430133604
14.97,0.09170733,14.97,-0.704229749303632
14.975,0.1748225,14.975,-0.682175015112808
14.98,0.1835023,14.98,-0.660120334282837
14.985,0.2813752,14.985,-0.618329981928673
14.99,0.3622388,14.99,-0.598594363765332
14.9950000000001,0.4339779,14.9950000000001,-0.578858692241139
15.0000000000001,0.5210418,15.0000000000001,-0.559123074077799
15.0050000000001,0.6469318,15.0050000000001,-0.52169715924242
15.01,0.6748738,15.01,-0.504006862570381
15.015,0.696852,15.015,-0.486316565898342
15.02,0.6504435,15.02,-0.468626322587156
15.025,0.5646678,15.025,-0.434997672765187
15.03,0.562955,15.03,-0.41905929293483
15.035,0.5465553,15.035,-0.4031209397849
15.04,0.5836434,15.04,-0.387182559954543
15.045,0.5541745,15.045,-0.356765406383375
15.05,0.6335114,15.05,-0.342286605962138
15.055,0.6914421,15.055,-0.327807832221328
15.0600000000001,0.7441015,15.0600000000001,-0.313329058480517
15.0650000000001,0.8373159,15.0650000000001,-0.285549131661341
15.0700000000001,0.8550828,15.0700000000001,-0.272247978582976
15.075,0.9712225,15.075,-0.258946852185037
15.08,1.07396,15.08,-0.245645699106672
15.085,1.088457,15.085,-0.21995220831595
15.09,1.150065,15.09,-0.207559843923167
15.095,1.203234,15.095,-0.195167492870597
15.1,1.18425,15.1,-0.182775128477814
15.105,1.126393,15.105,-0.158642562696065
15.11,1.120135,15.11,-0.146902347966886
15.115,1.061715,15.115,-0.13516214657792
15.1200000000001,1.146777,15.1200000000001,-0.12342193184874
15.1250000000001,1.065576,15.1250000000001,-0.100346484583396
15.1300000000001,1.065644,15.1300000000001,-0.089011252047231
15.135,1.067289,15.135,-0.0776760128409593
15.14,1.057932,15.14,-0.0663407803047942
15.145,1.052242,15.145,-0.0438338028805613
15.15,1.064214,15.15,-0.0326620579924935
15.155,1.015417,15.155,-0.0214903097693724
15.16,0.9491562,15.16,-0.0103185648813046
15.165,0.9232361,15.165,0.0121015427419488
15.17,0.8507776,15.17,0.0233499054771344
15.175,0.8828272,15.175,0.0345982665447934
15.18,0.8348906,15.18,0.0458466276124524
15.1850000000001,0.8064736,15.1850000000001,0.0686632647361167
15.1900000000001,0.8170137,15.1900000000001,0.0802315374570688
15.1950000000001,0.7861995,15.1950000000001,0.0917998101780209
15.2,0.8301213,15.2,0.103368082898973
15.205,0.8330353,15.205,0.127075976332991
15.21,0.8808607,15.21,0.139215610386271
15.215,0.8442287,15.215,0.15135524443955
15.22,0.8459241,15.22,0.163494865152617
15.225,0.8620253,15.225,0.188610337844613
15.23,0.8812194,15.23,0.20158617648333
15.235,0.8248054,15.235,0.214562015122047
15.24,0.77147,15.24,0.227537853760764
15.2450000000001,0.7290642,15.2450000000001,0.254609495299094
15.2500000000001,0.7543499,15.2500000000001,0.268705298198708
15.2550000000001,0.7348757,15.2550000000001,0.282801101098322
15.26,0.6474045,15.26,0.296896903997936
15.265,0.6867593,15.265,0.326516846426916
15.27,0.6466643,15.27,0.342040985956282
15.275,0.6530591,15.275,0.357565125485648
15.28,0.6150278,15.28,0.373089238334588
15.285,0.6583371,15.285,0.405904375273812
15.29,0.6134756,15.29,0.42319537268367
15.295,0.6689798,15.295,0.440486370093527
15.3,0.6742442,15.3,0.457777367503385
15.305,0.6534865,15.305,0.494499772854252
15.3100000000001,0.6444165,15.3100000000001,0.513931234156115
15.3150000000001,0.6135748,15.3150000000001,0.533362695457979
15.3200000000001,0.6057802,15.3200000000001,0.552794103398989
15.325,0.548148,15.325,0.594208368461979
15.33,0.5083171,15.33,0.61619122558396
15.335,0.4512125,15.335,0.638174029345087
15.34,0.4155118,15.34,0.660156833106214
15.345,0.3914241,15.345,0.70711582439308
15.35,0.4101027,15.35,0.732091958557965
15.355,0.425823,15.355,0.757068092722851
15.36,0.3591613,15.36,0.782044226887736
15.365,0.3895131,15.365,0.835423862798679
15.3700000000001,0.375245,15.3700000000001,0.863827311183882
15.3750000000001,0.244494,15.3750000000001,0.892230812929939
15.3800000000001,0.2579459,15.3800000000001,0.920634261315143
15.385,0.2010483,15.385,0.981019430158697
15.39,0.168584,15.39,1.01300115061705
15.395,0.09228162,15.395,1.0449828710754
15.4,0.1193862,15.4,1.07696459153375
15.405,0.09942261,15.405,1.14263184448325
15.41,0.06622676,15.41,1.1763173769744
15.415,0.07640495,15.415,1.21000290946555
15.42,0.07810566,15.42,1.2436884419567
15.425,0.08818807,15.425,1.30941364479244
15.43,0.09358224,15.43,1.34145342185874
15.4350000000001,0.03117907,15.4350000000001,1.37349309220332
15.4400000000001,0.07952775,15.4400000000001,1.40553286926962
15.4450000000001,0.07731997,15.4450000000001,1.46582326923844
15.45,0.03750981,15.45,1.49407399886267
15.455,0.0607369,15.455,1.52232483520861
15.46,0.04197909,15.46,1.55057556483284
15.465,-0.06084749,15.465,1.60222823010082
15.47,-0.1296892,15.47,1.62563016574458
15.475,-0.1799236,15.475,1.64903220811004
15.48,-0.2760808,15.48,1.6724341437538
15.485,-0.2970985,15.485,1.71397706183311
15.49,-0.3749243,15.49,1.73211793754696
15.4950000000001,-0.3422436,15.4950000000001,1.75025891998251
15.5000000000001,-0.290323,15.5000000000001,1.76839990241806
15.5050000000001,-0.3336899,15.5050000000001,1.79938516230953
15.51,-0.3024254,15.51,1.81222975993057
15.515,-0.2951674,15.515,1.82507414410819
15.52,-0.2679186,15.52,1.83791852828581
15.525,-0.2775345,15.525,1.85852222080397
15.53,-0.3192722,15.53,1.86628152914452
15.535,-0.3388959,15.535,1.87404105092848
15.54,-0.3555182,15.54,1.88180035926902
15.545,-0.4270556,15.545,1.89266484236099
15.55,-0.513887,15.55,1.8957700171124
15.555,-0.5861931,15.555,1.89887519186382
15.5600000000001,-0.6599053,15.5600000000001,1.90198015317183
15.5650000000001,-0.7395086,15.5650000000001,1.90420337974666
15.5700000000001,-0.8547402,15.5700000000001,1.90332121812667
15.575,-0.782049,15.575,1.9024392699501
15.58,-0.8488966,15.58,1.90155710833011
15.585,-0.825132,15.585,1.89667032142237
15.59,-0.9196437,15.59,1.89266569613463
15.595,-0.9421345,15.595,1.88866085740348
15.6,-0.946764,15.6,1.88465601867232
15.605,-1.067698,15.605,1.8744438186461
15.61,-1.09992,15.61,1.86823645735102
15.615,-1.1828,15.615,1.86202909605595
15.6200000000001,-1.205573,15.6200000000001,1.85582173476088
15.6250000000001,-1.354697,15.6250000000001,1.84202838117545
15.6300000000001,-1.384771,15.6300000000001,1.83444238888509
15.635,-1.396506,15.635,1.82685639659474
15.64,-1.450294,15.64,1.81927040430438
15.645,-1.441203,15.645,1.80337057769024
15.65,-1.467221,15.65,1.79505674336645
15.655,-1.535808,15.655,1.78674301576437
15.66,-1.618945,15.66,1.77842928816229
15.665,-1.614136,15.665,1.76154025805726
15.67,-1.648159,15.67,1.7529649555543
15.675,-1.634575,15.675,1.74438965305135
15.68,-1.629415,15.68,1.73581445727011
15.6850000000001,-1.738652,15.6850000000001,1.71870141830464
15.6900000000001,-1.790398,15.6900000000001,1.71016378856383
15.6950000000001,-1.890737,15.6950000000001,1.70162615882302
15.7,-1.879382,15.7,1.69308842236051
15.705,-1.851692,15.705,1.67620664933147
15.71,-1.886772,15.71,1.66786250604324
15.715,-1.934598,15.715,1.65951836275501
15.72,-2.024634,15.72,1.65117421946678
15.725,-2.031126,15.725,1.63471463750581
15.73,-1.975001,15.73,1.62659919883308
15.735,-2.030561,15.735,1.61848376016034
15.74,-2.085969,15.74,1.6103683214876
15.7450000000001,-2.118068,15.7450000000001,1.59429976785661
15.7500000000001,-2.243505,15.7500000000001,1.58634665289837
15.7550000000001,-2.193334,15.7550000000001,1.57839343121842
15.76,-2.126824,15.76,1.57044031626017
15.765,-2.161995,15.765,1.55454454507085
15.77,-2.068945,15.77,1.54660188883977
15.775,-2.068183,15.775,1.53865923260869
15.78,-2.113611,15.78,1.53071657637761
15.785,-2.07205,15.785,1.5146198482163
15.79,-2.13963,15.79,1.50646577628607
15.795,-2.063612,15.795,1.49831170435584
15.8,-2.114646,15.8,1.49015763242561
15.805,-2.195765,15.805,1.47336187709143
15.8100000000001,-2.252402,15.8100000000001,1.46472008696578
15.8150000000001,-2.385786,15.8150000000001,1.45607840356183
15.8200000000001,-2.432494,15.8200000000001,1.44743672015788
15.825,-2.412599,15.825,1.42935390105198
15.83,-2.426088,15.83,1.41991287207173
15.835,-2.44399,15.835,1.41047184309148
15.84,-2.459463,15.84,1.40103081411123
15.845,-2.506365,15.845,1.38102700430126
15.85,-2.448863,15.85,1.37046422347154
15.855,-2.557237,15.855,1.35990144264182
15.86,-2.50024,15.86,1.34933876853381
15.865,-2.536599,15.865,1.32679156703166
15.8700000000001,-2.597907,15.8700000000001,1.31480703963752
15.8750000000001,-2.469732,15.8750000000001,1.30282261896508
15.8800000000001,-2.438431,15.8800000000001,1.29083819829265
15.885,-2.461332,15.885,1.26521314279576
15.89,-2.461839,15.89,1.25157261469301
15.895,-2.418635,15.895,1.23793208659026
15.9,-2.43319,15.9,1.22429155848751
15.905,-2.413476,15.905,1.19523572031486
15.91,-2.409058,15.91,1.17982051696667
15.915,-2.361647,15.915,1.16440520689678
15.92,-2.395916,15.92,1.14898989682688
15.925,-2.313534,15.925,1.11642718340226
15.93,-2.383549,15.93,1.09927988676924
15.9350000000001,-2.312814,15.9350000000001,1.08213248341451
15.9400000000001,-2.356347,15.9400000000001,1.06498508005978
15.9450000000001,-2.344445,15.9450000000001,1.02918613762904
15.95,-2.448913,15.95,1.01053449183132
15.955,-2.471255,15.955,0.991882952755308
15.96,-2.565,15.96,0.97323130695759
15.965,-2.587522,15.965,0.934828034740664
15.97,-2.597797,15.97,0.915076408321457
15.975,-2.677055,15.975,0.895324675180543
15.98,-2.650758,15.98,0.875572995400483
15.985,-2.714879,15.985,0.835508546472216
15.99,-2.675402,15.99,0.81519577732401
15.9950000000001,-2.656104,15.9950000000001,0.794882954814951
16.0000000000001,-2.66482,16.0000000000001,0.774570185666744
16.0050000000001,-2.655707,16.0050000000001,0.733986642361557
16.01,-2.676004,16.01,0.713715868204575
16.015,-2.637186,16.015,0.693445040686741
16.02,-2.638154,16.02,0.67317426652976
16.025,-2.635859,16.025,0.633253091491504
16.03,-2.656613,16.03,0.613602637249378
16.035,-2.617362,16.035,0.593952183007251
16.04,-2.638275,16.04,0.574301728765124
16.045,-2.599826,16.045,0.536095891703894
16.05,-2.577639,16.05,0.517540508884791
16.055,-2.657982,16.055,0.498985126065688
16.0600000000001,-2.645113,16.0600000000001,0.480429796607438
16.0650000000001,-2.740612,16.0650000000001,0.444743739060987
16.0700000000001,-2.783825,16.0700000000001,0.427613117694493
16.075,-2.810382,16.075,0.410482469647572
16.08,-2.870063,16.08,0.393351848281077
16.085,-2.890599,16.085,0.360699408582317
16.09,-2.93285,16.09,0.345177590250052
16.095,-2.916936,16.095,0.329655771917786
16.1,-2.946255,16.1,0.314133980265947
16.105,-2.923841,16.105,0.284763526504658
16.11,-2.946651,16.11,0.270914891075634
16.115,-2.825941,16.115,0.257066282327036
16.1200000000001,-2.847905,16.1200000000001,0.243217646898012
16.1250000000001,-2.876426,16.1250000000001,0.217174068891687
16.1300000000001,-2.856722,16.1300000000001,0.204979126314387
16.135,-2.864363,16.135,0.192784183737086
16.14,-2.938989,16.14,0.180589227819572
16.145,-2.985143,16.145,0.157785067130324
16.15,-2.921898,16.15,0.147175835678164
16.155,-2.858328,16.155,0.136566617566217
16.16,-2.861986,16.16,0.12595739945427
16.165,-2.934652,16.165,0.106238763382362
16.17,-2.947586,16.17,0.0971293520925076
16.175,-2.920584,16.175,0.0880199341325469
16.18,-2.977176,16.18,0.0789105295127994
16.1850000000001,-3.002618,16.1850000000001,0.0621131466726075
16.1900000000001,-3.085114,16.1900000000001,0.0544251717872165
16.1950000000001,-3.181582,16.1950000000001,0.0467371969018254
16.2,-3.208873,16.2,0.0390492253514877
16.205,-3.278429,16.205,0.0250461852920444
16.21,-3.1498,16.21,0.0187311167829389
16.215,-3.138633,16.215,0.0124160482738334
16.22,-3.042422,16.22,0.00610097976472794
16.225,-3.077362,16.225,-0.00515300503656771
16.23,-2.987868,16.23,-0.0100919221625212
16.235,-2.949171,16.235,-0.0150308384547114
16.24,-2.848772,16.24,-0.0199697555806649
16.2450000000001,-2.834854,16.2450000000001,-0.028392736193986
16.2500000000001,-2.736524,16.2500000000001,-0.0318767963463003
16.2550000000001,-2.691448,16.2550000000001,-0.035360859833668
16.26,-2.631851,16.26,-0.0388449233210356
16.265,-2.519341,16.265,-0.044183069673051
16.27,-2.337352,16.27,-0.046037155872752
16.275,-2.341672,16.275,-0.047891242072453
16.28,-2.350969,16.28,-0.0497453249371008
16.285,-2.277194,16.285,-0.0515689787753876
16.29,-2.288396,16.29,-0.0515385464139733
16.295,-2.162775,16.295,-0.0515081140525591
16.3,-2.130856,16.3,-0.0514776816911448
16.305,-2.189035,16.305,-0.0493618004770553
16.3100000000001,-2.126116,16.3100000000001,-0.04727635162438
16.3150000000001,-2.134663,16.3150000000001,-0.0451909027717047
16.3200000000001,-1.98015,16.3200000000001,-0.0431054539190294
16.325,-1.852257,16.325,-0.0371049959959877
16.33,-1.706947,16.33,-0.0331899869256212
16.335,-1.644738,16.335,-0.0292749745202015
16.34,-1.54007,16.34,-0.025359965449835
16.345,-1.409492,16.345,-0.0163914534920389
16.35,-1.293988,16.35,-0.0113379506046092
16.355,-1.259238,16.355,-0.00628444771717948
16.36,-1.162182,16.36,-0.00123094660149683
16.365,-1.094238,16.365,0.00900340078419009
16.3700000000001,-1.114279,16.3700000000001,0.0141842451782269
16.3750000000001,-1.080623,16.3750000000001,0.019365090406027
16.3800000000001,-1.053132,16.3800000000001,0.0245459356338271
16.385,-0.9496049,16.385,0.033929441614661
16.39,-0.8551349,16.39,0.0381321023676949
16.395,-0.7525772,16.395,0.0423347631207287
16.4,-0.628694,16.4,0.0465374238737625
16.405,-0.565743,16.405,0.0532528905451135
16.41,-0.4675913,16.41,0.0557656931283773
16.415,-0.3386694,16.415,0.0582784957116412
16.42,-0.2212278,16.42,0.0607913049650117
16.425,-0.09008203,16.425,0.0639820505141457
16.43,-0.03040606,16.43,0.0646599934800157
16.4350000000001,0.1365307,16.4350000000001,0.0653379364458858
16.4400000000001,0.2796194,16.4400000000001,0.0660158727416492
16.4450000000001,0.3213859,16.4450000000001,0.0656597424094565
16.45,0.3333252,16.45,0.0646256757815004
16.455,0.3609674,16.455,0.0635916024834376
16.46,0.4377725,16.46,0.0625575291853749
16.465,0.3830389,16.465,0.0589390697198954
16.47,0.3289863,16.47,0.0563546835524786
16.475,0.2935531,16.475,0.0537702940500085
16.48,0.1736207,16.48,0.0511859078825917
16.485,0.2175207,16.485,0.0445826991055095
16.49,0.1616163,16.49,0.0405638764958442
16.4950000000001,0.3015682,16.4950000000001,0.0365450538861788
16.5000000000001,0.3571078,16.5000000000001,0.0325262312765135
16.5050000000001,0.4808337,16.5050000000001,0.0231044622291036
16.51,0.5400984,16.51,0.0177015174588857
16.515,0.6517022,16.515,0.0122985710211412
16.52,0.6890202,16.52,0.00689562666780497
16.525,0.7083018,16.525,-0.00530615818823403
16.53,0.6886999,16.53,-0.0121049986909368
16.535,0.725427,16.535,-0.0189038391936396
16.54,0.7476263,16.54,-0.025702678862579
16.545,0.7486587,16.545,-0.0407586102583623
16.55,0.8586718,16.55,-0.0490156986501527
16.555,0.9004892,16.555,-0.0572727903769965
16.5600000000001,0.9576709,16.5600000000001,-0.0655298821038403
16.5650000000001,1.041322,16.5650000000001,-0.0835997545328107
16.5700000000001,1.050487,16.5700000000001,-0.0934125419050439
16.575,1.133502,16.575,-0.103225329277277
16.58,1.136582,16.58,-0.113038109979404
16.585,1.204121,16.585,-0.134331664943955
16.59,1.197685,16.59,-0.145812439206379
16.595,1.187299,16.595,-0.157293213468804
16.6,1.20821,16.6,-0.168773987731228
16.605,1.232397,16.605,-0.193502727641899
16.61,1.314232,16.61,-0.206750706630359
16.615,1.309173,16.615,-0.219998685618818
16.6200000000001,1.345427,16.6200000000001,-0.233246664607278
16.6250000000001,1.34974,16.6250000000001,-0.261557345149731
16.6300000000001,1.354631,16.6300000000001,-0.276620020023298
16.635,1.346473,16.635,-0.291682721577292
16.64,1.336563,16.64,-0.306745423131286
16.645,1.328058,16.645,-0.338632694880019
16.65,1.358941,16.65,-0.355457265074759
16.655,1.292561,16.655,-0.372281808589072
16.66,1.197763,16.66,-0.389106378783812
16.665,1.200577,16.665,-0.424316270759492
16.67,1.207894,16.67,-0.442701565860006
16.675,1.273897,16.675,-0.461086914321373
16.68,1.247394,16.68,-0.479472236102314
16.6850000000001,1.155868,16.6850000000001,-0.517431012414659
16.6900000000001,1.142933,16.6900000000001,-0.537004466946065
16.6950000000001,1.099117,16.6950000000001,-0.55657792147747
16.7,1.04193,16.7,-0.576151376008876
16.705,0.9617355,16.705,-0.615965349093673
16.71,0.9207529,16.71,-0.636205867647066
16.715,0.8156868,16.715,-0.656446386200458
16.72,0.799562,16.72,-0.67668690475385
16.725,0.7183304,16.725,-0.717230267336811
16.73,0.6625816,16.73,-0.73753311136638
16.735,0.6740292,16.735,-0.757835955395949
16.74,0.567018,16.74,-0.778138799425517
16.7450000000001,0.4645199,16.7450000000001,-0.818200260146022
16.7500000000001,0.3745074,16.7500000000001,-0.837958876836958
16.7550000000001,0.3882669,16.7550000000001,-0.857717546888747
16.76,0.3294249,16.76,-0.877476216940536
16.765,0.2957806,16.765,-0.915919829962247
16.77,0.2296621,16.77,-0.934604772932169
16.775,0.203603,16.775,-0.953289822623797
16.78,0.1415291,16.78,-0.971974765593719
16.785,0.1150527,16.785,-1.00788064317365
16.79,0.08467033,16.79,-1.02510136434025
16.795,0.02483759,16.795,-1.04232219222856
16.8,0.007190586,16.8,-1.05954302011687
16.805,-0.04313956,16.805,-1.09230135442819
16.8100000000001,-0.07978816,16.8100000000001,-1.1078388608512
16.8150000000001,-0.1335746,16.8150000000001,-1.12337636727422
16.8200000000001,-0.1410943,16.8200000000001,-1.13891387369723
16.825,-0.2184387,16.825,-1.16825679325843
16.83,-0.2053079,16.83,-1.18206231311832
16.835,-0.3292955,16.835,-1.19586783297821
16.84,-0.3789406,16.84,-1.20967324611639
16.845,-0.4168773,16.845,-1.23564824208654
16.85,-0.4025384,16.85,-1.2478178249185
16.855,-0.5058245,16.855,-1.25998730102876
16.86,-0.5801209,16.86,-1.27215677713902
16.865,-0.5113474,16.865,-1.29506309718113
16.8700000000001,-0.4803476,16.8700000000001,-1.30579983439127
16.8750000000001,-0.55555,16.8750000000001,-1.31653657160141
16.8800000000001,-0.6002483,16.8800000000001,-1.32727341553326
16.885,-0.7078727,16.885,-1.34758575779464
16.89,-0.7195943,16.89,-1.35716125612418
16.895,-0.7412642,16.895,-1.36673686117542
16.9,-0.8149041,16.9,-1.37631235950495
16.905,-0.9115489,16.905,-1.39460702119683
16.91,-0.9324458,16.91,-1.40332618455918
16.915,-0.9200745,16.915,-1.41204524119982
16.92,-0.9562488,16.92,-1.42076440456216
16.925,-1.100595,16.925,-1.43765503549278
16.93,-1.037316,16.93,-1.44582650306105
16.9350000000001,-1.08559,16.9350000000001,-1.45399807735103
16.9400000000001,-1.100466,16.9400000000001,-1.46216954491931
16.9450000000001,-1.170205,16.9450000000001,-1.47825464041469
16.95,-1.167253,16.95,-1.48616826834179
16.955,-1.213141,16.955,-1.4940818962689
16.96,-1.35736,16.96,-1.501995524196
16.965,-1.3837,16.965,-1.51781605658275
16.97,-1.502591,16.97,-1.52572296104239
16.975,-1.563709,16.975,-1.53362997222374
16.98,-1.663328,16.98,-1.54153687668338
16.985,-1.778944,16.985,-1.55754054351725
16.99,-1.796029,16.99,-1.56563719916977
16.9950000000001,-1.941223,16.9950000000001,-1.57373385482229
17.0000000000001,-1.957568,17.0000000000001,-1.58183051047482
17.0050000000001,-2.032067,17.0050000000001,-1.59833907769874
17.01,-2.178946,17.01,-1.60675088254843
17.015,-2.151362,17.015,-1.61516279411983
17.02,-2.251622,17.02,-1.62357459896952
17.025,-2.287036,17.025,-1.64074964324605
17.03,-2.394858,17.03,-1.64951298939459
17.035,-2.467807,17.035,-1.65827622882142
17.04,-2.526109,17.04,-1.66703946824825
17.045,-2.653723,17.045,-1.68483947483383
17.05,-2.662268,17.05,-1.69387624199258
17.055,-2.71733,17.055,-1.70291300915133
17.0600000000001,-2.735334,17.0600000000001,-1.71194977631008
17.0650000000001,-2.803106,17.0650000000001,-1.73006717324866
17.0700000000001,-2.862957,17.0700000000001,-1.73914790975019
17.075,-2.910189,17.075,-1.74822853953002
17.08,-3.023502,17.08,-1.75730916930984
17.085,-3.130731,17.085,-1.7750790803744
17.09,-3.110513,17.09,-1.78376836165912
17.095,-3.123145,17.095,-1.79245764294385
17.1,-3.098018,17.1,-1.80114692422857
17.105,-3.194558,17.105,-1.81745207988127
17.11,-3.221996,17.11,-1.82506795424925
17.115,-3.284699,17.115,-1.83268404206064
17.1200000000001,-3.331711,17.1200000000001,-1.84029991642861
17.1250000000001,-3.329274,17.1250000000001,-1.85357417563712
17.1300000000001,-3.367697,17.1300000000001,-1.85923256047765
17.135,-3.269101,17.135,-1.86489094531819
17.14,-3.330002,17.14,-1.87054933015872
17.145,-3.30667,17.145,-1.87896775175417
17.15,-3.283003,17.15,-1.88172778850909
17.155,-3.213689,17.155,-1.88448782526401
17.16,-3.259493,17.16,-1.88724807546234
17.165,-3.260864,17.165,-1.88900877016432
17.17,-3.310178,17.17,-1.88800942811139
17.175,-3.270405,17.175,-1.88700987261504
17.18,-3.318249,17.18,-1.8860105305621
17.1850000000001,-3.339185,17.1850000000001,-1.87951758198236
17.1900000000001,-3.277042,17.1900000000001,-1.87402397545555
17.1950000000001,-3.246989,17.1950000000001,-1.86853036892875
17.2,-3.272214,17.2,-1.86303676240194
17.205,-3.222895,17.205,-1.8469303225654
17.21,-3.272312,17.21,-1.83631748925567
17.215,-3.157281,17.215,-1.82570465594594
17.22,-3.111772,17.22,-1.8150916091928
17.225,-3.153368,17.225,-1.78820392919481
17.23,-3.042695,17.23,-1.77192908250655
17.235,-3.042825,17.235,-1.75565412909659
17.24,-2.969965,17.24,-1.73937928240833
17.2450000000001,-2.995001,17.2450000000001,-1.70073770062239
17.2500000000001,-2.949977,17.2500000000001,-1.67837096552471
17.2550000000001,-2.88406,17.2550000000001,-1.65600433714874
17.26,-2.910976,17.26,-1.63363760205107
17.265,-2.867263,17.265,-1.58307723344175
17.27,-2.788635,17.27,-1.55488349320841
17.275,-2.788776,17.275,-1.52668975297507
17.28,-2.694075,17.28,-1.49849601274172
17.285,-2.685909,17.285,-1.43905437049898
17.29,-2.617017,17.29,-1.40780646848959
17.295,-2.550007,17.295,-1.37655856648019
17.3,-2.583248,17.3,-1.34531066447079
17.305,-2.520118,17.305,-1.28278327082709
17.3100000000001,-2.54984,17.3100000000001,-1.25150367247108
17.3150000000001,-2.493068,17.3150000000001,-1.22022418083677
17.3200000000001,-2.451031,17.3200000000001,-1.18894468920246
17.325,-2.333606,17.325,-1.12803007397652
17.33,-2.308878,17.33,-1.09839516382831
17.335,-2.182559,17.335,-1.06876014695839
17.34,-2.065881,17.34,-1.03912513008846
17.345,-1.921207,17.345,-0.982245662558126
17.35,-1.787693,17.35,-0.955001318619414
17.355,-1.711584,17.355,-0.927756974680703
17.36,-1.62045,17.36,-0.900512524020285
17.365,-1.617646,17.365,-0.848628646176723
17.3700000000001,-1.548011,17.3700000000001,-0.823989112271872
17.3750000000001,-1.497941,17.3750000000001,-0.799349631727874
17.3800000000001,-1.456625,17.3800000000001,-0.774710097823024
17.385,-1.422583,17.385,-0.72796583060819
17.39,-1.358697,17.39,-0.705861097298208
17.395,-1.314228,17.395,-0.683756363988225
17.4,-1.265114,17.4,-0.661651630678242
17.405,-1.224818,17.405,-0.619765388871433
17.41,-1.137435,17.41,-0.59998393373546
17.415,-1.008477,17.415,-0.580202425238634
17.42,-0.9545099,17.42,-0.56042097010266
17.425,-0.8608691,17.425,-0.522907436746834
17.43,-0.8418187,17.43,-0.505175358526982
17.4350000000001,-0.7689822,17.4350000000001,-0.487443333667983
17.4400000000001,-0.6902795,17.4400000000001,-0.469711308808984
17.4450000000001,-0.6381587,17.4450000000001,-0.436002777790237
17.45,-0.5191666,17.45,-0.420026298310916
17.455,-0.4617821,17.455,-0.404049792151168
17.46,-0.400657,17.46,-0.388073312671847
17.465,-0.3614212,17.465,-0.35758305473222
17.47,-0.3162102,17.47,-0.343069302952339
17.475,-0.2521146,17.475,-0.328555524492032
17.48,-0.2407902,17.48,-0.314041746031725
17.485,-0.1986362,17.485,-0.286194371094496
17.49,-0.2105708,17.49,-0.272860774617573
17.4950000000001,-0.2035797,17.4950000000001,-0.259527178140651
17.5000000000001,-0.1468712,17.5000000000001,-0.246193581663728
17.5050000000001,-0.08220707,17.5050000000001,-0.220437111726382
17.51,-0.09746488,17.51,-0.208014211585532
17.515,-0.03831005,17.515,-0.195591324784895
17.52,-0.0363274,17.52,-0.183168437984258
17.525,-0.01111657,17.525,-0.158976134727698
17.53,0.02059207,17.53,-0.147206718271774
17.535,0.02031375,17.535,-0.135437301815851
17.54,0.05762168,17.54,-0.123667885359927
17.545,0.07716705,17.545,-0.100534761682714
17.55,0.1008331,17.55,-0.0891710477913188
17.555,0.1273627,17.555,-0.0778073338999234
17.5600000000001,0.08779953,17.5600000000001,-0.0664436200085279
17.5650000000001,0.08629364,17.5650000000001,-0.0438798132759664
17.5700000000001,0.1543067,17.5700000000001,-0.0326797170997471
17.575,0.1690114,17.575,-0.0214796209235278
17.58,0.2343046,17.58,-0.0102795239135451
17.585,0.2851118,17.585,0.0121977598635807
17.59,0.3560486,17.59,0.0234749482982506
17.595,0.3596479,17.595,0.0347521358991571
17.6,0.3463143,17.6,0.0460293251675903
17.605,0.3591833,17.605,0.068904709255234
17.61,0.3951382,17.61,0.0805029107445512
17.615,0.4255722,17.615,0.0921011055637617
17.6200000000001,0.4612558,17.6200000000001,0.103699307053079
17.6250000000001,0.4488144,17.6250000000001,0.12746880559176
17.6300000000001,0.5172167,17.6300000000001,0.13964010931123
17.635,0.5186914,17.635,0.1518114130307
17.64,0.5835976,17.64,0.16398271675017
17.645,0.5717698,17.645,0.189163970033568
17.65,0.57806,17.65,0.202173919597495
17.655,0.6410361,17.655,0.215183869161422
17.66,0.7012786,17.66,0.228193818725349
17.665,0.6295706,17.665,0.255336883765274
17.67,0.6217411,17.67,0.269469985901059
17.675,0.6474801,17.675,0.283603088036843
17.68,0.6106029,17.68,0.297736190172627
17.6850000000001,0.582823,17.6850000000001,0.327434706457489
17.6900000000001,0.572338,17.6900000000001,0.343000147286993
17.6950000000001,0.5496671,17.6950000000001,0.35856556143607
17.7,0.5210021,17.7,0.374131002265574
17.705,0.5239317,17.705,0.407033570962259
17.71,0.5145144,17.71,0.424370752190293
17.715,0.5217439,17.715,0.441707906737902
17.72,0.5778606,17.72,0.459045061285509
17.725,0.6502327,17.725,0.495865703966549
17.73,0.6640186,17.73,0.515349192099981
17.735,0.6322269,17.735,0.534832626872559
17.74,0.6387328,17.74,0.554316115005991
17.7450000000001,0.6095698,17.7450000000001,0.595841263921288
17.7500000000001,0.6491154,17.7500000000001,0.617882924703154
17.7550000000001,0.6088656,17.7550000000001,0.639924638845873
17.76,0.6143809,17.76,0.661966299627739
17.765,0.5909017,17.765,0.709050742279751
17.77,0.5856907,17.77,0.734093524149897
17.775,0.5475484,17.775,0.75913625265919
17.78,0.5401648,17.78,0.784179034529336
17.785,0.5709686,17.785,0.837699809896174
17.79,0.6126363,17.79,0.866177803392866
17.795,0.6192419,17.795,0.894655796889558
17.8,0.5789647,17.8,0.92313379038625
17.805,0.538577,17.805,0.983667515844252
17.8100000000001,0.5572127,17.8100000000001,1.01572330116641
17.8150000000001,0.5766367,17.8150000000001,1.04777908648858
17.8200000000001,0.556142,17.8200000000001,1.07983487181074
17.825,0.5667075,17.825,1.14561631698543
17.83,0.5658116,17.83,1.17934208355966
17.835,0.4781686,17.835,1.21306774341218
17.84,0.5489683,17.84,1.24679350998641
17.845,0.5425924,17.845,1.31257025940604
17.85,0.558739,17.85,1.34462145569486
17.855,0.5162255,17.855,1.37667254526197
17.86,0.5414401,17.86,1.40872363482907
17.865,0.5306438,17.865,1.46902417335994
17.8700000000001,0.4785723,17.8700000000001,1.497273515602
17.8750000000001,0.4626757,17.8750000000001,1.52552296456576
17.8800000000001,0.5460603,17.8800000000001,1.55377241352952
17.885,0.474236,17.885,1.60542016959904
17.89,0.4596449,17.89,1.62881858342651
17.895,0.5034646,17.895,1.65221699725397
17.9,0.47543,17.9,1.67561541108144
17.905,0.4374887,17.905,1.71715523423128
17.91,0.4422792,17.91,1.73529664355366
17.915,0.3773878,17.915,1.75343805287603
17.92,0.2996265,17.92,1.77157956892012
17.925,0.2412571,17.925,1.80257357999146
17.93,0.1783146,17.93,1.81542607501872
17.9350000000001,0.1400842,17.9350000000001,1.82827878348939
17.9400000000001,0.104502,17.9400000000001,1.84113127851665
17.9450000000001,0.03210719,17.9450000000001,1.86176101113103
17.95,0.01457825,17.95,1.86953803527473
17.955,-0.05511235,17.955,1.87731484597503
17.96,-0.06109758,17.96,1.88509187011873
17.965,-0.05827623,17.965,1.89600117632713
17.97,-0.08573397,17.97,1.8991332449484
17.975,-0.1386236,17.975,1.90226552701308
17.98,-0.1079895,17.98,1.90539759563436
17.985,-0.1533488,17.985,1.90768208046832
17.99,-0.2836066,17.99,1.906834496681
17.9950000000001,-0.285513,17.9950000000001,1.90598669945027
18.0000000000001,-0.353517,18.0000000000001,1.90513890221954
18.0050000000001,-0.4683481,18.0050000000001,1.90032425918492
18.01,-0.6065944,18.01,1.89635719993761
18.015,-0.6574949,18.015,1.89238992724689
18.02,-0.7472533,18.02,1.88842286799958
18.025,-0.8626309,18.025,1.8782853731674
18.03,-0.9066364,18.03,1.87211493758253
18.035,-1.051272,18.035,1.86594450199766
18.04,-1.097134,18.04,1.85977406641279
18.045,-1.176857,18.045,1.84605072226635
18.05,-1.147551,18.05,1.8384980271482
18.055,-1.171445,18.055,1.83094511858663
18.0600000000001,-1.24044,18.0600000000001,1.82339242346848
18.0650000000001,-1.287735,18.0650000000001,1.80755364167005
18.0700000000001,-1.355997,18.0700000000001,1.79926755498976
18.075,-1.34448,18.075,1.79098146830948
18.08,-1.319115,18.08,1.7826954883509
18.085,-1.389235,18.085,1.76585576367394
18.09,-1.36127,18.09,1.75730191223385
18.095,-1.348459,18.095,1.74874816751547
18.1,-1.436228,18.1,1.74019442279709
18.105,-1.492521,18.105,1.72311820282011
18.11,-1.583898,18.11,1.71459562083982
18.115,-1.59489,18.115,1.70607314558123
18.1200000000001,-1.631901,18.1200000000001,1.69755067032264
18.1250000000001,-1.729765,18.1250000000001,1.68069312312081
18.1300000000001,-1.75096,18.1300000000001,1.67235815789928
18.135,-1.788856,18.135,1.66402308595604
18.14,-1.902564,18.14,1.65568812073451
18.145,-1.934699,18.145,1.63924123865653
18.15,-1.978448,18.15,1.63112932180009
18.155,-2.077228,18.155,1.62301740494364
18.16,-2.075287,18.16,1.6149055948089
18.165,-2.174438,18.165,1.59883896216862
18.17,-2.262786,18.17,1.59088435310649
18.175,-2.277148,18.175,1.58292963732266
18.18,-2.292682,18.18,1.57497492153883
18.1850000000001,-2.421467,18.1850000000001,1.55907146638669
18.1900000000001,-2.422629,18.1900000000001,1.55112272701838
18.1950000000001,-2.398761,18.1950000000001,1.54317398765007
18.2,-2.46136,18.2,1.53522524828176
18.205,-2.553205,18.205,1.51911219169947
18.21,-2.458693,18.21,1.51094787448548
18.215,-2.446027,18.215,1.5027836639932
18.22,-2.459198,18.22,1.49461934677921
18.225,-2.367229,18.225,1.47779925889612
18.23,-2.514205,18.23,1.46914348822701
18.235,-2.561295,18.235,1.4604878242796
18.24,-2.538694,18.24,1.45183205361049
18.2450000000001,-2.672333,18.2450000000001,1.43371764487968
18.2500000000001,-2.794712,18.2500000000001,1.42425890009627
18.2550000000001,-2.78056,18.2550000000001,1.41480026203456
18.26,-2.861897,18.26,1.40534162397286
18.265,-2.948519,18.265,1.38529886074028
18.27,-2.936437,18.27,1.37471473556941
18.275,-2.98863,18.275,1.36413061039853
18.28,-3.010444,18.28,1.35354648522765
18.285,-3.124245,18.285,1.33095221945325
18.29,-3.091944,18.29,1.31894207884973
18.295,-3.224934,18.295,1.3069319382462
18.3,-3.237091,18.3,1.29492179764267
18.305,-3.308068,18.305,1.2692398594766
18.3100000000001,-3.332663,18.3100000000001,1.25556816863576
18.3150000000001,-3.481145,18.3150000000001,1.24189637107322
18.3200000000001,-3.441519,18.3200000000001,1.22822457351067
18.325,-3.413764,18.325,1.19909872589904
18.33,-3.457039,18.33,1.18364456912824
18.335,-3.48832,18.335,1.16819051907914
18.34,-3.588446,18.34,1.15273636230834
18.345,-3.544187,18.345,1.12008603036327
18.35,-3.543192,18.35,1.10288974846729
18.355,-3.554561,18.355,1.08569346657132
18.36,-3.575638,18.36,1.06849718467534
18.365,-3.649406,18.365,1.03258799872253
18.3700000000001,-3.544252,18.3700000000001,1.01387509466569
18.3750000000001,-3.56087,18.3750000000001,0.99516229733056
18.3800000000001,-3.569125,18.3800000000001,0.976449393273723
18.385,-3.542088,18.385,0.937910050881927
18.39,-3.608994,18.39,0.918083612546966
18.395,-3.544834,18.395,0.8982570674903
18.4,-3.482654,18.4,0.87843062915534
18.405,-3.427031,18.405,0.838203696430021
18.41,-3.380219,18.41,0.817803202039662
18.415,-3.415435,18.415,0.797402761010156
18.42,-3.475431,18.42,0.777002266619798
18.425,-3.378857,18.425,0.736232707381433
18.43,-3.431774,18.43,0.71586369589428
18.4350000000001,-3.492479,18.4350000000001,0.695494631046274
18.4400000000001,-3.571085,18.4400000000001,0.67512561955912
18.4450000000001,-3.537495,18.4450000000001,0.63500055270197
18.45,-3.553671,18.45,0.615244497331972
18.455,-3.596067,18.455,0.595488495322828
18.46,-3.536575,18.46,0.57573243995283
18.465,-3.631997,18.465,0.537311185128481
18.47,-3.583341,18.47,0.518645985674128
18.475,-3.5828,18.475,0.499980786219776
18.48,-3.529147,18.48,0.481315586765424
18.485,-3.586216,18.485,0.445407948277344
18.49,-3.620198,18.49,0.428165509243617
18.4950000000001,-3.665587,18.4950000000001,0.41092307020989
18.5000000000001,-3.649437,18.5000000000001,0.393680604495737
18.5050000000001,-3.61776,18.5050000000001,0.360803729049719
18.51,-3.561935,18.51,0.345169319317854
18.515,-3.577722,18.515,0.329534882905562
18.52,-3.521312,18.52,0.313900446493271
18.525,-3.627569,18.525,0.284304222963401
18.53,-3.614954,18.53,0.270342435845822
18.535,-3.614902,18.535,0.256380622047817
18.54,-3.603312,18.54,0.242418834930238
18.545,-3.536951,18.545,0.216147926350386
18.55,-3.515801,18.55,0.203838831568538
18.555,-3.484229,18.555,0.191529736786691
18.5600000000001,-3.526203,18.5600000000001,0.179220642004844
18.5650000000001,-3.452383,18.5650000000001,0.156186349297291
18.5700000000001,-3.360126,18.5700000000001,0.145461138031373
18.575,-3.394077,18.575,0.134735926765455
18.58,-3.317718,18.58,0.124010715499537
18.585,-3.32789,18.585,0.104057204963524
18.59,-3.29041,18.59,0.094828905693429
18.595,-3.257365,18.595,0.0856006064233343
18.6,-3.238265,18.6,0.0763723071532397
18.605,-3.198584,18.605,0.0593331929793462
18.61,-3.240065,18.61,0.0515223714054408
18.615,-3.261549,18.615,0.0437115531665887
18.6200000000001,-3.162183,18.6200000000001,0.0359007382627899
18.6250000000001,-3.100878,18.6250000000001,0.0216472623805172
18.6300000000001,-3.102228,18.6300000000001,0.0152046047370967
18.635,-3.010841,18.635,0.00876194709367619
18.64,-2.978172,18.64,0.00231928945025568
18.645,-2.958894,18.645,-0.00919475780523619
18.65,-2.878401,18.65,-0.0142661474173075
18.655,-2.899675,18.655,-0.0193375378631422
18.66,-2.781041,18.66,-0.0244089283089769
18.665,-2.713614,18.665,-0.0331005774815495
18.67,-2.556327,18.67,-0.0367208378758141
18.675,-2.484888,18.675,-0.0403410949350254
18.68,-2.46877,18.68,-0.04396135532929
18.6850000000001,-2.403438,18.6850000000001,-0.0495720088869117
18.6900000000001,-2.342806,18.6900000000001,-0.0515624020502688
18.6950000000001,-2.278008,18.6950000000001,-0.0535527985486792
18.7,-2.164232,18.7,-0.0555431917120362
18.705,-2.105752,18.705,-0.0576317888550321
18.71,-2.079267,18.71,-0.0577299928346709
18.715,-2.015888,18.715,-0.0578281968143096
18.72,-1.906906,18.72,-0.0579264007939484
18.725,-1.86393,18.725,-0.056047325039828
18.73,-1.793155,18.73,-0.0540700419710155
18.735,-1.764852,18.735,-0.0520927622372563
18.74,-1.703644,18.74,-0.0501154791684438
18.7450000000001,-1.575728,18.7450000000001,-0.0442970351146123
18.7500000000001,-1.457273,18.7500000000001,-0.0404558741295934
18.7550000000001,-1.468816,18.7550000000001,-0.0366147098095211
18.76,-1.358104,18.76,-0.0327735454894488
18.765,-1.263859,18.765,-0.0239090971999495
18.77,-1.186998,18.77,-0.0188858115629958
18.775,-1.140932,18.775,-0.0138625250922788
18.78,-1.121926,18.78,-0.00883923945532508
18.785,-1.054482,18.785,0.00138289986351602
18.79,-1.103818,18.79,0.00658175437916676
18.795,-1.063265,18.795,0.0117806088948175
18.8,-1.010245,18.8,0.0169794634104682
18.805,-0.9113714,18.805,0.0264451167568008
18.8100000000001,-0.8483534,18.8100000000001,0.0307119189225359
18.8150000000001,-0.9228947,18.8150000000001,0.0349787194207443
18.8200000000001,-0.9795195,18.8200000000001,0.0392455199189528
18.825,-1.039955,18.825,0.0461261784506403
18.83,-0.9686929,18.83,0.0487400398191726
18.835,-0.9626768,18.835,0.0513538978526516
18.84,-1.010223,18.84,0.0539677592211839
18.845,-0.9444045,18.845,0.057384454631777
18.85,-0.8192752,18.85,0.0581872953439444
18.855,-0.7428478,18.855,0.0589901360561118
18.86,-0.6921943,18.86,0.0597929700981726
18.865,-0.6236353,18.865,0.0596988415536733
18.8700000000001,-0.5536788,18.8700000000001,0.0588018722970067
18.8750000000001,-0.5126683,18.8750000000001,0.0579049097104467
18.8800000000001,-0.3673898,18.8800000000001,0.05700794045378
18.885,-0.4026337,18.885,0.0536679045784711
18.89,-0.2895436,18.89,0.0512248379598287
18.895,-0.2783641,18.895,0.0487817680061331
18.9,-0.2804694,18.9,0.0463387013874908
18.905,-0.2824359,18.905,0.0400176614654415
18.91,-0.3480121,18.91,0.0361396914970878
18.915,-0.3280145,18.915,0.0322617215287342
18.92,-0.3407799,18.92,0.0283837548954338
18.925,-0.2859334,18.925,0.0192409330415635
18.93,-0.2417286,18.93,0.0139760828235735
18.9350000000001,-0.2333498,18.9350000000001,0.00871123177182019
18.9400000000001,-0.264542,18.9400000000001,0.00344638155383019
18.9450000000001,-0.3088981,18.9450000000001,-0.00848269724404914
18.95,-0.2712975,18.95,-0.0151469266577018
18.955,-0.269186,18.955,-0.0218111552375911
18.96,-0.1972739,18.96,-0.0284753854850071
18.965,-0.1829426,18.965,-0.0432653363745032
18.97,-0.1345181,18.97,-0.0513910603516367
18.975,-0.137799,18.975,-0.0595167876638234
18.98,-0.1888107,18.98,-0.0676425116409568
18.985,-0.2745882,18.985,-0.0854521098398461
18.99,-0.3773729,18.99,-0.0951359907317085
18.9950000000001,-0.4782551,18.9950000000001,-0.104819871623571
19.0000000000001,-0.4932359,19.0000000000001,-0.114503745845327
19.0050000000001,-0.5679627,19.0050000000001,-0.135540955272591
19.01,-0.5781052,19.01,-0.146894277137886
19.015,-0.6153853,19.015,-0.158247599003181
19.02,-0.5903482,19.02,-0.169600920868476
19.025,-0.5209466,19.025,-0.194075316273843
19.03,-0.5492966,19.03,-0.207196376473702
19.035,-0.4917009,19.035,-0.220317450013774
19.04,-0.3889685,19.04,-0.233438523553846
19.045,-0.330018,19.045,-0.261495446560378
19.05,-0.3667908,19.05,-0.276431336047477
19.055,-0.3455622,19.055,-0.291367198854149
19.0600000000001,-0.4575558,19.0600000000001,-0.306303061660822
19.0650000000001,-0.5572839,19.0650000000001,-0.337937296245147
19.0700000000001,-0.6550208,19.0700000000001,-0.354635614661948
19.075,-0.6425865,19.075,-0.371333959759174
19.08,-0.7743926,19.08,-0.388032304856401
19.085,-0.7838154,19.085,-0.422992361318847
19.09,-0.8333189,19.09,-0.441254099364492
19.095,-0.8863623,19.095,-0.459515810729711
19.1,-0.9425505,19.1,-0.477777548775357
19.105,-0.9738615,19.105,-0.515495347476048
19.11,-1.02553,19.11,-0.534951408131094
19.115,-1.035691,19.115,-0.55440746878614
19.1200000000001,-1.077203,19.1200000000001,-0.573863529441186
19.1250000000001,-1.092964,19.1250000000001,-0.613453333582989
19.1300000000001,-1.104129,19.1300000000001,-0.633587077069747
19.135,-1.072995,19.135,-0.653720767195653
19.14,-1.105693,19.14,-0.673854457321558
19.145,-1.128109,19.145,-0.714198623840678
19.15,-1.131401,19.15,-0.734409100233892
19.155,-1.198593,19.155,-0.754619523266254
19.16,-1.222189,19.16,-0.774829999659469
19.165,-1.25882,19.165,-0.81472321361081
19.17,-1.248706,19.17,-0.834406004529788
19.175,-1.282129,19.175,-0.854088795448766
19.18,-1.267556,19.18,-0.873771586367745
19.1850000000001,-1.288126,19.1850000000001,-0.912080089709937
19.1900000000001,-1.328699,19.1900000000001,-0.93070580213315
19.1950000000001,-1.444668,19.1950000000001,-0.949331514556363
19.2,-1.429669,19.2,-0.967957120257871
19.205,-1.505766,19.205,-1.00375926433978
19.21,-1.598105,19.21,-1.02093569599849
19.215,-1.664591,19.215,-1.03811212765719
19.22,-1.711161,19.22,-1.05528845259418
19.225,-1.771267,19.225,-1.08797048088587
19.23,-1.766036,19.23,-1.10347597079715
19.235,-1.771297,19.235,-1.11898146070843
19.24,-1.8941,19.24,-1.13448695061971
19.2450000000001,-1.878545,19.2450000000001,-1.16377586899779
19.2500000000001,-1.913491,19.2500000000001,-1.17755919074287
19.2550000000001,-1.909174,19.2550000000001,-1.19134261920966
19.26,-1.96733,19.26,-1.20512594095475
19.265,-2.010375,19.265,-1.23106443810152
19.27,-2.059571,19.27,-1.2432196135032
19.275,-2.109818,19.275,-1.25537478890489
19.28,-2.132779,19.28,-1.26752996430657
19.285,-2.238393,19.285,-1.29041376606876
19.29,-2.323352,19.29,-1.30114249915097
19.295,-2.388781,19.295,-1.31187112551147
19.3,-2.387171,19.3,-1.32259985859368
19.305,-2.447031,19.305,-1.34290110179766
19.3100000000001,-2.395452,19.3100000000001,-1.35247382536285
19.3150000000001,-2.470215,19.3150000000001,-1.36204644220632
19.3200000000001,-2.4594,19.3200000000001,-1.3716190590498
19.325,-2.594914,19.325,-1.38991233335951
19.33,-2.648403,19.33,-1.39863309754744
19.335,-2.740933,19.335,-1.40735375501366
19.34,-2.689451,19.34,-1.41607441247989
19.345,-2.737993,19.345,-1.4329723004865
19.35,-2.814818,19.35,-1.44114953102689
19.355,-2.771245,19.355,-1.44932676156727
19.36,-2.739463,19.36,-1.45750399210766
19.365,-2.631756,19.365,-1.47360445552867
19.3700000000001,-2.696275,19.3700000000001,-1.4815276884093
19.3750000000001,-2.698051,19.3750000000001,-1.48945092128992
19.3800000000001,-2.65414,19.3800000000001,-1.49737415417055
19.385,-2.720669,19.385,-1.51321784516745
19.39,-2.756012,19.39,-1.52113841000543
19.395,-2.830737,19.395,-1.52905886812171
19.4,-2.875283,19.4,-1.53697943295969
19.405,-2.929549,19.405,-1.55301415580994
19.41,-2.947885,19.41,-1.56112842054392
19.415,-2.977349,19.415,-1.56924268527789
19.42,-2.990171,19.42,-1.57735695001187
19.425,-2.958744,19.425,-1.59390500426693
19.43,-3.028055,19.43,-1.60233868706631
19.4350000000001,-3.040719,19.4350000000001,-1.61077236986569
19.4400000000001,-3.103115,19.4400000000001,-1.61920605266507
19.4450000000001,-3.114388,19.4450000000001,-1.63642933515261
19.45,-3.103871,19.45,-1.64521882811906
19.455,-3.207828,19.455,-1.65400842780722
19.46,-3.197727,19.46,-1.66279792077367
19.465,-3.218718,19.465,-1.68065513019356
19.47,-3.24294,19.47,-1.68972273992528
19.475,-3.242187,19.475,-1.698790349657
19.48,-3.16582,19.48,-1.70785795938872
19.485,-3.210098,19.485,-1.72604141706317
19.49,-3.132098,19.49,-1.7351571582842
19.4950000000001,-3.20259,19.4950000000001,-1.74427289950523
19.5000000000001,-3.245805,19.5000000000001,-1.75338864072626
19.5050000000001,-3.353634,19.5050000000001,-1.77123208304609
19.51,-3.314561,19.51,-1.77995967742319
19.515,-3.425533,19.515,-1.78868727180029
19.52,-3.447973,19.52,-1.7974148661774
19.525,-3.548982,19.525,-1.81379771523191
19.53,-3.535923,19.53,-1.82145286318761
19.535,-3.458462,19.535,-1.82910822458672
19.54,-3.397774,19.54,-1.83676337254243
19.545,-3.342371,19.545,-1.85011361760545
19.55,-3.392579,19.55,-1.85580871471277
19.555,-3.25059,19.555,-1.86150381182009
19.5600000000001,-3.204279,19.5600000000001,-1.86719890892742
19.5650000000001,-3.12456,19.5650000000001,-1.87568499208433
19.5700000000001,-3.061564,19.5700000000001,-1.87847597813393
19.575,-3.017548,19.575,-1.88126696418353
19.58,-2.97822,19.58,-1.88405795023312
19.585,-2.928196,19.585,-1.885872005788
19.59,-2.904929,19.59,-1.88489528873668
19.595,-2.8462,19.595,-1.88391835824196
19.6,-2.784122,19.6,-1.88294142774724
19.605,-2.785335,19.605,-1.87648391077381
19.61,-2.719216,19.61,-1.8710031108517
19.615,-2.622992,19.615,-1.865522524373
19.6200000000001,-2.56766,19.6200000000001,-1.86004172445089
19.6250000000001,-2.478653,19.6250000000001,-1.84395065253999
19.6300000000001,-2.496532,19.6300000000001,-1.83334038055119
19.635,-2.393162,19.635,-1.8227301085624
19.64,-2.278445,19.64,-1.81212005001702
19.645,-2.185617,19.645,-1.78522746082057
19.65,-2.156932,19.65,-1.7689451436129
19.655,-2.067192,19.655,-1.75266282640524
19.66,-2.044831,19.66,-1.73638050919757
19.665,-1.972331,19.665,-1.69771640913172
19.67,-1.834242,19.67,-1.67533462627353
19.675,-1.844925,19.675,-1.65295284341534
19.68,-1.773574,19.68,-1.63057106055714
19.6850000000001,-1.664552,19.6850000000001,-1.5799915887625
19.6900000000001,-1.640764,19.6900000000001,-1.55179389982604
19.6950000000001,-1.556333,19.6950000000001,-1.52359610416788
19.7,-1.469657,19.7,-1.49539841523142
19.705,-1.38538,19.705,-1.43598281308489
19.71,-1.314074,19.71,-1.40476489987482
19.715,-1.302161,19.715,-1.37354698666474
19.72,-1.186732,19.72,-1.34232918017638
19.725,-1.105129,19.725,-1.27988182781201
19.73,-1.046616,19.73,-1.24865238865771
19.735,-0.9585704,19.735,-1.21742294950342
19.74,-0.9867485,19.74,-1.18619351034912
19.7450000000001,-0.9335058,19.7450000000001,-1.12538711093285
19.7500000000001,-0.8340295,19.7500000000001,-1.09581015067087
19.7550000000001,-0.7499187,19.7550000000001,-1.06623308368719
19.76,-0.7010065,19.76,-1.03665612342521
19.765,-0.6443283,19.765,-0.979893622884408
19.77,-0.6769674,19.77,-0.952708189327288
19.775,-0.6385975,19.775,-0.925522862491874
19.78,-0.614696,19.78,-0.898337428934754
19.785,-0.6127033,19.785,-0.846568863894288
19.79,-0.5390576,19.79,-0.821985732410943
19.795,-0.4002546,19.795,-0.797402600927598
19.8,-0.3762261,19.8,-0.772819469444252
19.805,-0.3114676,19.805,-0.726184005008463
19.8100000000001,-0.2401037,19.8100000000001,-0.704131618695166
19.8150000000001,-0.1522418,19.8150000000001,-0.682079232381869
19.8200000000001,-0.08607001,19.8200000000001,-0.660026899429425
19.825,-0.04197624,19.825,-0.618240869304345
19.83,0.03267797,19.83,-0.598507278853415
19.835,0.1423845,19.835,-0.578773635041631
19.84,0.1628411,19.84,-0.559039991229848
19.845,0.2171747,19.845,-0.521617865015024
19.85,0.2482374,19.85,-0.503929275890278
19.855,0.242731,19.855,-0.486240740126385
19.86,0.2143376,19.86,-0.468552204362491
19.865,0.2773448,19.865,-0.434926756191695
19.8700000000001,0.3468605,19.8700000000001,-0.418989843784793
19.8750000000001,0.3294613,19.8750000000001,-0.403052904697464
19.8800000000001,0.3489062,19.8800000000001,-0.387115992290561
19.885,0.3538564,19.885,-0.356701480081612
19.89,0.3893142,19.89,-0.342223880279565
19.895,0.3673888,19.895,-0.327746280477518
19.9,0.381036,19.9,-0.313268707355898
19.905,0.3174857,19.905,-0.285490914970838
19.91,0.3063751,19.91,-0.272190722387824
19.915,0.2322013,19.915,-0.258890556485238
19.92,0.1767209,19.92,-0.245590363902225
19.925,0.126715,19.925,-0.219898540638156
19.93,0.07078046,19.93,-0.207506923297313
19.9350000000001,0.007319777,19.9350000000001,-0.195115279276044
19.9400000000001,-0.08121602,19.9400000000001,-0.182723661935201
19.9450000000001,-0.1178273,19.9450000000001,-0.158592323453068
19.95,-0.1467711,19.95,-0.146852628992205
19.955,-0.1526484,19.955,-0.135112934531341
19.96,-0.08136551,19.96,-0.123373240070478
19.965,-0.05761864,19.965,-0.100298613228246
19.97,-0.04196791,19.97,-0.0889636875169855
19.975,-0.05490558,19.975,-0.0776287684758312
19.98,-0.01124281,19.98,-0.0662938427645702
19.985,0.03821605,19.985,-0.0437872855570538
19.99,0.0298362,19.99,-0.0326156507257451
19.9950000000001,0.03098996,19.9950000000001,-0.0214440158944364
20.0000000000001,0.07328262,20.0000000000001,-0.0102723810631277
20.0050000000001,0.1092566,20.0050000000001,0.0121477032147526
20.01,0.171827,20.01,0.0233961526613242
20.015,0.1466773,20.015,0.0346446004403691
20.02,0.203702,20.02,0.0458930515544673
20.025,0.1643139,20.025,0.0687100622041019
20.03,0.2471438,20.03,0.0802786217396383
20.035,0.2157093,20.035,0.0918471879452812
20.04,0.2405521,20.04,0.103415747480818
20.045,0.2829878,20.045,0.127124441327629
20.05,0.288914,20.05,0.139264568968798
20.055,0.2633654,20.055,0.151404696609967
20.0600000000001,0.311619,20.0600000000001,0.163544824251136
20.0650000000001,0.3023687,20.0650000000001,0.188661510902535
20.0700000000001,0.3585281,20.0700000000001,0.201638069912766
20.075,0.4203168,20.075,0.214614628922997
20.08,0.4725327,20.08,0.227591187933228
20.085,0.5183229,20.085,0.254664510338425
20.09,0.5590929,20.09,0.26876127373339
20.095,0.6228945,20.095,0.282858037128356
20.1,0.6336982,20.1,0.296954800523322
20.105,0.6486329,20.105,0.326576930747271
20.11,0.6057212,20.11,0.342102270895827
20.115,0.6078389,20.115,0.35762763772481
20.1200000000001,0.5527886,20.1200000000001,0.373152977873366
20.1250000000001,0.5203642,20.1250000000001,0.405970836216087
20.1300000000001,0.4416429,20.1300000000001,0.423263327729826
20.135,0.4764604,20.135,0.440555819243564
20.14,0.4864551,20.14,0.457848337437729
20.145,0.4428743,20.145,0.494574104522329
20.15,0.4880673,20.15,0.51400738009319
20.155,0.5061832,20.155,0.533440655664052
20.16,0.4616073,20.16,0.552873931234913
20.165,0.4443427,20.165,0.594292198361871
20.17,0.4885705,20.17,0.616277189917967
20.175,0.5864246,20.175,0.638262181474062
20.18,0.6364014,20.18,0.660247173030158
20.1850000000001,0.6110566,20.1850000000001,0.707210913432931
20.1900000000001,0.648241,20.1900000000001,0.732189662279608
20.1950000000001,0.6282843,20.1950000000001,0.757168411126286
20.2,0.5891111,20.2,0.782147159972963
20.205,0.5753791,20.205,0.835532345412605
20.21,0.5346504,20.21,0.863938835366424
20.215,0.4646197,20.215,0.89234527195939
20.22,0.4388057,20.22,0.920751761913208
20.225,0.3966388,20.225,0.981143013893992
20.23,0.3128943,20.23,1.01312793600352
20.235,0.3643815,20.235,1.04511275139133
20.24,0.3617941,20.24,1.07709756677915
20.2450000000001,0.3407337,20.2450000000001,1.14276994237053
20.2500000000001,0.3836737,20.2500000000001,1.17645750257409
20.2550000000001,0.4183554,20.2550000000001,1.21014506277765
20.26,0.4496894,20.26,1.24383262298121
20.265,0.5198135,20.265,1.30956092074642
20.27,0.5430012,20.27,1.34160165830807
20.275,0.5435473,20.275,1.37364239586971
20.28,0.6044819,20.28,1.40568324015307
20.285,0.6195186,20.285,1.46597545439088
20.29,0.6189102,20.29,1.49422693106706
20.295,0.6833891,20.295,1.52247830102152
20.3,0.7305619,20.3,1.55072977769769
20.305,0.6790261,20.305,1.60238393706956
20.3100000000001,0.7245579,20.3100000000001,1.62578672648696
20.3150000000001,0.6516432,20.3150000000001,1.64918940918266
20.3200000000001,0.6945612,20.3200000000001,1.67259209187836
20.325,0.6779907,20.325,1.71413682422666
20.33,0.6945113,20.33,1.73227876715757
20.335,0.6682177,20.335,1.75042071008848
20.34,0.5968209,20.34,1.76856265301938
20.345,0.4953533,20.345,1.79955036751008
20.35,0.5172754,20.35,1.81239603234817
20.355,0.4723102,20.355,1.82524169718626
20.36,0.4492452,20.36,1.83808757546776
20.365,0.3512819,20.365,1.85869425619369
20.37,0.3363473,20.37,1.86645527208153
20.375,0.3804845,20.375,1.87421628796937
20.38,0.3371945,20.38,1.88197730385721
20.385,0.335932,20.385,1.89284520204376
20.39,0.3288184,20.39,1.89595208434247
20.395,0.3375795,20.395,1.89905896664118
20.4,0.3282666,20.4,1.90216563549647
20.4050000000001,0.3075612,20.4050000000001,1.90439185027907
20.4100000000001,0.2319591,20.4100000000001,1.90351118276297
20.4150000000001,0.2304433,20.4150000000001,1.90263051524686
20.4200000000001,0.2199997,20.4200000000001,1.90174984773075
20.4250000000001,0.2208567,20.4250000000001,1.89686498181372
20.4300000000001,0.1841455,20.4300000000001,1.89286056996939
20.4350000000001,0.1348826,20.4350000000001,1.88885637156847
20.4400000000001,0.1345736,20.4400000000001,1.88485217316755
20.4450000000001,0.05835277,20.4450000000001,1.87463975969791
20.45,0.06663109,20.45,1.8684317580726
20.455,0.04221176,20.455,1.86222354300388
20.46,0.04709138,20.46,1.85601554137858
20.465,-0.04455628,20.465,1.8422194130288
20.47,-0.03575015,20.47,1.83463128630433
20.475,-0.1199864,20.475,1.82704337302326
20.48,-0.05312825,20.48,1.81945524629879
20.485,-0.0317133,20.485,1.80355008359936
20.49,0.008997655,20.49,1.79523283418099
20.495,0.0001505718,20.495,1.78691579820603
20.5,0.02095922,20.5,1.77859865550936
20.505,-0.02036085,20.505,1.7617017279981
20.51,-0.09079674,20.51,1.75312194318351
20.515,-0.1607299,20.515,1.74454205164721
20.52,-0.2115873,20.52,1.73596226683262
20.525,-0.2471181,20.525,1.7188390893051
20.5300000000001,-0.2871855,20.5300000000001,1.71029580331388
20.5350000000001,-0.3599727,20.5350000000001,1.70175251732267
20.5400000000001,-0.4236437,20.5400000000001,1.69320912460974
20.5450000000001,-0.447135,20.5450000000001,1.67631518530625
20.5500000000001,-0.5556073,20.5500000000001,1.66796453199397
20.5550000000001,-0.6827657,20.5550000000001,1.65961377195998
20.5600000000001,-0.7974781,20.5600000000001,1.6512631186477
20.5650000000001,-0.7453138,20.5650000000001,1.63478966286498
20.5700000000001,-0.8015685,20.5700000000001,1.62666696711625
20.575,-0.9193222,20.575,1.61854427136752
20.58,-1.002018,20.58,1.61042157561878
20.585,-1.147933,20.585,1.59433786750558
20.59,-1.170964,20.59,1.5863767484194
20.595,-1.143705,20.595,1.57841573605493
20.6,-1.308374,20.6,1.57045461696875
20.605,-1.34954,20.605,1.55454262408015
20.61,-1.416438,20.61,1.54659153683431
20.615,-1.39797,20.615,1.53864055631018
20.62,-1.405982,20.62,1.53068946906435
20.625,-1.50188,20.625,1.51457566543011
20.63,-1.544567,20.63,1.50641284232
20.635,-1.524577,20.635,1.4982501259316
20.64,-1.579186,20.64,1.4900873028215
20.645,-1.740574,20.645,1.47327383168416
20.65,-1.75571,20.65,1.46462307693522
20.6550000000001,-1.857106,20.6550000000001,1.45597242890799
20.6600000000001,-1.885671,20.6600000000001,1.44732167415905
20.6650000000001,-1.931181,20.6650000000001,1.42922092580658
20.6700000000001,-2.029963,20.6700000000001,1.41977071875963
20.6750000000001,-1.96296,20.6750000000001,1.41032061843439
20.6800000000001,-2.115823,20.6800000000001,1.40087041138744
20.6850000000001,-2.245378,20.6850000000001,1.38084835216578
20.6900000000001,-2.20722,20.6900000000001,1.37027639326937
20.6950000000001,-2.357133,20.6950000000001,1.35970454109466
20.7,-2.385378,20.7,1.34913258219824
20.705,-2.340713,20.705,1.32656691784099
20.71,-2.430412,20.71,1.31457310565844
20.715,-2.409145,20.715,1.30257940019761
20.72,-2.421493,20.72,1.29058569473677
20.725,-2.476188,20.725,1.26494196294137
20.73,-2.433107,20.73,1.25129193660681
20.735,-2.383401,20.735,1.23764201699395
20.74,-2.418748,20.74,1.22399199065938
20.745,-2.398634,20.745,1.1949169425797
20.75,-2.424113,20.75,1.17949192083457
20.755,-2.432848,20.755,1.16406689908945
20.76,-2.524993,20.76,1.14864187734433
20.765,-2.515222,20.765,1.11605931368243
20.77,-2.565636,20.77,1.09890177176565
20.775,-2.565958,20.775,1.08174422984887
20.7800000000001,-2.568302,20.7800000000001,1.0645866879321
20.7850000000001,-2.581992,20.7850000000001,1.02876682804702
20.7900000000001,-2.596835,20.7900000000001,1.01010461680043
20.7950000000001,-2.582679,20.7950000000001,0.991442405553842
20.8000000000001,-2.595958,20.8000000000001,0.972780087585546
20.8050000000001,-2.535623,20.8050000000001,0.934355150862347
20.8100000000001,-2.540772,20.8100000000001,0.914592532107444
20.8150000000001,-2.516448,20.8150000000001,0.894829859991688
20.8200000000001,-2.476024,20.8200000000001,0.875067241236785
20.825,-2.467846,20.825,0.83498086099798
20.83,-2.408662,20.83,0.814657152874931
20.835,-2.4607,20.835,0.794333444751882
20.84,-2.425932,20.84,0.77400968326798
20.845,-2.448153,20.845,0.733404848982489
20.85,-2.35703,20.85,0.713123669459194
20.855,-2.363427,20.855,0.692842489935899
20.86,-2.343445,20.86,0.672561363773457
20.865,-2.411961,20.865,0.63262023177622
20.87,-2.441108,20.87,0.612960332663132
20.875,-2.5363,20.875,0.593300380189191
20.88,-2.590571,20.88,0.57364042771525
20.885,-2.656074,20.885,0.535416554685743
20.89,-2.669856,20.89,0.516852634130177
20.895,-2.664011,20.895,0.498288713574611
20.9,-2.675732,20.9,0.479724793019045
20.9050000000001,-2.61776,20.9050000000001,0.44402248709289
20.9100000000001,-2.675155,20.9100000000001,0.4268841017223
20.9150000000001,-2.652137,20.9150000000001,0.409745689671283
20.9200000000001,-2.706393,20.9200000000001,0.392607304300693
20.9250000000001,-2.657521,20.9250000000001,0.359939710119712
20.9300000000001,-2.714124,20.9300000000001,0.344410554670174
20.9350000000001,-2.697574,20.9350000000001,0.32888137254021
20.9400000000001,-2.807616,20.9400000000001,0.313352217090672
20.9450000000001,-2.741824,20.9450000000001,0.283967009053558
20.95,-2.860679,20.95,0.270110983146408
20.955,-2.843595,20.955,0.256254957239259
20.96,-2.901384,20.96,0.242398958012536
20.965,-2.952469,20.965,0.216340118802285
20.97,-2.966126,20.97,0.204137305499183
20.975,-2.948274,20.975,0.191934505536294
20.98,-2.950863,20.98,0.179731705573405
20.985,-2.906774,20.985,0.156910949658908
20.99,-2.899115,20.99,0.1462929937073
20.995,-2.778212,20.995,0.135675051095905
21,-2.753197,21,0.12505710848451
21.005,-2.694649,21.005,0.105319836134731
21.01,-2.5594,21.01,0.096200513066452
21.015,-2.454813,21.015,0.0870811899981734
21.02,-2.434207,21.02,0.0779618669298949
21.025,-2.45122,21.025,0.0611432398001459
21.0300000000001,-2.399702,21.0300000000001,0.0534439357386755
21.0350000000001,-2.399027,21.0350000000001,0.0457446283421517
21.0400000000001,-2.337496,21.0400000000001,0.0380453242806813
21.0450000000001,-2.306852,21.0450000000001,0.0240180867419788
21.0500000000001,-2.271168,21.0500000000001,0.0176901549322733
21.0550000000001,-2.333607,21.0550000000001,0.0113622239563312
21.0600000000001,-2.255215,21.0600000000001,0.00503429214662573
21.0650000000001,-2.167793,21.0650000000001,-0.00624686500147788
21.0700000000001,-2.05975,21.0700000000001,-0.011200090339876
21.075,-1.915028,21.075,-0.0161533173458008
21.08,-1.877099,21.08,-0.0211065418504356
21.085,-1.725557,21.085,-0.029559157747431
21.09,-1.692778,21.09,-0.0330585491397914
21.095,-1.648286,21.095,-0.036557940532152
21.1,-1.541566,21.1,-0.0400573319245124
21.105,-1.556216,21.105,-0.0454260940658739
21.11,-1.44064,21.11,-0.0472954681499281
21.115,-1.411361,21.115,-0.0491648422339823
21.12,-1.300537,21.12,-0.0510342163180365
21.125,-1.206319,21.125,-0.0528862047692083
21.13,-1.132551,21.13,-0.0528688224713792
21.135,-1.041189,21.135,-0.0528514368384967
21.14,-0.9408024,21.14,-0.0528340512056142
21.145,-0.806355,21.145,-0.0507383437289707
21.15,-0.7510124,21.15,-0.0486600218852096
21.1550000000001,-0.7945137,21.1550000000001,-0.0465816967063952
21.1600000000001,-0.7135163,21.1600000000001,-0.0445033748626341
21.1650000000001,-0.6278907,21.1650000000001,-0.0385072925295295
21.1700000000001,-0.6290486,21.1700000000001,-0.0345895353752391
21.1750000000001,-0.5649897,21.1750000000001,-0.0306717782209488
21.1800000000001,-0.5615694,21.1800000000001,-0.0267540210666585
21.1850000000001,-0.4266677,21.1850000000001,-0.0177675648545512
21.1900000000001,-0.3870552,21.1900000000001,-0.0126988674642609
21.1950000000001,-0.4007632,21.1950000000001,-0.00763017007397054
21.2,-0.3450695,21.2,-0.00256147289212102
21.205,-0.294502,21.205,0.00771707489300969
21.21,-0.2508851,21.21,0.0129269267469359
21.215,-0.2149521,21.215,0.0181367786008621
21.22,-0.1980249,21.22,0.0233466304547883
21.225,-0.1448312,21.225,0.0327997856888578
21.23,-0.1551629,21.23,0.0370430874014745
21.235,-0.03873275,21.235,0.0412863891140912
21.24,0.003979632,21.24,0.0455296908267079
21.245,-0.02917572,21.245,0.0523305248575241
21.25,-0.0190388,21.25,0.0548880571757237
21.255,0.01430013,21.255,0.0574455928289765
21.26,0.0241598,21.26,0.0600031251471761
21.265,0.03326156,21.265,0.0632817626911276
21.27,0.09404414,21.27,0.0640028612467731
21.275,0.06145139,21.275,0.0647239664725251
21.2800000000001,0.1531825,21.2800000000001,0.0654450650281705
21.2850000000001,0.1893997,21.2850000000001,0.0651720308841419
21.2900000000001,0.272825,21.2900000000001,0.0641778915143612
21.2950000000001,0.2820108,21.2950000000001,0.0631837521445806
21.3000000000001,0.453994,21.3000000000001,0.0621896194449066
21.3050000000001,0.5215871,21.3050000000001,0.0586480529684426
21.3100000000001,0.6350366,21.3100000000001,0.0561006325318658
21.3150000000001,0.6855262,21.3150000000001,0.0535532087602358
21.3200000000001,0.7048979,21.3200000000001,0.0510057849886057
21.325,0.6712934,21.325,0.0444744199298343
21.33,0.5956366,21.33,0.0404904819777463
21.335,0.6326256,21.335,0.036506540690605
21.34,0.704117,21.34,0.0325226027385169
21.345,0.6844851,21.345,0.0231695324541506
21.35,0.6750858,21.35,0.0178004017893989
21.355,0.7207981,21.355,0.0124312727921738
21.36,0.7331653,21.36,0.00706214379494877
21.365,0.7825348,21.365,-0.00507212999390521
21.37,0.8065526,21.37,-0.0118372747855341
21.375,0.7917795,21.375,-0.0186024204109264
21.38,0.8562402,21.38,-0.025367564368792
21.385,0.968843,21.385,-0.0403554289941332
21.39,1.011908,21.39,-0.0485781496616087
21.395,1.123281,21.395,-0.0568008736641376
21.4,1.163034,21.4,-0.0650235943316131
21.4050000000001,1.212311,21.4050000000001,-0.0830234840020173
21.4100000000001,1.237105,21.4100000000001,-0.0928006530049459
21.4150000000001,1.24989,21.4150000000001,-0.102577828677981
21.4200000000001,1.359488,21.4200000000001,-0.11235499768091
21.4250000000001,1.254707,21.4250000000001,-0.133575861823611
21.4300000000001,1.22091,21.4300000000001,-0.145019563633489
21.4350000000001,1.140836,21.4350000000001,-0.156463252103155
21.4400000000001,1.038368,21.4400000000001,-0.16790694057282
21.4450000000001,1.027914,21.4450000000001,-0.192560401660275
21.45,0.9747376,21.45,-0.205770160937852
21.455,0.9311361,21.455,-0.218979933555642
21.46,0.8882416,21.46,-0.232189692833218
21.465,0.8903558,21.465,-0.260424013995185
21.47,0.8988762,21.47,-0.275448562539362
21.475,0.8980535,21.475,-0.290473111083539
21.48,0.8784068,21.48,-0.305497659627716
21.485,0.9278748,21.485,-0.337311079956048
21.49,0.8802362,21.49,-0.354099951740204
21.495,0.8140991,21.495,-0.37088882352436
21.5,0.7815562,21.5,-0.387677695308516
21.505,0.7610919,21.505,-0.42282232696111
21.51,0.7090582,21.51,-0.441178060149123
21.515,0.6455092,21.515,-0.459533793337136
21.52,0.611091,21.52,-0.477889553205575
21.525,0.6092135,21.525,-0.515799504337526
21.5300000000001,0.5504758,21.5300000000001,-0.53535374896189
21.5350000000001,0.4006103,21.5350000000001,-0.554907940225402
21.5400000000001,0.4693015,21.5400000000001,-0.574462184849767
21.5450000000001,0.4188204,21.5450000000001,-0.61425134513797
21.5500000000001,0.3637612,21.5500000000001,-0.634486314162662
21.5550000000001,0.313826,21.5550000000001,-0.654721283187354
21.5600000000001,0.2297472,21.5600000000001,-0.674956252212045
21.5650000000001,0.02965871,21.5650000000001,-0.715503350054709
21.5700000000001,-0.06465789,21.5700000000001,-0.73581547887268
21.575,-0.09273786,21.575,-0.756127607690652
21.58,-0.2319668,21.58,-0.776439736508624
21.585,-0.384098,21.585,-0.816532946936599
21.59,-0.4861772,21.59,-0.836314028546602
21.595,-0.620095,21.595,-0.856095163517458
21.6,-0.8421322,21.6,-0.875876245127461
21.605,-0.9693849,21.605,-0.914374072775709
21.61,-1.196687,21.61,-0.933090818813954
21.615,-1.217079,21.615,-0.951807458130493
21.62,-1.318656,21.62,-0.970524204168737
21.625,-1.385129,21.625,-1.00649774331014
21.63,-1.527383,21.63,-1.023754643135
21.635,-1.56315,21.635,-1.04101154295986
21.64,-1.621739,21.64,-1.05826844278472
21.645,-1.636657,21.645,-1.09109860080403
21.65,-1.688835,21.65,-1.10667196572019
21.6550000000001,-1.638702,21.6550000000001,-1.12224522391464
21.6600000000001,-1.695972,21.6600000000001,-1.1378185888308
21.6650000000001,-1.653336,21.6650000000001,-1.16722949011858
21.6700000000001,-1.703595,21.6700000000001,-1.1810670264902
21.6750000000001,-1.73551,21.6750000000001,-1.19490456286182
21.6800000000001,-1.762697,21.6800000000001,-1.20874209923345
21.6850000000001,-1.824832,21.6850000000001,-1.23477536525495
21.6900000000001,-1.832244,21.6900000000001,-1.24697098818313
21.6950000000001,-1.873056,21.6950000000001,-1.25916671783301
21.7,-1.862074,21.7,-1.27136234076118
21.705,-1.937621,21.705,-1.29431423097166
21.71,-2.00408,21.71,-1.30507039153225
21.715,-2.07369,21.715,-1.31582655209285
21.72,-2.241225,21.72,-1.32658281937515
21.725,-2.135904,21.725,-1.34692717814827
21.73,-2.27356,21.73,-1.35651537636079
21.735,-2.237329,21.735,-1.36610368129502
21.74,-2.295419,21.74,-1.37569187950754
21.745,-2.315396,21.745,-1.39400585782817
21.75,-2.308497,21.75,-1.40273174465797
21.755,-2.420052,21.755,-1.41145752476608
21.76,-2.41289,21.76,-1.42018330487418
21.765,-2.423291,21.765,-1.43708258026297
21.77,-2.413058,21.77,-1.44525618226536
21.775,-2.38505,21.775,-1.45342967754604
21.7800000000001,-2.32515,21.7800000000001,-1.46160327954843
21.7850000000001,-2.311539,21.7850000000001,-1.47768944226087
21.7900000000001,-2.354199,21.7900000000001,-1.48560210969262
21.7950000000001,-2.383738,21.7950000000001,-1.49351477712438
21.8000000000001,-2.275212,21.8000000000001,-1.50142733783442
21.8050000000001,-2.283323,21.8050000000001,-1.51724498873512
21.8100000000001,-2.220235,21.8100000000001,-1.52515007892576
21.8150000000001,-2.190914,21.8150000000001,-1.5330550623947
21.8200000000001,-2.164786,21.8200000000001,-1.54096004586363
21.825,-2.114262,21.825,-1.55696115137656
21.83,-2.118762,21.83,-1.56505727342056
21.835,-2.206827,21.835,-1.57315339546455
21.84,-2.184618,21.84,-1.58124951750854
21.845,-2.208503,21.845,-1.59776085949681
21.85,-2.230106,21.85,-1.6061761861628
21.855,-2.30153,21.855,-1.61459140610708
21.86,-2.400586,21.86,-1.62300673277306
21.865,-2.517633,21.865,-1.64019554414963
21.87,-2.537465,21.87,-1.64896902886022
21.875,-2.573159,21.875,-1.65774251357081
21.88,-2.593049,21.88,-1.6665161050031
21.885,-2.497953,21.885,-1.68434642055312
21.89,-2.50428,21.89,-1.69340325139256
21.895,-2.488555,21.895,-1.702460082232
21.9,-2.516545,21.9,-1.71151691307143
21.9050000000001,-2.568424,21.9050000000001,-1.72968660364584
21.9100000000001,-2.487251,21.9100000000001,-1.73879946338082
21.9150000000001,-2.470596,21.9150000000001,-1.74791232311579
21.9200000000001,-2.470361,21.9200000000001,-1.75702518285076
21.9250000000001,-2.545388,21.9250000000001,-1.77487268059541
21.9300000000001,-2.596702,21.9300000000001,-1.78360721188339
21.9350000000001,-2.584776,21.9350000000001,-1.79234174317137
21.9400000000001,-2.590544,21.9400000000001,-1.80107627445935
21.9450000000001,-2.616855,21.9450000000001,-1.81748324261936
21.95,-2.518736,21.95,-1.8251556794914
21.955,-2.516567,21.955,-1.83282790292003
21.96,-2.523579,21.96,-1.84050033979207
21.965,-2.431608,21.965,-1.85389476764129
21.97,-2.411369,21.97,-1.85961697206188
21.975,-2.417563,21.975,-1.86533896303906
21.98,-2.393529,21.98,-1.87106116745965
21.985,-2.345225,21.985,-1.87961107019662
21.99,-2.269547,21.99,-1.88243876851301
21.995,-2.242654,21.995,-1.88526646682939
22,-2.200129,22,-1.88809437858919
22.005,-2.158922,22.005,-1.88999295773504
22.01,-2.045271,22.01,-1.8890636251211
22.015,-1.992693,22.015,-1.88813450595056
22.02,-1.991516,22.02,-1.88720517333662
22.025,-1.911255,22.025,-1.88085544528603
22.0300000000001,-1.771972,22.0300000000001,-1.87543462296257
22.0350000000001,-1.731771,22.0350000000001,-1.87001401408252
22.0400000000001,-1.63384,22.0400000000001,-1.86459319175906
22.0450000000001,-1.537481,22.0450000000001,-1.8486359488672
22.0500000000001,-1.476307,22.0500000000001,-1.83809952829881
22.0550000000001,-1.3888,22.0550000000001,-1.82756310773042
22.0600000000001,-1.276327,22.0600000000001,-1.81702668716203
22.0650000000001,-1.255318,22.0650000000001,-1.79029578134983
22.0700000000001,-1.142419,22.0700000000001,-1.77410140282773
22.075,-1.064205,22.075,-1.75790702430563
22.08,-0.9380711,22.08,-1.74171264578353
22.085,-0.7911161,22.085,-1.70323424148574
22.09,-0.7845878,22.09,-1.68095021571004
22.095,-0.6585577,22.095,-1.65866618993435
22.1,-0.5530002,22.1,-1.63638216415865
22.105,-0.483669,22.105,-1.58596384213973
22.11,-0.3858869,22.11,-1.5578294391748
22.115,-0.2931242,22.115,-1.52969503620987
22.12,-0.2385813,22.12,-1.50156073996665
22.125,-0.1428378,22.125,-1.4421816366435
22.13,-0.05430323,22.13,-1.41093693628528
22.135,0.02401736,22.135,-1.37969234264876
22.14,0.1036617,22.14,-1.34844764229053
22.145,0.2062491,22.145,-1.28589132706456
22.15,0.3582273,22.15,-1.25457981891852
22.1550000000001,0.4219622,22.1550000000001,-1.22326820405077
22.1600000000001,0.4895142,22.1600000000001,-1.19195658918302
22.1650000000001,0.5686398,22.1650000000001,-1.13096171923434
22.1700000000001,0.640442,22.1700000000001,-1.1012783574317
22.1750000000001,0.7336088,22.1750000000001,-1.07159499562906
22.1800000000001,0.8256248,22.1800000000001,-1.04191163382642
22.1850000000001,0.9204612,22.1850000000001,-0.984930353788764
22.1900000000001,0.9719031,22.1900000000001,-0.957632328832044
22.1950000000001,1.107224,22.1950000000001,-0.93033441059703
22.2,1.19846,22.2,-0.903036385640311
22.205,1.274976,22.205,-0.851045999534379
22.21,1.264243,22.21,-0.826353585024313
22.215,1.279265,22.215,-0.801661170514248
22.22,1.208712,22.22,-0.776968756004182
22.225,1.216466,22.225,-0.730122409477769
22.23,1.195687,22.23,-0.707968477461421
22.235,1.132887,22.235,-0.68581449208422
22.24,1.168041,22.24,-0.663660560067872
22.245,1.154085,22.245,-0.621680936768504
22.25,1.152654,22.25,-0.601855245485485
22.255,1.16171,22.255,-0.582029554202465
22.26,1.128196,22.26,-0.562203862919445
22.265,1.110124,22.265,-0.524607353437374
22.27,1.15218,22.27,-0.506836535238323
22.275,1.159821,22.275,-0.48906566367842
22.2800000000001,1.181261,22.2800000000001,-0.471294845479369
22.2850000000001,1.184283,22.2850000000001,-0.437514063865808
22.2900000000001,1.243679,22.2900000000001,-0.421504153812151
22.2950000000001,1.250405,22.2950000000001,-0.405494243758494
22.3000000000001,1.354371,22.3000000000001,-0.389484333704837
22.3050000000001,1.431818,22.3050000000001,-0.358932310577988
22.3100000000001,1.366341,22.3100000000001,-0.344390224185223
22.3150000000001,1.363487,22.3150000000001,-0.329848137792457
22.3200000000001,1.370734,22.3200000000001,-0.315306051399692
22.325,1.38281,22.325,-0.287406809713453
22.33,1.362549,22.33,-0.274049681100405
22.335,1.372343,22.335,-0.260692552487358
22.34,1.429263,22.34,-0.247335397193884
22.345,1.419203,22.345,-0.221536291935078
22.35,1.514812,22.35,-0.209094315289319
22.355,1.543857,22.355,-0.196652338643561
22.36,1.571063,22.36,-0.184210361997803
22.365,1.516709,22.365,-0.159984014517098
22.37,1.490063,22.37,-0.148199643682152
22.375,1.440109,22.375,-0.136415272847205
22.38,1.43539,22.38,-0.124630915352472
22.385,1.436991,22.385,-0.101471778259475
22.39,1.414982,22.39,-0.0900970053313184
22.395,1.444243,22.395,-0.0787222324031613
22.4,1.456469,22.4,-0.0673474661451108
22.4050000000001,1.4651,22.4050000000001,-0.044765249918302
22.4100000000001,1.422658,22.4100000000001,-0.0335577999495437
22.4150000000001,1.396928,22.4150000000001,-0.0223503499807854
22.4200000000001,1.409574,22.4200000000001,-0.0111429033470804
22.4250000000001,1.339138,22.4250000000001,0.0113455045003465
22.4300000000001,1.352407,22.4300000000001,0.0226264640465418
22.4350000000001,1.32211,22.4350000000001,0.0339074269277903
22.4400000000001,1.34411,22.4400000000001,0.0451883848064589
22.4450000000001,1.31303,22.4450000000001,0.0680677909683893
22.45,1.297244,22.45,0.0796662392516511
22.455,1.220884,22.455,0.0912646875349129
22.46,1.199478,22.46,0.102863135818175
22.465,1.150409,22.465,0.126629599458347
22.47,1.176872,22.47,0.138797621485365
22.475,1.10009,22.475,0.150965643512382
22.48,1.066465,22.48,0.163133665539399
22.485,1.078248,22.485,0.188304753580321
22.49,1.081111,22.49,0.201307806254012
22.495,1.0849,22.495,0.214310872267917
22.5,1.050151,22.5,0.227313924941608
22.505,1.010399,22.505,0.254439434260931
22.51,1.028758,22.51,0.268561917586991
22.515,0.9435016,22.515,0.282684374232623
22.52,0.9097505,22.52,0.296806830878256
22.525,0.8176515,22.525,0.326480080799274
22.5300000000001,0.8342477,22.5300000000001,0.342030874074659
22.5350000000001,0.812111,22.5350000000001,0.357581667350044
22.5400000000001,0.8109204,22.5400000000001,0.373132487305856
22.5450000000001,0.7502664,22.5450000000001,0.406001545386926
22.5500000000001,0.6770361,22.5500000000001,0.423319810192611
22.5550000000001,0.6682974,22.5550000000001,0.440638074998295
22.5600000000001,0.6264938,22.5600000000001,0.45795633980398
22.5650000000001,0.6025161,22.5650000000001,0.494734560606971
22.5700000000001,0.6034839,22.5700000000001,0.514194516604278
22.575,0.5916213,22.575,0.533654472601585
22.58,0.5933654,22.58,0.553114428598892
22.585,0.6365607,22.585,0.594587604043474
22.59,0.5669488,22.59,0.616600770129896
22.595,0.5671779,22.595,0.638613989577171
22.6,0.6622161,22.6,0.660627155663593
22.605,0.5933414,22.605,0.707649432921987
22.61,0.5383345,22.61,0.732658490733106
22.615,0.511326,22.615,0.757667548544225
22.62,0.5458155,22.62,0.782676606355344
22.625,0.5544227,22.625,0.836125131127369
22.63,0.4386196,22.63,0.864564598088274
22.635,0.4056149,22.635,0.893004118410031
22.64,0.4014727,22.64,0.921443638731789
22.645,0.3046961,22.645,0.981902552274038
22.65,0.4208139,22.65,1.01392205221623
22.6550000000001,0.3746996,22.6550000000001,1.04594165888014
22.6600000000001,0.3129289,22.6600000000001,1.07796115882233
22.6650000000001,0.2954878,22.6650000000001,1.1436978876023
22.6700000000001,0.2496518,22.6700000000001,1.17741511644007
22.6750000000001,0.3271366,22.6750000000001,1.21113234527783
22.6800000000001,0.3186697,22.6800000000001,1.2448494673939
22.6850000000001,0.350919,22.6850000000001,1.31063358061123
22.6900000000001,0.3614731,22.6900000000001,1.34270035826909
22.6950000000001,0.4075139,22.6950000000001,1.37476713592694
22.7,0.3838809,22.7,1.40683402030651
22.705,0.400234,22.705,1.46717895506698
22.71,0.4373702,22.71,1.49545700544789
22.715,0.3792709,22.715,1.52373516255051
22.72,0.3562957,22.72,1.55201331965312
22.725,0.3358121,22.725,1.603724788581
22.73,0.2882766,22.73,1.62715831384966
22.735,0.2765669,22.735,1.65059173239663
22.74,0.2677536,22.74,1.67402515094359
22.745,0.3189751,22.745,1.7156382919053
22.75,0.2799404,22.75,1.73381812104176
22.755,0.2843226,22.755,1.75199784345651
22.76,0.2986479,22.76,1.77017767259297
22.765,0.2901465,22.765,1.80125129805683
22.77,0.2446685,22.77,1.81414498766252
22.775,0.2875265,22.775,1.82703889071162
22.7800000000001,0.2644228,22.7800000000001,1.83993258031731
22.7850000000001,0.2443785,22.7850000000001,1.86064939784361
22.7900000000001,0.215793,22.7900000000001,1.8684723123208
22.7950000000001,0.1742498,22.7950000000001,1.8762954402414
22.8000000000001,0.1177616,22.8000000000001,1.8841183547186
22.8050000000001,0.05683246,22.8050000000001,1.89512819277383
22.8100000000001,-0.01297516,22.8100000000001,1.89831511635188
22.8150000000001,-0.1123179,22.8150000000001,1.90150203992992
22.8200000000001,-0.1025971,22.8200000000001,1.90468896350797
22.825,-0.1069486,22.825,1.90709596486016
22.83,-0.2266783,22.83,1.90631646952114
22.835,-0.2791124,22.835,1.9055367607387
22.84,-0.3153993,22.84,1.90475705195626
22.845,-0.2928431,22.845,1.90009374030043
22.85,-0.3614324,22.85,1.89621035087046
22.855,-0.4065084,22.855,1.89232696144048
22.86,-0.3907014,22.86,1.88844335856709
22.865,-0.5168174,22.865,1.87848750407815
22.87,-0.5425301,22.87,1.87241503901919
22.875,-0.566462,22.875,1.86634257396023
22.88,-0.6401824,22.88,1.86027010890126
22.885,-0.5974764,22.885,1.84675359142063
22.89,-0.6054205,22.89,1.83930953899896
22.895,-0.6982024,22.895,1.83186548657729
22.9,-0.7961782,22.9,1.82442143415563
22.9050000000001,-0.781691,22.9050000000001,1.80880698138274
22.9100000000001,-0.8565158,22.9100000000001,1.80063636758811
22.9150000000001,-0.9794278,22.9150000000001,1.7924659672369
22.9200000000001,-1.076899,22.9200000000001,1.78429546016398
22.9250000000001,-1.181768,22.9250000000001,1.76769009635291
22.9300000000001,-1.32278,22.9300000000001,1.75925523961477
22.9350000000001,-1.375239,22.9350000000001,1.75082048959833
22.9400000000001,-1.485552,22.9400000000001,1.74238563286019
22.9450000000001,-1.630078,22.9450000000001,1.72554804261734
22.95,-1.732452,22.95,1.71714530911264
22.955,-1.807313,22.955,1.70874246888623
22.96,-1.810391,22.96,1.70033973538153
22.965,-1.946887,22.965,1.68372039102701
22.97,-2.061586,22.97,1.6755038868989
22.975,-2.067949,22.975,1.66728738277078
22.98,-2.114238,22.98,1.65907087864267
22.985,-2.308256,22.985,1.64285835743059
22.99,-2.320605,22.99,1.63486234034662
22.995,-2.292785,22.995,1.62686632326265
23,-2.345657,23,1.61887030617868
23.005,-2.400892,23.005,1.60303163110195
23.01,-2.368272,23.01,1.59518907983089
23.015,-2.335245,23.015,1.58734642183813
23.02,-2.294878,23.02,1.57950376384537
23.025,-2.293724,23.025,1.56381972852032
23.0300000000001,-2.347623,23.0300000000001,1.55597835118802
23.0350000000001,-2.425473,23.0350000000001,1.54813697385573
23.0400000000001,-2.412604,23.0400000000001,1.54029559652344
23.0450000000001,-2.478892,23.0450000000001,1.52439182120618
23.0500000000001,-2.571084,23.0500000000001,1.51632942322122
23.0550000000001,-2.650101,23.0550000000001,1.50826702523625
23.0600000000001,-2.694659,23.0600000000001,1.50020462725129
23.0650000000001,-2.865588,23.0650000000001,1.483582294689
23.0700000000001,-2.856042,23.0700000000001,1.47502236011168
23.075,-2.972228,23.075,1.46646242553437
23.08,-3.015438,23.08,1.45790259767875
23.085,-3.071916,23.085,1.43997335110747
23.09,-3.047,23.09,1.4306040391135
23.095,-3.050375,23.095,1.42123472711954
23.1,-3.17582,23.1,1.41186541512557
23.105,-3.230722,23.105,1.39199479400442
23.11,-3.146662,23.11,1.38149337815553
23.115,-3.230597,23.115,1.37099196230663
23.12,-3.317638,23.12,1.36049065317944
23.125,-3.252591,23.125,1.33805550946836
23.13,-3.279954,23.13,1.32612167488447
23.135,-3.366274,23.135,1.31418794702228
23.14,-3.381492,23.14,1.30225411243839
23.145,-3.469543,23.145,1.27671934350459
23.15,-3.445209,23.15,1.26311840915468
23.1550000000001,-3.436855,23.1550000000001,1.24951736808307
23.1600000000001,-3.465802,23.1600000000001,1.23591643373317
23.1650000000001,-3.522774,23.1650000000001,1.20692815040028
23.1700000000001,-3.388772,23.1700000000001,1.1915408014173
23.1750000000001,-3.429164,23.1750000000001,1.17615345243432
23.1800000000001,-3.436882,23.1800000000001,1.16076610345134
23.1850000000001,-3.444647,23.1850000000001,1.1282474660912
23.1900000000001,-3.508291,23.1900000000001,1.11111607099234
23.1950000000001,-3.44271,23.1950000000001,1.09398478261518
23.2,-3.396313,23.2,1.07685349423803
23.205,-3.384875,23.205,1.04107429532286
23.21,-3.257628,23.21,1.02242649150655
23.215,-3.356233,23.215,1.00377868769024
23.22,-3.417763,23.22,0.985130883873927
23.225,-3.479597,23.225,0.946721848684889
23.23,-3.505639,23.23,0.926960510590456
23.235,-3.613669,23.235,0.907199172496022
23.24,-3.741103,23.24,0.887437781040736
23.245,-3.729404,23.245,0.847337420258473
23.25,-3.681339,23.25,0.826998344209792
23.255,-3.666676,23.255,0.806659321521963
23.26,-3.657306,23.26,0.786320245473282
23.265,-3.757797,23.265,0.745663064191105
23.27,-3.734019,23.27,0.725344905596757
23.275,-3.68508,23.275,0.705026747002408
23.2800000000001,-3.63941,23.2800000000001,0.68470858840806
23.2850000000001,-3.601106,23.2850000000001,0.644667938420182
23.2900000000001,-3.586097,23.2900000000001,0.624945500387506
23.2950000000001,-3.629,23.2950000000001,0.60522306235483
23.3000000000001,-3.551117,23.3000000000001,0.585500624322154
23.3050000000001,-3.557777,23.3050000000001,0.547126060244083
23.3100000000001,-3.615671,23.3100000000001,0.528473987559542
23.3150000000001,-3.552979,23.3150000000001,0.509821861514148
23.3200000000001,-3.60044,23.3200000000001,0.491169788829607
23.325,-3.577538,23.325,0.455269300695815
23.33,-3.553278,23.33,0.438020885246564
23.335,-3.536937,23.335,0.420772469797313
23.34,-3.463937,23.34,0.403524081028489
23.345,-3.521404,23.345,0.370621272207966
23.35,-3.488574,23.35,0.354966878836693
23.355,-3.482857,23.355,0.339312458784994
23.36,-3.532653,23.36,0.323658065413722
23.365,-3.579792,23.365,0.294014670889896
23.37,-3.58701,23.37,0.280025696417769
23.375,-3.542645,23.375,0.266036721945643
23.38,-3.504496,23.38,0.252047747473516
23.385,-3.52837,23.385,0.225722357462862
23.39,-3.579918,23.39,0.213385941924335
23.395,-3.546654,23.395,0.201049526385808
23.4,-3.492459,23.4,0.188713110847281
23.4050000000001,-3.494987,23.4050000000001,0.165630259763598
23.4100000000001,-3.486291,23.4100000000001,0.154883824218442
23.4150000000001,-3.489138,23.4150000000001,0.144137388673287
23.4200000000001,-3.426236,23.4200000000001,0.133390939787918
23.4250000000001,-3.42326,23.4250000000001,0.113405819616674
23.4300000000001,-3.424634,23.4300000000001,0.104167121650372
23.4350000000001,-3.46189,23.4350000000001,0.0949284303541768
23.4400000000001,-3.471697,23.4400000000001,0.0856897390579817
23.4450000000001,-3.498902,23.4450000000001,0.0686434345091612
23.45,-3.403128,23.45,0.0608358145864292
23.455,-3.363314,23.455,0.0530281946636972
23.46,-3.241392,23.46,0.0452205780760185
23.465,-3.18438,23.465,0.0309871308563731
23.47,-2.998542,23.47,0.024561306894513
23.475,-2.928863,23.475,0.0181354812651262
23.48,-2.839558,23.48,0.0117096556357394
23.485,-2.79763,23.485,0.000238844819010432
23.49,-2.776707,23.49,-0.00480614114998482
23.495,-2.72637,23.495,-0.0098511279787985
23.5,-2.693196,23.5,-0.0148961139738489
23.505,-2.620275,23.505,-0.0235364350085206
23.51,-2.573719,23.51,-0.0271317725494319
23.515,-2.603516,23.515,-0.0307271100903432
23.52,-2.555042,23.52,-0.0343224442962012
23.525,-2.527406,23.525,-0.039908288392282
23.5300000000001,-2.535007,23.5300000000001,-0.0418987982825048
23.5350000000001,-2.489246,23.5350000000001,-0.0438893048376743
23.5400000000001,-2.444634,23.5400000000001,-0.0458798113928438
23.5450000000001,-2.483318,23.5450000000001,-0.0480368705100984
23.5500000000001,-2.452485,23.5500000000001,-0.0482034230721836
23.5550000000001,-2.518527,23.5550000000001,-0.0483699756342688
23.5600000000001,-2.402122,23.5600000000001,-0.048536528196354
23.5650000000001,-2.352557,23.5650000000001,-0.0469225558295013
23.5700000000001,-2.304904,23.5700000000001,-0.0451420309005634
23.575,-2.276183,23.575,-0.0433615059716255
23.58,-2.336226,23.58,-0.0415809810426877
23.585,-2.226742,23.585,-0.0363445971721882
23.59,-2.097672,23.59,-0.0328887382306266
23.595,-1.995692,23.595,-0.0294328759540117
23.6,-1.967298,23.6,-0.0259770186799768
23.605,-1.910183,23.605,-0.0181303803010951
23.61,-1.744044,23.61,-0.0137396025313017
23.615,-1.659427,23.615,-0.00934882392774493
23.62,-1.579793,23.62,-0.00495804574106983
23.625,-1.531601,23.625,0.00372045415008186
23.63,-1.485594,23.63,0.00800817668832178
23.635,-1.40478,23.635,0.0122958996434434
23.64,-1.430874,23.64,0.0165836209310383
23.645,-1.42198,23.645,0.0240901639140209
23.65,-1.398631,23.65,0.0273089856094086
23.6550000000001,-1.331787,23.6550000000001,0.0305278073047964
23.6600000000001,-1.295497,23.6600000000001,0.0337466273326574
23.6650000000001,-1.210601,23.6650000000001,0.0386539081429533
23.6700000000001,-1.194486,23.6700000000001,0.0403423689253882
23.6750000000001,-1.173378,23.6750000000001,0.042030829707823
23.6800000000001,-1.088595,23.6800000000001,0.0437192904902578
23.6850000000001,-1.057584,23.6850000000001,0.0455095137542086
23.6900000000001,-1.053511,23.6900000000001,0.0456112795707778
23.6950000000001,-1.034454,23.6950000000001,0.0457130420522937
23.7,-0.9920576,23.7,0.045814807868863
23.705,-0.954055,23.705,0.0445161647920614
23.71,-0.8888937,23.71,0.0431157625687972
23.715,-0.8377244,23.715,0.0417153536754264
23.72,-0.7998629,23.72,0.0403149514521623
23.725,-0.8273281,23.725,0.0361028091425804
23.73,-0.9145054,23.73,0.0332910690562628
23.735,-0.9836878,23.735,0.0304793323049984
23.74,-1.08202,23.74,0.0276675972212608
23.745,-1.147009,23.745,0.0206831334879077
23.75,-1.192093,23.75,0.0165104065058189
23.755,-1.181676,23.755,0.0123376795237301
23.76,-1.216776,23.76,0.0081649533754047
23.765,-1.257786,23.765,-0.00154195501732921
23.77,-1.330794,23.77,-0.00707613767861937
23.775,-1.354601,23.775,-0.0126103217989953
23.7800000000001,-1.321226,23.7800000000001,-0.018144502584318
23.7850000000001,-1.274471,23.7850000000001,-0.0306217090656708
23.7900000000001,-1.273633,23.7900000000001,-0.0375647330941743
23.7950000000001,-1.183239,23.7950000000001,-0.0445077571226778
23.8000000000001,-1.185097,23.8000000000001,-0.051450777816128
23.8050000000001,-1.113485,23.8050000000001,-0.0668296257482327
23.8100000000001,-1.10932,23.8100000000001,-0.075265449651834
23.8150000000001,-1.114729,23.8150000000001,-0.0837012735554353
23.8200000000001,-1.003519,23.8200000000001,-0.0921370974590365
23.825,-1.017716,23.825,-0.110606555964772
23.83,-1.052405,23.83,-0.120640190566907
23.835,-1.111245,23.835,-0.130673831839148
23.84,-1.1692,23.84,-0.14070747311139
23.845,-1.230484,23.845,-0.16247615311008
23.85,-1.302076,23.85,-0.174211205176742
23.855,-1.311766,23.855,-0.185946257243404
23.86,-1.414969,23.86,-0.197681309310066
23.865,-1.487747,23.865,-0.222922606893179
23.87,-1.524707,23.87,-0.236428865749843
23.875,-1.551358,23.875,-0.24993513794672
23.88,-1.577459,23.88,-0.26344138346317
23.885,-1.615345,23.885,-0.292217530725389
23.89,-1.653415,23.89,-0.307487432471158
23.895,-1.635882,23.895,-0.322757360897353
23.9,-1.598026,23.9,-0.338027262643121
23.9050000000001,-1.557499,23.9050000000001,-0.370196973386205
23.9100000000001,-1.522702,23.9100000000001,-0.387096809063947
23.9150000000001,-1.539308,23.9150000000001,-0.403996644741689
23.9200000000001,-1.599043,23.9200000000001,-0.420896453739005
23.9250000000001,-1.65552,23.9250000000001,-0.456031080231683
23.9300000000001,-1.742978,23.9300000000001,-0.474265871046618
23.9350000000001,-1.841561,23.9350000000001,-0.492500661861554
23.9400000000001,-1.895899,23.9400000000001,-0.510735506037343
23.9450000000001,-1.968378,23.9450000000001,-0.548088049699997
23.95,-2.074995,23.95,-0.567205855908569
23.955,-2.09534,23.955,-0.58632366211714
23.96,-2.037419,23.96,-0.605441468325712
23.965,-2.011352,23.965,-0.644001354645871
23.97,-1.984226,23.97,-0.663443488118313
23.975,-2.082634,23.975,-0.682885568229901
23.98,-2.051105,23.98,-0.702327701702342
23.985,-2.071202,23.985,-0.740945858073859
23.99,-2.018158,23.99,-0.760121880972934
23.995,-2.053466,23.995,-0.779297903872009
24,-2.057495,24,-0.798473873410232
24.005,-2.096361,24.005,-0.836012966614592
24.01,-2.160867,24.01,-0.85437609028073
24.015,-2.203234,24.015,-0.872739160586015
24.02,-2.245396,24.02,-0.8911022308913
24.025,-2.231983,24.025,-0.926576099006231
24.0300000000001,-2.301776,24.0300000000001,-0.943686896815876
24.0350000000001,-2.313725,24.0350000000001,-0.960797694625522
24.0400000000001,-2.368839,24.0400000000001,-0.977908492435168
24.0450000000001,-2.376211,24.0450000000001,-1.01058902662297
24.0500000000001,-2.435879,24.0500000000001,-1.02615876300114
24.0550000000001,-2.412893,24.0550000000001,-1.0417284993793
24.0600000000001,-2.518288,24.0600000000001,-1.05729823575746
24.0650000000001,-2.485559,24.0650000000001,-1.08677284990359
24.0700000000001,-2.500337,24.0700000000001,-1.10067772767156
24.075,-2.508233,24.075,-1.11458249871783
24.08,-2.469117,24.08,-1.1284873764858
24.085,-2.564208,24.085,-1.15466044794187
24.09,-2.545745,24.09,-1.16692874835169
24.095,-2.538755,24.095,-1.17919694203979
24.1,-2.520525,24.1,-1.19146524244961
24.105,-2.469887,24.105,-1.21451499646428
24.11,-2.530183,24.11,-1.22529655679085
24.115,-2.520534,24.115,-1.23607811711743
24.12,-2.598197,24.12,-1.246859677444
24.125,-2.650967,24.125,-1.2671706323232
24.13,-2.732009,24.13,-1.27670013359755
24.135,-2.747852,24.135,-1.28622963487189
24.14,-2.800201,24.14,-1.29575913614623
24.145,-2.983461,24.145,-1.31384942577154
24.15,-2.887387,24.15,-1.32241032084421
24.1550000000001,-2.89039,24.1550000000001,-1.33097132263859
24.1600000000001,-2.883091,24.1600000000001,-1.33953221771126
24.1650000000001,-2.90382,24.1650000000001,-1.35598678375205
24.1700000000001,-2.940555,24.1700000000001,-1.36388056144188
24.1750000000001,-2.92442,24.1750000000001,-1.37177433913171
24.1800000000001,-2.969214,24.1800000000001,-1.37966801009984
24.1850000000001,-3.000221,24.1850000000001,-1.39508225295268
24.1900000000001,-2.974477,24.1900000000001,-1.40260282483739
24.1950000000001,-3.013292,24.1950000000001,-1.4101232900004
24.2,-3.042708,24.2,-1.4176437551634
24.205,-3.041111,24.205,-1.43257753689681
24.21,-3.060487,24.21,-1.43999074674551
24.215,-3.103537,24.215,-1.44740395659421
24.22,-3.062328,24.22,-1.45481727316461
24.225,-3.052494,24.225,-1.46975745820037
24.23,-2.996413,24.23,-1.47728432666572
24.235,-3.073586,24.235,-1.48481130185278
24.24,-3.022995,24.24,-1.49233827703984
24.245,-3.02958,24.245,-1.50766639547611
24.25,-2.989761,24.25,-1.51546743200362
24.255,-3.09239,24.255,-1.52326857525283
24.26,-3.070915,24.26,-1.53106961178034
24.265,-3.051311,24.265,-1.54702962943654
24.27,-3.126833,24.27,-1.55518861056524
24.275,-3.158926,24.275,-1.56334759169394
24.2800000000001,-3.245232,24.2800000000001,-1.57150646610093
24.2850000000001,-3.265135,24.2850000000001,-1.58816945963312
24.2900000000001,-3.29592,24.2900000000001,-1.59667347203661
24.2950000000001,-3.299119,24.2950000000001,-1.60517748444009
24.3000000000001,-3.301948,24.3000000000001,-1.61368149684358
24.3050000000001,-3.361943,24.3050000000001,-1.63089730881172
24.3100000000001,-3.390759,24.3100000000001,-1.63960910837636
24.3150000000001,-3.393001,24.3150000000001,-1.64832090794101
24.3200000000001,-3.378134,24.3200000000001,-1.65703270750565
24.325,-3.378188,24.325,-1.67435854955245
24.33,-3.410729,24.33,-1.6829725920346
24.335,-3.465371,24.335,-1.69158663451675
24.34,-3.452655,24.34,-1.7002006769989
24.345,-3.479478,24.345,-1.71679814340374
24.35,-3.499476,24.35,-1.72478156732642
24.355,-3.464799,24.355,-1.73276509797082
24.36,-3.386171,24.36,-1.7407485218935
24.365,-3.372331,24.365,-1.75529372989616
24.37,-3.362791,24.37,-1.76185540725443
24.375,-3.33545,24.375,-1.7684170846127
24.38,-3.453627,24.38,-1.77497876197096
24.385,-3.399161,24.385,-1.7857080286617
24.39,-3.352942,24.39,-1.78987572471588
24.395,-3.304259,24.395,-1.79404331404835
24.4,-3.288085,24.4,-1.79821101010253
24.4050000000001,-3.319392,24.4050000000001,-1.80316609890196
24.4100000000001,-3.298385,24.4100000000001,-1.80395349164721
24.4150000000001,-3.215408,24.4150000000001,-1.80474088439247
24.4200000000001,-3.226136,24.4200000000001,-1.80552827713772
24.4250000000001,-3.151009,24.4250000000001,-1.80284593378461
24.4300000000001,-3.166819,24.4300000000001,-1.79937641112966
24.4350000000001,-3.143148,24.4350000000001,-1.79590667503129
24.4400000000001,-3.035733,24.4400000000001,-1.79243693893293
24.4450000000001,-3.072019,24.4450000000001,-1.78050075647151
24.45,-2.985548,24.45,-1.77203420338675
24.455,-2.941515,24.455,-1.76356765030199
24.46,-3.014055,24.46,-1.75510109721723
24.465,-2.92977,24.465,-1.7325488797949
24.47,-2.888247,24.47,-1.71846332217904
24.475,-2.867635,24.475,-1.70437776456318
24.48,-2.800203,24.48,-1.69029220694733
24.485,-2.867043,24.485,-1.6560091396255
24.49,-2.713701,24.49,-1.63581162991954
24.495,-2.687515,24.495,-1.61561412021358
24.5,-2.586817,24.5,-1.59541661050762
24.505,-2.515753,24.505,-1.54895915787707
24.51,-2.431852,24.51,-1.52269932167419
24.515,-2.378004,24.515,-1.49643937874961
24.52,-2.283879,24.52,-1.47017954254673
24.525,-2.211515,24.525,-1.41403218591805
24.5300000000001,-2.161047,24.5300000000001,-1.38414477221396
24.5350000000001,-2.077343,24.5350000000001,-1.35425735850986
24.5400000000001,-1.983378,24.5400000000001,-1.32436994480577
24.5450000000001,-1.855527,24.5450000000001,-1.26413258552472
24.5500000000001,-1.822498,24.5500000000001,-1.23378263994777
24.5550000000001,-1.73427,24.5550000000001,-1.20343269437082
24.5600000000001,-1.647436,24.5600000000001,-1.17308285551557
24.5650000000001,-1.56254,24.5650000000001,-1.11376319618254
24.5700000000001,-1.45014,24.5700000000001,-1.08479348242646
24.575,-1.314432,24.575,-1.05582376867038
24.58,-1.310491,24.58,-1.0268540549143
24.585,-1.17576,24.585,-0.971147672373913
24.59,-1.132323,24.59,-0.944411003589604
24.595,-0.9940222,24.595,-0.917674334805294
24.6,-0.8732026,24.6,-0.890937719381838
24.605,-0.8166568,24.605,-0.839976183880492
24.61,-0.6560401,24.61,-0.815751263802602
24.615,-0.539618,24.615,-0.791526397085565
24.62,-0.4676136,24.62,-0.767301477007675
24.625,-0.3796375,24.625,-0.721332169459374
24.63,-0.2315063,24.63,-0.699587781988962
24.635,-0.1158938,24.635,-0.677843394518551
24.64,-0.001389109,24.64,-0.656098953687286
24.645,0.07099571,24.645,-0.614903041234325
24.65,0.07038146,24.65,-0.595451462890922
24.6550000000001,0.0164571,24.6550000000001,-0.575999884547519
24.6600000000001,-0.07304948,24.6600000000001,-0.556548306204116
24.6650000000001,-0.05574987,24.6650000000001,-0.519679692116327
24.6700000000001,-0.1131398,24.6700000000001,-0.502262603011089
24.6750000000001,-0.0752736,24.6750000000001,-0.484845513905851
24.6800000000001,-0.1559224,24.6800000000001,-0.467428424800613
24.6850000000001,-0.1257616,24.6850000000001,-0.434345656503715
24.6900000000001,-0.02993689,24.6900000000001,-0.418680003992483
24.6950000000001,0.0341026,24.6950000000001,-0.403014324800824
24.7,0.07696387,24.7,-0.387348672289591
24.705,0.1728098,24.705,-0.357484310473945
24.71,0.2666876,24.71,-0.343285627849958
24.715,0.3063808,24.715,-0.329086945225971
24.72,0.3397367,24.72,-0.314888235921558
24.725,0.3672709,24.725,-0.287682631962045
24.73,0.424122,24.73,-0.274675683946093
24.735,0.4536989,24.735,-0.261668762610567
24.74,0.492839,24.74,-0.248661814594615
24.745,0.5290506,24.745,-0.223577211156016
24.75,0.5545436,24.75,-0.211499542393155
24.755,0.5712846,24.755,-0.199421860290082
24.76,0.5908467,24.76,-0.187344191527222
24.765,0.6257782,24.765,-0.163868004256668
24.77,0.6962412,24.77,-0.152469485748975
24.775,0.7648597,24.775,-0.141070980581495
24.7800000000001,0.8488037,24.7800000000001,-0.129672462073801
24.7850000000001,0.9808539,24.7850000000001,-0.107314504836426
24.7900000000001,1.029971,24.7900000000001,-0.0963550527665302
24.7950000000001,1.080112,24.7950000000001,-0.0853956006966348
24.8000000000001,1.084982,24.8000000000001,-0.0744361486267394
24.8050000000001,1.048101,24.8050000000001,-0.0527226504200449
24.8100000000001,0.9987239,24.8100000000001,-0.0419686009481925
24.8150000000001,0.9269707,24.8150000000001,-0.0312145514763401
24.8200000000001,0.9469267,24.8200000000001,-0.0204605020044876
24.825,0.9280656,24.825,0.00107353364877543
24.83,0.9204905,24.83,0.0118535206639494
24.835,0.8819504,24.835,0.0226335076791233
24.84,0.9657869,24.84,0.0334134955280606
24.845,0.9170774,24.845,0.0552328216462507
24.85,0.973783,24.85,0.0662721649180834
24.855,0.997613,24.855,0.0773115048548627
24.86,0.9704238,24.86,0.0883508447916421
24.865,1.022138,24.865,0.110928988918365
24.87,1.065107,24.87,0.122467786438201
24.875,1.176317,24.875,0.134006590628144
24.88,1.132908,24.88,0.145545394818088
24.885,1.127143,24.885,0.169374350687102
24.89,0.9790221,24.89,0.18166448902596
24.895,0.9011754,24.895,0.193954640705031
24.9,0.8311996,24.9,0.206244792384102
24.9050000000001,0.8564413,24.9050000000001,0.231845488651647
24.9100000000001,0.8225955,24.9100000000001,0.245156033240121
24.9150000000001,0.7799967,24.9150000000001,0.258466604509021
24.9200000000001,0.8076265,24.9200000000001,0.271777149097495
24.9250000000001,0.7999328,24.9250000000001,0.299710568410011
24.9300000000001,0.7597724,24.9300000000001,0.314333416453626
24.9350000000001,0.7296577,24.9350000000001,0.328956264497242
24.9400000000001,0.7123585,24.9400000000001,0.343579112540857
24.9450000000001,0.6730598,24.9450000000001,0.374457704087397
24.95,0.7338432,24.95,0.390713420909895
24.955,0.7575103,24.955,0.406969111051967
24.96,0.7429939,24.96,0.423224827874465
24.965,0.6485693,24.965,0.457724060011347
24.97,0.6995448,24.97,0.475967602006157
24.975,0.6946059,24.975,0.494211144000966
24.98,0.6635751,24.98,0.512454632634923
24.985,0.6406459,24.985,0.551323585015026
24.99,0.6656097,24.99,0.571949048761172
24.995,0.6052365,24.995,0.592574512507318
25,0.6738231,25,0.613199922892611
25.005,0.6926939,25.005,0.657267396283035
25.01,0.7304633,25.01,0.680709405927312
25.015,0.7795216,25.015,0.704151362210736
25.02,0.7788197,25.02,0.727593371855013
25.025,0.8017874,25.025,0.777758229822701
25.0300000000001,0.7977062,25.0300000000001,0.804481131506964
25.0350000000001,0.898922,25.0350000000001,0.831204033191227
25.0400000000001,0.8261105,25.0400000000001,0.857926881514638
25.0450000000001,0.8002164,25.0450000000001,0.915080463746276
25.0500000000001,0.7377192,25.0500000000001,0.94551130437621
25.0550000000001,0.7700174,25.0550000000001,0.975942038284438
25.0600000000001,0.7222529,25.0600000000001,1.00637277219267
25.0650000000001,0.7383478,25.0650000000001,1.07062564237545
25.0700000000001,0.6982275,25.0700000000001,1.1044478853717
25.075,0.7657553,25.075,1.13827002164625
25.08,0.7904813,25.08,1.17209226464251
25.085,0.8068661,25.085,1.2400943750711
25.09,0.8478057,25.09,1.27427434922513
25.095,0.8718183,25.095,1.30845432337917
25.1,0.8631392,25.1,1.3426341908115
25.105,0.8547574,25.105,1.40829664128424
25.11,0.8626555,25.11,1.43977911760295
25.115,0.8312609,25.115,1.47126159392165
25.12,0.8221126,25.12,1.50274407024036
25.125,0.8172498,25.125,1.56134762692759
25.13,0.7236038,25.13,1.58846881401783
25.135,0.7676844,25.135,1.61558989438637
25.14,0.7607481,25.14,1.64271108147661
25.145,0.6833782,25.145,1.69182515752917
25.15,0.6372012,25.15,1.7138181532132
25.1550000000001,0.6100706,25.1550000000001,1.73581114889723
25.1600000000001,0.5899339,25.1600000000001,1.75780414458126
25.1650000000001,0.5725275,25.1650000000001,1.79639460667013
25.1700000000001,0.5837454,25.1700000000001,1.81299196635326
25.1750000000001,0.5812605,25.1750000000001,1.8295895394798
25.1800000000001,0.5641123,25.1800000000001,1.84618711260634
25.1850000000001,0.5718007,25.1850000000001,1.87398833040582
25.1900000000001,0.4961232,25.1900000000001,1.88519218852217
25.1950000000001,0.5301713,25.1950000000001,1.89639604663852
25.2,0.540341,25.2,1.90759990475486
25.205,0.5130441,25.205,1.92477398853604
25.21,0.4015769,25.21,1.93074421420086
25.215,0.4304995,25.215,1.93671422642228
25.22,0.4328991,25.22,1.9426844520871
25.225,0.3760064,25.225,1.94968518254296
25.23,0.4400294,25.23,1.95071590077739
25.235,0.3161923,25.235,1.95174640556842
25.24,0.3093327,25.24,1.95277712380286
25.245,0.2870825,25.245,1.95037033589407
25.25,0.2397902,25.25,1.94693304319426
25.255,0.1385309,25.255,1.94349553705104
25.26,0.09040719,25.26,1.94005824435123
25.265,0.04628892,25.265,1.92941552896389
25.27,0.04713957,25.27,1.92221031971976
25.275,0.04984169,25.275,1.91500511047563
25.2800000000001,0.04158736,25.2800000000001,1.9077999012315
25.2850000000001,-0.04387451,25.2850000000001,1.8905015933848
25.2900000000001,0.00428527,25.2900000000001,1.88040849478222
25.2950000000001,-0.06906147,25.2950000000001,1.87031539617965
25.3000000000001,0.02780389,25.3000000000001,1.86022229757707
25.3050000000001,0.006642959,25.3050000000001,1.83804360612498
25.3100000000001,0.04095598,25.3100000000001,1.82595822671888
25.3150000000001,0.004235274,25.3150000000001,1.81387263386936
25.3200000000001,-0.07567329,25.3200000000001,1.80178704101985
25.325,-0.1347192,25.325,1.77638482044463
25.33,-0.2047678,25.33,1.76306819271893
25.335,-0.2090481,25.335,1.74975145827152
25.34,-0.2950805,25.34,1.73643483054582
25.345,-0.4260156,25.345,1.70913595181545
25.35,-0.5186313,25.35,1.69515370081079
25.355,-0.5603763,25.355,1.68117144980613
25.36,-0.6278752,25.36,1.66718919880146
25.365,-0.7409267,25.365,1.6389286507803
25.37,-0.869005,25.37,1.6246503537638
25.375,-0.887758,25.375,1.61037195002559
25.38,-1.032559,25.38,1.59609365300909
25.385,-1.075085,25.385,1.56743684729437
25.39,-1.143819,25.39,1.55305833859614
25.395,-1.094502,25.395,1.53867982989791
25.4,-1.133585,25.4,1.52430142792139
25.4050000000001,-1.162552,25.4050000000001,1.49549286394103
25.4100000000001,-1.17938,25.4100000000001,1.48106291538062
25.4150000000001,-1.202145,25.4150000000001,1.4666329668202
25.4200000000001,-1.245442,25.4200000000001,1.45220291153808
25.4250000000001,-1.333164,25.4250000000001,1.42321665591761
25.4300000000001,-1.296678,25.4300000000001,1.40866034885755
25.4350000000001,-1.316638,25.4350000000001,1.39410404179748
25.4400000000001,-1.30959,25.4400000000001,1.37954773473742
25.4450000000001,-1.379779,25.4450000000001,1.350130536869
25.45,-1.393544,25.45,1.33526964606064
25.455,-1.482807,25.455,1.32040875525228
25.46,-1.522834,25.46,1.30554786444392
25.465,-1.459755,25.465,1.27525746957879
25.47,-1.511122,25.47,1.25982796552203
25.475,-1.489308,25.475,1.24439846146526
25.48,-1.491929,25.48,1.2289689574085
25.485,-1.489812,25.485,1.19720889793306
25.49,-1.56272,25.49,1.18087823579267
25.495,-1.597924,25.495,1.164547680374
25.5,-1.562292,25.5,1.14821701823361
25.505,-1.618026,25.505,1.11427428643153
25.51,-1.645946,25.51,1.09666221676983
25.515,-1.645626,25.515,1.07905004038642
25.52,-1.683276,25.52,1.06143797072472
25.525,-1.722351,25.525,1.02453339142208
25.5300000000001,-1.725697,25.5300000000001,1.00524088178115
25.5350000000001,-1.8011,25.5350000000001,0.985948372140213
25.5400000000001,-1.803967,25.5400000000001,0.966655862499277
25.5450000000001,-1.897655,25.5450000000001,0.926020932692756
25.5500000000001,-1.938497,25.5500000000001,0.904678405805464
25.5550000000001,-2.050326,25.5550000000001,0.883335932279026
25.5600000000001,-1.961629,25.5600000000001,0.861993458752587
25.5650000000001,-1.979821,25.5650000000001,0.816998947264893
25.5700000000001,-2.001097,25.5700000000001,0.793346909303638
25.575,-2.082459,25.575,0.769694871342383
25.58,-2.059853,25.58,0.746042833381128
25.585,-2.15756,25.585,0.696407315074117
25.59,-2.224724,25.59,0.67042383472836
25.595,-2.189381,25.595,0.644440354382603
25.6,-2.182274,25.6,0.618456874036847
25.605,-2.232081,25.605,0.564532103652773
25.61,-2.30331,25.61,0.536590866975309
25.615,-2.372936,25.615,0.508649576936992
25.62,-2.377778,25.62,0.480708340259527
25.625,-2.545772,25.625,0.423718175639866
25.63,-2.570884,25.63,0.39466924769767
25.635,-2.698111,25.635,0.3656203464359
25.64,-2.72883,25.64,0.336571418493703
25.645,-2.783269,25.645,0.278519319540664
25.65,-2.783843,25.65,0.249516095168969
25.6550000000001,-2.853789,25.6550000000001,0.220512870797273
25.6600000000001,-2.943236,25.6600000000001,0.191509659765791
25.6650000000001,-3.016974,25.6650000000001,0.134626777140867
25.6700000000001,-3.146404,25.6700000000001,0.106747098877319
25.6750000000001,-3.107079,25.6750000000001,0.0788674272838769
25.6800000000001,-3.279142,25.6800000000001,0.0509877590254886
25.6850000000001,-3.227211,25.6850000000001,-0.00291337229231381
25.6900000000001,-3.258649,25.6900000000001,-0.0289348357686095
25.6950000000001,-3.36542,25.6950000000001,-0.0549563023715176
25.7,-3.305376,25.7,-0.0809777623043191
25.705,-3.425418,25.705,-0.130815878429544
25.71,-3.50646,25.71,-0.154632521281753
25.715,-3.464947,25.715,-0.178449164133963
25.72,-3.570607,25.72,-0.202265806986173
25.725,-3.517824,25.725,-0.247660071303297
25.73,-3.591757,25.73,-0.269237679427999
25.735,-3.644658,25.735,-0.290815260872274
25.74,-3.616447,25.74,-0.312392868996976
25.745,-3.732111,25.745,-0.353485501519167
25.75,-3.713507,25.75,-0.373000499236231
25.755,-3.764315,25.755,-0.392515523633721
25.76,-3.804553,25.76,-0.412030521350784
25.765,-3.920606,25.765,-0.449297100679432
25.77,-4.058894,25.77,-0.467048655610589
25.775,-4.030907,25.775,-0.484800210541747
25.7800000000001,-4.083808,25.7800000000001,-0.502551712112051
25.7850000000001,-4.120722,25.7850000000001,-0.536647963087902
25.7900000000001,-4.15985,25.7900000000001,-0.552992659132595
25.7950000000001,-4.144139,25.7950000000001,-0.569337355177289
25.8000000000001,-4.144597,25.8000000000001,-0.585681997861129
25.8050000000001,-4.161538,25.8050000000001,-0.617333414640086
25.8100000000001,-4.279466,25.8100000000001,-0.632640082013496
25.8150000000001,-4.189378,25.8150000000001,-0.647946802747759
25.8200000000001,-4.126732,25.8200000000001,-0.663253470121169
25.825,-4.083539,25.825,-0.693179090195933
25.83,-4.05612,25.83,-0.707797989536435
25.835,-3.948309,25.835,-0.72241694223779
25.84,-3.818225,25.84,-0.737035841578291
25.845,-3.753527,25.845,-0.765894831564623
25.85,-3.700366,25.85,-0.780134922210453
25.855,-3.551689,25.855,-0.794374959495431
25.86,-3.481797,25.86,-0.808614996780408
25.865,-3.400682,25.865,-0.836963750291399
25.87,-3.397461,25.87,-0.851072519878265
25.875,-3.305301,25.875,-0.865181236104279
25.88,-3.267588,25.88,-0.879289952330292
25.885,-3.238544,25.885,-0.907539187850642
25.89,-3.172919,25.89,-0.921679600423272
25.895,-3.170959,25.895,-0.935820119717608
25.9,-3.056815,25.9,-0.949960639011945
25.9050000000001,-3.075583,25.9050000000001,-0.978319157559015
25.9100000000001,-3.015731,25.9100000000001,-0.99253737025516
25.9150000000001,-3.007118,25.9150000000001,-1.0067554762296
25.9200000000001,-2.900631,25.9200000000001,-1.02097358220404
25.9250000000001,-2.96832,25.9250000000001,-1.04936443742796
25.9300000000001,-3.037137,25.9300000000001,-1.06353718667744
25.9350000000001,-3.119447,25.9350000000001,-1.07770993592692
25.9400000000001,-3.173988,25.9400000000001,-1.09188268517641
25.9450000000001,-3.400851,25.9450000000001,-1.11981004803212
25.95,-3.570683,25.95,-1.13356455491664
25.955,-3.545094,25.955,-1.14731906180117
25.96,-3.505538,25.96,-1.16107356868569
25.965,-3.522372,25.965,-1.18744749039205
25.97,-3.49317,25.97,-1.20006679849218
25.975,-3.531556,25.975,-1.21268621331401
25.98,-3.572855,25.98,-1.22530552141414
25.985,-3.470199,25.985,-1.24835431493347
25.99,-3.403158,25.99,-1.25878380035266
25.995,-3.341779,25.995,-1.26921328577186
26,-3.269279,26,-1.27964277119106
26.005,-3.105989,26.005,-1.29714630487798
26.01,-3.051825,26.01,-1.3042203531457
26.015,-2.958933,26.015,-1.31129450813513
26.02,-2.924529,26.02,-1.31836855640286
26.025,-2.884362,26.025,-1.32817350639982
26.0300000000001,-2.800811,26.0300000000001,-1.33090440812906
26.0350000000001,-2.745902,26.0350000000001,-1.3336353098583
26.0400000000001,-2.663622,26.0400000000001,-1.33636621158755
26.0450000000001,-2.58783,26.0450000000001,-1.33684859369768
26.0500000000001,-2.509631,26.0500000000001,-1.33460007407857
26.0550000000001,-2.486427,26.0550000000001,-1.33235155445946
26.0600000000001,-2.357151,26.0600000000001,-1.33010303484035
26.0650000000001,-2.198915,26.0650000000001,-1.32047577648351
26.0700000000001,-2.041308,26.0700000000001,-1.31309703774578
26.075,-1.89496,26.075,-1.30571829900805
26.08,-1.848682,26.08,-1.29833956027032
26.085,-1.684357,26.085,-1.2787943336301
26.09,-1.588637,26.09,-1.2666278457276
26.095,-1.494352,26.095,-1.2544612511034
26.1,-1.389856,26.1,-1.2422947632009
26.105,-1.251946,26.105,-1.21386015207761
26.11,-1.193671,26.11,-1.19759202885681
26.115,-1.11256,26.115,-1.18132401235772
26.12,-0.9949791,26.12,-1.16505588913693
26.125,-0.8726021,26.125,-1.12942674094009
26.13,-0.8043136,26.13,-1.11006550252063
26.135,-0.6761572,26.135,-1.09070437082287
26.14,-0.5999756,26.14,-1.07134323912512
26.145,-0.5000057,26.145,-1.03086134824469
26.15,-0.4360609,26.15,-1.00974058906201
26.1550000000001,-0.4103478,26.1550000000001,-0.98861993660104
26.1600000000001,-0.3509139,26.1600000000001,-0.967499177418362
26.1650000000001,-0.3082794,26.1650000000001,-0.924824262205828
26.1700000000001,-0.1960353,26.1700000000001,-0.903270106175972
26.1750000000001,-0.2172748,26.1750000000001,-0.881715950146116
26.1800000000001,-0.2216729,26.1800000000001,-0.86016179411626
26.1850000000001,-0.1625063,26.1850000000001,-0.817609982391345
26.1900000000001,-0.03533139,26.1900000000001,-0.796612326696286
26.1950000000001,-0.0217558,26.1950000000001,-0.775614671001227
26.2,0.07772344,26.2,-0.754617015306168
26.205,0.0861894,26.205,-0.713784330178834
26.21,0.1432798,26.21,-0.693949300746558
26.215,0.2303102,26.215,-0.674114271314283
26.22,0.2701268,26.22,-0.654279241882007
26.225,0.3289268,26.225,-0.61607991484483
26.23,0.3725617,26.23,-0.597715670600781
26.235,0.4854058,26.235,-0.579351426356732
26.24,0.5632435,26.24,-0.560987182112684
26.245,0.642257,26.245,-0.525838495035269
26.25,0.6293018,26.25,-0.509054052201903
26.255,0.633976,26.255,-0.492269609368537
26.26,0.6748698,26.26,-0.475485166535171
26.265,0.7137455,26.265,-0.443483248994002
26.27,0.7204376,26.27,-0.428265800966625
26.275,0.6660302,26.275,-0.413048379619675
26.2800000000001,0.7418016,26.2800000000001,-0.397830931592298
26.2850000000001,0.6945343,26.2850000000001,-0.36888146827989
26.2900000000001,0.795074,26.2900000000001,-0.355149479675285
26.2950000000001,0.8401223,26.2950000000001,-0.341417464390254
26.3000000000001,0.8421385,26.3000000000001,-0.327685449105223
26.3050000000001,0.8720762,26.3050000000001,-0.30159055129863
26.3100000000001,0.8739246,26.3100000000001,-0.289227615416216
26.3150000000001,0.794398,26.3150000000001,-0.276864706214229
26.3200000000001,0.8345835,26.3200000000001,-0.264501797012241
26.325,0.807034,26.325,-0.241014724127698
26.33,0.8001659,26.33,-0.229890560445142
26.335,0.837933,26.335,-0.218766423443013
26.34,0.8512417,26.34,-0.20764227310067
26.345,0.8509752,26.345,-0.186500569783233
26.35,0.8610387,26.35,-0.176483030148351
26.355,0.9210153,26.355,-0.166465477173257
26.36,0.9784955,26.36,-0.156447924198162
26.365,0.9240646,26.365,-0.13739208328001
26.37,0.9196385,26.37,-0.128353781996739
26.375,0.8957354,26.375,-0.119315480713468
26.38,0.8109289,26.38,-0.110277192770411
26.385,0.7320951,26.385,-0.0930606604307626
26.39,0.678947,26.39,-0.0848824293743847
26.395,0.6790581,26.395,-0.0767041983180068
26.4,0.7191091,26.4,-0.0685259739317355
26.4050000000001,0.6880581,26.4050000000001,-0.052920035549941
26.4100000000001,0.6443718,26.4100000000001,-0.0454923248894712
26.4150000000001,0.5938588,26.4150000000001,-0.0380646175640546
26.4200000000001,0.6109455,26.4200000000001,-0.0306369102386381
26.4250000000001,0.6802109,26.4250000000001,-0.0164326597431571
26.4300000000001,0.6972833,26.4300000000001,-0.00965611657309272
26.4350000000001,0.6645268,26.4350000000001,-0.00287957236082417
26.4400000000001,0.6658835,26.4400000000001,0.00389697060079939
26.4450000000001,0.7121774,26.4450000000001,0.016887832820895
26.45,0.7866596,26.45,0.0231021510371628
26.455,0.8438907,26.455,0.0293164725884839
26.46,0.8786536,26.46,0.0355307908047518
26.465,0.9131647,26.465,0.0474754743170483
26.47,0.8795372,26.47,0.0532058429481304
26.475,0.8623651,26.475,0.0589362082441591
26.48,0.7428375,26.48,0.0646665768752411
26.485,0.7094977,26.485,0.0757105725464352
26.49,0.619243,26.49,0.0810242062566539
26.495,0.4349131,26.495,0.0863378399668726
26.5,0.4034552,26.5,0.0916514736770913
26.505,0.3740681,26.505,0.101917754927723
26.51,0.249304,26.51,0.106870415808349
26.515,0.1243136,26.515,0.111823070018869
26.52,0.1144055,26.52,0.116775730899495
26.525,0.1061719,26.525,0.126364155895642
26.5300000000001,0.06068815,26.5300000000001,0.130999933351377
26.5350000000001,-0.004392259,26.5350000000001,0.135635724147325
26.5400000000001,-0.08050263,26.5400000000001,0.140271501603059
26.5450000000001,-0.03629683,26.5450000000001,0.149259016694591
26.5500000000001,-0.02787003,26.5500000000001,0.153610767670602
26.5550000000001,-0.01008489,26.5550000000001,0.157962505306399
26.5600000000001,-0.01984759,26.5600000000001,0.162314256282409
26.5650000000001,-0.160657,26.5650000000001,0.170756610220383
26.5700000000001,-0.1291721,26.5700000000001,0.17484722652256
26.575,-0.1752009,26.575,0.178937829484523
26.58,-0.2638921,26.58,0.183028445786699
26.585,-0.2398184,26.585,0.19096403170477
26.59,-0.2254584,26.59,0.194808987980451
26.595,-0.1680665,26.595,0.198653957596345
26.6,-0.22767,26.6,0.202498927212239
26.605,-0.2352896,26.605,0.20995499916602
26.61,-0.2984055,26.61,0.213566114844121
26.615,-0.3450419,26.615,0.217177217182008
26.62,-0.3969897,26.62,0.220788332860108
26.625,-0.3860683,26.625,0.22778947686257
26.63,-0.4505588,26.63,0.231179491846718
26.635,-0.4805892,26.635,0.234569533511292
26.64,-0.4964004,26.64,0.237959548495439
26.645,-0.5355052,26.645,0.244537367511705
26.65,-0.6495267,26.65,0.247725144863397
26.6550000000001,-0.625003,26.6550000000001,0.250912922215089
26.6600000000001,-0.6366071,26.6600000000001,0.254100699566781
26.6650000000001,-0.7136934,26.6650000000001,0.260303765313196
26.6700000000001,-0.7193835,26.6700000000001,0.263319053707918
26.6750000000001,-0.7386996,26.6750000000001,0.266334315422214
26.6800000000001,-0.7947423,26.6800000000001,0.269349577136511
26.6850000000001,-0.8541185,26.6850000000001,0.275252167920297
26.6900000000001,-0.8550645,26.6900000000001,0.278139443628935
26.6950000000001,-0.8527044,26.6950000000001,0.281026746017999
26.7,-0.8825836,26.7,0.283914048407064
26.705,-0.9427969,26.705,0.289622539088461
26.71,-0.9666612,26.71,0.29244375406122
26.715,-1.034587,26.715,0.295264969033979
26.72,-0.96611,26.72,0.298086184006738
26.725,-1.054013,26.725,0.303742861299978
26.73,-1.006946,26.73,0.306578323620459
26.735,-1.053509,26.735,0.309413785940939
26.74,-1.127973,26.74,0.31224924826142
26.745,-1.157234,26.745,0.318032897704114
26.75,-1.250586,26.75,0.320981084826326
26.755,-1.383797,26.755,0.323929245268112
26.76,-1.434744,26.76,0.326877432390325
26.765,-1.445076,26.765,0.333001737517873
26.77,-1.407606,26.77,0.336177882203634
26.775,-1.497721,26.775,0.33935400020897
26.7800000000001,-1.50878,26.7800000000001,0.342530144894731
26.7850000000001,-1.512952,26.7850000000001,0.349240378867446
26.7900000000001,-1.566046,26.7900000000001,0.352774494834825
26.7950000000001,-1.576593,26.7950000000001,0.35630863748263
26.8000000000001,-1.569241,26.8000000000001,0.35984275345001
26.8050000000001,-1.643066,26.8050000000001,0.367411670267442
26.8100000000001,-1.720272,26.8100000000001,0.371446471117494
26.8150000000001,-1.725598,26.8150000000001,0.375481271967547
26.8200000000001,-1.793344,26.8200000000001,0.379516099498026
26.825,-1.859733,26.825,0.388239878574146
26.83,-1.832231,26.83,0.392928856800213
26.835,-1.890695,26.835,0.397617835026279
26.84,-1.951838,26.84,0.402306813252346
26.845,-1.946976,26.845,0.412501911125221
26.85,-2.042454,26.85,0.41800803077203
26.855,-2.036919,26.855,0.423514150418839
26.86,-2.101832,26.86,0.429020270065647
26.865,-2.176153,26.865,0.441021499406742
26.87,-2.238731,26.87,0.447516635781454
26.875,-2.257902,26.875,0.454011745475739
26.88,-2.257635,26.88,0.460506881850451
26.885,-2.328564,26.885,0.474667037938651
26.89,-2.346628,26.89,0.482332057652139
26.895,-2.294974,26.895,0.489997077365627
26.9,-2.261445,26.9,0.497662097079115
26.9050000000001,-2.263455,26.9050000000001,0.514352464728835
26.9100000000001,-2.162248,26.9100000000001,0.523377812665066
26.9150000000001,-2.189922,26.9150000000001,0.532403160601298
26.9200000000001,-2.127471,26.9200000000001,0.541428508537529
26.9250000000001,-2.14658,26.9250000000001,0.561039849274487
26.9300000000001,-2.209293,26.9300000000001,0.571625895436066
26.9350000000001,-2.198256,26.9350000000001,0.582211888236792
26.9400000000001,-2.193815,26.9400000000001,0.592797934398372
26.9450000000001,-2.21952,26.9450000000001,0.615740539820445
26.95,-2.137883,26.95,0.628097099080938
26.955,-2.085795,26.955,0.640453658341432
26.96,-2.070943,26.96,0.652810270962778
26.965,-2.019368,26.965,0.679510334202004
26.97,-2.030339,26.97,0.69385389154159
26.975,-1.942955,26.975,0.708197448881175
26.98,-1.916937,26.98,0.722540952859908
26.985,-1.887298,26.985,0.753430590102996
26.99,-1.942384,26.99,0.769976670006499
26.995,-1.914636,26.995,0.786522749910002
27,-1.89005,27,0.803068776452652
27.005,-1.904978,27.005,0.838561587670359
27.01,-1.864442,27.01,0.857508372345416
27.015,-1.885556,27.015,0.87645510365962
27.02,-1.818541,27.02,0.895401834973823
27.025,-1.817807,27.025,0.935842744719234
27.0300000000001,-1.777576,27.0300000000001,0.957336923150441
27.0350000000001,-1.846668,27.0350000000001,0.978831101581648
27.0400000000001,-1.844807,27.0400000000001,1.00032528001286
27.0450000000001,-1.833658,27.0450000000001,1.04588648375825
27.0500000000001,-1.811555,27.0500000000001,1.06995340235073
27.0550000000001,-1.746282,27.0550000000001,1.09402042766491
27.0600000000001,-1.720412,27.0600000000001,1.1180873462574
27.0650000000001,-1.719946,27.0650000000001,1.16855315943539
27.0700000000001,-1.675897,27.0700000000001,1.19495194729919
27.075,-1.684386,27.075,1.221350735163
27.08,-1.581009,27.08,1.2477495230268
27.085,-1.523194,27.085,1.30213031525968
27.09,-1.410994,27.09,1.33011231962875
27.095,-1.346468,27.095,1.35809432399783
27.1,-1.306521,27.1,1.3860763283669
27.105,-1.21026,27.105,1.44232475045095
27.11,-1.189322,27.11,1.47059116816593
27.115,-1.13407,27.115,1.49885758588091
27.12,-1.050713,27.12,1.5271241103176
27.125,-1.024829,27.125,1.58258236489205
27.13,-0.9549574,27.13,1.60977420175151
27.135,-0.8582994,27.135,1.63696603861098
27.14,-0.7767033,27.14,1.66415787547045
27.145,-0.7175592,27.145,1.71645247179871
27.15,-0.6149849,27.15,1.74155533798921
27.1550000000001,-0.6368133,27.1550000000001,1.76665809745801
27.1600000000001,-0.5660719,27.1600000000001,1.79176096364851
27.1650000000001,-0.4549877,27.1650000000001,1.83922095998316
27.1700000000001,-0.4058375,27.1700000000001,1.86157830357073
27.1750000000001,-0.3413024,27.1750000000001,1.8839356471583
27.1800000000001,-0.3328139,27.1800000000001,1.90629299074587
27.1850000000001,-0.2328312,27.1850000000001,1.94785063642057
27.1900000000001,-0.227528,27.1900000000001,1.96705093850771
27.1950000000001,-0.09733681,27.1950000000001,1.98625124059485
27.2,-0.1061435,27.2,2.00545154268199
27.205,-0.02433847,27.205,2.04043641194103
27.21,-0.005801381,27.21,2.05622097911293
27.215,0.04195581,27.215,2.07200575972825
27.22,-0.01582184,27.22,2.08779032690014
27.225,0.02400839,27.225,2.11577809424133
27.23,0.02366899,27.23,2.12798129441062
27.235,-0.04836974,27.235,2.1401844945799
27.24,-0.01403428,27.24,2.15238769474919
27.245,0.02537074,27.245,2.17309896274678
27.25,0.04976869,27.25,2.1816072440185
27.255,0.1363081,27.255,2.19011552529022
27.26,0.1418912,27.26,2.19862380656194
27.265,0.08676901,27.265,2.21186306105095
27.27,0.1210856,27.27,2.21659403426824
27.275,0.1850463,27.275,2.22132500748554
27.2800000000001,0.2423897,27.2800000000001,2.22605598070283
27.2850000000001,0.1635918,27.2850000000001,2.2316800011541
27.2900000000001,0.2332527,27.2900000000001,2.23257304838808
27.2950000000001,0.2970142,27.2950000000001,2.23346588217865
27.3000000000001,0.3172782,27.3000000000001,2.23435892941262
27.3050000000001,0.216648,27.3050000000001,2.23225352360097
27.3100000000001,0.147667,27.3100000000001,2.22925507055533
27.3150000000001,0.1447592,27.3150000000001,2.2262566175097
27.3200000000001,0.06878451,27.3200000000001,2.22325816446406
27.325,0.03549946,27.325,2.21333069794886
27.33,0.01168073,27.33,2.20640189792271
27.335,0.08545305,27.335,2.19947309789655
27.34,0.03596583,27.34,2.1925442978704
27.345,0.06789493,27.345,2.17477748173531
27.35,-0.0002337739,27.35,2.16393946562638
27.355,-0.1206338,27.355,2.15310166296086
27.36,-0.2947464,27.36,2.14226364685193
27.365,-0.4158437,27.365,2.1168813832357
27.37,-0.555408,27.37,2.10233713572839
27.375,-0.6473638,27.375,2.08779288822108
27.38,-0.7688475,27.38,2.07324864071378
27.385,-0.7753299,27.385,2.04107588840208
27.39,-0.8344145,27.39,2.0234475970411
27.395,-0.9151952,27.395,2.00581909223671
27.4,-0.9492684,27.4,1.98819058743231
27.4050000000001,-0.9775256,27.4050000000001,1.9510298760358
27.4100000000001,-0.9886754,27.4100000000001,1.93149724255686
27.4150000000001,-1.030356,27.4150000000001,1.91196482252133
27.4200000000001,-1.049805,27.4200000000001,1.89243240248579
27.4250000000001,-1.004762,27.4250000000001,1.85285892676497
27.4300000000001,-1.014241,27.4300000000001,1.83281787107969
27.4350000000001,-1.026928,27.4350000000001,1.8127768153944
27.4400000000001,-0.9595851,27.4400000000001,1.79273575970911
27.4450000000001,-0.9692767,27.4450000000001,1.75332172621673
27.45,-0.8496082,27.45,1.73394874840964
27.455,-0.7415071,27.455,1.71457566388084
27.46,-0.7066603,27.46,1.69520268607374
27.465,-0.6936628,27.465,1.6579435772645
27.47,-0.6129182,27.47,1.64005755298406
27.475,-0.5841116,27.475,1.62217152870362
27.48,-0.4860473,27.48,1.60428550442317
27.485,-0.5374418,27.485,1.57049933336347
27.49,-0.4269358,27.49,1.55459929330592
27.495,-0.3333457,27.495,1.53869914652665
27.5,-0.3099143,27.5,1.5227991064691
27.505,-0.2298904,27.505,1.4932438107134
27.51,-0.238892,27.51,1.47958855501525
27.515,-0.1620416,27.515,1.4659332993171
27.52,-0.1167917,27.52,1.45227804361895
27.525,-0.1652198,27.525,1.42730409724904
27.5300000000001,-0.173011,27.5300000000001,1.41598529985556
27.5350000000001,-0.1794977,27.5350000000001,1.40466660918379
27.5400000000001,-0.2305853,27.5400000000001,1.39334781179032
27.5450000000001,-0.3089893,27.5450000000001,1.37302586457541
27.5500000000001,-0.4115306,27.5500000000001,1.36402271475398
27.5550000000001,-0.4345915,27.5550000000001,1.35501945821085
27.5600000000001,-0.4795087,27.5600000000001,1.34601630838942
27.5650000000001,-0.5501426,27.5650000000001,1.33022928661829
27.5700000000001,-0.5626577,27.5700000000001,1.32344541466859
27.575,-0.5223814,27.575,1.31666154271888
27.58,-0.5669174,27.58,1.30987777749088
27.585,-0.6802493,27.585,1.29838214223093
27.59,-0.7066856,27.59,1.29367037892068
27.595,-0.6607618,27.595,1.28895861561043
27.6,-0.6138744,27.6,1.28424685230018
27.605,-0.6728496,27.605,1.27671197970689
27.61,-0.7601133,27.61,1.27388887042385
27.615,-0.703281,27.615,1.27106576114082
27.62,-0.7005503,27.62,1.26824265185778
27.625,-0.7671177,27.625,1.26427441867171
27.63,-0.741231,27.63,1.26312940149038
27.635,-0.7715747,27.635,1.26198438430905
27.64,-0.7781334,27.64,1.26083926040601
27.645,-0.8921744,27.645,1.25999519843499
27.65,-0.8649365,27.65,1.260296260367
27.6550000000001,-0.9061757,27.6550000000001,1.2605972155773
27.6600000000001,-0.9902555,27.6600000000001,1.26089827750931
27.6650000000001,-1.036982,27.6650000000001,1.26269675169514
27.6700000000001,-0.9230339,27.6700000000001,1.26419437739237
27.6750000000001,-0.9135904,27.6750000000001,1.2656918963679
27.6800000000001,-1.056363,27.6800000000001,1.26718952206513
27.6850000000001,-1.16201,27.6850000000001,1.27111784133324
27.6900000000001,-1.069883,27.6900000000001,1.27354874834753
27.6950000000001,-1.114392,27.6950000000001,1.27597954864011
27.7,-1.117378,27.7,1.2784104556544
27.705,-1.299749,27.705,1.28393223671153
27.71,-1.2796,27.71,1.28702321747608
27.715,-1.269154,27.715,1.29011409151892
27.72,-1.253471,27.72,1.29320507228347
27.725,-1.339554,27.725,1.29976856391074
27.73,-1.515669,27.73,1.30324118149516
27.735,-1.510997,27.735,1.30671379907958
27.74,-1.444768,27.74,1.310186416664
27.745,-1.488259,27.745,1.31723517188746
27.75,-1.588704,27.75,1.32081130952649
27.755,-1.656639,27.755,1.32438744716552
27.76,-1.663401,27.76,1.32796369152625
27.765,-1.592164,27.765,1.33494830700453
27.77,-1.65964,27.77,1.33835689156549
27.775,-1.661392,27.775,1.34176536940473
27.7800000000001,-1.63322,27.7800000000001,1.34517395396569
27.7850000000001,-1.53822,27.7850000000001,1.351566584142
27.7900000000001,-1.511683,27.7900000000001,1.35455062975735
27.7950000000001,-1.595034,27.7950000000001,1.35753467537271
27.8000000000001,-1.585415,27.8000000000001,1.36051882770977
27.8050000000001,-1.500477,27.8050000000001,1.36582844601581
27.8100000000001,-1.613733,27.8100000000001,1.36815401870649
27.8150000000001,-1.689328,27.8150000000001,1.37047948467547
27.8200000000001,-1.690782,27.8200000000001,1.37280505736615
27.825,-1.668905,27.825,1.37659495858186
27.83,-1.744922,27.83,1.37805928710689
27.835,-1.807892,27.835,1.37952361563192
27.84,-1.873286,27.84,1.38098794415694
27.845,-1.825771,27.845,1.38289303332685
27.85,-1.776629,27.85,1.38333379397173
27.855,-1.861488,27.855,1.3837744478949
27.86,-1.813003,27.86,1.38421520853978
27.865,-1.791534,27.865,1.38395843611567
27.87,-1.866922,27.87,1.38326100976838
27.875,-1.856733,27.875,1.3825634766994
27.88,-1.868589,27.88,1.38186605035211
27.885,-1.837725,27.885,1.37927132551945
27.89,-1.874338,27.89,1.37737413375577
27.895,-1.854746,27.895,1.3754769419921
27.9,-1.903811,27.9,1.37357975022842
27.9050000000001,-1.880505,27.9050000000001,1.36857823748697
27.9100000000001,-1.91397,27.9100000000001,1.36547402323091
27.9150000000001,-2.014599,27.9150000000001,1.36236970225314
27.9200000000001,-1.92098,27.9200000000001,1.35926548799707
27.9250000000001,-1.890438,27.9250000000001,1.35189261895316
27.9300000000001,-1.973307,27.9300000000001,1.34762407088702
27.9350000000001,-2.131235,27.9350000000001,1.34335541609917
27.9400000000001,-2.008785,27.9400000000001,1.33908686803303
27.9450000000001,-2.031909,27.9450000000001,1.32946932135142
27.95,-2.161832,27.95,1.32412042945765
27.955,-2.105404,27.955,1.31877143084218
27.96,-2.059273,27.96,1.31342243222671
27.965,-2.095385,27.965,1.30175742961968
27.97,-2.138229,27.97,1.29544142562812
27.975,-2.046391,27.975,1.28912531491486
27.98,-2.115627,27.98,1.2828093109233
27.985,-2.099992,27.985,1.26934039132345
27.99,-1.932379,27.99,1.26218747571515
27.995,-1.958314,27.995,1.25503466682856
28,-1.858481,28,1.24788175122026
28.005,-1.802704,28.005,1.23287635922228
28.01,-1.851612,28.01,1.22502377611088
28.015,-1.815096,28.015,1.21717108627777
28.02,-1.738929,28.02,1.20931850316637
28.025,-1.690497,28.025,1.19304984633705
28.0300000000001,-1.728451,28.0300000000001,1.18463377261912
28.0350000000001,-1.733363,28.0350000000001,1.1762176989012
28.0400000000001,-1.759149,28.0400000000001,1.16780162518327
28.0450000000001,-1.732923,28.0450000000001,1.15053661450877
28.0500000000001,-1.714338,28.0500000000001,1.1416876775522
28.0550000000001,-1.615062,28.0550000000001,1.13283874059562
28.0600000000001,-1.741677,28.0600000000001,1.12398980363905
28.0650000000001,-1.727136,28.0650000000001,1.10598115611866
28.0700000000001,-1.642071,28.0700000000001,1.09682144555485
28.075,-1.693649,28.075,1.08766173499104
28.08,-1.592359,28.08,1.07850213114894
28.085,-1.551173,28.085,1.05998410092686
28.09,-1.538293,28.09,1.05062578126859
28.095,-1.505909,28.095,1.04126756833203
28.1,-1.475408,28.1,1.03190924867376
28.105,-1.378367,28.105,1.01309527916155
28.11,-1.351413,28.11,1.0036396293076
28.115,-1.370321,28.115,0.994183979453662
28.12,-1.372476,28.12,0.984728222878014
28.125,-1.295125,28.125,0.96580955937243
28.13,-1.295524,28.13,0.956346438999083
28.135,-1.2892,28.135,0.946883318625737
28.14,-1.319563,28.14,0.937420304974095
28.145,-1.322706,28.145,0.918565247605158
28.15,-1.282198,28.15,0.909173310609567
28.1550000000001,-1.262702,28.1550000000001,0.899781373613977
28.1600000000001,-1.398132,28.1600000000001,0.890389383257533
28.1650000000001,-1.371596,28.1650000000001,0.871743820597045
28.1700000000001,-1.276842,28.1700000000001,0.862490248292999
28.1750000000001,-1.321858,28.1750000000001,0.853236622628102
28.1800000000001,-1.367194,28.1800000000001,0.843983050324057
28.1850000000001,-1.239643,28.1850000000001,0.825670459385606
28.1900000000001,-1.231083,28.1900000000001,0.816611440751201
28.1950000000001,-1.252956,28.1950000000001,0.807552475477648
28.2,-1.213729,28.2,0.798493456843243
28.205,-1.201207,28.205,0.78061591693841
28.21,-1.183613,28.21,0.771797342307131
28.215,-1.203236,28.215,0.762978767675851
28.22,-1.091748,28.22,0.754160193044571
28.225,-1.164145,28.225,0.736799559721691
28.23,-1.162105,28.23,0.728257447669238
28.235,-1.183141,28.235,0.719715388977638
28.24,-1.232322,28.24,0.711173330286038
28.245,-1.152597,28.245,0.694393049599197
28.25,-1.116953,28.25,0.686154774243104
28.255,-1.124227,28.255,0.677916552247864
28.26,-1.20312,28.26,0.669678330252624
28.265,-1.185602,28.265,0.653525146308955
28.27,-1.213119,28.27,0.64561023772138
28.275,-1.142027,28.275,0.637695329133804
28.2800000000001,-1.082256,28.2800000000001,0.629780367185376
28.2850000000001,-1.107217,28.2850000000001,0.614286563300878
28.2900000000001,-1.026886,28.2900000000001,0.606707668003956
28.2950000000001,-1.009414,28.2950000000001,0.59912871934618
28.3000000000001,-1.025083,28.3000000000001,0.591549824049258
28.3050000000001,-1.05459,28.3050000000001,0.576734876935236
28.3100000000001,-1.050149,28.3100000000001,0.569498825118136
28.3150000000001,-1.039741,28.3150000000001,0.562262826661889
28.3200000000001,-1.111906,28.3200000000001,0.55502677484479
28.325,-1.169237,28.325,0.540899649124529
28.33,-1.193792,28.33,0.534008521860515
28.335,-1.17553,28.335,0.527117394596501
28.34,-1.183591,28.34,0.520226267332487
28.345,-1.257156,28.345,0.506786963005988
28.35,-1.307312,28.35,0.500238785943503
28.355,-1.321267,28.355,0.493690608881017
28.36,-1.304902,28.36,0.487142431818532
28.365,-1.330867,28.365,0.474383798531507
28.37,-1.34956,28.37,0.46817339566782
28.375,-1.356388,28.375,0.46196293944328
28.38,-1.330755,28.38,0.45575248321874
28.385,-1.37478,28.385,0.443661580964363
28.39,-1.353196,28.39,0.437781108254099
28.395,-1.372811,28.395,0.431900662224262
28.4,-1.371784,28.4,0.426020189513999
28.4050000000001,-1.290477,28.4050000000001,0.414579515932522
28.4100000000001,-1.314424,28.4100000000001,0.409019288380882
28.4150000000001,-1.298052,28.4150000000001,0.403459060829242
28.4200000000001,-1.293307,28.4200000000001,0.397898833277602
28.4250000000001,-1.245569,28.4250000000001,0.387087417553838
28.4300000000001,-1.231272,28.4300000000001,0.381836176020862
28.4350000000001,-1.22523,28.4350000000001,0.376584961168312
28.4400000000001,-1.231222,28.4400000000001,0.371333746315763
28.4450000000001,-1.198135,28.4450000000001,0.361127949591883
28.45,-1.212217,28.45,0.356173394400979
28.455,-1.273801,28.455,0.351218839210075
28.46,-1.249208,28.46,0.346264257338745
28.465,-1.242467,28.465,0.336638706529199
28.47,-1.280829,28.47,0.33196768423013
28.475,-1.238617,28.475,0.327296688611487
28.48,-1.226908,28.48,0.322625666312418
28.485,-1.278985,28.485,0.313553574269055
28.49,-1.277675,28.49,0.309152531205186
28.495,-1.242016,28.495,0.304751461460892
28.5,-1.197159,28.5,0.300350391716597
28.505,-1.277921,28.505,0.291804304280604
28.51,-1.315865,28.51,0.287659286588905
28.515,-1.259852,28.515,0.283514268897206
28.52,-1.186242,28.52,0.279369251205508
28.525,-1.16727,28.525,0.271321287331249
28.5300000000001,-1.146277,28.5300000000001,0.26741834114869
28.5350000000001,-1.122607,28.5350000000001,0.26351539496613
28.5400000000001,-1.138747,28.5400000000001,0.259612422103143
28.5450000000001,-1.255002,28.5450000000001,0.252034620703705
28.5500000000001,-1.194359,28.5500000000001,0.248359765486827
28.5550000000001,-1.156574,28.5550000000001,0.244684910269948
28.5600000000001,-1.179002,28.5600000000001,0.24101005505307
28.5650000000001,-1.301111,28.5650000000001,0.233874615124096
28.5700000000001,-1.221489,28.5700000000001,0.230414057092427
28.575,-1.223127,28.575,0.226953472380331
28.58,-1.277246,28.58,0.223492901008448
28.585,-1.431879,28.585,0.216772435092192
28.59,-1.22769,28.59,0.213512553888032
28.595,-1.205083,28.595,0.210252659343658
28.6,-1.229809,28.6,0.206992778139497
28.605,-1.249611,28.605,0.200660379025889
28.61,-1.123048,28.61,0.197587874456654
28.615,-1.109918,28.615,0.19451536988742
28.62,-0.947345,28.62,0.191442865318185
28.625,-0.9209666,28.625,0.185472279467602
28.63,-1.064474,28.63,0.182574184846041
28.635,-1.08957,28.635,0.179676103564693
28.64,-1.05589,28.64,0.176778008943131
28.645,-0.9204596,28.645,0.171143649826613
28.65,-0.907772,28.65,0.168407371991443
28.6550000000001,-0.9227164,28.6550000000001,0.165671094156272
28.6600000000001,-0.9063315,28.6600000000001,0.162934816321102
28.6650000000001,-0.8529044,28.6650000000001,0.157611871142054
28.6700000000001,-1.00505,28.6700000000001,0.155025190457963
28.6750000000001,-1.025799,28.6750000000001,0.152438509773872
28.6800000000001,-0.8832717,28.6800000000001,0.149851829089781
28.6850000000001,-0.866562,28.6850000000001,0.144816258783976
28.6900000000001,-0.9617074,28.6900000000001,0.142367355822048
28.6950000000001,-0.9387449,28.6950000000001,0.139918466200334
28.7,-0.9592133,28.7,0.137469563238407
28.705,-0.9482051,28.705,0.132698129154411
28.71,-1.002029,28.71,0.130375584692129
28.715,-0.9768645,28.715,0.128053040229847
28.72,-0.9575717,28.72,0.125730509107778
28.725,-0.914876,28.725,0.121200746326524
28.73,-0.9495921,28.73,0.118993528007552
28.735,-1.021804,28.735,0.11678630968858
28.74,-0.9768793,28.74,0.114579091369608
28.745,-1.092604,28.745,0.110269335384823
28.75,-1.010509,28.75,0.108166791048903
28.755,-1.188215,28.755,0.106064246712983
28.76,-1.283341,28.76,0.103961695706956
28.765,-1.246244,28.765,0.0998509823735594
28.77,-1.114904,28.77,0.0978428133760831
28.775,-1.098319,28.775,0.0958346443786068
28.7800000000001,-1.014418,28.7800000000001,0.0938264753811304
28.7850000000001,-0.9538161,28.7850000000001,0.0898945675956642
28.7900000000001,-0.9878555,28.7900000000001,0.0879708221375676
28.7950000000001,-0.9982471,28.7950000000001,0.0860470833495777
28.8000000000001,-1.006954,28.8000000000001,0.0841233378914811
28.8050000000001,-0.9215304,28.8050000000001,0.0803506455508275
28.8100000000001,-0.9466261,28.8100000000001,0.0785016919981639
28.8150000000001,-0.9386865,28.8150000000001,0.0766527451156069
28.8200000000001,-0.9889818,28.8200000000001,0.0748037915629433
28.825,-1.031408,28.825,0.0711713382137932
28.83,-0.8997432,28.83,0.0693878384173066
28.835,-1.012829,28.835,0.0676043319507135
28.84,-1.101962,28.84,0.065820832154227
28.845,-1.055282,28.845,0.0623101882920132
28.85,-1.039781,28.85,0.0605830575664991
28.855,-1.081945,28.855,0.0588559201708784
28.86,-1.121336,28.86,0.0571287827752577
28.865,-1.067859,28.865,0.0537220358286754
28.87,-1.052765,28.87,0.0520424262777138
28.875,-1.014024,28.875,0.0503628133916989
28.88,-0.9544578,28.88,0.048683200505684
28.885,-0.9163051,28.885,0.0453628614551984
28.89,-0.9723598,28.89,0.0437221352907276
28.895,-0.8891996,28.895,0.0420814091262568
28.9,-0.8451397,28.9,0.040440682961786
28.9050000000001,-0.8751432,28.9050000000001,0.0371896529890988
28.9100000000001,-0.8593519,28.9100000000001,0.0355793525159356
28.9150000000001,-0.8198121,28.9150000000001,0.0339690520427725
28.9200000000001,-0.699083,28.9200000000001,0.0323587515696094
28.9250000000001,-0.7711651,28.9250000000001,0.0291602620266996
28.9300000000001,-0.8254839,28.9300000000001,0.0275720762920064
28.9350000000001,-0.7711478,28.9350000000001,0.0259838905573132
28.9400000000001,-0.65891,28.9400000000001,0.0243957031550933
28.9450000000001,-0.5939773,28.9450000000001,0.0212332605358379
28.95,-0.6742292,28.95,0.0196590036512758
28.955,-0.6571442,28.955,0.0180847467667137
28.96,-0.5436089,28.96,0.0165104898821515
28.965,-0.6475678,28.965,0.0133678166251289
28.97,-0.6190929,28.97,0.0117994010864316
28.975,-0.5463306,28.975,0.0102309855477344
28.98,-0.450676,28.98,0.00866257000903716
28.985,-0.5715408,28.985,0.00552357073011234
28.99,-0.5364159,28.99,0.00395298615612143
28.995,-0.373087,28.995,0.00238240199901218
29,-0.5123647,29,0.000811817841902935
29.005,-0.535607,29.005,-0.0023394725675391
29.01,-0.4386326,29.01,-0.00392017881987189
29.015,-0.4770548,29.015,-0.00550088486376384
29.02,-0.5356724,29.02,-0.00708159132453746
29.025,-0.5443972,29.025,-0.0102610360455451
29.0300000000001,-0.5559683,29.0300000000001,-0.0118597747226608
29.0350000000001,-0.5057945,29.0350000000001,-0.0134585133997766
29.0400000000001,-0.5659944,29.0400000000001,-0.0150572520768923
29.0450000000001,-0.6351501,29.0450000000001,-0.0182806394602555
29.0500000000001,-0.6176531,29.0500000000001,-0.0199052890002663
29.0550000000001,-0.5906341,29.0550000000001,-0.0215299385402771
29.0600000000001,-0.579285,29.0600000000001,-0.0231545897478145
29.0650000000001,-0.689997,29.0650000000001,-0.026437651239976
29.0700000000001,-0.6810944,29.0700000000001,-0.0280960631921268
29.075,-0.6717237,29.075,-0.0297544751442775
29.08,-0.6949611,29.08,-0.0314128870964283
29.085,-0.6450422,29.085,-0.0347712957803982
29.09,-0.587402,29.09,-0.0364712925122173
29.095,-0.5276366,29.095,-0.0381712892440365
29.1,-0.5088143,29.1,-0.0398712859758556
29.105,-0.5440883,29.105,-0.0433206415634712
29.11,-0.6245922,29.11,-0.0450700037543208
29.115,-0.6250907,29.115,-0.0468193626101172
29.12,-0.5756994,29.12,-0.0485687248009669
29.125,-0.5368139,29.125,-0.0521245286199928
29.13,-0.5531991,29.13,-0.0539309735832223
29.135,-0.6824305,29.135,-0.0557374152113986
29.14,-0.720259,29.14,-0.0575438568395748
29.145,-0.5262985,29.145,-0.0612214534702705
29.15,-0.5128252,29.15,-0.06309259846763
29.1550000000001,-0.6118416,29.1550000000001,-0.0649637501350962
29.1600000000001,-0.6880266,29.1600000000001,-0.0668348951324557
29.1650000000001,-0.6011863,29.1650000000001,-0.0706493690209227
29.1700000000001,-0.6000684,29.1700000000001,-0.0725926979120302
29.1750000000001,-0.6431732,29.1750000000001,-0.074536020133031
29.1800000000001,-0.7418612,29.1800000000001,-0.0764793423540319
29.1850000000001,-0.8020939,29.1850000000001,-0.0804454344358813
29.1900000000001,-0.7684201,29.1900000000001,-0.0824681976266232
29.1950000000001,-0.8529554,29.1950000000001,-0.0844909541472585
29.2,-0.8635826,29.2,-0.0865137173380004
29.205,-0.8920105,29.205,-0.0906456282702077
29.21,-0.8921589,29.21,-0.0927547826817797
29.215,-0.8226631,29.215,-0.0948639304232451
29.22,-0.8497096,29.22,-0.0969730781647105
29.225,-0.790433,29.225,-0.101284288232737
29.23,-0.7907975,29.23,-0.103486350559299
29.235,-0.7759647,29.235,-0.10568841288586
29.24,-0.7511975,29.24,-0.107890475212421
29.245,-0.804773,29.245,-0.112393470855844
29.25,-0.7701526,29.25,-0.114694404172705
29.255,-0.8168905,29.255,-0.116995337489567
29.26,-0.7663403,29.26,-0.119296257466215
29.265,-0.7058261,29.265,-0.124002191103287
29.27,-0.6793898,29.27,-0.126407178083285
29.275,-0.6875867,29.275,-0.128812165063284
29.2800000000001,-0.7173558,29.2800000000001,-0.131217165383495
29.2850000000001,-0.6926286,29.2850000000001,-0.136135408514007
29.2900000000001,-0.7123224,29.2900000000001,-0.13864866466452
29.2950000000001,-0.6740791,29.2950000000001,-0.141161920815034
29.3000000000001,-0.6739256,29.3000000000001,-0.143675176965547
29.3050000000001,-0.7501885,29.3050000000001,-0.148812893283998
29.3100000000001,-0.7783637,29.3100000000001,-0.151437366792149
29.3150000000001,-0.8893703,29.3150000000001,-0.154061826960087
29.3200000000001,-0.8750343,29.3200000000001,-0.156686287128025
29.325,-0.8103119,29.325,-0.162047772183073
29.33,-0.8822811,29.33,-0.164784797070184
29.335,-0.9684041,29.335,-0.167521821957295
29.34,-0.9940544,29.34,-0.170258846844405
29.345,-0.9299735,29.345,-0.175844847687991
29.35,-0.8780795,29.35,-0.178693810304254
29.355,-0.9205421,29.355,-0.181542786260729
29.36,-0.9855579,29.36,-0.184391748876991
29.365,-0.9993008,29.365,-0.190198623630905
29.37,-0.945444,29.37,-0.193156522428344
29.375,-0.9091964,29.375,-0.196114421225783
29.38,-0.9333345,29.38,-0.199072333363435
29.385,-0.858461,29.385,-0.205091170765244
29.39,-0.8154548,29.39,-0.208152109369615
29.395,-0.801384,29.395,-0.211213047973985
29.4,-0.9108986,29.4,-0.214273986578356
29.4050000000001,-0.8593926,29.4050000000001,-0.220489618805626
29.4100000000001,-0.7874147,29.4100000000001,-0.223644312428526
29.4150000000001,-0.7925284,29.4150000000001,-0.226799019391639
29.4200000000001,-0.8820623,29.4200000000001,-0.229953713014538
29.4250000000001,-0.9465297,29.4250000000001,-0.236343648467776
29.4300000000001,-0.8390571,29.4300000000001,-0.239578890298114
29.4350000000001,-0.8183911,29.4350000000001,-0.242814158808879
29.4400000000001,-0.840878,29.4400000000001,-0.246049400639217
29.4450000000001,-0.9155259,29.4450000000001,-0.252582823425878
29.45,-0.9099566,29.45,-0.255881004382201
29.455,-0.8851539,29.455,-0.259179185338524
29.46,-0.8213505,29.46,-0.262477366294846
29.465,-0.8592826,29.465,-0.269114149053557
29.47,-0.933519,29.47,-0.272452750855944
29.475,-0.9340804,29.475,-0.275791379338758
29.48,-0.9118325,29.48,-0.279129981141146
29.485,-0.9226643,29.485,-0.285819884628909
29.49,-0.9767395,29.49,-0.289171212994711
29.495,-1.063034,29.495,-0.292522514680086
29.5,-1.022389,29.5,-0.295873816365462
29.505,-0.9798421,29.505,-0.302556009209982
29.51,-1.008505,29.51,-0.3058868736887
29.515,-0.9208303,29.515,-0.309217738167419
29.52,-0.9716516,29.52,-0.312548629326564
29.525,-1.097478,29.525,-0.31915136786113
29.5300000000001,-1.106977,29.5300000000001,-0.322423241916977
29.5350000000001,-1.118471,29.5350000000001,-0.325695142653252
29.5400000000001,-1.068681,29.5400000000001,-0.328967016709099
29.5450000000001,-1.145028,29.5450000000001,-0.335408018498553
29.5500000000001,-1.225434,29.5500000000001,-0.338577172912586
29.5550000000001,-1.22211,29.5550000000001,-0.341746300646193
29.5600000000001,-1.230079,29.5600000000001,-0.344915455060226
29.5650000000001,-1.199447,29.5650000000001,-0.351102485870347
29.5700000000001,-1.298706,29.5700000000001,-0.354120388946861
29.575,-1.185619,29.575,-0.357138265342949
29.58,-1.189605,29.58,-0.360156168419463
29.585,-1.244453,29.585,-0.365988082753596
29.59,-1.266197,29.59,-0.368802120691642
29.595,-1.102186,29.595,-0.37161613194926
29.6,-1.100364,29.6,-0.374430143206879
29.605,-1.250024,29.605,-0.379798378409818
29.61,-1.216264,29.61,-0.382352575674712
29.615,-1.163635,29.615,-0.384906772939606
29.62,-1.147211,29.62,-0.3874609702045
29.625,-1.158281,29.625,-0.392251360731485
29.63,-1.112154,29.63,-0.394487553993577
29.635,-1.027471,29.635,-0.396723720575242
29.64,-0.9656785,29.64,-0.398959913837334
29.645,-1.00984,29.645,-0.403055305935844
29.65,-1.248884,29.65,-0.404914504772263
29.6550000000001,-1.390525,29.6550000000001,-0.406773703608681
29.6600000000001,-1.481497,29.6600000000001,-0.408632929125526
29.6650000000001,-1.500868,29.6650000000001,-0.41191691609498
29.6700000000001,-1.472106,29.6700000000001,-0.413341677547589
29.6750000000001,-1.404704,29.6750000000001,-0.414766439000198
29.6800000000001,-1.358864,29.6800000000001,-0.416191227133233
29.6850000000001,-1.452134,29.6850000000001,-0.418553725534117
29.6900000000001,-1.428882,29.6900000000001,-0.419491435801966
29.6950000000001,-1.2617,29.6950000000001,-0.420429172750241
29.7,-1.172911,29.7,-0.421366883018089
29.705,-1.139975,29.705,-0.422711950036906
29.71,-1.094279,29.71,-0.423119306787874
29.715,-1.064265,29.715,-0.423526636858415
29.72,-1.100505,29.72,-0.423933966928956
29.725,-1.059212,29.725,-0.424189191888333
29.73,-1.046497,29.73,-0.424037060096741
29.735,-1.052856,29.735,-0.42388492830515
29.74,-1.052027,29.74,-0.423732823193985
29.745,-1.134238,29.745,-0.422858612341076
29.75,-1.260285,29.75,-0.422136559960185
29.755,-1.380427,29.755,-0.421414480898868
29.76,-1.407353,29.76,-0.420692401837551
29.765,-1.394722,29.765,-0.418688835213636
29.77,-1.308646,29.77,-0.417407320970613
29.775,-1.401094,29.775,-0.416125780047162
29.7800000000001,-1.411807,29.7800000000001,-0.414844265804139
29.7850000000001,-1.366593,29.7850000000001,-0.411752698070209
29.7900000000001,-1.291554,29.7900000000001,-0.409942617898876
29.7950000000001,-1.254815,29.7950000000001,-0.40813256440797
29.8000000000001,-1.273229,29.8000000000001,-0.406322510917064
29.8050000000001,-1.264786,29.8050000000001,-0.402221515929
29.8100000000001,-1.1974,29.8100000000001,-0.399930574431842
29.8150000000001,-1.15681,29.8150000000001,-0.397639606254259
29.8200000000001,-1.153558,29.8200000000001,-0.395348664757101
29.825,-1.029762,29.825,-0.390344137127465
29.83,-0.890228,29.83,-0.387630550994987
29.835,-0.8838361,29.835,-0.384916964862508
29.84,-0.8698777,29.84,-0.38220337873003
29.845,-0.9659398,29.845,-0.376414766728017
29.85,-0.9245012,29.85,-0.373339740858484
29.855,-0.916116,29.855,-0.370264741669376
29.86,-0.8394164,29.86,-0.367189715799843
29.865,-0.8787007,29.865,-0.36073443998224
29.87,-0.9223698,29.87,-0.357354190034171
29.875,-0.9160048,29.875,-0.353973940086103
29.88,-0.7860402,29.88,-0.350593690138034
29.885,-0.7508274,29.885,-0.3435715886606
29.89,-0.7029842,29.89,-0.339929737131234
29.895,-0.7435124,29.895,-0.336287885601869
29.9,-0.6864682,29.9,-0.332646034072503
29.9050000000001,-0.657751,29.9050000000001,-0.325124875218408
29.9100000000001,-0.5210288,29.9100000000001,-0.321245594574106
29.9150000000001,-0.4945205,29.9150000000001,-0.317366287249376
29.9200000000001,-0.4275487,29.9200000000001,-0.313486979924647
29.9250000000001,-0.3343158,29.9250000000001,-0.3054890685304
29.9300000000001,-0.2977561,29.9300000000001,-0.301370464460882
29.9350000000001,-0.4132182,29.9350000000001,-0.297251860391365
29.9400000000001,-0.3341416,29.9400000000001,-0.293133256321847
29.9450000000001,-0.31968,29.9450000000001,-0.284621906801086
29.95,-0.2686894,29.95,-0.280229188030268
29.955,-0.2337842,29.955,-0.275836469259451
29.96,-0.2064267,29.96,-0.271443750488634
29.965,-0.2668867,29.965,-0.262307545380522
29.97,-0.2478396,29.97,-0.257564032362801
29.975,-0.2506067,29.975,-0.252820546025506
29.98,-0.2655078,29.98,-0.248077033007785
29.985,-0.2413303,29.985,-0.238107571501358
29.99,-0.1984818,29.99,-0.232881596332226
29.995,-0.1443057,29.995,-0.227655621163093
30,-0.1364527,30,-0.222429632653748
30.005,-0.008172178,30.005,-0.211286926074812
30.01,0.04450433,30.01,-0.205370194665009
30.015,0.07306186,30.015,-0.199453463255207
30.02,0.09037808,30.02,-0.193536731845404
30.025,0.1290518,30.025,-0.180690613440064
30.0300000000001,0.0334547,30.0300000000001,-0.173761226444528
30.0350000000001,-0.0040206,30.0350000000001,-0.166831839448991
30.0400000000001,-0.06285147,30.0400000000001,-0.159902439113241
30.0450000000001,-0.09392262,30.0450000000001,-0.144530978324208
30.0500000000001,-0.2338867,30.0500000000001,-0.136088891190499
30.0550000000001,-0.2696993,30.0550000000001,-0.127646817397003
30.0600000000001,-0.2487305,30.0600000000001,-0.119204743603507
30.0650000000001,-0.2277269,30.0650000000001,-0.100031035231426
30.0700000000001,-0.2182129,30.0700000000001,-0.0892994139930541
30.075,-0.1052571,30.075,-0.0785677927546823
30.08,-0.04810423,30.08,-0.0678361715163105
30.085,-0.05807672,30.085,-0.0429828273440332
30.09,0.09278278,30.09,-0.0288611044101277
30.095,0.1535365,30.095,-0.0147393798086956
30.1,0.2032148,30.1,-0.000617659688741323
30.105,0.3588493,30.105,0.0321002349126203
30.11,0.3608567,30.11,0.0506964054336519
30.115,0.2969815,30.115,0.0692925759546835
30.12,0.3562903,30.12,0.0878887398056084
30.125,0.3129649,30.125,0.12996714738389
30.13,0.2776175,30.13,0.153449377771034
30.135,0.2380486,30.135,0.17693162149839
30.14,0.1779628,30.14,0.200413851885534
30.145,0.1990031,30.145,0.251995133672566
30.15,0.1237458,30.15,0.280094211752881
30.1550000000001,0.1212565,30.1550000000001,0.308193289833196
30.1600000000001,0.1379841,30.1600000000001,0.336292341233085
30.1650000000001,0.1997072,30.1650000000001,0.396430556049461
30.1700000000001,0.2725307,30.1700000000001,0.428469692785521
30.1750000000001,0.2568817,30.1750000000001,0.460508802841155
30.1800000000001,0.3825023,30.1800000000001,0.492547939577215
30.1850000000001,0.5015095,30.1850000000001,0.559493718561978
30.1900000000001,0.633736,30.1900000000001,0.594400307449827
30.1950000000001,0.6766322,30.1950000000001,0.62930694969853
30.2,0.7913115,30.2,0.664213538586379
30.205,0.9366732,30.205,0.735458334684283
30.21,0.9409159,30.21,0.771796488533484
30.215,1.074845,30.215,0.808134695743539
30.22,1.025633,30.22,0.844472849592741
30.225,1.02023,30.225,0.91694788015404
30.23,1.000879,30.23,0.953084810226991
30.235,1.030917,30.235,0.989221740299942
30.24,0.9413176,30.24,1.02535867037289
30.245,0.7679399,30.245,1.09588357520445
30.25,0.671369,30.25,1.13027154996305
30.255,0.539974,30.255,1.16465952472166
30.26,0.5645071,30.26,1.19904749948026
30.265,0.6492236,30.265,1.2648373756697


==> result_tthetaErrPlot.csv <==
tEst,thetaErr
5.6843418860808e-14,2.85857057583548
0.0050000000000523,2.53071236452159
0.0100000000000477,2.61207364834103
0.0150000000000432,2.65068731343429
0.0200000000000387,2.68930108524927
0.0250000000000341,2.24878407705957
0.0300000000000296,2.31126839556493
0.035000000000025,2.38846474384634
0.0400000000000205,2.46566106544733
0.0450000000000159,2.06373826639001
0.0500000000000114,2.06910458757285
0.0550000000000068,2.03039971424364
0.0600000000000591,1.99169462747603
0.0650000000000546,1.47396702986926
0.07000000000005,1.39902691725888
0.0750000000000455,1.30179971049324
0.0800000000000409,1.2045725037276
0.0850000000000364,0.628434630475468
0.0900000000000318,0.836981274219009
0.0950000000000273,1.23302742434035
0.100000000000023,1.62907272068805
0.105000000000018,1.54634310055901
0.110000000000014,1.71283571965084
0.115000000000009,1.73843697160129
0.120000000000061,1.76403907733112
0.125000000000057,1.31101738451386
0.130000000000052,1.29653645660839
0.135000000000048,1.25737652032678
0.140000000000043,1.21821743781881
0.145000000000039,0.700570306779256
0.150000000000034,0.894366116224842
0.15500000000003,1.23096689476547
0.160000000000025,1.56756596575882
0.16500000000002,1.42584688917616
0.170000000000016,1.7072627699796
0.175000000000011,1.95472942950884
0.180000000000007,2.20219779658538
0.185000000000059,1.9718893085859
0.190000000000055,2.16824136273537
0.19500000000005,2.33290805995555
0.200000000000045,2.49757646472302
0.205000000000041,2.18622678811751
0.210000000000036,2.13676797387447
0.215000000000032,1.95490144896197
0.220000000000027,1.77303492404948
0.225000000000023,1.11989217659528
0.230000000000018,1.15357623822246
0.235000000000014,1.31655244983356
0.240000000000009,1.47952695389738
0.245000000000061,1.18109656632466
0.250000000000057,1.34376805746161
0.255000000000052,1.50019878577619
0.260000000000048,1.65662951409078
0.265000000000043,1.36672274807065
0.270000000000039,1.38412849395357
0.275000000000034,1.30703591667289
0.28000000000003,1.22993821675033
0.285000000000025,0.725502901216752
0.29000000000002,0.805158406456011
0.295000000000016,0.96928799424331
0.300000000000011,1.13342099712519
0.305000000000007,0.89186466897041
0.310000000000059,1.03549397686573
0.315000000000055,1.1532737864408
0.32000000000005,1.27105018092127
0.325000000000045,1.00651356679947
0.330000000000041,0.834421520164731
0.335000000000036,0.4702469632149
0.340000000000032,0.106072406265063
0.345000000000027,-0.615990402815109
0.350000000000023,-0.622876547108378
0.355000000000018,-0.425647923814104
0.360000000000014,-0.228422715614415
0.365000000000009,-0.364077021899052
0.370000000000061,-0.163982729689831
0.375000000000057,0.0225395119504847
0.380000000000052,0.209058338496215
0.385000000000048,0.0879625202974898
0.390000000000043,0.0979311457452731
0.395000000000039,-0.0158389888973157
0.400000000000034,-0.129609123539898
0.40500000000003,-0.525732448281644
0.410000000000025,-0.488103727300206
0.41500000000002,-0.373137314264491
0.420000000000016,-0.258167486134196
0.425000000000011,-0.400487468943697
0.430000000000007,-0.177925896648881
0.435000000000059,0.0952356056690659
0.440000000000055,0.368397107980983
0.44500000000005,0.408963348297285
0.450000000000045,0.64904171579045
0.455000000000041,0.853703947794611
0.460000000000036,1.05836276470419
0.465000000000032,1.05457445342873
0.470000000000027,1.14884574520948
0.475000000000023,1.16063843760721
0.480000000000018,1.17242771491036
0.485000000000014,0.999214488354539
0.490000000000009,1.00499780144357
0.495000000000061,0.992721680982416
0.500000000000057,0.980442145424725
0.505000000000052,0.805764617066227
0.510000000000048,0.838525745417167
0.515000000000043,0.885041392938606
0.520000000000039,0.931557040460044
0.525000000000034,0.837285413714595
0.53000000000003,0.839164071077338
0.535000000000025,0.80042853255543
0.54000000000002,0.761692994033527
0.545000000000016,0.602667578943939
0.550000000000011,0.604433929458842
0.555000000000007,0.618459949053288
0.560000000000059,0.632489383743852
0.565000000000055,0.545490075324639
0.57000000000005,0.568725119002005
0.575000000000045,0.58580164453727
0.580000000000041,0.60287475497795
0.585000000000036,0.5368415386925
0.590000000000032,0.535788606064603
0.595000000000027,0.512635219494238
0.600000000000023,0.489485248018465
0.605000000000018,0.399713611378381
0.610000000000014,0.409657323657842
0.615000000000009,0.429781768319366
0.620000000000061,0.449906212981882
0.625000000000057,0.41838759732894
0.630000000000052,0.411404676210611
0.635000000000048,0.378619799944176
0.640000000000043,0.345834923677754
0.645000000000039,0.274831723910519
0.650000000000034,0.341482759383586
0.65500000000003,0.460849118181316
0.660000000000025,0.580218892073605
0.66500000000002,0.673217305580487
0.670000000000016,0.697523145272061
0.675000000000011,0.656302074856408
0.680000000000007,0.615081004440775
0.685000000000059,0.557781668718754
0.690000000000055,0.522575008969613
0.69500000000005,0.484745969631971
0.700000000000045,0.44691693029431
0.705000000000041,0.401793248923088
0.710000000000036,0.418234533121466
0.715000000000032,0.462551448664903
0.720000000000027,0.506864949113761
0.725000000000023,0.551250166548897
0.730000000000018,0.590610873875817
0.735000000000014,0.622418264502758
0.740000000000009,0.654225655129686
0.745000000000061,0.692139234874974
0.750000000000057,0.705098199949749
0.755000000000052,0.702805803569677
0.760000000000048,0.700509992095031
0.765000000000043,0.709145898386985
0.770000000000039,0.835200667234331
0.775000000000034,1.03695453130609
0.78000000000003,1.23870839537782
0.785000000000025,1.45511984540842
0.79000000000002,1.42376921015061
0.795000000000016,1.24728533792824
0.800000000000011,1.07080146570586
0.805000000000007,0.911734575867013
0.810000000000059,0.859964813861115
0.815000000000055,0.882933041838654
0.82000000000005,0.905901269816181
0.825000000000045,0.948195518050272
0.830000000000041,0.97178508356368
0.835000000000036,0.99459109106124
0.840000000000032,1.01739709855881
0.845000000000027,1.06070391885017
0.850000000000023,1.05208091040831
0.855000000000018,1.02347428793959
0.860000000000014,0.994871080565473
0.865000000000009,0.987325346402496
0.870000000000061,0.972853316507861
0.875000000000057,0.966704392897201
0.880000000000052,0.960552054191962
0.885000000000048,0.975501584927471
0.890000000000043,0.989264183648591
0.895000000000039,1.01519842006865
0.900000000000034,1.04113607158329
0.90500000000003,1.08779310194517
0.910000000000025,1.11513895551316
0.91500000000002,1.1435798762113
0.920000000000016,1.17201738181487
0.925000000000011,1.22047075678116
0.930000000000007,1.19418195436177
0.935000000000059,1.13479844850399
0.940000000000055,1.07541835774171
0.94500000000005,1.03507741929082
0.950000000000045,1.01837398845851
0.955000000000041,1.02840581363151
0.960000000000036,1.03843763880451
0.965000000000032,1.06635772941377
0.970000000000027,1.12558030863779
0.975000000000023,1.21564330455268
0.980000000000018,1.30570971556217
0.985000000000014,1.41237690134936
0.990000000000009,1.47166869640968
0.995000000000061,1.51289575970096
1.00000000000006,1.55412282299197
1.00500000000005,1.61058803832128
1.01000000000005,1.53696189440608
1.01500000000004,1.39381196180408
1.02000000000004,1.25066202920207
1.02500000000003,1.12133981457476
1.03000000000003,1.05013137745181
1.03500000000003,1.02385044954587
1.04000000000002,0.997569521639931
1.04500000000002,0.983709292739658
1.05000000000001,1.02494400220605
1.05500000000001,1.10840476459821
1.06000000000006,1.19186211189658
1.06500000000005,1.28635021470372
1.07000000000005,1.43854176974415
1.07500000000005,1.6336831456267
1.08000000000004,1.82882793660383
1.08500000000004,2.03365793582404
1.09000000000003,1.98858586755859
1.09500000000003,1.79720021339797
1.10000000000002,1.60581455923735
1.10500000000002,1.42283003775584
1.11000000000001,1.27426204144116
1.11500000000001,1.15270750731005
1.12000000000006,1.03114955808289
1.12500000000006,0.916783798053218
1.13000000000005,0.894611751107252
1.13500000000005,0.934060416745056
1.14000000000004,0.973509082382852
1.14500000000004,1.01900929562529
1.15000000000003,1.09002616702282
1.15500000000003,1.18107273175093
1.16000000000003,1.27211929647904
1.16500000000002,1.36817580496335
1.17000000000002,1.45092480302005
1.17500000000001,1.52923389904007
1.18000000000001,1.6075429950601
1.18500000000006,1.68989897816419
1.19000000000005,1.71325872515009
1.19500000000005,1.70354873431599
1.20000000000005,1.69384215857646
1.20500000000004,1.68730479061182
1.21000000000004,1.70427983071684
1.21500000000003,1.73813115366772
1.22000000000003,1.77197906152402
1.22500000000002,1.80821070540065
1.23000000000002,1.7094483395816
1.23500000000001,1.52995919972901
1.24000000000001,1.35046664478182
1.24500000000006,1.17264748617922
1.25000000000006,1.26537691780982
1.25500000000005,1.5252455598645
1.26000000000005,1.78511761701376
1.26500000000004,2.04602786291687
1.27000000000004,2.08443636484267
1.27500000000003,1.98760716953112
1.28000000000003,1.89078138931415
1.28500000000003,1.79443030724448
1.29000000000002,1.76705736197312
1.29500000000002,1.78256362423198
1.30000000000001,1.79806647139626
1.30500000000001,1.81355224308761
1.31000000000006,1.83908602845308
1.31500000000005,1.87107100444126
1.32000000000005,1.90305598042942
1.32500000000005,1.93458674883779
1.33000000000004,2.01712598256844
1.33500000000004,2.13088553681195
1.34000000000003,2.24464850615004
1.34500000000003,2.35757136222023
1.35000000000002,2.28452538865787
1.35500000000002,2.09732410390218
1.36000000000001,1.9101228191465
1.36500000000001,1.72174332675898
1.37000000000006,1.6727242005522
1.37500000000006,1.70851530781814
1.38000000000005,1.74430641508407
1.38500000000005,1.77862220148929
1.39000000000004,1.7056346966831
1.39500000000004,1.56622603463037
1.40000000000003,1.42681737257764
1.40500000000003,1.28566701228655
1.41000000000003,1.27913817697478
1.41500000000002,1.35412780682508
1.42000000000002,1.42911402158081
1.42500000000001,1.50212972676099
1.43000000000001,1.51674041184422
1.43500000000006,1.49452860259061
1.44000000000005,1.47231337824264
1.44500000000005,1.44791590845485
1.45000000000005,1.44686548964517
1.45500000000004,1.45890372199888
1.46000000000004,1.47093853925799
1.46500000000003,1.48059645068593
1.47000000000003,1.50042061012465
1.47500000000002,1.5251305725979
1.48000000000002,1.54984053507116
1.48500000000001,1.57199942188943
1.49000000000001,1.55547472560831
1.49500000000006,1.51380965205069
1.50000000000006,1.47214799358809
1.50500000000005,1.42777133493041
1.51000000000005,1.44192281856818
1.51500000000004,1.49034211568424
1.52000000000004,1.53876141280029
1.52500000000003,1.58431544555953
1.53000000000003,1.58230408060574
1.53500000000003,1.54950973069671
1.54000000000002,1.51671879588228
1.54500000000002,1.48091916273845
1.55000000000001,1.43750207272363
1.55500000000001,1.38766807993064
1.56000000000006,1.33783408713713
1.56500000000005,1.28485820732594
1.57000000000005,1.28601563331449
1.57500000000005,1.31846762953436
1.58000000000004,1.35091962575425
1.58500000000004,1.38010679155085
1.59000000000003,1.39923126906176
1.59500000000003,1.4102731477155
1.60000000000002,1.42131161127465
1.60500000000002,1.42897596138383
1.61000000000001,1.39765777448172
1.61500000000001,1.34048046281496
1.62000000000006,1.28330315114757
1.62500000000006,1.22264927319327
1.63000000000005,1.2060933435439
1.63500000000005,1.21446119899203
1.64000000000004,1.22283246953477
1.64500000000004,1.22764179642533
1.65000000000003,1.1843652224085
1.65500000000003,1.10952757343505
1.66000000000003,1.03468650936703
1.66500000000002,0.956232275228062
1.67000000000002,1.00408042112385
1.67500000000001,1.12705221383246
1.68000000000001,1.25002400654106
1.68500000000006,1.36935189332891
1.69000000000005,1.41167250494284
1.69500000000005,1.40465191856472
1.70000000000005,1.39763474728119
1.70500000000004,1.38698050026463
1.71000000000004,1.3767123629402
1.71500000000003,1.36444703621164
1.72000000000003,1.35218512457765
1.72500000000002,1.33634419381858
1.73000000000002,1.26269231947625
1.73500000000001,1.15144287077513
1.74000000000001,1.04019342207401
1.74500000000006,0.925474237273295
1.75000000000006,0.919887690024854
1.75500000000005,0.978896360774161
1.76000000000005,1.03790503152347
1.76500000000004,1.09362155109283
1.77000000000004,1.14476206859746
1.77500000000003,1.19097350431857
1.78000000000003,1.23718494003966
1.78500000000003,1.28036718686386
1.79000000000002,1.29821558898978
1.79500000000002,1.29854344372762
1.80000000000001,1.29887129846546
1.80500000000001,1.29652513414323
1.81000000000006,1.28527503001441
1.81500000000005,1.26671737930361
1.82000000000005,1.24816314368738
1.82500000000005,1.22739934187466
1.83000000000004,1.22365305907415
1.83500000000004,1.22868350558714
1.84000000000003,1.23371395210014
1.84500000000003,1.23713247396901
1.85000000000002,1.28264153932684
1.85500000000002,1.35255291476656
1.86000000000001,1.42246087511169
1.86500000000001,1.49150140143224
1.87000000000006,1.53639484612204
1.87500000000006,1.56552736099317
1.88000000000005,1.59465987586431
1.88500000000005,1.62382995677589
1.89000000000004,1.63676830156761
1.89500000000004,1.63924254169684
1.90000000000003,1.64171678182606
1.90500000000003,1.64532141826291
1.91000000000003,1.6162712632916
1.91500000000002,1.56727054801169
1.92000000000002,1.51826983273179
1.92500000000001,1.47169383460725
1.93000000000001,1.4887647011619
1.93500000000006,1.54546133906134
1.94000000000005,1.60215797696016
1.94500000000005,1.66280246419926
1.95000000000005,1.70225846429912
1.95500000000004,1.73023154449945
1.96000000000004,1.75820803979438
1.96500000000003,1.79188774304627
1.97000000000003,1.80517517429541
1.97500000000002,1.80839475052823
1.98000000000002,1.81161432676105
1.98500000000001,1.82255884694515
1.99000000000001,1.7447969232715
1.99500000000006,1.61626277896294
2.00000000000006,1.48772521956134
2.00500000000005,1.36920071748298
2.01000000000005,1.28722841263394
2.01500000000004,1.23234004941631
2.02000000000004,1.17744827110408
2.02500000000003,1.1351445314322
2.03000000000003,1.11327737084063
2.03500000000003,1.11003898076078
2.04000000000002,1.10680400577551
2.04500000000002,1.11900867340905
2.05000000000001,1.1427748428315
2.05500000000001,1.18131678543345
2.06000000000006,1.21985872803566
2.06500000000005,1.27698220027462
2.07000000000005,1.26787876417606
2.07500000000005,1.22770946897477
2.08000000000004,1.18754017377349
2.08500000000004,1.16937091788883
2.09000000000003,1.1072593612773
2.09500000000003,1.02964092382617
2.10000000000002,0.952019071280452
2.10500000000002,0.900075314919396
2.11000000000001,0.836385395811645
2.11500000000001,0.778963855558572
2.12000000000006,0.721545730399137
2.12500000000006,0.69370573944139
2.13000000000005,0.646590302499814
2.13500000000005,0.603390941018814
2.14000000000004,0.560191579537807
2.14500000000004,0.550651390286624
2.15000000000003,0.573270863116729
2.15500000000003,0.633644657714567
2.16000000000003,0.694021867406996
2.16500000000002,0.792258815668813
2.17000000000002,0.858206574558835
2.17500000000001,0.924992212957028
2.18000000000001,0.991777851355222
2.18500000000006,1.10066477579769
2.19000000000005,1.11432635306755
2.19500000000005,1.09290079646109
2.20000000000005,1.07147523985463
2.20500000000004,1.09631738468584
2.21000000000004,1.05077243483655
2.21500000000003,0.987923411706146
2.22000000000003,0.925077803670323
2.22500000000002,0.912457991696182
2.23000000000002,1.0031092653368
2.23500000000001,1.18520489194016
2.24000000000001,1.36730051854353
2.24500000000006,1.60321120561893
2.25000000000006,1.69391367564854
2.25500000000005,1.72653376966698
2.26000000000005,1.75915386368541
2.26500000000004,1.84858747122001
2.27000000000004,1.82489332495569
2.27500000000003,1.76493431272886
2.28000000000003,1.70497530050204
2.28500000000003,1.70398131137994
2.29000000000002,1.6825803216676
2.29500000000002,1.68344509654794
2.30000000000001,1.6843064563337
2.30500000000001,1.745130046843
2.31000000000006,1.69310253023377
2.31500000000005,1.60813046407965
2.32000000000005,1.52315498283094
2.32500000000005,1.49759190207759
2.33000000000004,1.44909136450253
2.33500000000004,1.42322785586613
2.34000000000003,1.39736093213515
2.34500000000003,1.42835533324452
2.35000000000002,1.36671303537187
2.35500000000002,1.2847505316137
2.36000000000001,1.20279144295012
2.36500000000001,1.17263933914108
2.37000000000006,1.10899520773501
2.37500000000006,1.059637529145
2.38000000000005,1.01027643546041
2.38500000000005,1.00475149586897
2.39000000000004,0.984056947415255
2.39500000000004,0.985762716229758
2.40000000000003,0.987465069949682
2.40500000000003,1.02194550149649
2.41000000000003,1.04029583590087
2.41500000000002,1.07559084268015
2.42000000000002,1.11088584945944
2.42500000000001,1.1650663292938
2.43000000000001,1.19487199670064
2.43500000000006,1.22980758755382
2.44000000000005,1.26474659350139
2.44500000000005,1.30266356192708
2.45000000000005,1.29712593218213
2.45500000000004,1.27656787692312
2.46000000000004,1.25600982166411
2.46500000000003,1.22227633149614
2.47000000000003,1.19856175820933
2.47500000000002,1.18280023857195
2.48000000000002,1.16703530383998
2.48500000000001,1.12383008411749
2.49000000000001,1.16151442604658
2.49500000000006,1.24059368182627
2.50000000000006,1.31967635269934
2.50500000000005,1.36006600192428
2.51000000000005,1.38089462876836
2.51500000000004,1.37299471305711
2.52000000000004,1.36509479734585
2.52500000000003,1.31044223676587
2.53000000000003,1.202163822002
2.53500000000003,1.0374544653489
2.54000000000002,0.872745108695798
2.54500000000002,0.656078503026406
2.55000000000001,0.552265804169388
2.55500000000001,0.488861992600617
2.56000000000006,0.425454765937146
2.56500000000005,0.307272837224878
2.57000000000005,0.305118267076128
2.57500000000005,0.342120971421095
2.58000000000004,0.379123675766061
2.58500000000004,0.360450093091663
2.59000000000003,0.444292166553223
2.59500000000003,0.557315005865334
2.60000000000002,0.670337845177453
2.60500000000002,0.728285454117166
2.61000000000001,0.843492678067328
2.61500000000001,0.959667653976886
2.62000000000006,1.07584262988838
2.62500000000006,1.13869431894765
2.63000000000005,1.26349193901009
2.63500000000005,1.39248549108199
2.64000000000004,1.52148245824848
2.64500000000004,1.59975502554386
2.65000000000003,1.68161032759632
2.65500000000003,1.7330631684075
2.66000000000003,1.78451600921868
2.66500000000002,1.78845805416326
2.67000000000002,1.84536714874547
2.67500000000001,1.90365445369642
2.68000000000001,1.96194175864737
2.68500000000006,1.97632460761468
2.69000000000005,2.02277984018196
2.69500000000005,2.05979789417151
2.70000000000005,2.09681594816106
2.70500000000004,2.09377835776306
2.71000000000004,2.0544756802808
2.71500000000003,1.96618686631671
2.72000000000003,1.87789805235261
2.72500000000002,1.75349461315208
2.73000000000002,1.68258001586643
2.73500000000001,1.6198745656491
2.74000000000001,1.55716911543178
2.74500000000006,1.46228664403421
2.75000000000006,1.4643578450014
2.75500000000005,1.50360935487697
2.76000000000005,1.54286086475256
2.76500000000004,1.55377733485633
2.77000000000004,1.57054756814886
2.77500000000003,1.57123234347658
2.78000000000003,1.57191711880428
2.78500000000003,1.54794832632285
2.79000000000002,1.50658618419191
2.79500000000002,1.43727932573187
2.80000000000001,1.36797246727184
2.80500000000001,1.27749543747935
2.81000000000006,1.1908037778501
2.81500000000005,1.09136633704772
2.82000000000005,0.991928896245334
2.82500000000005,0.874562208871664
2.83000000000004,0.846223681413752
2.83500000000004,0.859340258204104
2.84000000000003,0.872456834994456
2.84500000000003,0.870639203164582
2.85000000000002,0.918747429134331
2.85500000000002,0.98640229945732
2.86000000000001,1.05405716978031
2.86500000000001,1.10950307696189
2.87000000000006,1.18156054884303
2.87500000000006,1.2546428627849
2.88000000000005,1.32772517672676
2.88500000000005,1.39105398053384
2.89000000000004,1.40813085191434
2.89500000000004,1.38948442050812
2.90000000000003,1.37083798910188
2.90500000000003,1.34463395337904
2.91000000000003,1.32718629677599
2.91500000000002,1.30913152781141
2.92000000000002,1.29107675884683
2.92500000000001,1.26739732910073
2.93000000000001,1.31753319536185
2.93500000000006,1.40814606201239
2.94000000000005,1.49875892866184
2.94500000000005,1.58543760634937
2.95000000000005,1.7345397993078
2.95500000000004,1.91834477481239
2.96000000000004,2.10214633522241
2.96500000000003,2.28347878224747
2.97000000000003,2.33748478777151
2.97500000000002,2.31130377898785
2.98000000000002,2.28511935510963
2.98500000000001,2.25771915755913
2.99000000000001,2.18806626644189
2.99500000000006,2.0910936407157
3.00000000000006,1.9941244300852
3.00500000000005,1.89698787982003
3.01000000000005,1.95114006689562
3.01500000000004,2.09696229013136
3.02000000000004,2.2427845133671
3.02500000000003,2.38932390646569
3.03000000000003,2.35085171150959
3.03500000000003,2.19926565174191
3.04000000000002,2.04767959197423
3.04500000000002,1.89753811721602
3.05000000000001,1.78884249344691
3.05500000000001,1.70590336428705
3.06000000000006,1.62296765022081
3.06500000000005,1.54205708724444
3.07000000000005,1.49324922509287
3.07500000000005,1.46492694082717
3.08000000000004,1.43660465656146
3.08500000000004,1.4107788064374
3.09000000000003,1.3549341424108
3.09500000000003,1.28199527904056
3.10000000000002,1.20905641567033
3.10500000000002,1.13896915627858
3.11000000000001,1.06656167065849
3.11500000000001,0.994256307802593
3.12000000000006,0.921954360040416
3.12500000000006,0.85276697854063
3.13000000000005,0.78123919133461
3.13500000000005,0.710021537481294
3.14000000000004,0.638800468533387
3.14500000000004,0.570888626238351
3.15000000000003,0.60078365904928
3.15500000000003,0.692317733978649
3.16000000000003,0.783851808908005
3.16500000000002,0.878818053895299
3.17000000000002,0.875076255606108
3.17500000000001,0.813066565506883
3.18000000000001,0.751060290502257
3.18500000000006,0.69255448744651
3.19000000000005,0.638105469503621
3.19500000000005,0.5882245081219
3.20000000000005,0.538346961834764
3.20500000000004,0.491997208253939
3.21000000000004,0.529253068526803
3.21500000000003,0.619700287400668
3.22000000000003,0.710150921369137
3.22500000000002,0.804122517854741
3.23000000000002,0.804143149180014
3.23500000000001,0.748941461442534
3.24000000000001,0.693743188799633
3.24500000000006,0.642031727727362
3.25000000000006,0.594727999706754
3.25500000000005,0.55226805137554
3.26000000000005,0.509808103044346
3.26500000000004,0.47077690967648
3.27000000000004,0.524586008747146
3.27500000000003,0.637216012011856
3.28000000000003,0.749846015276554
3.28500000000003,0.865829641423734
3.29000000000002,0.947284365203422
3.29500000000002,1.00975422865426
3.30000000000001,1.0722240921051
3.30500000000001,1.13795195579003
3.31000000000006,1.17130257015662
3.31500000000005,1.18692921002202
3.32000000000005,1.20255584988741
3.32500000000005,1.22133803714935
3.33000000000004,1.22098035126624
3.33500000000004,1.21092202169287
3.34000000000003,1.2008636921195
3.34500000000003,1.19384821182137
3.35000000000002,1.16435185099372
3.35500000000002,1.12305816018001
3.36000000000001,1.08176446936629
3.36500000000001,1.04338385423358
3.37000000000006,1.01785426976521
3.37500000000006,1.00203210501018
3.38000000000005,0.986206525160562
3.38500000000005,0.973150587019384
3.39000000000004,0.976550265174586
3.39500000000004,0.991773070253354
3.40000000000003,1.00699246023754
3.40500000000003,1.02482439757926
3.41000000000003,1.0142296760804
3.41500000000002,0.987970965214395
3.42000000000002,0.961715669442975
3.42500000000001,0.937888505921489
3.43000000000001,0.924459512092526
3.43500000000006,0.918971441760887
3.44000000000005,0.913483371429337
3.44500000000005,0.910228772956387
3.45000000000005,0.940409876279798
3.45500000000004,0.992489298853877
3.46000000000004,1.04457213652254
3.46500000000003,1.09865280452344
3.47000000000003,1.09543612540074
3.47500000000002,1.05859743472126
3.48000000000002,1.02175874404178
3.48500000000001,0.986661751600648
3.49000000000001,0.907455403706115
3.49500000000006,0.802540957172366
3.50000000000006,0.697629925734411
3.50500000000005,0.594156649116743
3.51000000000005,0.659960973517069
3.51500000000004,0.830160180250426
3.52000000000004,1.00035938698376
3.52500000000003,1.17165142398432
3.53000000000003,1.23823135193152
3.53500000000003,1.2417736629195
3.54000000000002,1.24531597390749
3.54500000000002,1.24954813400165
3.55000000000001,1.25535178114067
3.55500000000001,1.26277962320714
3.56000000000006,1.27020746527369
3.56500000000005,1.27786070358277
3.57000000000005,1.2282749335248
3.57500000000005,1.1441763798482
3.58000000000004,1.06007441107701
3.58500000000004,0.975671913982332
3.59000000000003,0.956718440875231
3.59500000000003,0.977851936032959
3.60000000000002,0.998985431190694
3.60500000000002,1.01921051118881
3.61000000000001,1.03175073622072
3.61500000000001,1.03941507667619
3.62000000000006,1.04707941713176
3.62500000000006,1.05314549332144
3.63000000000005,0.975314397387768
3.63500000000005,0.845719026353692
3.64000000000004,0.716123655319623
3.64500000000004,0.584154793548968
3.65000000000003,0.464533890782881
3.65500000000003,0.351473583099042
3.66000000000003,0.23841327541521
3.66500000000002,0.122105212781037
3.67000000000002,0.0472357998274302
3.67500000000001,-0.00379262390511923
3.68000000000001,-0.05481763254309
3.68500000000006,-0.110063698088669
3.69000000000005,-0.0876958367654161
3.69500000000005,-0.0199445079001754
3.70000000000005,0.047806820965059
3.70500000000004,0.110264753223533
3.71000000000004,0.141120277785796
3.71500000000003,0.150119929848917
3.72000000000003,0.159119581912038
3.72500000000002,0.161647629736572
3.73000000000002,0.145470897167841
3.73500000000001,0.114649627537323
3.74000000000001,0.083828357906792
3.74500000000006,0.0452616537571994
3.75000000000006,0.142018007558995
3.75500000000005,0.317403913386462
3.76000000000005,0.492789819213922
3.76500000000004,0.659054007404844
3.77000000000004,0.740221815938208
3.77500000000003,0.764735421492067
3.78000000000003,0.789249027045907
3.78500000000003,0.803179254480819
3.79000000000002,0.811176242609855
3.79500000000002,0.809986951730732
3.80000000000001,0.808797660851608
3.80500000000001,0.795491614384882
3.81000000000006,0.89759992210923
3.81500000000005,1.06367456423379
3.82000000000005,1.22974920635835
3.82500000000005,1.38211907391328
3.83000000000004,1.38327899543541
3.83500000000004,1.28478752486271
3.84000000000003,1.18629605429002
3.84500000000003,1.07247763921982
3.85000000000002,1.02430377859132
3.85500000000002,1.00781996886119
3.86000000000001,0.991336159131056
3.86500000000001,0.957896404786375
3.87000000000006,0.996662992780561
3.87500000000006,1.07013378237177
3.88000000000005,1.14360115686839
3.88500000000005,1.19852798286302
3.89000000000004,1.1740395939708
3.89500000000004,1.09075557332434
3.90000000000003,1.00746813758329
3.90500000000003,0.904137511722844
3.91000000000003,0.926033907116224
3.91500000000002,1.01301740016582
3.92000000000002,1.10000430831002
3.92500000000001,1.16557174321705
3.93000000000001,1.15446437666002
3.93500000000006,1.08434557264432
3.94000000000005,1.01423018372376
3.94500000000005,0.921527359217973
3.95000000000005,0.883183757687969
3.95500000000004,0.864936914622363
3.96000000000004,0.846690071556757
3.96500000000003,0.804957623030062
3.97000000000003,0.710587813602515
3.97500000000002,0.570336512599116
3.98000000000002,0.430081796501119
3.98500000000001,0.26578481452469
3.99000000000001,0.345946241915029
3.99500000000006,0.560902942766159
4.00000000000006,0.775863058709139
4.00500000000005,0.966644304990287
4.01000000000005,1.12604447946673
4.01500000000004,1.25163483497602
4.02000000000004,1.37722177539073
4.02500000000003,1.47902599711544
4.03000000000003,1.46377599130953
4.03500000000003,1.36238170242537
4.04000000000002,1.2609874135412
4.04500000000002,1.13680078339672
4.05000000000001,0.959703970574708
4.05500000000001,0.735823691408419
4.06000000000006,0.511943412239852
4.06500000000005,0.266981754200331
4.07000000000005,0.203153747882879
4.07500000000005,0.235906303140778
4.08000000000004,0.268658858398676
4.08500000000004,0.282850374587066
4.09000000000003,0.424575145201435
4.09500000000003,0.631230581677387
4.10000000000002,0.837882603058754
4.10500000000002,1.0294160007123
4.11000000000001,1.15589487090658
4.11500000000001,1.23137629773775
4.12000000000006,1.30686113966453
4.12500000000006,1.37169088648507
4.13000000000005,1.32576028553468
4.13500000000005,1.20305574844293
4.14000000000004,1.08035121135116
4.14500000000004,0.952588919179008
4.15000000000003,0.860226543941573
4.15500000000003,0.782960761154484
4.16000000000003,0.705691563272816
4.16500000000002,0.630174308913256
4.17000000000002,0.623233883826469
4.17500000000001,0.655036148968409
4.18000000000001,0.686834999015764
4.18500000000006,0.72846590637369
4.19000000000005,0.831343001864344
4.19500000000005,0.972638492788312
4.20000000000005,1.11393739880685
4.20500000000004,1.27445645714982
4.21000000000004,1.33312676985995
4.21500000000003,1.33568720897107
4.22000000000003,1.33824764808218
4.22500000000002,1.37075505160922
4.23000000000002,1.27419705212061
4.23500000000001,1.11065553064401
4.24000000000001,0.947110594072816
4.24500000000006,0.825591811462519
4.25000000000006,0.654843807018055
4.25500000000005,0.472339920609334
4.26000000000005,0.289836034200614
4.26500000000004,0.162779623474064
4.27000000000004,0.005521720388516
4.27500000000003,-0.1445259288114
4.28000000000003,-0.29457016291675
4.28500000000003,-0.374403467448941
4.29000000000002,-0.39676188076116
4.29500000000002,-0.350262846592383
4.30000000000001,-0.303763812423599
4.30500000000001,-0.170951677713377
4.31000000000006,-0.147890854975431
4.31500000000005,-0.148933459675539
4.32000000000005,-0.149979479470243
4.32500000000005,-0.0473022465291282
4.33000000000004,-0.0410916036158056
4.33500000000004,-0.0410695800863185
4.34000000000003,-0.0410475565568379
4.34500000000003,0.0813612116155226
4.35000000000002,0.107941901253571
4.35500000000002,0.139334151254284
4.36000000000001,0.170726401254998
4.36500000000001,0.344364170910409
4.37000000000006,0.341946515125819
4.37500000000006,0.306811723392079
4.38000000000005,0.271673516563754
4.38500000000005,0.399742679952877
4.39000000000004,0.374519233109464
4.39500000000004,0.342555326751339
4.40000000000003,0.310594835487799
4.40500000000003,0.463800772623305
4.41000000000003,0.399480800027487
4.41500000000002,0.302042553081414
4.42000000000002,0.204607721229925
4.42500000000001,0.315172640172841
4.43000000000001,0.243355596828472
4.43500000000006,0.17323811411593
4.44000000000005,0.103120631406561
4.44500000000005,0.264570467222714
4.45000000000005,0.282192607487209
4.45500000000004,0.338928987029882
4.46000000000004,0.395665366572562
4.46500000000003,0.708134273924274
4.47000000000003,0.75333312982896
4.47500000000002,0.776767971549247
4.48000000000002,0.800202813269548
4.48500000000001,1.10397935437843
4.49000000000001,1.06792190394332
4.49500000000006,0.98059646261683
4.50000000000006,0.893267606199932
4.50500000000005,1.11119356416924
4.51000000000005,1.00456261429785
4.51500000000004,0.870978743240831
4.52000000000004,0.737398287278394
4.52500000000003,0.934095043726516
4.53000000000003,0.878021522239422
4.53500000000003,0.853935117292767
4.54000000000002,0.829845297251533
4.54500000000002,1.16097995556432
4.55000000000001,1.1081423322263
4.55500000000001,1.02258407926584
4.56000000000006,0.937025826300356
4.56500000000005,1.23124658176011
4.57000000000005,1.21209259674091
4.57500000000005,1.21844745906212
4.58000000000004,1.22479890628874
4.58500000000004,1.63462670326095
4.59000000000003,1.57948155235752
4.59500000000003,1.4724140624758
4.60000000000002,1.36534657259409
4.60500000000002,1.68361545289658
4.61000000000001,1.55913960312165
4.61500000000001,1.41072887178217
4.62000000000006,1.26231814043619
4.62500000000006,1.55750770512154
4.63000000000005,1.61453999086442
4.63500000000005,1.78565028495826
4.64000000000004,1.95676057905209
4.64500000000004,2.5848498022075
4.65000000000003,2.61471488386247
4.65500000000003,2.55034544961013
4.66000000000003,2.48597772290508
4.66500000000002,2.8875894070404
4.67000000000002,2.98502481134103
4.67500000000001,3.17558150284089
4.68000000000001,3.36613819434075
4.68500000000006,4.02845263671567
4.69000000000005,3.74407006805819
4.69500000000005,3.1667393051417
4.70000000000005,2.58941024977252
4.70500000000004,2.48737698327159
4.71000000000004,2.17216712065062
4.71500000000003,2.01453425362861
4.72000000000003,1.8569013866066
4.72500000000002,2.1765570161432
4.73000000000002,2.08388344540544
4.73500000000001,2.02958211962965
4.74000000000001,1.97527908630657
4.74500000000006,2.39922931375632
4.75000000000006,2.39864822099452
4.75500000000005,2.43021361508969
4.76000000000005,2.46177900918485
4.76500000000004,2.97197332446324
4.77000000000004,3.05678452195891
4.77500000000003,3.17380959963886
4.78000000000003,3.29083553109245
4.78500000000003,3.88662442619173
4.79000000000002,3.91819550391812
4.79500000000002,3.89761551670005
4.80000000000001,3.87703638325563
4.80500000000001,4.33530815214247
4.81000000000006,4.32183523819754
4.81500000000005,4.31263713991412
4.82000000000005,4.3034390416307
4.82500000000005,4.77319557917656
4.83000000000004,4.7535000881634
4.83500000000004,4.72734601654443
4.84000000000003,4.7011910911518
4.84500000000003,5.15408300914225
4.85000000000002,4.86789553141028
4.85500000000002,4.42322539594199
4.86000000000001,3.97855526047371
4.86500000000001,4.01284557716766
4.87000000000006,3.8063475872217
4.87500000000006,3.74500597593292
4.88000000000005,3.68366436464414
4.88500000000005,4.10103272967414
4.89000000000004,4.0819859947383
4.89500000000004,4.08885887861852
4.90000000000003,4.09573154905533
4.90500000000003,4.58113879868745
4.91000000000003,4.53030703081581
4.91500000000002,4.4444281377833
4.92000000000002,4.35854924475079
4.92500000000001,4.75101752759825
4.93000000000001,4.51140371299788
4.93500000000006,4.17825053183254
4.94000000000005,3.84509735067642
4.94500000000005,3.99006851047859
4.95000000000005,3.79212956744393
4.95500000000004,3.67669495606043
4.96000000000004,3.56126034467693
4.96500000000003,3.92376480537048
4.97000000000003,3.93410784460099
4.97500000000002,4.02118249350445
4.98000000000002,4.10825628863426
4.98500000000001,4.67306937280791
4.99000000000001,4.75197189624848
4.99500000000006,4.82601921837245
5.00000000000006,4.90006739427465
5.00500000000005,5.45065274592676
5.01000000000005,5.44782165842781
5.01500000000004,5.39889420774169
5.02000000000004,5.34996675705556
5.02500000000003,5.7731453968953
5.03000000000003,5.61890036604319
5.03500000000003,5.40320524916683
5.04000000000002,5.18750842474318
5.04500000000002,5.43446129393951
5.05000000000001,5.29399401288131
5.05500000000001,5.20510585623474
5.06000000000006,5.1162194071292
5.06500000000005,5.47565974496039
5.07000000000005,5.40411381140616
5.07500000000005,5.35185092240121
5.08000000000004,5.29958632584897
5.08500000000004,5.67761510927107
5.09000000000003,5.52161139152383
5.09500000000003,5.31341249028094
5.10000000000002,5.10521358903804
5.10500000000002,5.3066911417598
5.11000000000001,5.08289212299037
5.11500000000001,4.86214745849015
5.12000000000006,4.64140450153006
5.12500000000006,4.80802718561795
5.13000000000005,4.67641552848021
5.13500000000005,4.61266818657308
5.14000000000004,4.54892084466594
5.14500000000004,4.84917818929089
5.15000000000003,4.68783867874867
5.15500000000003,4.48129023634919
5.16000000000003,4.27474179394972
5.16500000000002,4.40822748919015
5.17000000000002,4.30670077927449
5.17500000000001,4.28373109571625
5.18000000000001,4.26075799706342
5.18500000000006,4.55357186449282
5.19000000000005,4.50423063705582
5.19500000000005,4.45359782784107
5.20000000000005,4.40296501862631
5.20500000000004,4.64383785299853
5.21000000000004,4.52711458775827
5.21500000000003,4.38492980964503
5.22000000000003,4.2427450315318
5.22500000000002,4.36795191414079
5.23000000000002,4.24012200619023
5.23500000000001,4.13571681612868
5.24000000000001,4.03131162606712
5.24500000000006,4.17051879312819
5.25000000000006,4.16302454372465
5.25500000000005,4.22902521642064
5.26000000000005,4.29502247402204
5.26500000000004,4.58133089839678
5.27000000000004,4.5328480853866
5.27500000000003,4.42884510265323
5.28000000000003,4.32484211991988
5.28500000000003,4.41846724572626
5.29000000000002,4.34135549499854
5.29500000000002,4.29443168366795
5.30000000000001,4.24750445724277
5.30500000000001,4.37628043212158
5.31000000000006,4.23151251576075
5.31500000000005,4.04051931863547
5.32000000000005,3.84952953660477
5.32500000000005,3.81318889776151
5.33000000000004,3.64891233513383
5.33500000000004,3.51371081383694
5.34000000000003,3.37850929254004
5.34500000000003,3.37791372431118
5.35000000000002,3.24835332211626
5.35500000000002,3.13443217852875
5.36000000000001,3.02051103494125
5.36500000000001,3.02226256004249
5.37000000000006,2.91832272402305
5.37500000000006,2.83198623149116
5.38000000000005,2.74564973895925
5.38500000000005,2.75726498931451
5.39000000000004,2.65188477981401
5.39500000000004,2.54569719264045
5.40000000000003,2.43950619037229
5.40500000000003,2.41485398641575
5.41000000000003,2.38800281338855
5.41500000000002,2.41945062754716
5.42000000000002,2.45089844170577
5.42500000000001,2.54882107196153
5.43000000000001,2.60034183641372
5.43500000000006,2.67324814021046
5.44000000000005,2.74615444400713
5.44500000000005,2.8718786006555
5.45000000000005,2.9119578610982
5.45500000000004,2.94037311450278
5.46000000000004,2.96878495281278
5.46500000000003,3.03777494498183
5.47000000000003,3.05741114839816
5.47500000000002,3.07916356166815
5.48000000000002,3.10091597493814
5.48500000000001,3.15239337147602
5.49000000000001,3.14397663128442
5.49500000000006,3.12380016846157
5.50000000000006,3.10362712073388
5.50500000000005,3.10368850842235
5.51000000000005,3.03609073751727
5.51500000000004,2.94539759140746
5.52000000000004,2.85470444529767
5.52500000000003,2.77606999816752
5.53000000000003,2.80758049099614
5.53500000000003,2.9184525568402
5.54000000000002,3.02932803777886
5.54500000000002,3.14530567002751
5.55000000000001,3.2618272737602
5.55500000000001,3.38601397373974
5.56000000000006,3.51020408881524
5.56500000000005,3.63369069440486
5.57000000000005,3.75721383658207
5.57500000000005,3.88386454122209
5.58000000000004,4.01051524586212
5.58500000000004,4.1317086293553
5.59000000000003,4.13238412498246
5.59500000000003,4.05928818037652
5.60000000000002,3.98618882067598
5.60500000000002,3.90383455465008
5.61000000000001,3.76927954229371
5.61500000000001,3.59963615630702
5.62000000000006,3.42999618541308
5.62500000000006,3.24814383628498
5.63000000000005,3.17799783307496
5.63500000000005,3.17019947201579
5.64000000000004,3.16240111095664
5.64500000000004,3.14019446584334
5.65000000000003,3.10369227671986
5.65500000000003,3.05106048217006
5.66000000000003,2.99842527252566
5.66500000000002,2.9298381560747
5.67000000000002,2.83601094121034
5.67500000000001,2.71805596383857
5.68000000000001,2.60010098646679
5.68500000000006,2.46521055504681
5.69000000000005,2.38708166050364
5.69500000000005,2.33378648697432
5.70000000000005,2.28049131344499
5.70500000000004,2.20974842168086
5.71000000000004,2.17200464494408
5.71500000000003,2.14403158747208
5.72000000000003,2.1160551149055
5.72500000000002,2.07052847126657
5.73000000000002,2.00900726317289
5.73500000000001,1.92713879995331
5.74000000000001,1.84527033673374
5.74500000000006,1.74607026849452
5.75000000000006,1.6759036612387
5.75500000000005,1.61272433423262
5.76000000000005,1.54954842232112
5.76500000000004,1.46951901863262
5.77000000000004,1.42416888687761
5.77500000000003,1.38936648151092
5.78000000000003,1.35456407614423
5.78500000000003,1.30360485829588
5.79000000000002,1.28157983190884
5.79500000000002,1.26690175787208
5.80000000000001,1.25222368383532
5.80500000000001,1.22224257096315
5.81000000000006,1.18070734668709
5.81500000000005,1.12231769447921
5.82000000000005,1.06392804227133
5.82500000000005,0.991201822995589
5.83000000000004,0.995718814837719
5.83500000000004,1.0379183800293
5.84000000000003,1.08011453012631
5.84500000000003,1.10902937738221
5.85000000000002,1.21717894278022
5.85500000000002,1.36481716770869
5.86000000000001,1.5124519775426
5.86500000000001,1.64790514499178
5.87000000000006,1.73893756188233
5.87500000000006,1.79486924189728
5.88000000000005,1.85079750681767
5.88500000000005,1.8956676954718
5.89000000000004,2.00666834492708
5.89500000000004,2.15048677638821
5.90000000000003,2.29430179275476
5.90500000000003,2.42818912916269
5.91000000000003,2.36018529977955
5.91500000000002,2.16263713009051
5.92000000000002,1.96508554530688
5.92500000000001,1.75871960139935
5.93000000000001,1.84315886242723
5.93500000000006,2.09846409431992
5.94000000000005,2.35376591111502
5.94500000000005,2.60133595376967
5.95000000000005,2.75791226820916
5.95500000000004,2.85376987875662
5.96000000000004,2.94963090439866
5.96500000000003,3.03880175974868
5.97000000000003,3.12437049573083
5.97500000000002,3.20304844227935
5.98000000000002,3.28172638882787
5.98500000000001,3.3547079576086
5.99000000000001,3.27288987245286
5.99500000000006,3.09284664616694
6.00000000000006,2.9128000047884
6.00500000000005,2.72800296684212
6.01000000000005,2.55670591022993
6.01500000000004,2.39016086643185
6.02000000000004,2.22361240753918
6.02500000000003,2.05319806157629
6.03000000000003,2.0150740209108
6.03500000000003,2.05452697403567
6.04000000000002,2.09397651206596
6.04500000000002,2.13038320082101
6.05000000000001,2.14002874751663
6.05500000000001,2.13104447743417
6.06000000000006,2.12206020735163
6.06500000000005,2.11079465408639
6.07000000000005,2.06840916116129
6.07500000000005,2.00524603053728
6.08000000000004,1.94208289991329
6.08500000000004,1.87733858049642
6.09000000000003,1.82470637559432
6.09500000000003,1.77804756993401
6.10000000000002,1.73138876427369
6.10500000000002,1.6837908076025
6.11000000000001,1.69900134818359
6.11500000000001,1.75144448428474
6.12000000000006,1.8038910354811
6.12500000000006,1.85597558665084
6.13000000000005,1.73467845919761
6.13500000000005,1.50737279662614
6.14000000000004,1.28006371896006
6.14500000000004,1.05291856583408
6.15000000000003,0.965588578905009
6.15500000000003,0.963065673262543
6.16000000000003,0.960546182714667
6.16500000000002,0.958648239381263
6.17000000000002,0.903930813258335
6.17500000000001,0.817185556155406
6.18000000000001,0.730443714147055
6.18500000000006,0.64473664579697
6.19000000000005,0.565482904158111
6.19500000000005,0.490536818009997
6.20000000000005,0.415587316767298
6.20500000000004,0.342034589209866
6.21000000000004,0.32442419801424
6.21500000000003,0.341465546326876
6.22000000000003,0.358503479544926
6.22500000000002,0.377248960055479
6.23000000000002,0.408051060981821
6.23500000000001,0.447033574652044
6.24000000000001,0.486016088322266
6.24500000000006,0.526969111568456
6.25000000000006,0.568468436387815
6.25500000000005,0.611334772476768
6.26000000000005,0.654204523660306
6.26500000000004,0.699256520283663
6.27000000000004,0.646001782487912
6.27500000000003,0.534176025899897
6.28000000000003,0.422346854217296
6.28500000000003,0.312874097798357
6.29000000000002,0.406546555979641
6.29500000000002,0.625060893157419
6.30000000000001,0.843575230335185
6.30500000000001,1.06456892618167
6.31000000000006,1.11028627685608
6.31500000000005,1.0508652344145
6.32000000000005,0.991447607067522
6.32500000000005,0.934587885564703
6.33000000000004,0.963891291048947
6.33500000000004,1.04708654599509
6.34000000000003,1.13028180094121
6.34500000000003,1.21607252777195
6.35000000000002,1.2858558592503
6.35500000000002,1.34746255736781
6.36000000000001,1.40906584039073
6.36500000000001,1.4732577651091
6.37000000000006,1.52168729153792
6.37500000000006,1.5621067071964
6.38000000000005,1.60252612285487
6.38500000000005,1.64547612360083
6.39000000000004,1.62709886068999
6.39500000000004,1.57301135110409
6.40000000000003,1.51892725661278
6.40500000000003,1.46726787927683
6.41000000000003,1.46034540799184
6.41500000000002,1.48215679596622
6.42000000000002,1.5039681839406
6.42500000000001,1.52805744000318
6.43000000000001,1.53044614511995
6.43500000000006,1.52111950227082
6.44000000000005,1.51178944432723
6.44500000000005,1.50453576389133
6.45000000000005,1.46504044376135
6.45500000000004,1.40733122104116
6.46000000000004,1.34962199832097
6.46500000000003,1.29372960592001
6.47000000000003,1.29749125998423
6.47500000000002,1.338775551102
6.48000000000002,1.38006325731434
6.48500000000001,1.42284677495492
6.49000000000001,1.47323010961356
6.49500000000006,1.52933166784361
6.50000000000006,1.58543664116761
6.50500000000005,1.64266176551548
6.51000000000005,1.64180942023614
6.51500000000004,1.60656814422183
6.52000000000004,1.57132686820752
6.52500000000003,1.53676519601561
6.53000000000003,1.5563110782794
6.53500000000003,1.60942613264606
6.54000000000002,1.66254460210732
6.54500000000002,1.71582358101406
6.55000000000001,1.70126798674366
6.55500000000001,1.64588957321592
6.56000000000006,1.59051457478215
6.56500000000005,1.53471610462047
6.57000000000005,1.47277108073353
6.57500000000005,1.40719005593883
6.58000000000004,1.34161244623872
6.58500000000004,1.27494883646058
6.59000000000003,1.32411160432994
6.59500000000003,1.44340618349271
6.60000000000002,1.56270417775007
6.60500000000002,1.68017509640445
6.61000000000001,1.71809062998263
6.61500000000001,1.70699497206562
6.62000000000006,1.69590272924307
6.62500000000006,1.68216037302268
6.63000000000005,1.66539105508809
6.63500000000005,1.64567397776191
6.64000000000004,1.62595690043574
6.64500000000004,1.60268129455199
6.65000000000003,1.63295602341501
6.65500000000003,1.69416231137361
6.66000000000003,1.75536518423762
6.66500000000002,1.8120191511144
6.67000000000002,1.88700877021355
6.67500000000001,1.97098011868176
6.68000000000001,2.05495146714997
6.68500000000006,2.13328790955392
6.69000000000005,2.21455160339639
6.69500000000005,2.29482781512489
6.70000000000005,2.37510402685339
6.70500000000004,2.44857737016856
6.71000000000004,2.42945706224204
6.71500000000003,2.35064936459748
6.72000000000003,2.27184166695292
6.72500000000002,2.18498117627691
6.73000000000002,2.12999265479776
6.73500000000001,2.0902366315846
6.74000000000001,2.05048060837143
6.74500000000006,2.00134332033289
6.75000000000006,1.90951858935938
6.75500000000005,1.78686186152767
6.76000000000005,1.66420171860139
6.76500000000004,1.53077036735399
6.77000000000004,1.52905220169584
6.77500000000003,1.60166322937643
6.78000000000003,1.67427767215158
6.78500000000003,1.73466266121785
6.79000000000002,1.64494654084085
6.79500000000002,1.45748743517927
6.80000000000001,1.27002832951768
6.80500000000001,1.06885078890814
6.81000000000006,1.06596644600342
6.81500000000005,1.17612736059487
6.82000000000005,1.28628486009171
6.82500000000005,1.38121103773945
6.83000000000004,1.36969525201918
6.83500000000004,1.28518008214197
6.84000000000003,1.20066832735934
6.84500000000003,1.09940211854267
6.85000000000002,1.18128940279682
6.85500000000002,1.36519002270188
6.86000000000001,1.54909064260693
6.86500000000001,1.71475124233347
6.87000000000006,1.75812940672181
6.87500000000006,1.71704834173
6.88000000000005,1.67596386164362
6.88500000000005,1.61521185184219
6.89000000000004,1.66468686598375
6.89500000000004,1.77004018309532
6.90000000000003,1.87539008511231
6.90500000000003,1.95974740071526
6.91000000000003,2.00979620955377
6.91500000000002,2.02705445443808
6.92000000000002,2.0443092842278
6.92500000000001,2.03939331997167
6.93000000000001,1.98994168627804
6.93500000000006,1.90069063768832
6.94000000000005,1.81143958909939
6.94500000000005,1.69902736903493
6.95000000000005,1.69669994071797
6.95500000000004,1.74777195144185
6.96000000000004,1.79884396216573
6.96500000000003,1.82601714098374
6.97000000000003,1.88064264409503
6.97500000000002,1.93787122819511
6.98000000000002,1.9951032273898
6.98500000000001,2.02799926257172
6.99000000000001,2.13719436791323
6.99500000000006,2.27821500077552
7.00000000000006,2.41923563363595
7.00500000000005,2.53585200059191
7.01000000000005,2.62195381387049
7.01500000000004,2.6747461834753
7.02000000000004,2.72753513798552
7.02500000000003,2.75627841152271
7.03000000000003,2.75955900063504
7.03500000000003,2.73255242767184
7.04000000000002,2.70554585470864
7.04500000000002,2.6553405442295
7.05000000000001,2.55487078558515
7.05500000000001,2.40927143698045
7.06000000000006,2.26367550346893
7.06500000000005,2.09627419103355
7.07000000000005,2.10401713738329
7.07500000000005,2.20404375534139
7.08000000000004,2.30406695820492
7.08500000000004,2.38429627285375
7.09000000000003,2.42736132656848
7.09500000000003,2.4346082028036
7.10000000000002,2.44185507903873
7.10500000000002,2.43199916159215
7.11000000000001,2.44832711111975
7.11500000000001,2.46853770370037
7.12000000000006,2.488751711376
7.12500000000006,2.49528485014368
7.13000000000005,2.50002503859765
7.13500000000005,2.49328279978933
7.14000000000004,2.48654056098101
7.14500000000004,2.47035558564514
7.15000000000003,2.47624824493601
7.15500000000003,2.48724403014212
7.16000000000003,2.49823981534824
7.16500000000002,2.50488135495847
7.17000000000002,2.58062437096798
7.17500000000001,2.69259783429649
7.18000000000001,2.80456788253042
7.18500000000006,2.91818400635564
7.19000000000005,2.9688046303975
7.19500000000005,2.97852912583487
7.20000000000005,2.98825362127225
7.20500000000004,3.00656366449634
7.21000000000004,3.09439885413472
7.21500000000003,3.22544733859773
7.22000000000003,3.35649582306074
7.22500000000002,3.50404604455851
7.23000000000002,3.49615315321935
7.23500000000001,3.39909255883144
7.24000000000001,3.30203537953813
7.24500000000006,3.23036942848303
7.25000000000006,3.16181496129105
7.25500000000005,3.10516694173525
7.26000000000005,3.04851892217945
7.26500000000004,3.02714882968677
7.27000000000004,2.99891836052256
7.27500000000003,2.98194098358998
7.28000000000003,2.96496702175198
7.28500000000003,2.99414464813576
7.29000000000002,2.97986353964297
7.29500000000002,2.96062107910059
7.30000000000001,2.94137861855822
7.30500000000001,2.98016203010969
7.31000000000006,2.94141819276674
7.31500000000005,2.88362776721097
7.32000000000005,2.82583734165521
7.32500000000005,2.83894427968417
7.33000000000004,2.78622306773564
7.33500000000004,2.72875961636645
7.34000000000003,2.67129616499724
7.34500000000003,2.69860902160625
7.35000000000002,2.60817209081544
7.35500000000002,2.48929401299251
7.36000000000001,2.37041593516958
7.36500000000001,2.35119031733714
7.37000000000006,2.28095257122902
7.37500000000006,2.23120634443469
7.38000000000005,2.18146353273493
7.38500000000005,2.24723971046761
7.39000000000004,2.04981757624733
7.39500000000004,1.75311346467751
7.40000000000003,1.4564093531077
7.40500000000003,1.29206747746357
7.41000000000003,1.08890207460547
7.41500000000002,0.932293034382173
7.42000000000002,0.775683994158877
7.42500000000001,0.769223002459978
7.43000000000001,0.724766253982873
7.43500000000006,0.737593118048683
7.44000000000005,0.750423397210642
7.44500000000005,0.932075462087807
7.45000000000005,0.929917134267162
7.45500000000004,0.907325961319334
7.46000000000004,0.884734788371493
7.46500000000003,1.0504792515976
7.47000000000003,1.01020673177588
7.47500000000002,0.947365153435281
7.48000000000002,0.884520160000093
7.48500000000001,1.03027255891169
7.49000000000001,0.912928943544364
7.49500000000006,0.750203330280311
7.50000000000006,0.58748113211506
7.50500000000005,0.654280610818918
7.51000000000005,0.552403304356713
7.51500000000004,0.474755489173362
7.52000000000004,0.397107673990018
7.52500000000003,0.570472725899215
7.53000000000003,0.59547878874647
7.53500000000003,0.66974996821944
7.54000000000002,0.744017732597819
7.54500000000002,1.09122668639907
7.55000000000001,1.14904044670143
7.55500000000001,1.18355213738401
7.56000000000006,1.21806382806389
7.56500000000005,1.54776263429608
7.57000000000005,1.52903646885938
7.57500000000005,1.46449996708227
7.58000000000004,1.39996346530517
7.58500000000004,1.6530205146499
7.59000000000003,1.67759964675023
7.59500000000003,1.74266274984992
7.60000000000002,1.80772926804421
7.60500000000002,2.21276845217588
7.61000000000001,2.05981209022708
7.61500000000001,1.76095352622462
7.62000000000006,1.46209496221492
7.62500000000006,1.52536619781739
7.63000000000005,1.45544700663439
7.63500000000005,1.51101520204815
7.64000000000004,1.56657656727274
7.64500000000004,2.005871620447
7.65000000000003,2.1174818122041
7.65500000000003,2.24999388934637
7.66000000000003,2.38250596648865
7.66500000000002,2.91935158211733
7.67000000000002,2.95054671300394
7.67500000000001,2.90775824017515
7.68000000000001,2.86497659753555
7.68500000000006,3.24542762681069
7.69000000000005,3.20752157021882
7.69500000000005,3.1611062290019
7.70000000000005,3.11469088778496
7.70500000000004,3.50767527625329
7.71000000000004,3.34603459524072
7.71500000000003,3.10467334686561
7.72000000000003,2.8633120984905
7.72500000000002,3.07393178825182
7.73000000000002,2.93867774076269
7.73500000000001,2.86017065331305
7.74000000000001,2.78165673567426
7.74500000000006,3.16420107757279
7.75000000000006,3.26136016666082
7.75500000000005,3.45960937996128
7.76000000000005,3.65785859326175
7.76500000000004,4.32341568919614
7.77000000000004,4.1970905626063
7.77500000000003,3.87003415454745
7.78000000000003,3.54298457667776
7.78500000000003,3.68747076853824
7.79000000000002,3.36509544094521
7.79500000000002,3.04299092123752
7.80000000000001,2.72088640152984
7.80500000000001,2.87312485930121
7.81000000000006,2.75728375970504
7.81500000000005,2.76487985179579
7.82000000000005,2.77248277407569
7.82500000000005,3.25622501358635
7.83000000000004,3.14278884606765
7.83500000000004,2.95483287485779
7.84000000000003,2.76687690364792
7.84500000000003,3.05616674031436
7.85000000000002,2.90560685778601
7.85500000000002,2.77707021546089
7.86000000000001,2.64853357313574
7.86500000000001,2.99780281419885
7.87000000000006,2.81342247356574
7.87500000000006,2.59481085140541
7.88000000000005,2.37619922924508
7.88500000000005,2.63556424520225
7.89000000000004,2.53665801222185
7.89500000000004,2.51027384986511
7.90000000000003,2.48388285731918
7.90500000000003,2.93532506891819
7.91000000000003,2.87810057161271
7.91500000000002,2.80225551134901
7.92000000000002,2.72641045108531
7.92500000000001,3.12807074588638
7.93000000000001,2.89442431101621
7.93500000000006,2.56525393865878
7.94000000000005,2.23607673612133
7.94500000000005,2.38396775654178
7.95000000000005,2.39145922813987
7.95500000000004,2.60344053293236
7.96000000000004,2.81542183772486
7.96500000000003,3.50375419561239
7.97000000000003,3.44765035025076
7.97500000000002,3.22936828771058
7.98000000000002,3.01108622517042
7.98500000000001,3.26769355524289
7.99000000000001,3.14501881998491
7.99500000000006,3.0812188235417
8.00000000000006,3.01741199691546
8.00500000000005,3.42506580793849
8.01000000000005,3.3722613222902
8.01500000000004,3.32821768709482
8.02000000000004,3.28418088208859
8.02500000000003,3.70455595950819
8.03000000000003,3.61594368326363
8.03500000000003,3.50455257375284
8.04000000000002,3.39316146424204
8.04500000000002,3.7350012174858
8.05000000000001,3.62446148866944
8.05500000000001,3.5212205349646
8.06000000000006,3.4179864114426
8.06500000000005,3.75317530056086
8.07000000000005,3.69762088365778
8.07500000000005,3.67996919944793
8.08000000000004,3.66231068504891
8.08500000000004,4.06557623863026
8.09000000000003,4.0184770790394
8.09500000000003,3.96412504855582
8.10000000000002,3.90977984826139
8.10500000000002,4.25698146927201
8.11000000000001,4.16926675525046
8.11500000000001,4.0730558725769
8.12000000000006,3.97685865027603
8.12500000000006,4.26160839874913
8.13000000000005,4.14093666042713
8.13500000000005,4.01789336908448
8.14000000000004,3.89485007774186
8.14500000000004,4.13147088771375
8.15000000000003,4.15196486037746
8.15500000000003,4.27241996632262
8.16000000000003,4.39287507226778
8.16500000000002,4.85130159872352
8.17000000000002,4.83888685802483
8.17500000000001,4.7590275827906
8.18000000000001,4.67916830755634
8.18500000000006,4.91554679088891
8.19000000000005,4.9335859401166
8.19500000000005,5.02415045349597
8.20000000000005,5.11472862725368
8.20500000000004,5.49994750142738
8.21000000000004,5.46885889035901
8.21500000000003,5.37709464830974
8.22000000000003,5.28533040626048
8.22500000000002,5.4669786366868
8.23000000000002,5.33441379699601
8.23500000000001,5.18996825294593
8.24000000000001,5.0455363692742
8.24500000000006,5.15380782450982
8.25000000000006,5.07237982831596
8.25500000000005,5.04172887736031
8.26000000000005,5.01107792640467
8.26500000000004,5.21311786009302
8.27000000000004,5.18725105344953
8.27500000000003,5.17641796342898
8.28000000000003,5.16557121303009
8.28500000000003,5.36827715722085
8.29000000000002,5.25576620072036
8.29500000000002,5.09323097100061
8.30000000000001,4.93069574128086
8.30500000000001,4.9635449029585
8.31000000000006,4.83080882636016
8.31500000000005,4.72713629655182
8.32000000000005,4.62345010636515
8.32500000000005,4.69816845729918
8.33000000000004,4.63504571263767
8.33500000000004,4.60678545702894
8.34000000000003,4.57852520142022
8.34500000000003,4.71300103297622
8.35000000000002,4.67217107522131
8.35500000000002,4.63319767624217
8.36000000000001,4.59422427726305
8.36500000000001,4.70379383235335
8.37000000000006,4.61188782825494
8.37500000000006,4.49649816808287
8.38000000000005,4.38109484753246
8.38500000000005,4.40163961222197
8.39000000000004,4.40096091401909
8.39500000000004,4.47746576283396
8.40000000000003,4.55395695127046
8.40500000000003,4.75552256378826
8.41000000000003,4.73384011896995
8.41500000000002,4.65922338115917
8.42000000000002,4.58460664334837
8.42500000000001,4.6260758006711
8.43000000000001,4.60256118955825
8.43500000000006,4.61547007335689
8.44000000000005,4.62837895715673
8.44500000000005,4.75036596200167
8.45000000000005,4.77677431259217
8.45500000000004,4.81562089525461
8.46000000000004,4.85446747791705
8.46500000000003,4.99741980390885
8.47000000000003,5.07745308588286
8.47500000000002,5.18544179829271
8.48000000000002,5.29343051070258
8.48500000000001,5.5026699473687
8.49000000000001,5.37418558451929
8.49500000000006,5.10412952488559
8.50000000000006,4.8340734652561
8.50500000000005,4.66453046945248
8.51000000000005,4.47705631075705
8.51500000000004,4.34007988220978
8.52000000000004,4.20311711404085
8.52500000000003,4.16806076828851
8.53000000000003,4.08802628419682
8.53500000000003,4.04164905005909
8.54000000000002,3.99525815554305
8.54500000000002,4.0542980610553
8.55000000000001,4.03238309061801
8.55500000000001,4.02315189693283
8.56000000000006,4.01392070324637
8.56500000000005,4.11563910243888
8.57000000000005,4.03316866993678
8.57500000000005,3.90296095268255
8.58000000000004,3.77276689580665
8.58500000000004,3.76099465876044
8.59000000000003,3.64584850032137
8.59500000000003,3.53531516349121
8.60000000000002,3.42478182666106
8.60500000000002,3.44200034806684
8.61000000000001,3.36685708548116
8.61500000000001,3.30749218128081
8.62000000000006,3.24814093745666
8.62500000000006,3.32757913756929
8.63000000000005,3.29088560362888
8.63500000000005,3.26121156313118
8.64000000000004,3.23153752263353
8.64500000000004,3.35331609679171
8.65000000000003,3.32232240479735
8.65500000000003,3.28286408054455
8.66000000000003,3.24340575629179
8.66500000000002,3.3694975571418
8.67000000000002,3.36604447079563
8.67500000000001,3.37587968101631
8.68000000000001,3.38570123085862
8.68500000000006,3.5765091333262
8.69000000000005,3.51076018033584
8.69500000000005,3.3898687388798
8.70000000000005,3.2689772974238
8.70500000000004,3.34568322865623
8.71000000000004,3.2805428233134
8.71500000000003,3.2391173235791
8.72000000000003,3.19770548422313
8.72500000000002,3.37155388674931
8.73000000000002,3.31842688856765
8.73500000000001,3.24752221298274
8.74000000000001,3.17661753739783
8.74500000000006,3.33955121823422
8.75000000000006,3.36863467416756
8.75500000000005,3.44704156903779
8.76000000000005,3.52544846390802
8.76500000000004,3.85707779206731
8.77000000000004,3.850515720569
8.77500000000003,3.78076186990746
8.78000000000003,3.71099435886757
8.78500000000003,3.91446173538487
8.79000000000002,3.79925144763677
8.79500000000002,3.64440009314295
8.80000000000001,3.48953507827076
8.80500000000001,3.62842283922253
8.81000000000006,3.52436009005511
8.81500000000005,3.43864399221532
8.82000000000005,3.35292789437556
8.82500000000005,3.58185129084157
8.83000000000004,3.47563990384369
8.83500000000004,3.34435950217381
8.84000000000003,3.21307910050397
8.84500000000003,3.41751615691858
8.85000000000002,3.32829418567589
8.85500000000002,3.25179537296568
8.86000000000001,3.17529656025553
8.86500000000001,3.45562049016513
8.87000000000006,3.43486584242219
8.87500000000006,3.43509405339691
8.88000000000005,3.43532226437164
8.88500000000005,3.81330091758309
8.89000000000004,3.68269268362489
8.89500000000004,3.460184600463
8.90000000000003,3.23767651730109
8.90500000000003,3.41331382123758
8.91000000000003,2.96092935463058
8.91500000000002,2.35694086932317
8.92000000000002,1.75295238401581
8.92500000000001,1.56657532494132
8.93000000000001,1.29407541814661
8.93500000000006,1.21054819106391
8.94000000000005,1.12703462436528
8.94500000000005,1.47901391914661
8.95000000000005,1.12215031065132
8.95500000000004,0.588912396075963
8.96000000000004,0.0556608211222355
8.96500000000003,-0.0267846082322847
8.97000000000003,-0.240655482192374
8.97500000000002,-0.270360783881728
8.98000000000002,-0.300066085571056
8.98500000000001,0.132687061062839
8.99000000000001,0.0948281934225587
8.99500000000006,0.0449874405133847
9.00000000000006,-0.00486697276837885
9.00500000000005,0.415386874143572
9.01000000000005,0.190334560925535
9.01500000000004,-0.145449140732533
9.02000000000004,-0.481219182012286
9.02500000000003,-0.342673566569674
9.03000000000003,-0.670348119509455
9.03500000000003,-0.995667960844124
9.04000000000002,-1.3209741418005
9.04500000000002,-1.17016149609361
9.05000000000001,-1.1542172823564
9.05500000000001,-0.932680525265786
9.06000000000006,-0.711157428556412
9.06500000000005,-0.0133379202624685
9.07000000000005,-0.106532691603596
9.07500000000005,-0.390423954113474
9.08000000000004,-0.674315216623328
9.08500000000004,-0.483098520467119
9.09000000000003,-0.610110407287268
9.09500000000003,-0.641401267064438
9.10000000000002,-0.672692126841582
9.10500000000002,-0.231689065890709
9.11000000000001,-0.377003209269438
9.11500000000001,-0.589652056940516
9.12000000000006,-0.802287244241014
9.12500000000006,-0.547901416844959
9.13000000000005,-0.639857831491881
9.13500000000005,-0.655554418930793
9.14000000000004,-0.671237345991389
9.14500000000004,-0.228355032555644
9.15000000000003,-0.559826963526156
9.15500000000003,-1.07738619130978
9.16000000000003,-1.59494541909338
9.16500000000002,-1.66570099213148
9.17000000000002,-1.876118508386
9.17500000000001,-1.89340991362019
9.18000000000001,-1.9107013188544
9.18500000000006,-1.49583299492887
9.19000000000005,-1.38043684298376
9.19500000000005,-1.17585598502069
9.20000000000005,-0.971261466679292
9.20500000000004,-0.351336805287712
9.21000000000004,-0.506597481985402
9.21500000000003,-0.869548214622803
9.22000000000003,-1.23249894726015
9.22500000000002,-1.19852006647141
9.23000000000002,-1.38407367686403
9.23500000000001,-1.45109568920624
9.24000000000001,-1.5181177015485
9.24500000000006,-1.20767613960439
9.25000000000006,-1.42864567463763
9.25500000000005,-1.73102612394164
9.26000000000005,-2.03340657324563
9.26500000000004,-1.97848616668791
9.27000000000004,-2.17884184927226
9.27500000000003,-2.30523189911065
9.28000000000003,-2.43162194894905
9.28500000000003,-2.22120171043575
9.29000000000002,-2.42789886045132
9.29500000000002,-2.67080868411027
9.30000000000001,-2.91370484739092
9.30500000000001,-2.84034959172162
9.31000000000006,-2.95688781162781
9.31500000000005,-2.98448576989699
9.32000000000005,-3.01208372816615
9.32500000000005,-2.74379789159032
9.33000000000004,-2.7435935659229
9.33500000000004,-2.71422078609514
9.34000000000003,-2.68484800626737
9.34500000000003,-2.3795765651061
9.35000000000002,-2.34103807657273
9.35500000000002,-2.28483964999213
9.36000000000001,-2.22865488378987
9.36500000000001,-1.91592821236191
9.37000000000006,-1.93900531221288
9.37500000000006,-1.99832262184033
9.38000000000005,-2.05765359184615
9.38500000000005,-1.8789388088987
9.39000000000004,-1.86995946806776
9.39500000000004,-1.80845732689112
9.40000000000003,-1.74695518571456
9.40500000000003,-1.46472865131979
9.41000000000003,-1.41960968565937
9.41500000000002,-1.37390918459296
9.42000000000002,-1.32822234390494
9.42500000000001,-1.07747956395478
9.43000000000001,-1.06051169712613
9.43500000000006,-1.05142104524716
9.44000000000005,-1.04234405374434
9.44500000000005,-0.841543652239268
9.45000000000005,-0.82167516306697
9.45500000000004,-0.787213708352859
9.46000000000004,-0.752752253638748
9.46500000000003,-0.536580446245618
9.47000000000003,-0.540154199397716
9.47500000000002,-0.560709994217115
9.48000000000002,-0.581252128658148
9.48500000000001,-0.425875910836332
9.49000000000001,-0.468453461262753
9.49500000000006,-0.520861887177753
9.50000000000006,-0.573270313090158
9.50500000000005,-0.451071783060382
9.51000000000005,-0.48895347457077
9.51500000000004,-0.517271780514573
9.52000000000004,-0.54557642608001
9.52500000000003,-0.396473738143536
9.53000000000003,-0.359373018507436
9.53500000000003,-0.284384544065215
9.54000000000002,-0.209396069622994
9.54500000000002,0.049228870844139
9.55000000000001,0.108927412151491
9.55500000000001,0.155625184933931
9.56000000000006,0.202309297336504
9.56500000000005,0.441550102821577
9.57000000000005,0.392836780575795
9.57500000000005,0.280995335528543
9.58000000000004,0.169153890481267
9.58500000000004,0.26086574307871
9.59000000000003,0.197542179326328
9.59500000000003,0.15691580301925
9.60000000000002,0.116289426712173
9.60500000000002,0.291838537636025
9.61000000000001,0.241887828433064
9.61500000000001,0.178670542138392
9.62000000000006,0.115439595462225
9.62500000000006,0.282276740791947
9.63000000000005,0.190847003116286
9.63500000000005,0.0739340709160431
9.64000000000004,-0.0429652009059107
9.64500000000004,0.0850524505304782
9.65000000000003,0.0511791910690005
9.65500000000003,0.0585451501481025
9.66000000000003,0.0659247696055445
9.66500000000002,0.333807804007298
9.67000000000002,0.369720080595347
9.67500000000001,0.413473907498907
9.68000000000001,0.457227734402466
9.68500000000006,0.777576901932394
9.69000000000005,0.681197892998444
9.69500000000005,0.490317224316203
9.70000000000005,0.299422895255597
9.70500000000004,0.401489040075177
9.71000000000004,0.230284278724871
9.71500000000003,0.0610826394146928
9.72000000000003,-0.108132660273825
9.72500000000002,0.0320596094392854
9.73000000000002,-0.140767974741103
9.73500000000001,-0.325709839161119
9.74000000000001,-0.510651703581109
9.74500000000006,-0.369957469137246
9.75000000000006,-0.475313985160973
9.75500000000005,-0.542370028471765
9.76000000000005,-0.609412411404166
9.76500000000004,-0.33502729810597
9.77000000000004,-0.407241525278383
9.77500000000003,-0.492151739727481
9.78000000000003,-0.577048293798213
9.78500000000003,-0.305531916599366
9.79000000000002,-0.405894878317731
9.79500000000002,-0.52472389454326
9.80000000000001,-0.643552910768789
9.80500000000001,-0.392185673979628
9.81000000000006,-0.486580185343576
9.81500000000005,-0.574523057325006
9.82000000000005,-0.662465929306386
9.82500000000005,-0.368191415333903
9.83000000000004,-0.566634293273694
9.83500000000004,-0.839149698181438
9.84000000000003,-1.11166510308918
9.84500000000003,-0.992182291151504
9.85000000000002,-1.1336778727959
9.85500000000002,-1.2018951619961
9.86000000000001,-1.27011245119629
9.86500000000001,-0.938818315464105
9.87000000000006,-0.992989648941728
9.87500000000006,-1.04320937202747
9.88000000000005,-1.09345641586995
9.88500000000005,-0.738727883443982
9.89000000000004,-0.827674329661045
9.89500000000004,-0.943361535269872
9.90000000000003,-1.0590487408787
9.90500000000003,-0.765990105797283
9.91000000000003,-0.831323506309715
9.91500000000002,-0.868480486070474
9.92000000000002,-0.905637465831234
9.92500000000001,-0.531589736800494
9.93000000000001,-0.647482368208722
9.93500000000006,-0.81254510499282
9.94000000000005,-0.977580521013724
9.94500000000005,-0.729881265869047
9.95000000000005,-0.834245773255096
9.95500000000004,-0.90286778671087
9.96000000000004,-0.971462479410066
9.96500000000003,-0.626530198999908
9.97000000000003,-0.708551848091193
9.97500000000002,-0.799156863735166
9.98000000000002,-0.88976187937919
9.98500000000001,-0.566785280400551
9.99000000000001,-0.824372032310196
9.99500000000006,-1.18298046191837
10.0000000000001,-1.5415888915178
10.0050000000001,-1.48773585751849
10.01,-1.81924168444928
10.015,-2.13367920443419
10.02,-2.44811672441914
10.025,-2.35623995105834
10.03,-2.54921862065019
10.035,-2.66502706462072
10.04,-2.7808355085913
10.045,-2.50508286782339
10.05,-2.7999474004444
10.055,-3.19417187436027
10.0600000000001,-3.58839634828509
10.0650000000001,-3.6119601163227
10.0700000000001,-3.82985199990941
10.075,-3.9284294951122
10.08,-4.02700699031509
10.085,-3.77964906443517
10.09,-3.88337609126821
10.095,-3.97528214639088
10.1,-4.06721552227024
10.105,-3.84012442239664
10.11,-3.91950684104134
10.115,-3.97496689998843
10.1200000000001,-4.03042695893989
10.1250000000001,-3.79524880832465
10.1300000000001,-3.75157974451089
10.135,-3.63083936154389
10.14,-3.51009897857695
10.145,-3.12784431266856
10.15,-3.041736492188
10.155,-2.95894294751061
10.16,-2.87614940283322
10.165,-2.56148459621224
10.17,-2.54695057291926
10.175,-2.55576533726207
10.18,-2.56458010160492
10.1850000000001,-2.37146715332821
10.1900000000001,-2.35153230666868
10.1950000000001,-2.29611069085357
10.2,-2.24068907503841
10.205,-2.01347454121909
10.21,-2.10223597224832
10.215,-2.25997803834144
10.22,-2.41769278367797
10.225,-2.43388600941184
10.23,-2.42880148265947
10.235,-2.30699021463835
10.24,-2.18515162586055
10.2450000000001,-1.95217219890855
10.2500000000001,-1.89691179079251
10.2550000000001,-1.86357889113853
10.26,-1.83021867072787
10.265,-1.7160709728143
10.27,-1.66820758030544
10.275,-1.59319332991831
10.28,-1.51817907953118
10.285,-1.39281267458271
10.29,-1.26495104358381
10.295,-1.08671533438708
10.3,-0.908506945946976
10.305,-0.710381725887117
10.3100000000001,-0.614182463515729
10.3150000000001,-0.549116297921521
10.3200000000001,-0.484050132327262
10.325,-0.429557099568234
10.33,-0.334827781108462
10.335,-0.203780118165263
10.34,-0.0727051344654344
10.345,0.0173613934576886
10.35,0.115697321109819
10.355,0.212657211303468
10.36,0.309617101497167
10.365,0.335133212972533
10.3700000000001,0.365277359196532
10.3750000000001,0.373431031528489
10.3800000000001,0.381612024617126
10.385,0.287913916045853
10.39,0.352258780118464
10.395,0.468947807381521
10.4,0.585609513887848
10.405,0.570093399576139
10.41,0.64633156688673
10.415,0.716483073038225
10.42,0.7866618999464
10.425,0.694254903851642
10.43,0.77568336435519
10.4350000000001,0.882256966634444
10.4400000000001,0.988857889667324
10.4450000000001,0.902601591295776
10.45,1.02336594577822
10.455,1.17100276544697
10.46,1.31866690587244
10.465,1.24328438876193
10.47,1.30511836130033
10.475,1.33334112594052
10.48,1.36156389058077
10.485,1.13668716533697
10.49,1.1227773957583
10.4950000000001,1.10158370920294
10.5000000000001,1.08039002264494
10.5050000000001,0.776125976124927
10.51,0.813333733467434
10.515,0.903931699227738
10.52,0.99452966498794
10.525,0.772386929031649
10.53,0.774430376333268
10.535,0.740949259183214
10.54,0.70746814203316
10.545,0.331958472005547
10.55,0.41478671931854
10.555,0.585583293050181
10.5600000000001,0.756379866787571
10.5650000000001,0.557362678097991
10.5700000000001,0.672534788557877
10.575,0.770900546116708
10.58,0.86926630367559
10.585,0.576098297252661
10.59,0.659930742889065
10.595,0.748105877617137
10.6,0.836281012345158
10.605,0.519234683994714
10.61,0.593080291918412
10.615,0.666538074796173
10.6200000000001,0.739995857679327
10.6250000000001,0.400117912744545
10.6300000000001,0.736174437186468
10.635,1.23584870834596
10.64,1.73549565874872
10.645,1.81721699421674
10.65,1.98400987900713
10.655,1.95246017823191
10.66,1.92093779821348
10.665,1.46922218045575
10.67,1.49001591146895
10.675,1.54378908122689
10.68,1.59758957174151
10.6850000000001,1.23067773014541
10.6900000000001,1.31404117712305
10.6950000000001,1.41557964853974
10.7,1.51711811995649
10.705,1.19906441028101
10.71,1.35718114850691
10.715,1.54884753096999
10.72,1.7404865926764
10.725,1.51542947349867
10.73,1.808910339546
10.735,2.16216901971488
10.74,2.51542769988376
10.7450000000001,2.45701721840633
10.7500000000001,2.59245370458853
10.7550000000001,2.59323304059805
10.76,2.59403969736431
10.765,2.19052647602248
10.77,2.33253262307025
10.775,2.55537201576768
10.78,2.77823872922179
10.785,2.60632050864916
10.79,2.69710183349489
10.795,2.70233101676597
10.8,2.707560200037
10.805,2.32939720481687
10.8100000000001,2.60564964286787
10.8150000000001,3.03872257684158
10.8200000000001,3.47176819005861
10.825,3.53437166345082
10.83,3.71064025792185
10.835,3.72396660319706
10.84,3.73732026922898
10.845,3.39419270209954
10.85,3.39327312583107
10.855,3.37523858113639
10.86,3.35720403644171
10.865,2.99749610870636
10.8700000000001,3.03280701908279
10.8750000000001,3.09140388589021
10.8800000000001,3.15000075269764
10.885,2.88214189793513
10.89,2.98647038369301
10.895,3.10921305442003
10.9,3.23196938552539
10.905,3.04370622258502
10.91,3.14011466859735
10.915,3.2112858831569
10.92,3.28244343733812
10.925,3.05801772499783
10.93,3.16279781844262
10.9350000000001,3.27855655706132
10.9400000000001,3.39431529567534
10.9450000000001,3.22962646696861
10.95,3.31576143512978
10.955,3.37487729408514
10.96,3.43397949266217
10.965,3.22729170987732
10.97,3.27381996592892
10.975,3.30389378695902
10.98,3.33395394761078
10.985,3.11222601469921
10.99,3.26821771957426
10.9950000000001,3.49178427182248
11.0000000000001,3.71535082406534
11.0050000000001,3.70025690632956
11.01,3.75967342816011
11.015,3.71200927462156
11.02,3.6643587814613
11.025,3.39009627201838
11.03,3.44117322676194
11.035,3.54457260111928
11.04,3.64798563585494
11.045,3.53556469281824
11.05,3.60835513972728
11.055,3.65615324738991
11.0600000000001,3.70395135505557
11.0650000000001,3.54510891956869
11.0700000000001,3.66565737381927
11.075,3.8246067365963
11.08,3.98355609937332
11.085,3.94313224027765
11.09,4.08114589887302
11.095,4.20214323937075
11.1,4.3231269194902
11.105,4.24973707620937
11.11,4.30518462842211
11.115,4.31806329903312
11.1200000000001,4.33092830926812
11.1250000000001,4.15172840004
11.1300000000001,4.17620101554776
11.135,4.20630203325855
11.14,4.23638939059093
11.145,4.07370148878892
11.15,4.16115796621701
11.155,4.2836955058804
11.16,4.40621938516539
11.165,4.33202015597573
11.17,4.41274865664407
11.175,4.47060420264024
11.18,4.52845974863638
11.1850000000001,4.38233852526216
11.1900000000001,4.49193128300273
11.1950000000001,4.63713144734763
11.2,4.78233161169256
11.205,4.71317311912578
11.21,4.80872606656891
11.215,4.88057330830448
11.22,4.95242055004001
11.225,4.79674053014408
11.23,4.77400344100664
11.235,4.70213645262933
11.24,4.63025580387373
11.2450000000001,4.31530238293747
11.2500000000001,4.38413260019658
11.2550000000001,4.54727235244467
11.26,4.7104121046927
11.265,4.61299380048312
11.27,4.62460521013511
11.275,4.55528935731748
11.28,4.48597350449984
11.285,4.13711166933193
11.29,4.09749735279155
11.295,4.08729691873777
11.3,4.07709648468398
11.305,3.76721467060674
11.3100000000001,3.88927206532217
11.3150000000001,4.10332081354253
11.3200000000001,4.31736956176289
11.325,4.21078190958617
11.33,4.41010900510851
11.335,4.61321239201023
11.34,4.81630211853356
11.345,4.67730865066603
11.35,4.81176655789831
11.355,4.91775135763954
11.36,5.0237361573808
11.365,4.76594508192715
11.3700000000001,4.86643323266948
11.3750000000001,4.97669718965191
11.3800000000001,5.08697480701271
11.385,4.81186583064468
11.39,5.09003881377617
11.395,5.48258475545914
11.4,5.8751170367638
11.405,5.86118476056102
11.41,5.90904279720058
11.415,5.76159993969939
11.42,5.61415708219819
11.425,5.04015525065137
11.43,5.18901928230522
11.4350000000001,5.52883614417056
11.4400000000001,5.86866666640553
11.4450000000001,5.76370160951094
11.45,6.15713975631301
11.455,6.59391567306436
11.46,7.03070525019404
11.465,7.00759086975007
11.47,7.18058705895455
11.475,7.20353047727536
11.48,7.22646023521783
11.485,6.77898120464315
11.49,6.94446713518439
11.4950000000001,7.20234556854939
11.5000000000001,7.46021034152779
11.5050000000001,7.24232511805813
11.51,7.34459099518781
11.515,7.35617240139382
11.52,7.36775380759982
11.525,6.90224650028047
11.53,7.21036982054445
11.535,7.69825868780662
11.54,8.18616121544717
11.545,8.19875087874652
11.55,8.56302807987954
11.555,8.851625348976
11.5600000000001,9.14022261808116
11.5650000000001,8.95942196665764
11.5700000000001,9.15786906319751
11.575,9.29835683594432
11.58,9.43884460869113
11.585,9.12050759375314
11.59,9.17025513164779
11.595,9.15886995961062
11.6,9.14748478757345
11.605,8.6918231307836
11.61,9.28740546758251
11.615,10.2404582659404
11.6200000000001,11.1934974039359
11.6250000000001,11.7197726621948
11.6300000000001,12.0643213157636
11.635,12.0311819006145
11.64,11.9980288250871
11.645,11.5576052297301
11.65,11.5313211362226
11.655,11.497420120905
11.66,11.4635191055875
11.665,11.0430976851389
11.67,11.1009022484209
11.675,11.2014946795511
11.68,11.3020871106813
11.6850000000001,11.0376059306798
11.6900000000001,11.1450362034442
11.6950000000001,11.2436307647653
11.7,11.3422389864647
11.705,11.0974799382093
11.71,11.2919337867544
11.715,11.5310938412853
11.72,11.7702675561945
11.725,11.687698380061
11.73,11.5622914061081
11.735,11.2038942431504
11.74,10.8454970801928
11.7450000000001,10.1865852541326
11.7500000000001,10.0648198133992
11.7550000000001,10.0729858242467
11.76,10.0811518350941
11.765,9.80928008997108
11.77,9.72941491421622
11.775,9.58409262114736
11.78,9.43878398845685
11.785,9.0327806955253
11.79,8.84210029432107
11.795,8.61237376386882
11.8,8.38264723341653
11.805,7.91006649683528
11.8100000000001,7.98722544205642
11.8150000000001,8.2387479905489
11.8200000000001,8.4902705390414
11.825,8.51475759952269
11.83,8.44570047067597
11.835,8.1737598283642
11.84,7.90181918605241
11.845,7.4161209434759
11.85,7.25830949090377
11.855,7.1613073408807
11.86,7.06431885123596
11.865,6.76392732810825
11.8700000000001,6.84180899141854
11.8750000000001,7.01891985230163
11.8800000000001,7.19603071318477
11.885,7.17695122034844
11.89,7.27885135770802
11.895,7.33105491175335
11.9,7.38327212617704
11.905,7.24323317584317
11.91,7.23917531757892
11.915,7.19879549488177
11.92,7.15841567218464
11.925,6.92664028856539
11.93,6.66235227096713
11.9350000000001,6.26252630639421
11.9400000000001,5.86268668144527
11.9450000000001,5.26945708033661
11.95,5.18736317230224
11.955,5.29810154134605
11.96,5.40883991038987
11.965,5.32168037842174
11.97,5.18686559062392
11.975,4.90670475275047
11.98,4.62654391487705
11.985,4.14180525098338
11.99,4.04264019554563
11.9950000000001,4.05663220604576
12.0000000000001,4.07063787692175
12.0050000000001,3.87155530607168
12.01,3.7665897524631
12.015,3.5949983949036
12.02,3.42342069772243
12.025,3.02868705997861
12.03,2.8195776104055
12.035,2.59391498619721
12.04,2.36825236198892
12.045,1.9080547020607
12.05,1.97460799617975
12.055,2.22425222550782
12.0600000000001,2.47388279446302
12.0650000000001,2.47647908151173
12.0700000000001,2.58478996884629
12.075,2.6154238347788
12.08,2.64605770071136
12.085,2.41624279321294
12.09,2.60530272011082
12.095,2.89799091768548
12.1,3.1906654548818
12.105,3.20876638744358
12.11,3.27478401623822
12.115,3.21263306754339
12.1200000000001,3.150482118851
12.1250000000001,2.79909997956286
12.1300000000001,2.47795891789023
12.135,2.00949301643348
12.14,1.54102711497674
12.145,0.768371908644321
12.15,0.71985886370894
12.155,0.933583184990004
12.16,1.14730750627107
12.165,1.0417751253674
12.17,1.26276261296182
12.175,1.49722686391687
12.18,1.73167745449361
12.1850000000001,1.63198153050128
12.1900000000001,1.81212197207001
12.1950000000001,1.96848290348295
12.2,2.12485749527423
12.205,1.93259191107139
12.21,1.97751977900836
12.215,1.96398973843091
12.22,1.95045969785346
12.225,1.57461544256351
12.23,1.6530542413545
12.235,1.79517425179784
12.24,1.93730792261957
12.2450000000001,1.70462813255338
12.2500000000001,1.84215241956549
12.2550000000001,1.98444662112371
12.26,2.12672716230356
12.265,1.88340254370119
12.27,2.1263797750811
12.275,2.43655008200554
12.28,2.74673404930831
12.285,2.66257021469123
12.29,2.91859625419476
12.295,3.14723788550278
12.3,3.37586585643249
12.305,3.20357538346077
12.3100000000001,3.32011475020188
12.3150000000001,3.37308021629999
12.3200000000001,3.42603202201979
12.325,3.07335255331085
12.33,3.23422222928633
12.335,3.46295950247322
12.34,3.69171043603845
12.345,3.51164722702174
12.35,3.62058884458575
12.355,3.65921261012424
12.36,3.69785003604104
12.365,3.32570622489495
12.3700000000001,3.47159845821231
12.3750000000001,3.6833285403384
12.3800000000001,3.89505862246447
12.385,3.69505124104386
12.39,3.91704284415683
12.395,4.1457954955145
12.4,4.37455497706136
12.405,4.19166578752072
12.41,4.2847084929126
12.415,4.29589534710007
12.42,4.30708903147671
12.425,3.90909291286705
12.43,3.94816636241385
12.4350000000001,4.00256447700139
12.4400000000001,4.05696259158367
12.4450000000001,3.71188343217941
12.45,3.73325635492289
12.455,3.72887033111549
12.46,3.72449113749723
12.465,3.33806531265434
12.47,3.46292723388627
12.475,3.65517070514013
12.48,3.84741417639399
12.485,3.68008916898167
12.49,3.68401082589344
12.4950000000001,3.56089535663874
12.5000000000001,3.43777988738136
12.5050000000001,2.98068182808868
12.51,2.86676423934994
12.515,2.74298619756519
12.52,2.61920815578045
12.525,2.1888980542347
12.53,2.17741909205575
12.535,2.21706892301941
12.54,2.25671875398308
12.545,2.01842086686225
12.55,1.99700546845649
12.555,1.92156978511634
12.5600000000001,1.84613410177849
12.5650000000001,1.52202489113652
12.5700000000001,1.62882274411227
12.575,1.82778690827742
12.58,2.02675107244261
12.585,2.00673937181718
12.59,2.12181364169779
12.595,2.16845403562519
12.6,2.21508759936342
12.605,2.07271616838905
12.61,2.03368660977799
12.615,1.92499623718596
12.6200000000001,1.81630586459484
12.6250000000001,1.54874529190832
12.6300000000001,1.55474768390218
12.635,1.61169645700723
12.64,1.66864523011228
12.645,1.59698154114597
12.65,1.64015958398506
12.655,1.65681524486099
12.66,1.67347090573694
12.665,1.59183331426725
12.67,1.6731915404374
12.675,1.77526051717546
12.68,1.87732949391348
12.6850000000001,1.91148589973635
12.6900000000001,1.97958007090454
12.6950000000001,2.00891418956695
12.7,2.03824147804018
12.705,2.03007102797005
12.71,2.03237100588423
12.715,2.00006592741125
12.72,1.96776084893828
12.725,1.92838652467434
12.73,1.88076694285187
12.735,1.80558010579751
12.74,1.7304000989323
12.7450000000001,1.67858616921694
12.7500000000001,1.66942790916508
12.7550000000001,1.68171369326836
12.76,1.69399264718248
12.765,1.76007300118878
12.77,1.76185525594722
12.775,1.73898082332544
12.78,1.71610639070365
12.785,1.77744819054813
12.79,1.76822983147358
12.795,1.74892754259538
12.8,1.72961842352798
12.805,1.82490621835508
12.8100000000001,1.78433227356461
12.8150000000001,1.71263887931474
12.8200000000001,1.64094548506489
12.825,1.71418870500271
12.83,1.63679777567244
12.835,1.53768961240604
12.84,1.43858827932879
12.845,1.5147017890299
12.85,1.44191862207376
12.855,1.3667502611668
12.86,1.291588730449
12.865,1.42185196920852
12.8700000000001,1.39130210407139
12.8750000000001,1.3694263330125
12.8800000000001,1.34755056195361
12.885,1.56122069461178
12.89,1.46910891815585
12.895,1.31654745188749
12.9,1.16399281580827
12.905,1.27696178371332
12.91,1.21905552877671
12.915,1.20009102958369
12.92,1.18113336057985
12.925,1.45746525996316
12.93,1.38117080086266
12.9350000000001,1.2524193135289
12.9400000000001,1.12366099601077
12.9450000000001,1.31957572068922
12.95,1.18560664058705
12.955,1.03080130336934
12.96,0.876002796340782
12.965,1.07407235240259
12.97,0.867030920314727
12.975,0.611538132449276
12.98,0.356052174772971
12.985,0.4762676025824
12.99,0.263301673250523
12.9950000000001,0.0621909046540271
13.0000000000001,-0.138919863935917
13.0050000000001,0.0503078483511971
13.01,-0.0289535446481636
13.015,-0.0436545012136183
13.02,-0.058355457779073
13.025,0.326058859615985
13.03,0.214681301235471
13.035,0.0397933411488583
13.04,-0.135087788748597
13.045,0.0942211858678171
13.05,-0.101162468675147
13.055,-0.311936311637213
13.0600000000001,-0.522716984795446
13.0650000000001,-0.326616458899852
13.0700000000001,-0.40262718078748
13.075,-0.399110312471298
13.08,-0.395600274344298
13.085,0.0158086610158632
13.09,0.0277026925617572
13.095,0.0440210627850592
13.1,0.0603394330083612
13.105,0.484194700438801
13.11,0.391698777330666
13.115,0.233911917987969
13.1200000000001,0.0761113982605197
13.1250000000001,0.324058266184077
13.1300000000001,0.134504717643198
13.135,-0.073093084606456
13.14,-0.280690886856161
13.145,-0.0860861696404449
13.15,-0.230039270533999
13.155,-0.333531148247992
13.16,-0.437036686340325
13.165,-0.143954120465038
13.17,-0.249863695293784
13.175,-0.353840507779826
13.18,-0.457830980644259
13.1850000000001,-0.1730334255789
13.1900000000001,-0.289506164296171
13.1950000000001,-0.408789443304027
13.2,-0.528072722311858
13.205,-0.268430766545722
13.21,-0.301164466471502
13.215,-0.275866041126783
13.22,-0.250567615782065
13.225,0.142085703882645
13.23,-0.0156297892063432
13.235,-0.276581639358334
13.24,-0.537519829131984
13.2450000000001,-0.443971200989148
13.2500000000001,-0.66447776353055
13.2550000000001,-0.852913351511484
13.26,-1.04133527911408
13.265,-0.889094691673116
13.27,-0.996206272947187
13.275,-1.04602974529295
13.28,-1.09586687801705
13.285,-0.819494175981347
13.29,-0.938038654866764
13.295,-1.08921886568958
13.3,-1.24041273689076
13.305,-1.08021828383103
13.3100000000001,-1.28285434441899
13.3150000000001,-1.50754114989171
13.3200000000001,-1.73222795536438
13.325,-1.66042990934518
13.33,-1.77005345190636
13.335,-1.8014284778436
13.34,-1.83280350378086
13.345,-1.58247420759011
13.35,-1.53910391187927
13.355,-1.44187989475167
13.36,-1.34465587762407
13.365,-0.980111916760508
13.3700000000001,-1.01211393521691
13.3750000000001,-1.1132047702861
13.3800000000001,-1.21430926573358
13.385,-1.06193178070357
13.39,-1.20825483227808
13.395,-1.37346415280552
13.4,-1.53867347333297
13.405,-1.46351477658936
13.41,-1.55023913932237
13.415,-1.58186678820598
13.42,-1.61349443708956
13.425,-1.41689814504633
13.43,-1.3810131676335
13.4350000000001,-1.29718991415912
13.4400000000001,-1.21336666068309
13.4450000000001,-0.912316070843972
13.45,-0.795156888377885
13.455,-0.651340548808849
13.46,-0.507524209239787
13.465,-0.156056458523997
13.47,-0.0409876228707523
13.475,0.062544209272615
13.48,0.166076041415957
13.485,0.469404567160537
13.49,0.325828800280225
13.4950000000001,0.0382804308176991
13.5000000000001,-0.24926793863928
13.5050000000001,-0.342770633776171
13.51,-0.322022910329008
13.515,-0.112278019770474
13.52,0.0974668707880611
13.525,0.497992605243392
13.53,0.487362023678208
13.535,0.346082416713076
13.54,0.204789149369603
13.545,0.253948876842767
13.55,0.145282862601911
13.555,0.0564626124950902
13.5600000000001,-0.0323439772365457
13.5650000000001,0.0720754846546851
13.5700000000001,-0.0852502029176493
13.575,-0.285488106176893
13.58,-0.485726009436137
13.585,-0.486604351201048
13.59,-0.607156944648927
13.595,-0.683447206667329
13.6,-0.759751129064121
13.605,-0.627365451560319
13.61,-0.786156624663553
13.615,-1.0002120498676
13.6200000000001,-1.21425381469811
13.6250000000001,-1.20735262025225
13.6300000000001,-1.25034136629878
13.635,-1.19779017432904
13.64,-1.1452389823593
13.645,-0.85695064137572
13.65,-0.886122803995426
13.655,-0.973348278553892
13.66,-1.06058741349065
13.665,-0.895218832163678
13.67,-0.950227572259646
13.675,-0.996004002459551
13.68,-1.0417940930378
13.6850000000001,-0.816425673569892
13.6900000000001,-0.933980401611368
13.6950000000001,-1.10585944285506
13.7,-1.27772482372041
13.705,-1.15866512707824
13.71,-1.24559343205212
13.715,-1.29333360947671
13.72,-1.34108744727969
13.725,-1.07715243249828
13.73,-1.3110702365245
13.735,-1.6694274846832
13.74,-2.02778473284195
13.7450000000001,-2.05312927783515
13.7500000000001,-2.29183205734726
13.7550000000001,-2.47141566910395
13.76,-2.65098562048227
13.765,-2.47587750864019
13.77,-2.61715565581535
13.775,-2.7484327098399
13.78,-2.87970976386447
13.785,-2.63458875310796
13.79,-2.76795621362518
13.795,-2.91561554049999
13.8,-3.06328852775317
13.805,-2.81319861850145
13.8100000000001,-2.91379695183632
13.8150000000001,-2.99893948795456
13.8200000000001,-3.08409568445119
13.825,-2.75091645466283
13.83,-2.84269782946587
13.835,-2.95083768585074
13.84,-3.05897754223563
13.845,-2.72972574455125
13.85,-2.87791395266525
13.855,-3.06163684176315
13.86,-3.24537339123935
13.865,-2.97521654961156
13.8700000000001,-3.14504665174915
13.8750000000001,-3.31643764129789
13.8800000000001,-3.48781497046829
13.885,-3.19284064348859
13.89,-3.32073445341199
13.895,-3.42996380770959
13.9,-3.53920682238554
13.905,-3.17468059547275
13.91,-3.48509137090137
13.915,-3.92091452346751
13.92,-4.35675133641194
13.925,-4.31586826604618
13.93,-4.54437532559877
13.9350000000001,-4.64999493623949
13.9400000000001,-4.75560088649528
13.9450000000001,-4.38409080246898
13.95,-4.47716384680643
13.955,-4.56293831008575
13.96,-4.64871277336506
13.965,-4.25926999495155
13.97,-4.40080234971036
13.975,-4.57473079475466
13.98,-4.74867290017728
13.985,-4.45313512280993
13.99,-4.62476249505824
13.9950000000001,-4.79155337068191
14.0000000000001,-4.95833058591996
14.0050000000001,-4.66607810779816
14.01,-4.726615294389
14.015,-4.71697182386744
14.02,-4.70732835334592
14.025,-4.25316251126162
14.03,-4.25724792172751
14.035,-4.26085160100259
14.04,-4.26446894065602
14.045,-3.8410491930219
14.05,-3.93176949987425
14.055,-4.06432733832516
14.0600000000001,-4.19689883716076
14.0650000000001,-3.92196758972868
14.0700000000001,-4.16624707479409
14.075,-4.46594672090923
14.08,-4.76563270664606
14.085,-4.67866168346847
14.09,-4.91099341223722
14.095,-5.09031756668706
14.1,-5.26962806075855
14.105,-5.0838103021795
14.11,-5.23556174068964
14.115,-5.35779221149864
14.1200000000001,-5.48002268231315
14.1250000000001,-5.25895418505896
14.1300000000001,-5.51229926270493
14.135,-5.83136924985169
14.14,-6.15042557662011
14.145,-6.14793025764267
14.15,-6.30293386023018
14.155,-6.34625836446401
14.16,-6.38958286869776
14.165,-6.13266591739614
14.17,-6.07135177183785
14.175,-5.93429064049354
14.18,-5.79722950914925
14.1850000000001,-5.38052677280816
14.1900000000001,-5.48537077833992
14.1950000000001,-5.72323981767858
14.2,-5.96112251739556
14.205,-5.9388296512484
14.21,-6.00719600617963
14.215,-5.96194977985484
14.22,-5.9167035535301
14.225,-5.62921783810167
14.23,-5.24577847152497
14.235,-4.64826267948242
14.24,-4.05074688743984
14.2450000000001,-3.22691960743405
14.2500000000001,-2.90007466971656
14.2550000000001,-2.72638646281395
14.26,-2.55268459553298
14.265,-2.16604475068777
14.27,-1.95256866874221
14.275,-1.70714625681753
14.28,-1.46172384489286
14.285,-1.01377266369893
14.29,-0.930410322983176
14.295,-0.938200507847511
14.3,-0.946004353090187
14.305,-0.758478448448837
14.3100000000001,-0.786552560924437
14.3150000000001,-0.822483160403129
14.3200000000001,-0.858413759881873
14.325,-0.702976119195173
14.33,-0.755175119841732
14.335,-0.814779188193717
14.34,-0.874396916924119
14.345,-0.743438707432775
14.35,-0.827793451339742
14.355,-0.926531153046807
14.36,-1.02526885475387
14.365,-0.931408882244916
14.3700000000001,-0.928716140828631
14.3750000000001,-0.866295261192522
14.3800000000001,-0.803874381556363
14.385,-0.544265940581962
14.39,-0.502404759108796
14.395,-0.47567168567449
14.4,-0.448938612240183
14.405,-0.218269750567636
14.41,-0.21762105698411
14.415,-0.236725471603043
14.42,-0.255829886222001
14.425,-0.0623924742485027
14.43,-0.0687652909903705
14.4350000000001,-0.072658863209102
14.4400000000001,-0.0765387750470255
14.4450000000001,0.142272800814147
14.45,-0.166745315204159
14.455,-0.66525130110302
14.46,-1.16374362662352
14.465,-1.42804242588264
14.47,-1.57313165545847
14.475,-1.51277356643234
14.48,-1.4524018170279
14.485,-1.14521435177587
14.49,-1.17382852329249
14.4950000000001,-1.26346849242024
14.5000000000001,-1.35312212192257
14.5050000000001,-1.182449921399
14.51,-1.29659885217154
14.515,-1.43360628565999
14.52,-1.57060005877012
14.525,-1.43306120838076
14.53,-1.45237211952591
14.535,-1.40951648765296
14.54,-1.36666085578003
14.545,-1.03451939180041
14.55,-0.965272058757489
14.555,-0.889023600627727
14.5600000000001,-0.812775142500357
14.5650000000001,-0.432187115333193
14.5700000000001,-0.308232947309268
14.575,-0.164638735923468
14.58,-0.0210445245375917
14.585,0.44202495508641
14.59,0.649576775158821
14.595,0.886461256902889
14.6,1.12333207826869
14.605,1.69467726328995
14.61,1.61297164747116
14.615,1.33082915517276
14.6200000000001,1.04871398362408
14.6250000000001,1.11556683715665
14.6300000000001,0.843450690185355
14.635,0.568609657882455
14.64,0.293741304822825
14.645,0.381637958960962
14.65,0.238306598990611
14.655,0.165697540115127
14.66,0.0931158019963239
14.665,0.395784656878021
14.67,0.284378605841054
14.675,0.142132214928628
14.68,-0.000114175983899948
14.6850000000001,0.243709045743572
14.6900000000001,0.054850701257794
14.6950000000001,-0.168535076675055
14.7,-0.391893533851122
14.705,-0.220467057000553
14.71,-0.412542066804676
14.715,-0.59106027125972
14.72,-0.769578475714814
14.725,-0.546727443783228
14.73,-0.9347715215926
14.735,-1.45258678558302
14.74,-1.97040204957339
14.7450000000001,-2.08214890703864
14.7500000000001,-2.38392226629216
14.7550000000001,-2.55870436997465
14.76,-2.73351379441382
14.765,-2.49911292529923
14.77,-2.66413162144696
14.775,-2.82517307422916
14.78,-2.98621452701135
14.785,-2.73610591251546
14.79,-2.89955584492409
14.795,-3.06561749845756
14.8,-3.23167915199102
14.805,-2.98563451176255
14.8100000000001,-3.05379610014784
14.8150000000001,-3.0637586416013
14.8200000000001,-3.07372118305476
14.825,-2.67165939301637
14.83,-2.72263767449225
14.835,-2.798228198893
14.84,-2.87379140253713
14.845,-2.53984378430393
14.85,-2.53775128454467
14.855,-2.48757048968055
14.86,-2.43738969481638
14.865,-1.98739694669639
14.8700000000001,-2.07659158595156
14.8750000000001,-2.24369311840532
14.8800000000001,-2.4107673301024
14.885,-2.19551487281885
14.89,-2.34883950080146
14.895,-2.48342241852226
14.9,-2.61800533624301
14.905,-2.39274656773086
14.91,-2.57234128559479
14.915,-2.76546410784651
14.92,-2.95861425085486
14.925,-2.81746761512621
14.93,-2.97219990616022
14.9350000000001,-3.08850512593717
14.9400000000001,-3.2047830249523
14.9450000000001,-3.01427614720719
14.95,-2.92020097805064
14.955,-2.6833045221355
14.96,-2.44638074546379
14.965,-1.93124970351906
14.97,-2.00552849917254
14.975,-2.24950202796453
14.98,-2.49347555675663
14.985,-2.48850235068005
14.99,-2.75209006454501
14.9950000000001,-3.00984176638287
15.0000000000001,-3.26762078897171
15.0050000000001,-3.30612341844641
15.01,-3.39622510114927
15.015,-3.36781354304335
15.02,-3.33937466418064
15.025,-3.12168490379527
15.03,-3.08712215785437
15.035,-3.03084333060443
15.04,-2.97459182411121
15.045,-2.75916958920002
15.05,-2.71686200608264
15.055,-2.66483322041823
15.0600000000001,-2.61280443475504
15.0650000000001,-2.43187631907415
15.0700000000001,-2.46639803985775
15.075,-2.5347258768189
15.08,-2.60305371378006
15.085,-2.57280826063954
15.09,-2.55444469447412
15.095,-2.46582642184804
15.1,-2.37720814922196
15.105,-2.22039726792248
15.11,-2.17775996553044
15.115,-2.14448846532895
15.1200000000001,-2.11121696512791
15.1250000000001,-2.04016085843791
15.1300000000001,-1.92889760513256
15.135,-1.752557255416
15.14,-1.57621690569954
15.145,-1.39252727243604
15.15,-1.43638521444693
15.155,-1.59416286228193
15.16,-1.75194051011688
15.165,-1.93280419734647
15.17,-1.92548815142168
15.175,-1.80082158234104
15.18,-1.67612769250372
15.1850000000001,-1.604955165001
15.1900000000001,-1.45557732722463
15.1950000000001,-1.27311184133496
15.2,-1.09064635544525
15.205,-0.992137554833329
15.21,-0.965678713283355
15.215,-1.01461354467511
15.22,-1.06357569682355
15.225,-1.22682057416469
15.23,-1.20842763889414
15.235,-1.13141181119822
15.24,-1.05436866274557
15.2450000000001,-1.12198892091165
15.2500000000001,-0.975690267512837
15.2550000000001,-0.769602379161258
15.26,-0.563487170053
15.265,-0.532361407480468
15.27,-0.409510015555886
15.275,-0.318449485711594
15.28,-0.227388955867302
15.285,-0.341507308690194
15.29,-0.276150847094101
15.295,-0.20811316523855
15.3,-0.140048162626268
15.305,-0.307269516542585
15.3100000000001,-0.205372828513791
15.3150000000001,-0.06512792204157
15.3200000000001,0.0751169844306505
15.325,-0.0498953357037442
15.33,0.0511407750450208
15.335,0.146632549640617
15.34,0.242124324236163
15.345,0.0425792474438381
15.35,0.0583236798317633
15.355,0.0440797930606936
15.36,0.029863227046253
15.365,-0.308787324543793
15.3700000000001,-0.245741608287305
15.3750000000001,-0.118712990021066
15.3800000000001,0.00834294900180261
15.385,-0.217284759958056
15.39,-0.0785802818954911
15.395,0.0840405596198585
15.4,0.246688721891888
15.405,0.0335945175431764
15.41,0.16182414168758
15.415,0.283236713790366
15.42,0.404649285893151
15.425,0.135511641254659
15.43,0.262240266801095
15.4350000000001,0.401061337842358
15.4400000000001,0.539909729634346
15.4450000000001,0.279274017250629
15.45,0.343309753171185
15.455,0.367813770598941
15.46,0.392317788026647
15.465,0.012228719779478
15.47,0.148028477373452
15.475,0.353693330898396
15.48,0.559358184423289
15.485,0.357670555848622
15.49,0.541570947325735
15.4950000000001,0.71405127550847
15.5000000000001,0.88650428292791
15.5050000000001,0.650621261007307
15.51,0.965741003033506
15.515,1.36711331023815
15.52,1.76848561744284
15.525,1.76182242363092
15.53,1.88709452892054
15.535,1.84651016351296
15.54,1.80595311886205
15.545,1.35913642237884
15.55,1.40620330643681
15.555,1.50477744643048
15.5600000000001,1.60335158642985
15.5650000000001,1.29924509371625
15.5700000000001,1.43759998106256
15.575,1.59773471370929
15.58,1.7578421255994
15.585,1.52089698065828
15.59,1.66869363162477
15.595,1.80568421987401
15.6,1.94270212887997
15.605,1.6904812174652
15.61,1.82884736714795
15.615,1.96333467365062
15.6200000000001,2.0978219801593
15.6250000000001,1.85296058015957
15.6300000000001,1.95646811518138
15.635,2.03547368504213
15.64,2.11450657565946
15.645,1.82569279833658
15.65,1.84558943343706
15.655,1.82305039048788
15.66,1.80053866829538
15.665,1.42310299607234
15.67,1.48162781521892
15.675,1.58104539861239
15.68,1.68046298200577
15.6850000000001,1.43880823901057
15.6900000000001,1.54260612185861
15.6950000000001,1.64072252870386
15.7,1.73883893554915
15.705,1.51039033779775
15.71,1.53479895005967
15.715,1.50630048759555
15.72,1.4777883647531
15.725,1.13756006856958
15.73,1.30761795405637
15.735,1.58785478217073
15.74,1.86810527066345
15.7450000000001,1.85154305859084
15.7500000000001,1.99269774292613
15.7550000000001,2.04146587539683
15.76,2.09024766824587
15.765,1.85701095026508
15.77,2.02387855627618
15.775,2.25272148936305
15.78,2.48155076207161
15.785,2.44282786461243
15.79,2.67300807592108
15.795,2.89535204876156
15.8,3.11768236122364
15.805,3.08635310828981
15.8100000000001,3.26696122082751
15.8150000000001,3.41421394414263
15.8200000000001,3.5614666674578
15.825,3.46818744896172
15.83,3.5751853765074
15.835,3.65018138481509
15.84,3.72516373274449
15.845,3.57181285672034
15.85,3.6993247043709
15.855,3.85101018530391
15.86,4.00270932661531
15.865,3.93708550891522
15.8700000000001,4.04118911835864
15.8750000000001,4.11011645429878
15.8800000000001,4.17904379023889
15.885,4.04027873389723
15.89,4.14510302181069
15.895,4.26568714922194
15.9,4.38627127663319
15.905,4.30704505006491
15.91,4.35814201054582
15.915,4.3628346948069
15.92,4.36752737906795
15.925,4.17820170976564
15.93,4.22811713573119
15.9350000000001,4.3016992141948
15.9400000000001,4.37528129265538
15.9450000000001,4.25812350835416
15.95,4.2576806717919
15.955,4.21089753341444
15.96,4.16410073465859
15.965,3.92697388449116
15.97,3.96229552806103
15.975,4.04661126066229
15.98,4.13092699326353
15.985,4.02212595727181
15.99,4.10456531980626
15.9950000000001,4.18754233775131
16.0000000000001,4.27051935569322
16.0050000000001,4.15432805743755
16.01,4.46312555482191
16.015,4.9109582423246
16.02,5.3587909298273
16.025,5.59815258348284
16.03,5.73249722523673
16.035,5.68446760506634
16.04,5.63642432451758
16.045,5.36769763188573
16.05,5.25052743068329
16.055,5.09924227250099
16.0600000000001,4.94795711431945
16.0650000000001,4.56123533544681
16.0700000000001,4.51760980722825
16.075,4.54739670872891
16.08,4.57716994985123
16.085,4.35466332378998
16.09,4.37377224980266
16.095,4.3965855448003
16.1,4.4193988397979
16.105,4.17139513420454
16.11,4.28623307523862
16.115,4.46733630191125
16.1200000000001,4.64842586821074
16.1250000000001,4.53893186645606
16.1300000000001,4.55138425301261
16.135,4.47461328671654
16.14,4.39782866004208
16.145,4.00973767137681
16.15,3.86539354761991
16.155,3.69298614643994
16.16,3.52056508488158
16.165,3.01550015036526
16.17,2.98268255900652
16.175,3.04634058931006
16.18,3.10999861961363
16.1850000000001,2.81933375653812
16.1900000000001,2.91005934592168
16.1950000000001,3.03000509643519
16.2,3.14995084694865
16.205,2.89385370251788
16.21,3.0634744123087
16.215,3.2758601352285
16.22,3.4882458581483
16.225,3.30321019402177
16.23,3.79294367305677
16.235,4.46175417659754
16.24,5.13055101976
16.2450000000001,5.38134028572984
16.2500000000001,5.71476426196398
16.2550000000001,5.85949008772816
16.26,6.00421591349239
16.265,5.71182329275411
16.27,5.84955900614524
16.275,5.99455124188764
16.28,6.13952981725174
16.285,5.8308472279436
16.29,5.95016231313071
16.295,6.06403276739766
16.3,6.17788956128627
16.305,5.82551764242981
16.3100000000001,5.95068990821277
16.3150000000001,6.09015405618743
16.3200000000001,6.22963186454045
16.325,5.8954087331964
16.33,6.01555609450877
16.335,6.12861037350841
16.34,6.24166465250805
16.345,5.87799904819751
16.35,6.20481925197575
16.355,6.66156240349581
16.36,7.11829189463752
16.365,7.09790535149717
16.3700000000001,7.27426911393753
16.3750000000001,7.28286230965338
16.3800000000001,7.29145550536918
16.385,6.82480413863551
16.39,7.00592156581518
16.395,7.28930397660857
16.4,7.57268638740202
16.405,7.3865752550271
16.41,7.71959136342836
16.415,8.07891193560403
16.42,8.43823250777974
16.425,8.33845508470383
16.43,8.75443924036127
16.4350000000001,9.19814009409125
16.4400000000001,9.64184094781095
16.4450000000001,9.6409238073195
16.45,9.86648622013987
16.455,9.95267044076856
16.46,10.0388683217756
16.465,9.69790617209004
16.47,9.73317282361617
16.475,9.72743958932201
16.48,9.72172001540616
16.485,9.30837475182396
16.49,9.43803891759219
16.4950000000001,9.63714678359058
16.5000000000001,9.83625464958211
16.5050000000001,9.64855524249744
16.51,9.8948485161909
16.515,10.156961533203
16.52,10.4190608898369
16.525,10.3158953900368
16.53,10.6495441242042
16.535,11.0131538869206
16.54,11.3767773100152
16.545,11.3969241801283
16.55,11.4918336729283
16.555,11.4126893009274
16.5600000000001,11.3335585893078
16.5650000000001,10.9326986470209
16.5700000000001,10.8442336629577
16.575,10.7371776393076
16.58,10.6301079552793
16.585,10.2226602119321
16.59,10.179673241238
16.595,10.1623079617534
16.6,10.1449290218906
16.605,9.84775821286734
16.61,9.68837902219097
16.615,9.43157760850652
16.6200000000001,9.17478985520072
16.6250000000001,8.65768993224713
16.6300000000001,8.46293151665548
16.635,8.29367616720822
16.64,8.1244071573826
16.645,7.71276205466995
16.65,7.50104014048903
16.655,7.25313500013711
16.66,7.00521619940687
16.665,6.53084930693403
16.67,6.26854922798272
16.675,5.98808790939303
16.68,5.70764025118164
16.6850000000001,5.21409069086525
16.6900000000001,4.99606586847756
16.6950000000001,4.8074297451706
16.7,4.61879362186361
16.705,4.227451144369
16.71,3.95018650624414
16.715,3.61360821893752
16.72,3.27702993163086
16.725,2.74494430952178
16.73,2.60155646355303
16.735,2.56955730259682
16.74,2.53757180201898
16.7450000000001,2.31399949522414
16.7500000000001,2.31134891151674
16.7550000000001,2.32393387878302
16.76,2.33650518567097
16.765,2.15830930904048
16.77,2.17097960681553
16.775,2.18322647781475
16.78,2.19548700919235
16.785,2.0149039795438
16.79,1.99128770009935
16.795,1.94744155155145
16.8,1.90358174262524
16.805,1.66232946668561
16.8100000000001,1.6704019468618
16.8150000000001,1.71229531504362
16.8200000000001,1.75420234360381
16.825,1.59195501787232
16.83,1.67012811041478
16.835,1.77403971201257
16.84,1.87796497398866
16.845,1.76914350369718
16.85,1.76460627418665
16.855,1.70023882123675
16.86,1.63587136828687
16.865,1.34863484271947
16.8700000000001,1.38465982853133
16.8750000000001,1.48687415676905
16.8800000000001,1.58908848500676
16.885,1.45695902282134
16.89,1.60518359988476
16.895,1.78782356030164
16.9,1.97044986034017
16.905,1.90619214263944
16.91,2.00635668450297
16.915,2.06464603271567
16.92,2.12294904130671
16.925,1.92087157835852
16.93,1.94097343043084
16.9350000000001,1.94628776490883
16.9400000000001,1.95158843900547
16.9450000000001,1.68232916884592
16.95,1.70093734922955
16.955,1.73600406171576
16.96,1.77107077420197
16.965,1.5168653149598
16.97,1.41175708345833
16.975,1.23150515971359
16.98,1.05126689634716
16.985,0.566743705456684
16.99,0.555628223977516
16.9950000000001,0.654762268768764
17.0000000000001,0.753896313555406
17.0050000000001,0.533650712752251
17.01,0.54785103429711
17.015,0.520237070676367
17.02,0.492609446677284
17.025,0.130685043941122
17.03,0.163719074091238
17.035,0.242010812109443
17.04,0.320302550127621
17.045,0.0498038479899542
17.05,0.170960690950614
17.055,0.326457626633332
17.0600000000001,0.481954562321825
17.0650000000001,0.274932377616972
17.0700000000001,0.352586102091251
17.075,0.391839875653059
17.08,0.431079988836527
17.085,0.0953290562079555
17.09,0.259001187104274
17.095,0.504639740234884
17.1,0.750278293365468
17.105,0.610147762173731
17.11,0.872937692176769
17.115,1.15243356819417
17.1200000000001,1.43194310459751
17.1250000000001,1.31696823529002
17.1300000000001,1.36002866401534
17.135,1.26677659843187
17.14,1.17352453284837
17.145,0.679203759201723
17.15,0.72174423936387
17.155,0.849490157722757
17.16,0.977249736460035
17.165,0.699255097363509
17.17,0.828501010224365
17.175,0.961441304057862
17.18,1.09438159789136
17.1850000000001,0.81842578687898
17.1900000000001,0.916893803083465
17.1950000000001,0.996616593711743
17.2,1.07633938433999
17.205,0.745219466202823
17.21,0.864725394163919
17.215,1.00920873572173
17.22,1.15369207727956
17.225,0.886390143966468
17.23,1.00194800545522
17.235,1.10076804201904
17.24,1.19958807858286
17.2450000000001,0.886711632740788
17.2500000000001,1.00688529166062
17.2550000000001,1.13978632186767
17.26,1.27268735207472
17.265,0.996316617025435
17.27,1.19924360926957
17.275,1.44262996142154
17.28,1.68601631357353
17.285,1.52976829738806
17.29,1.77568681686456
17.295,2.01736389507349
17.3,2.25903414309327
17.305,2.11845285421327
17.3100000000001,2.50837426709491
17.3150000000001,2.9766227326413
17.3200000000001,3.44486436799853
17.325,3.55330529825784
17.33,3.71931500051044
17.335,3.69101466979843
17.34,3.66271433908644
17.345,3.3001718711507
17.35,3.42282425863724
17.355,3.62052327218046
17.36,3.81821545553449
17.365,3.70910920174992
17.3700000000001,3.74498153682343
17.3750000000001,3.66759587976519
17.3800000000001,3.59021022270694
17.385,3.23460363999738
17.39,3.22968935944719
17.395,3.25104103515472
17.4,3.2723995410514
17.405,3.04479765170113
17.41,3.0897946420134
17.415,3.13141659647938
17.42,3.17304538113453
17.425,2.9954182632431
17.43,3.23545000961277
17.4350000000001,3.57643960941326
17.4400000000001,3.91742920920737
17.4450000000001,4.06912694634375
17.45,4.19889091555726
17.455,4.18432924641102
17.46,4.16976757726476
17.465,3.99605567026804
17.47,3.94259618285952
17.475,3.84783936935789
17.48,3.7530757256671
17.485,3.52941275195982
17.49,3.48793250168022
17.4950000000001,3.46023967007129
17.5000000000001,3.43254000827203
17.5050000000001,3.30626705637115
17.51,3.35858704576862
17.515,3.44064524255679
17.52,3.52269660915578
17.525,3.53655536708137
17.53,3.45405440451253
17.535,3.25494050940926
17.54,3.05581978411684
17.545,2.81892128252507
17.55,2.66831056122833
17.555,2.52852544549469
17.5600000000001,2.38874715994906
17.5650000000001,2.24161276066848
17.5700000000001,2.25503730973921
17.575,2.34191064442632
17.58,2.42878397911343
17.585,2.53874335319518
17.59,2.47535003087592
17.595,2.30384536075241
17.6,2.13234752081811
17.605,2.01437104321999
17.61,1.90429322888093
17.615,1.81275478940178
17.6200000000001,1.72121634992098
17.6250000000001,1.71361410515209
17.6300000000001,1.6584074476161
17.635,1.60674025333773
17.64,1.55506622887014
17.645,1.61771591073026
17.65,1.59452757708031
17.655,1.57020162493226
17.66,1.54586884259507
17.665,1.66619946687874
17.67,1.64377534580788
17.675,1.60433410851012
17.68,1.56489970140151
17.6850000000001,1.70040692950236
17.6900000000001,1.67396945225358
17.6950000000001,1.63720218751836
17.7,1.60043492278313
17.705,1.7688192199584
17.71,1.70726543196825
17.715,1.61282390190813
17.72,1.51837554165884
17.725,1.65920670774898
17.73,1.5627918192502
17.735,1.44718515416745
17.74,1.33157848908471
17.7450000000001,1.4812222204154
17.7500000000001,1.34015261517007
17.7550000000001,1.16591374951903
17.76,0.991681714057167
17.765,1.11246603941566
17.77,1.02757140672055
17.775,0.978304672590818
17.78,0.929037938461095
17.785,1.20417103896111
17.79,1.17878555447945
17.795,1.15010670327017
17.8,1.12143468225005
17.805,1.44539849788854
17.8100000000001,1.3216098135628
17.8150000000001,1.12406274100529
17.8200000000001,0.926515668447805
17.825,1.10455386816013
17.83,1.05185979334105
17.835,1.07206630968496
17.84,1.09227282602886
17.845,1.50281099306064
17.85,1.51790161267399
17.855,1.52111456492774
17.86,1.52432751718149
17.865,1.9267172150983
17.8700000000001,1.83855709338027
17.8750000000001,1.6904640103981
17.8800000000001,1.54236409722675
17.885,1.79856357159596
17.89,1.73844052751047
17.895,1.72785474335518
17.9,1.71727578938905
17.905,2.11370097787481
17.91,2.14064138051422
17.915,2.18839916591322
17.92,2.23616378150136
17.925,2.69195706791692
17.93,2.59305505534452
17.9350000000001,2.40585052086128
17.9400000000001,2.21863915619564
17.9450000000001,2.43910812270973
17.95,2.1485435033391
17.955,1.79639474595812
17.96,1.44424598857711
17.965,1.49798805281331
17.97,1.37163030689968
17.975,1.38136436704483
17.98,1.39109842718995
17.985,1.8031852709622
17.99,1.72668801422314
17.9950000000001,1.60072819117137
18.0000000000001,1.4747683681256
18.0050000000001,1.74557423396588
18.01,1.59927703243287
18.015,1.44415567708183
18.02,1.28904798210912
18.025,1.52289223961196
18.03,1.49862135921966
18.035,1.5572204110466
18.04,1.61583312325188
18.045,2.05356231552788
18.05,1.98843443987061
18.055,1.85522439790913
18.0600000000001,1.72200069556348
18.0650000000001,1.95639143473212
18.0700000000001,1.8492054534827
18.075,1.76446936508527
18.08,1.67973327668786
18.085,1.94977087415923
18.09,1.78743345432027
18.095,1.58638248524626
18.1,1.38534517655061
18.105,1.52525725084366
18.11,1.41581762735788
18.115,1.36938876426181
18.1200000000001,1.32295990116133
18.1250000000001,1.60305506152688
18.1300000000001,1.62315941158968
18.135,1.69165211418811
18.14,1.76015847716486
18.145,2.14038101348265
18.15,1.99417086360243
18.155,1.72844479685602
18.16,1.46273239048799
18.165,1.49384634507039
18.17,1.29012400122653
18.175,1.13236294152892
18.18,0.974615542209583
18.1850000000001,1.09892763484998
18.1900000000001,0.888410784860638
18.1950000000001,0.655193108084036
18.2,0.42196177092912
18.205,0.456405547346979
18.21,0.25424979882322
18.215,0.0792732674201682
18.22,-0.0957032639829092
18.225,-0.0168426450716327
18.23,-0.130666509435936
18.235,-0.199648548458636
18.24,-0.26864424785965
18.2450000000001,-0.0969030997781094
18.2500000000001,-0.17941165248774
18.2550000000001,-0.262153108701256
18.26,-0.344908225293137
18.265,-0.199097891499686
18.27,-0.276429064913299
18.275,-0.343239057595125
18.28,-0.410062710655292
18.285,-0.259331178272212
18.29,-0.366398260519752
18.295,-0.490957581302563
18.3,-0.615503241707084
18.305,-0.532096962641372
18.3100000000001,-0.589537626442447
18.3150000000001,-0.601115166708412
18.3200000000001,-0.612706367352692
18.325,-0.424214006450618
18.33,-0.367183861474643
18.335,-0.264457980246011
18.34,-0.161732099017404
18.345,0.135285343341411
18.35,0.166378610671148
18.355,0.158127401175818
18.36,0.149876191680514
18.365,0.332610731757055
18.3700000000001,0.258051261437002
18.3750000000001,0.145858063698367
18.3800000000001,0.0336512055814184
18.385,0.112006625307825
18.39,-0.0258211074577503
18.395,-0.178691564567721
18.4,-0.331575682055981
18.405,-0.291151785654591
18.41,-0.389347087180596
18.415,-0.456491700314391
18.42,-0.523649973826527
18.425,-0.391462346222645
18.43,-0.465812583612931
18.4350000000001,-0.548075856098467
18.4400000000001,-0.630339128580873
18.4450000000001,-0.503994763432673
18.45,-0.54662675167584
18.455,-0.571113372286433
18.46,-0.595586332518713
18.465,-0.399252937262794
18.47,-0.463972185957824
18.475,-0.560025669743839
18.48,-0.65607915352988
18.485,-0.516559412842155
18.49,-0.578725990965077
18.4950000000001,-0.629461118151848
18.5000000000001,-0.680196245335388
18.5050000000001,-0.478514901551885
18.51,-0.597000011696791
18.515,-0.766023997529555
18.52,-0.935034322983979
18.525,-0.833132025199018
18.53,-0.86584636315816
18.535,-0.828185092799602
18.54,-0.790523822441095
18.545,-0.46215604062848
18.55,-0.374747426531129
18.555,-0.269436466945189
18.5600000000001,-0.164111846983021
18.5650000000001,0.252614757620481
18.5700000000001,-0.0158967479250969
18.575,-0.52010268565407
18.58,-1.02432228376141
18.585,-1.19577506550572
18.59,-1.44571935592873
18.595,-1.55652284653414
18.6,-1.66733999751783
18.605,-1.42371131171291
18.61,-1.66637146105634
18.615,-2.00073770134988
18.6200000000001,-2.33509028127295
18.6250000000001,-2.29333166435225
18.6300000000001,-2.47848099075728
18.635,-2.58746430590223
18.64,-2.69646128142554
18.645,-2.40792758687577
18.65,-2.48745149918431
18.655,-2.56214041274117
18.66,-2.6368156659197
18.665,-2.29341504000174
18.67,-2.30758326112315
18.675,-2.29789874047063
18.68,-2.28821421981813
18.6850000000001,-1.84137027153279
18.6900000000001,-2.02486797484127
18.6950000000001,-2.33514765177331
18.7,-2.645413668327
18.705,-2.50199119945178
18.71,-2.7741333862741
18.715,-3.03339149203455
18.72,-3.2926359374167
18.725,-3.08562434929705
18.73,-3.39731028701111
18.735,-3.74780623444833
18.74,-4.09830218188554
18.7450000000001,-3.97509718963498
18.7500000000001,-4.01400578996652
18.7550000000001,-3.87129387022125
18.76,-3.72856829009764
18.765,-3.1091501474205
18.77,-3.06275228729796
18.775,-3.07566899934751
18.78,-3.08859937177541
18.785,-2.6244000495429
18.79,-2.72263333079879
18.795,-2.87206184921956
18.8,-3.02149036764032
18.805,-2.69568798398994
18.8100000000001,-3.01006376085286
18.8150000000001,-3.4218163780981
18.8200000000001,-3.83356899534332
18.825,-3.77584172979856
18.83,-3.95864505598542
18.835,-4.00128678915864
18.84,-4.04392852233187
18.845,-3.62752690176688
18.85,-3.79634688917319
18.855,-4.03428111741347
18.86,-4.2722153456537
18.865,-4.06561354195286
18.8700000000001,-4.2853043614378
18.8750000000001,-4.48544706497305
18.8800000000001,-4.68558976850832
18.885,-4.45868172437767
18.89,-4.65340717696258
18.895,-4.83444919486476
18.9,-5.01549121276695
18.905,-4.78903048440783
18.91,-5.0303804476649
18.915,-5.29607593977478
18.92,-5.561785092263
18.925,-5.44079625470175
18.93,-5.61967932420408
18.9350000000001,-5.73427708206265
18.9400000000001,-5.84888850029384
18.9450000000001,-5.59835800549618
18.95,-5.75245409148324
18.955,-5.91727086348552
18.96,-6.08210129586615
18.965,-5.90360543942693
18.97,-5.94046760324647
18.975,-5.88790295689724
18.98,-5.83532465016973
18.985,-5.46118103731799
18.99,-5.41735274701068
18.9950000000001,-5.36576478276941
19.0000000000001,-5.31417681852508
19.0050000000001,-4.96234739874534
19.01,-4.93710862193669
19.015,-4.91488365444599
19.02,-4.8926450265769
19.025,-4.5907511333308
19.03,-4.60381857437128
19.035,-4.62565178166215
19.04,-4.64749864933135
19.045,-4.40916995113643
19.05,-4.41839271888587
19.055,-4.40847229044588
19.0600000000001,-4.39855186200877
19.0650000000001,-4.14637828408681
19.0700000000001,-3.99495944240299
19.075,-3.74836570037266
19.08,-3.50177195834229
19.085,-3.02883940759608
19.09,-2.81248390174565
19.095,-2.60466518214478
19.1,-2.39684646254392
19.105,-1.97606244462203
19.11,-2.00171744000585
19.115,-2.15875435724387
19.1200000000001,-2.31577761410768
19.1250000000001,-2.27025844131979
19.1300000000001,-2.37892226919094
19.135,-2.45247704122141
19.14,-2.52603181325191
19.145,-2.40425683539832
19.15,-2.4386380054324
19.155,-2.44533193096905
19.16,-2.452039516884
19.165,-2.26735154187687
19.17,-2.29151370527214
19.175,-2.3237594048431
19.18,-2.35599144403577
19.1850000000001,-2.19767486576597
19.1900000000001,-2.18081475598343
19.1950000000001,-2.13417846664437
19.2,-2.08754217730526
19.205,-1.84829455337179
19.21,-1.77441352189853
19.215,-1.68549487876567
19.22,-1.59657623563289
19.225,-1.3104700311618
19.23,-1.22781834086188
19.235,-1.15165169006026
19.24,-1.07547137888028
19.2450000000001,-0.795368939841803
19.2500000000001,-0.694259166884344
19.2550000000001,-0.582298860858845
19.26,-0.470338554833398
19.265,-0.145863742972148
19.27,-0.4444228648446
19.275,-0.993100072630417
19.28,-1.54177728041618
19.285,-1.86774934012456
19.29,-2.0489614474679
19.295,-2.01694867185469
19.3,-1.98493589624146
19.305,-1.71872959436685
19.3100000000001,-1.68404368959036
19.3150000000001,-1.65464006997355
19.3200000000001,-1.62523645035671
19.325,-1.34903077527063
19.33,-1.19363607367427
19.335,-0.970582625909296
19.34,-0.747542838522714
19.345,-0.264190881488554
19.35,-0.0268915612724794
19.355,0.210846795185869
19.36,0.448585151644268
19.365,0.960842471223768
19.3700000000001,1.2279614871006
19.3750000000001,1.50412652858309
19.3800000000001,1.78030523044391
19.385,2.34572878327638
19.39,2.3408359025087
19.395,2.15942528573473
19.4,1.97802832933908
19.405,2.10094362122422
19.41,1.85211285060848
19.415,1.5540731169607
19.42,1.25603338331298
19.425,1.2774552575251
19.43,1.18985293922576
19.4350000000001,1.21875439553305
19.4400000000001,1.24766951222191
19.4450000000001,1.61100435105299
19.45,1.63818047476471
19.455,1.65536469659406
19.46,1.67254891842338
19.465,2.03870116532702
19.47,1.91445274106215
19.475,1.6971527343441
19.48,1.47985272762596
19.485,1.62529040734896
19.49,1.3730235885684
19.4950000000001,1.09172457839235
19.5000000000001,0.810398247466896
19.5050000000001,0.904322509541995
19.51,0.806430964433521
19.515,0.810490886958591
19.52,0.814550809483661
19.525,1.2046530238978
19.53,1.0384088238088
19.535,0.764114145141062
19.54,0.489792145716692
19.545,0.61028240107574
19.55,0.39763841543423
19.555,0.216572546129501
19.5600000000001,0.0355066768182589
19.5650000000001,0.255810043900159
19.5700000000001,0.183285832674993
19.575,0.171581608081809
19.58,0.159877383488574
19.585,0.554241565430989
19.59,0.420648367563058
19.595,0.211517184757155
19.6,0.0024133227078811
19.605,0.202519754212462
19.61,0.0742574407075891
19.615,-0.0076578448645024
19.6200000000001,-0.0895458096854607
19.6250000000001,0.239688972020586
19.6300000000001,0.202206199925808
19.635,0.190025552368927
19.64,0.177872225568675
19.645,0.577797871773633
19.65,0.448021321621821
19.655,0.247506426791402
19.66,0.0470188527176635
19.665,0.258528289379094
19.67,0.0583442979151912
19.675,-0.141593444813707
19.68,-0.341503866785976
19.6850000000001,-0.131930787644561
19.6900000000001,-0.21829379475164
19.6950000000001,-0.235451948332491
19.7,-0.252637422670023
19.705,0.129989056248312
19.71,0.0823240760498855
19.715,0.0222654484399646
19.72,-0.0378204999266364
19.725,0.284474862200757
19.73,0.243521589969932
19.735,0.22437418621143
19.74,0.205199461696249
19.7450000000001,0.545921064922851
19.7500000000001,0.492355706739396
19.7550000000001,0.431646569809774
19.76,0.370964753636831
19.765,0.644552395444262
19.77,0.617213441556773
19.775,0.625024920795394
19.78,0.632836400034015
19.785,0.94745997678966
19.79,0.875196003879598
19.795,0.771581343132457
19.8,0.667939361628637
19.805,0.842531966154456
19.8100000000001,0.645572195489875
19.8150000000001,0.41000664371877
19.8200000000001,0.174413771191036
19.825,0.187822275045287
19.83,-0.0176557297109086
19.835,-0.187728145507183
19.84,-0.357800561303457
19.845,-0.308596583985591
19.85,-0.267899437492112
19.855,-0.0838156532805792
19.86,0.100268130930953
19.865,0.473657438178559
19.8700000000001,0.528569254955384
19.8750000000001,0.524330796770819
19.8800000000001,0.520092338586204
19.885,0.675024608819565
19.89,0.638838169470484
19.895,0.601570619134166
19.9,0.564303068797848
19.905,0.65593484847796
19.91,0.674040777098263
19.915,0.743194634309891
19.92,0.812321170764838
19.925,0.98004831807809
19.93,1.06778294643136
19.9350000000001,1.18467654227851
19.9400000000001,1.30157013812545
19.9450000000001,1.48662902188912
19.95,1.54748585646888
19.955,1.59304659522446
19.96,1.63860733398004
19.965,1.72195267922407
19.97,1.71091096456329
19.975,1.68425262773698
19.98,1.65759429091068
19.985,1.63825791687463
19.99,1.55028493984913
19.9950000000001,1.44390284449948
20.0000000000001,1.33752074915114
20.0050000000001,1.20802529365143
20.01,1.18274583149451
20.015,1.22395930120131
20.02,1.2651727709082
20.025,1.2528375575222
20.03,1.31077600941382
20.035,1.39682809020449
20.04,1.48285285023859
20.045,1.4849755665082
20.05,1.51579499970861
20.055,1.53185977298664
20.0600000000001,1.5479245462657
20.0650000000001,1.44965195283768
20.0700000000001,1.50399131959942
20.075,1.59922841513099
20.08,1.69449283141923
20.085,1.64509384108665
20.09,1.69486449881432
20.095,1.73561030446294
20.1,1.77635611011155
20.105,1.64216711073785
20.11,1.624712429198
20.115,1.59065392808104
20.1200000000001,1.55656810620902
20.1250000000001,1.31733072242488
20.1300000000001,1.31863388297916
20.135,1.35902462003099
20.14,1.39938803632614
20.145,1.20449241684938
20.15,1.35434150904005
20.155,1.58741908786086
20.16,1.82046934592505
20.165,1.78826237738262
20.17,1.90369336625202
20.175,1.96685780112569
20.18,2.03004955675594
20.1850000000001,1.79820446100208
20.1900000000001,1.84474639318839
20.1950000000001,1.89911357969091
20.2,1.95350808695017
20.205,1.68344128787713
20.21,1.73594713149214
20.215,1.80484732691598
20.22,1.87372020158314
20.225,1.58993674902419
20.23,1.65166153694712
20.235,1.72591836485302
20.24,1.80017519275901
20.2450000000001,1.49874429556241
20.2500000000001,1.58456923717761
20.2550000000001,1.69101342451353
20.26,1.79745761184945
20.265,1.51335158244409
20.27,1.55891715518061
20.275,1.57700076898403
20.28,1.59508438278749
20.285,1.21373853392857
20.29,1.22355327516562
20.295,1.23377534294773
20.3,1.24397008997316
20.305,0.849599072080443
20.3100000000001,0.82029870245019
20.3150000000001,0.770524296246368
20.3200000000001,0.720749890042494
20.325,0.263650322495791
20.33,0.376799146273879
20.335,0.588657288855403
20.34,0.800515431436876
20.345,0.604010223921626
20.35,0.697219970351538
20.355,0.72035113244109
20.36,0.743482294530592
20.365,0.358577955603582
20.37,0.400338861249312
20.375,0.452988442482361
20.38,0.505610702958729
20.385,0.152027953116099
20.39,0.236820952938691
20.395,0.339663968350706
20.4,0.442506983762721
20.4050000000001,0.142669366479017
20.4100000000001,0.280067000793274
20.4150000000001,0.435936273122001
20.4200000000001,0.591778224694098
20.4250000000001,0.350594940191695
20.4300000000001,0.547924049523782
20.4350000000001,0.766644818936359
20.4400000000001,0.985338267592256
20.4450000000001,0.814820216584096
20.45,0.922410264884437
20.455,0.959136909206984
20.46,0.99586355352948
20.465,0.653214170592787
20.47,0.760940419345148
20.475,0.905116348843309
20.48,1.04926495758484
20.485,0.825594219142795
20.49,0.962504771157104
20.495,1.088218648841
20.5,1.2139325265249
20.505,0.984722454178257
20.51,1.19971261872695
20.515,1.46024780570584
20.52,1.72078299268474
20.525,1.64021853251319
20.5300000000001,1.73619326015167
20.5350000000001,1.72593145787623
20.5400000000001,1.71564233484413
20.5450000000001,1.37876088645868
20.5500000000001,1.37369912552483
20.5550000000001,1.36309578886037
20.5600000000001,1.35250611257426
20.5650000000001,1.03014562143372
20.5700000000001,1.0590038197475
20.575,1.10252296818734
20.58,1.14604211662718
20.585,0.892734904116577
20.59,1.06325814032009
20.595,1.30051590560813
20.6,1.53777367089621
20.605,1.49301292535441
20.61,1.62188610072026
20.615,1.67738195596568
20.62,1.73286415083281
20.625,1.52078051515384
20.63,1.6286129364897
20.635,1.75903948386856
20.64,1.88946603124741
20.645,1.76619203209531
20.65,1.76725827296578
20.6550000000001,1.68301158994363
20.6600000000001,1.59877856729595
20.6650000000001,1.27397262170214
20.6700000000001,1.35022818664566
20.6750000000001,1.51424903052762
20.6800000000001,1.67826987440954
20.6850000000001,1.61391651320294
20.6900000000001,1.71887449300587
20.6950000000001,1.78137804382071
20.7,1.84389525501392
20.705,1.68906218643895
20.71,1.88245052160466
20.715,2.14722703153733
20.72,2.41198988109166
20.725,2.46903301760757
20.73,2.83669223769524
20.735,3.25991572656413
20.74,3.68312555505472
20.745,3.90652502956573
20.75,4.03188552712427
20.755,3.97517129229071
20.76,3.91847071783538
20.765,3.66773812943841
20.77,3.7128572408575
20.775,3.81514665275425
20.7800000000001,3.91744972503617
20.7850000000001,3.82901293454948
20.7900000000001,3.80570154366874
20.7950000000001,3.70562917966909
20.8000000000001,3.60554315529105
20.8050000000001,3.31514073987983
20.8100000000001,3.4344267856219
20.8150000000001,3.68407435562668
20.8200000000001,3.93372192563143
20.825,3.99029370817828
20.83,4.38960931422083
20.835,4.87967312225043
20.84,5.36975059065837
20.845,5.66067340324708
20.85,5.88739070177005
20.855,5.96090790197173
20.86,6.03442510217346
20.865,5.89949858928471
20.87,5.89021574779825
20.875,5.83714202443352
20.88,5.78406830106881
20.885,5.5103384863777
20.89,5.28009027250189
20.895,4.95163312403432
20.9,4.62318963594507
20.9050000000001,4.05930952716304
20.9100000000001,3.93709016843976
20.9150000000001,3.94646501521715
20.9200000000001,3.95582620161617
20.9250000000001,3.71292118120994
20.9300000000001,3.75426304537937
20.9350000000001,3.82467259371828
20.9400000000001,3.89508214205717
20.9450000000001,3.69470201056175
20.95,3.79356513468274
20.955,3.9204092472152
20.96,4.04725335974766
20.965,3.8835139042311
20.97,3.9451664080009
20.975,3.97979259952135
20.98,4.0144187910418
20.985,3.73775228094976
20.99,3.90656017937102
20.995,4.16759731264495
21,4.42862078554051
21.005,4.35700038547812
21.01,4.3278927570802
21.015,4.13877530588653
21.02,3.94965785469285
21.025,3.40621751011562
21.0300000000001,3.62815508868189
21.0350000000001,4.10768699871326
21.0400000000001,4.58721890874469
21.0450000000001,4.6907215842102
21.0500000000001,4.94428181361118
21.0550000000001,5.07625216892756
21.0600000000001,5.20822252424393
21.0650000000001,4.94277149251397
21.0700000000001,5.1993751659198
21.075,5.54287687198142
21.08,5.88637857804306
21.085,5.81188636727826
21.09,6.16289603557545
21.095,6.53062791317052
21.1,6.89835979076556
21.105,6.8289868822365
21.11,7.24450189453576
21.115,7.69981063728816
21.12,8.15513304041892
21.125,8.15678061849908
21.13,8.26564549788515
21.135,8.17817962251671
21.14,8.09070008676988
21.145,7.53699183827801
21.15,7.62631849091793
21.1550000000001,7.82833270599662
21.1600000000001,8.03036058143848
21.1650000000001,7.75867385680491
21.1700000000001,8.0582461616282
21.1750000000001,8.42031931173423
21.1800000000001,8.78239246184021
21.1850000000001,8.66777304939268
21.1900000000001,9.01240236251647
21.1950000000001,9.34845245310898
21.2,9.68448888332321
21.205,9.54342293963367
21.21,9.75207845503957
21.215,9.88519303915461
21.22,10.0182939628913
21.225,9.67612300342179
21.23,9.75941098792777
21.235,9.81193603126691
21.24,9.8644610746061
21.245,9.44739695212857
21.25,9.44983764148563
21.255,9.41910594417796
21.26,9.38836058649197
21.265,8.89836696939267
21.27,8.9605304010859
21.275,9.07181904888005
21.2800000000001,9.18310769668715
21.2850000000001,8.84957344459506
21.2900000000001,8.89824772097225
21.2950000000001,8.90107958805471
21.3000000000001,8.90392511551546
21.3050000000001,8.47937838585183
21.3100000000001,8.49339402044386
21.3150000000001,8.50368443728545
21.3200000000001,8.51397485412699
21.325,8.11639369449209
21.33,8.10821560768217
21.335,8.07746331586427
21.34,8.04671102404635
21.345,7.62887825158546
21.35,7.62200885028538
21.355,7.61699271956045
21.36,7.61196292845717
21.365,7.24139507335316
21.37,7.22191060014999
21.375,7.18099489848229
21.38,7.1400791968146
21.385,6.75544105535524
21.39,6.63771270664582
21.395,6.4612823718712
21.4,6.28486569747487
21.4050000000001,5.78644658485127
21.4100000000001,5.77628179604225
21.4150000000001,5.85209756557302
21.4200000000001,5.92791333510381
21.4250000000001,5.70309149812729
21.4300000000001,5.73019463388353
21.4350000000001,5.71562290693277
21.4400000000001,5.701051179982
21.4450000000001,5.40644169706066
21.45,5.37492386657367
21.455,5.32106137556758
21.46,5.26719888456148
21.465,4.95279199747606
21.47,4.95055343615412
21.475,4.96740739495894
21.48,4.98427501414205
21.485,4.75857529514138
21.49,4.7552942495664
21.495,4.72931940480791
21.5,4.70334456004943
21.505,4.4507713593866
21.51,4.43460330568788
21.515,4.41479952037172
21.52,4.39499573505556
21.525,4.1619944249866
21.5300000000001,4.09349477995712
21.5350000000001,3.98807099156516
21.5400000000001,3.88264720317324
21.5450000000001,3.57448973983699
21.5500000000001,3.44951432953615
21.5550000000001,3.30668492956259
21.5600000000001,3.16385552958903
21.5650000000001,2.82555977594807
21.5700000000001,2.64908786539877
21.575,2.4483042005103
21.58,2.24752053562182
21.585,1.85525934754121
21.59,1.68691821365282
21.595,1.53547932678433
21.6,1.38405410029418
21.605,1.04201195444731
21.61,1.02565081483092
21.615,1.08911053015132
21.62,1.15257024547171
21.625,1.02343228657606
21.63,1.09826801399673
21.635,1.18106403078984
21.64,1.26386004758292
21.645,1.14952314455107
21.65,1.18084783363266
21.6550000000001,1.18424960546401
21.6600000000001,1.18763771691252
21.6650000000001,0.987199323149452
21.6700000000001,0.975500499206334
21.6750000000001,0.958831737657574
21.6800000000001,0.942162976108814
21.6850000000001,0.713088991750997
21.6900000000001,0.669540868025123
21.6950000000001,0.615101111197056
21.7,0.560675014747329
21.705,0.283707694760247
21.71,0.322139781880506
21.715,0.421799614494806
21.72,0.521459447109056
21.725,0.38715797989374
21.73,0.576011310366075
21.735,0.824726631434437
21.74,1.07342829212443
21.745,1.07560110491199
21.75,1.20388545389153
21.755,1.2680282834339
21.76,1.33217111297623
21.765,1.13630230119455
21.77,1.18598871316694
21.775,1.23508804841172
21.7800000000001,1.28418738366356
21.7850000000001,1.05909560486735
21.7900000000001,1.11453583239187
21.7950000000001,1.1821860165502
21.8000000000001,1.24984986108685
21.8050000000001,1.02861036411029
21.8100000000001,1.06351125166289
21.8150000000001,1.08770089370874
21.8200000000001,1.1118768753763
21.825,0.832150420113261
21.83,0.961387160644275
21.835,1.16201798677929
21.84,1.36264881291434
21.845,1.24424150291806
21.85,1.49831356719934
21.855,1.79312947092369
21.86,2.0879590350264
21.865,2.04879234871546
21.87,2.19119176382684
21.875,2.25186499868725
21.88,2.31255189392603
21.885,2.02470789619737
21.89,2.13821909113671
21.895,2.29175575874725
21.9,2.44529242635779
21.9050000000001,2.23658318115894
21.9100000000001,2.41256281395143
21.9150000000001,2.61006892148763
21.9200000000001,2.8075613686455
21.9250000000001,2.63028133604479
21.9300000000001,2.77883315899727
21.9350000000001,2.90572867309761
21.9400000000001,3.0326105268196
21.9450000000001,2.77392820189438
21.95,2.84436889471428
21.955,2.88767984634141
21.96,2.93100445834686
21.965,2.58000858918913
21.97,2.74511754523703
21.975,2.98781231437622
21.98,3.23050708351543
21.985,3.0723107295099
21.99,3.26046236790068
21.995,3.42008312493426
22,3.57970388196782
22.005,3.33376166646435
22.01,3.51153268472214
22.015,3.70287802420314
22.02,3.89423702406248
22.025,3.67685018323159
22.0300000000001,3.77209885158939
22.0350000000001,3.81208011934736
22.0400000000001,3.85207504748367
22.0450000000001,3.48138436120544
22.0500000000001,3.49444296858848
22.0550000000001,3.49266268517466
22.0600000000001,3.49087557157164
22.0650000000001,3.0774671076378
22.0700000000001,3.12104124834128
22.075,3.19213066992599
22.08,3.2632269216999
22.085,2.92277695522384
22.09,2.9616236735653
22.095,2.98125777826715
22.1,3.00089188296898
22.105,2.61133618468451
22.11,2.6422385206248
22.115,2.67843756553512
22.12,2.71463661044544
22.125,2.35115347569414
22.13,2.39603612967603
22.135,2.44043310694417
22.14,2.4848300842123
22.145,2.14683209060811
22.15,2.20128363808838
22.1550000000001,2.25142990768645
22.1600000000001,2.30158300746391
22.1650000000001,1.99173049646829
22.1700000000001,2.09774756631057
22.1750000000001,2.22365438400532
22.1800000000001,2.34956120170009
22.1850000000001,2.14098682555015
22.1900000000001,2.16105390049897
22.1950000000001,2.10306093728767
22.2,2.04506114388725
22.205,1.68000336615971
22.21,1.64694727722426
22.215,1.61241771470405
22.22,1.57788815218381
22.225,1.26486445644549
22.23,1.16787945046762
22.235,1.01679588053462
22.24,0.865712310601584
22.245,0.465401968043983
22.25,0.348887622012611
22.255,0.235523786002125
22.26,0.122159949991639
22.265,-0.210746656510554
22.27,-0.238669833141301
22.275,-0.233476803469856
22.2800000000001,-0.228283773793348
22.2850000000001,-0.412655814346462
22.2900000000001,-0.365243144269474
22.2950000000001,-0.310548285697253
22.3000000000001,-0.255853427125007
22.3050000000001,-0.360588844159211
22.3100000000001,-0.33856526569423
22.3150000000001,-0.35385269392517
22.3200000000001,-0.369146952345241
22.325,-0.513620578537777
22.33,-0.548658898248707
22.335,-0.613402152895133
22.34,-0.678145407541572
22.345,-0.84174882023475
22.35,-0.865958061301496
22.355,-0.884102322938378
22.36,-0.902246584575259
22.365,-0.988877153019846
22.37,-0.993387534570237
22.375,-1.007836708794
22.38,-1.02229271320691
22.385,-1.07481336186432
22.39,-1.07137215631159
22.395,-1.07537458979528
22.4,-1.07937019308981
22.4050000000001,-1.09100194787562
22.4100000000001,-1.02434856107621
22.4150000000001,-0.933793747745331
22.4200000000001,-0.843245764603646
22.4250000000001,-0.729891779823263
22.4300000000001,-0.649544620344686
22.4350000000001,-0.593335522332809
22.4400000000001,-0.537133254510101
22.4450000000001,-0.427696492296315
22.45,-0.376516642742155
22.455,-0.34640750025579
22.46,-0.316291527580254
22.465,-0.20253305832873
22.47,-0.160780967317383
22.475,-0.130173271400129
22.48,-0.0995724056720589
22.485,0.0450584682493872
22.49,0.0425358631285948
22.495,0.00229725145414291
22.5,-0.037948190409479
22.505,0.0661692460243013
22.51,0.144019313601895
22.515,0.273985836438494
22.52,0.403952359275079
22.525,0.708573649378086
22.5300000000001,0.782845005969779
22.5350000000001,0.806052026245645
22.5400000000001,0.829252216332366
22.5450000000001,1.05731710038445
22.5500000000001,1.09043481767178
22.5550000000001,1.1114953965239
22.5600000000001,1.13255597537603
22.5650000000001,1.38860238243328
22.5700000000001,1.39197731012182
22.575,1.36696813474828
22.58,1.34195895937477
22.585,1.58191331247354
22.59,1.59276851539117
22.595,1.60712002845575
22.6,1.62147154152034
22.605,1.93055937764932
22.61,1.95680237338415
22.615,1.9724362064974
22.62,1.9880700396107
22.625,2.32781683940859
22.63,2.36730046920819
22.635,2.40350169462841
22.64,2.43970292004864
22.645,2.82827360474982
22.65,2.85242529559464
22.6550000000001,2.8526330234684
22.6600000000001,2.85284758153937
22.6650000000001,3.22844250620505
22.6700000000001,3.24379306388354
22.6750000000001,3.25446291287635
22.6800000000001,3.26513276186917
22.6850000000001,3.66599765776648
22.6900000000001,3.62294089080845
22.6950000000001,3.53918489816729
22.7,3.45542207533701
22.705,3.77074720571055
22.71,3.72829413638971
22.715,3.70509127282198
22.72,3.68188840925422
22.725,4.062902970957
22.73,3.96477692975641
22.735,3.81911026709012
22.74,3.67345043461301
22.745,3.93471961250691
22.75,3.66379288749705
22.755,3.31687264998614
22.76,2.9699592426644
22.765,3.03100620427835
22.77,2.8324570579826
22.775,2.7214024308806
22.7800000000001,2.61034097357762
22.7850000000001,2.90688471538533
22.7900000000001,2.79455378737218
22.7950000000001,2.68168403506916
22.8000000000001,2.56880745257701
22.8050000000001,2.86173972943198
22.8100000000001,2.71888308434024
22.8150000000001,2.5592964700535
22.8200000000001,2.39970985576676
22.825,2.64235308170209
22.83,2.55205933789472
22.835,2.50501565356649
22.84,2.45797196923823
22.845,2.80751638887759
22.85,2.75831096798593
22.855,2.71117167034674
22.86,2.66403237270758
22.865,3.00568110300385
22.87,2.90703180076954
22.875,2.78244828601928
22.88,2.65786477126905
22.885,2.91222015167113
22.89,2.84613833958988
22.895,2.82061324173138
22.9,2.79510180425121
22.9050000000001,3.13699990259516
22.9100000000001,3.09752768766414
22.9150000000001,3.05659026137851
22.9200000000001,3.01566649547121
22.9250000000001,3.32932517013596
22.9300000000001,3.32378128580208
22.9350000000001,3.34687701236654
22.9400000000001,3.36995907855266
22.9450000000001,3.73385392394405
22.95,3.71591415452844
22.955,3.68179672839397
22.96,3.6476793022595
22.965,3.93994929580322
22.97,3.83380066303736
22.975,3.69347022565583
22.98,3.55312612789593
22.985,3.72442990158538
22.99,3.53630011664263
22.995,3.32856245371692
23,3.12082479079119
23.005,3.20988616805922
23.01,2.98597741761682
23.015,2.76128380652902
23.02,2.53659019544121
23.025,2.59398339707494
23.0300000000001,2.45155200380616
23.0350000000001,2.36667262516622
23.0400000000001,2.28179324652627
23.0450000000001,2.46465728335085
23.0500000000001,2.38394220626052
23.0550000000001,2.31421223685374
23.0600000000001,2.24448226744697
23.0650000000001,2.42869873138129
23.0700000000001,2.36462987669523
23.075,2.3121017908798
23.08,2.25956004468608
23.085,2.44794639127534
23.09,2.08252128718955
23.095,1.53911011633741
23.1,0.995712605863587
23.105,0.681140092963555
23.11,0.455953395764612
23.115,0.426805129157833
23.12,0.397670522929421
23.125,0.586418951224415
23.13,0.503714552953577
23.135,0.395697977638067
23.14,0.287695062700872
23.145,0.388053898584112
23.15,0.329970604374459
23.1550000000001,0.30717104373791
23.1600000000001,0.284371483106602
23.1650000000001,0.462133597263523
23.1700000000001,0.434083597238437
23.1750000000001,0.407554760195593
23.1800000000001,0.381025923152723
23.1850000000001,0.549321401995297
23.1900000000001,0.33816981848953
23.1950000000001,0.0208554428899956
23.2,-0.296458932709539
23.205,-0.422186502090191
23.21,-0.537040103288658
23.215,-0.529831149039252
23.22,-0.522622194789845
23.225,-0.324195264536786
23.23,-0.197869447980373
23.235,-0.000620404785691794
23.24,0.196628638409015
23.245,0.587855054032083
23.25,0.599778860159209
23.255,0.500112245390103
23.26,0.400445630621023
23.265,0.500794275506546
23.27,0.374668228030491
23.275,0.229246088831474
23.2800000000001,0.083837610002935
23.2850000000001,0.147678806594743
23.2900000000001,0.0675443103176919
23.2950000000001,0.0206682908307281
23.3000000000001,-0.0262077286562102
23.3050000000001,0.148310003613619
23.3100000000001,0.100469112174999
23.3150000000001,0.0448367550087317
23.3200000000001,-0.0107819417791959
23.325,0.169650699148517
23.33,0.0984568054984449
23.335,0.00932570444731849
23.34,-0.0798053966038588
23.345,0.0838624639055013
23.35,-0.0558033412347056
23.355,-0.235386817946235
23.36,-0.414983955036104
23.365,-0.323367940563107
23.37,-0.303568271688317
23.375,-0.176397222018102
23.38,-0.0492398327262269
23.385,0.368801652938151
23.39,0.252105980611737
23.395,-0.0209556865575705
23.4,-0.294017353726878
23.4050000000001,-0.255595073999748
23.4100000000001,-0.42501337818678
23.4150000000001,-0.545153717275243
23.4200000000001,-0.665294056363731
23.4250000000001,-0.452722220602558
23.4300000000001,-0.424210409185133
23.4350000000001,-0.320108465838542
23.4400000000001,-0.2160065224919
23.4450000000001,0.242390993481643
23.45,0.213620119204239
23.455,0.0932474812179324
23.46,-0.0271388171467139
23.465,0.228381175649462
23.47,0.0693134049365703
23.475,-0.125518702010075
23.48,-0.320350808956695
23.485,-0.117980094910418
23.49,-0.283001320990704
23.495,-0.442972119579105
23.5,-0.602942918167505
23.505,-0.345206667874606
23.51,-0.640796273709456
23.515,-1.02899826220001
23.52,-1.41720025069052
23.525,-1.36862530213707
23.5300000000001,-1.75054420856516
23.5350000000001,-2.14004738239389
23.5400000000001,-2.5295505562226
23.5450000000001,-2.4656794333242
23.5500000000001,-2.74940033755303
23.5550000000001,-2.9802243173712
23.5600000000001,-3.21104829718935
23.5650000000001,-2.97578016804583
23.5700000000001,-3.18722884859129
23.575,-3.3947072239411
23.58,-3.60218559929095
23.585,-3.33590839343034
23.59,-3.48075625567181
23.595,-3.59301231192942
23.6,-3.70526836818706
23.605,-3.34069525810776
23.61,-3.56055663832297
23.615,-3.84604958378673
23.62,-4.1315425292505
23.625,-3.94042487443077
23.63,-4.16256042244073
23.635,-4.34701420904311
23.64,-4.53145433526713
23.645,-4.24312242752122
23.65,-4.3860717552485
23.6550000000001,-4.50213132099209
23.6600000000001,-4.61819088672235
23.6650000000001,-4.26998883418847
23.6700000000001,-4.40119173250903
23.6750000000001,-4.53632803438392
23.6800000000001,-4.67146433625883
23.6850000000001,-4.35531637929261
23.6900000000001,-4.47986513931784
23.6950000000001,-4.59042635735875
23.7,-4.70098757539964
23.705,-4.37667064898582
23.71,-4.55149799446791
23.715,-4.7546835361643
23.72,-4.95786907786071
23.725,-4.74498681607662
23.73,-4.77464978872407
23.735,-4.69026677507059
23.74,-4.60588376141705
23.745,-4.12578690800971
23.75,-4.0728147055953
23.755,-4.02639049786864
23.76,-3.97996629014203
23.765,-3.55911111211532
23.77,-3.5525832429244
23.775,-3.55709180576125
23.7800000000001,-3.56160036860674
23.7850000000001,-3.21339796270416
23.7900000000001,-3.31333431498366
23.7950000000001,-3.45699451948688
23.8000000000001,-3.60065472399017
23.8050000000001,-3.41337860282797
23.8100000000001,-3.55822205342266
23.8150000000001,-3.69086510760678
23.8200000000001,-3.82350816179092
23.825,-3.64668900506012
23.83,-3.61691532854033
23.835,-3.47810909644909
23.84,-3.33928920397954
23.845,-2.91188015869859
23.85,-2.73867932655806
23.855,-2.5327424320698
23.86,-2.32680553758152
23.865,-1.85215534076662
23.87,-1.71557501462188
23.875,-1.60832082591677
23.88,-1.50106663721166
23.885,-1.14362261920901
23.89,-1.18242874519438
23.895,-1.29684185782671
23.9,-1.41124131008066
23.9050000000001,-1.2921302549985
23.9100000000001,-1.79091455059864
23.9150000000001,-2.5076557113933
23.9200000000001,-3.22439687218802
23.9250000000001,-3.72194360213866
23.9300000000001,-3.90360123068377
23.9350000000001,-3.75959364880821
23.9400000000001,-3.61557240655433
23.9450000000001,-3.26385877201867
23.95,-3.15568901202602
23.955,-3.06194485751084
23.96,-2.9681870426173
23.965,-2.67512430774275
23.97,-2.69047517075271
23.975,-2.76554282675777
23.98,-2.84059682238451
23.985,-2.7214548795294
23.99,-2.82343849970281
23.995,-2.93832621701196
24,-3.0532275946994
24.005,-2.97585914725098
24.01,-3.01645850850551
24.015,-3.01186210715996
24.02,-3.00727936619275
24.025,-2.80937495095748
24.0300000000001,-2.79667438105608
24.0350000000001,-2.77980752595704
24.0400000000001,-2.76292701047968
24.0450000000001,-2.54898187706906
24.0500000000001,-2.3303745948487
24.0550000000001,-1.99442467650519
24.0600000000001,-1.65847475816171
24.0650000000001,-1.11935403276699
24.0700000000001,-1.0198051396062
24.075,-1.06399687997272
24.08,-1.10817495996088
24.085,-0.941095288920541
24.09,-0.994686472346206
24.095,-1.0586789781143
24.1,-1.1226714838824
24.105,-0.965543445460525
24.11,-0.936277053584463
24.115,-0.85754911782459
24.12,-0.778821182064819
24.125,-0.467702889984509
24.13,-0.309248792963537
24.135,-0.110220551835599
24.14,0.0887940289140249
24.145,0.53272553292194
24.15,0.672059125993026
24.1550000000001,0.768624090709987
24.1600000000001,0.865175395051941
24.1650000000001,1.22019471796554
24.1700000000001,1.21921849968233
24.1750000000001,1.15240504162527
24.1800000000001,1.08560524394657
24.1850000000001,1.29163052247486
24.1900000000001,1.21845574389795
24.1950000000001,1.13300947419553
24.2,1.04756320449315
24.205,1.24992744603673
24.21,1.16488669393995
24.215,1.07120659210114
24.22,0.977540150640645
24.225,1.18710678757206
24.23,1.0892283852793
24.235,0.979715852300472
24.24,0.87020331932167
24.245,1.07957865831242
24.25,0.989466508935378
24.255,0.9015817800426
24.26,0.813710711528136
24.265,1.06035498780422
24.27,0.976132271770294
24.275,0.884811925607325
24.2800000000001,0.793491579434764
24.2850000000001,1.05206816407323
24.2900000000001,0.869544177184249
24.2950000000001,0.623878345522512
24.3000000000001,0.378212513860776
24.3050000000001,0.49725146312104
24.3100000000001,0.288492923559773
24.3150000000001,0.0928275509705431
24.3200000000001,-0.102837821618687
24.325,0.0800532103509211
24.33,-0.0602097108303419
24.335,-0.175855890801777
24.34,-0.291502070773161
24.345,-0.0161062603830256
24.35,-0.126699416443248
24.355,-0.241679672827039
24.36,-0.356659929210829
24.365,-0.0700523831545502
24.37,-0.17690594172727
24.375,-0.285165298447602
24.38,-0.393451975924613
24.385,-0.0918180201741895
24.39,-0.270211630433802
24.395,-0.495072771866806
24.4,-0.71993391329986
24.4050000000001,-0.528781892780129
24.4100000000001,-0.661435314750653
24.4150000000001,-0.743108139698235
24.4200000000001,-0.824808285402549
24.4250000000001,-0.486205910340958
24.4300000000001,-0.534481303051241
24.4350000000001,-0.565525272672317
24.4400000000001,-0.596541921536764
24.4450000000001,-0.204551294723981
24.45,-0.26301660222083
24.455,-0.339402863628487
24.46,-0.415789125036144
24.465,-0.0676108276358079
24.47,-0.152244904433734
24.475,-0.242670645890158
24.48,-0.333096387346531
24.485,0.00139759984187767
24.49,-0.0889233952227325
24.495,-0.179436222341533
24.5,-0.269921728703602
24.505,0.0628186066649988
24.51,-0.0167581425293611
24.515,-0.0888977269928023
24.52,-0.161009990699614
24.525,0.181798077293457
24.5300000000001,-0.134942693228499
24.5350000000001,-0.5916362217888
24.5400000000001,-1.0483297503492
24.5450000000001,-1.10649540121765
24.5500000000001,-1.63219898020537
24.5550000000001,-2.18906591173893
24.5600000000001,-2.7459328432725
24.5650000000001,-2.9260738609449
24.5700000000001,-3.22491953449958
24.575,-3.35802541180417
24.58,-3.49110396835213
24.585,-3.27267366945446
24.59,-3.39154684976645
24.595,-3.48713268488069
24.6,-3.58271851999498
24.605,-3.35395233180361
24.61,-3.43997351379211
24.615,-3.50418819146477
24.62,-3.56840286913743
24.625,-3.33670643120851
24.63,-3.47924711747207
24.635,-3.6513020781255
24.64,-3.82338435953572
24.645,-3.72870677272181
24.65,-3.76385590874622
24.6550000000001,-3.70061040722061
24.6600000000001,-3.63739222644699
24.6650000000001,-3.33702987769053
24.6700000000001,-3.12983875236752
24.6750000000001,-2.81985561685111
24.6800000000001,-2.50989980209139
24.6850000000001,-1.99271604791348
24.6900000000001,-1.88737377373985
24.6950000000001,-1.8854497135448
24.7,-1.88355297410638
24.705,-1.70456308986787
24.71,-1.68356174921686
24.715,-1.63346423296663
24.72,-1.5833667167164
24.725,-1.38639281255427
24.73,-1.26359619494255
24.735,-1.07986233662293
24.74,-0.896155799059946
24.745,-0.59587159274318
24.75,-0.439432830240255
24.755,-0.28119947506237
24.76,-0.122966119884485
24.765,0.121436901862281
24.77,0.0855176014090017
24.775,-0.0473828807390261
24.7800000000001,-0.180310683648721
24.7850000000001,-0.257476822169394
24.7900000000001,-0.259178680184407
24.7950000000001,-0.165227656261782
24.8000000000001,-0.0712493115824776
24.8050000000001,0.0480280537825037
24.8100000000001,0.201965538625507
24.8150000000001,0.409463577220156
24.8200000000001,0.616934295058125
24.825,0.819268710640244
24.83,0.921140761646435
24.835,0.978514455915992
24.84,1.03586082942887
24.845,1.05763557774432
24.85,1.03596904588156
24.855,0.985587838128798
24.86,0.935206630375982
24.865,0.818763832970803
24.87,0.809468163938087
24.875,0.84252815394879
24.88,0.875615464716072
24.885,0.812178542132784
24.89,0.909098816741446
24.895,1.06186666242866
24.9,1.21460718735915
24.9050000000001,1.24047011827312
24.9100000000001,1.35529864112217
24.9150000000001,1.46571246365383
24.9200000000001,1.57609896542872
24.9250000000001,1.52925451250996
24.9300000000001,1.6432351434454
24.9350000000001,1.7773378605514
24.9400000000001,1.91141325690078
24.9450000000001,1.8579316586416
24.95,1.83802432997884
24.955,1.74494950122921
24.96,1.65187467247957
24.965,1.34097145071993
24.97,1.45080854748002
24.975,1.69865128320553
24.98,1.9464666981744
24.985,1.94634624627181
24.99,2.08309689762586
24.995,2.17197359371283
25,2.26082296904311
25.005,2.07171096591056
25.01,2.25604263021005
25.015,2.5146857220327
25.02,2.7733288138553
25.025,2.72420358167713
25.0300000000001,2.76366253245896
25.0350000000001,2.69099483814592
25.0400000000001,2.61835446458957
25.0450000000001,2.20863059511475
25.0500000000001,2.20696065238698
25.0550000000001,2.26468666081257
25.0600000000001,2.32238534848142
25.0650000000001,2.0158163873352
25.0700000000001,2.37570338626955
25.075,2.93053486037434
25.08,3.48536633447902
25.085,3.65617725268901
25.09,3.98535963942513
25.095,4.19263297057183
25.1,4.39990630171848
25.105,4.21111062327448
25.11,4.19014113792017
25.115,4.04123147730025
25.12,3.89232181668034
25.125,3.34018510821961
25.13,3.31617534990973
25.135,3.37026951053222
25.14,3.42436367115471
25.145,3.071159991191
25.15,3.08151574710453
25.1550000000001,3.06841440045545
25.1600000000001,3.05531305379746
25.1650000000001,2.63272820601881
25.1700000000001,2.60040680470503
25.1750000000001,2.55803292915991
25.1800000000001,2.51563173285817
25.1850000000001,2.06287277122205
25.1900000000001,2.03370800718763
25.1950000000001,2.01287658602331
25.2,1.99204516485904
25.205,1.56104722365711
25.21,1.52016787849727
25.215,1.46731306117708
25.22,1.41443092310014
25.225,0.952666340549622
25.23,0.927660767494666
25.235,0.918389458525312
25.24,0.909090828799279
25.245,0.493505226484207
25.25,0.658671838174803
25.255,0.925511386895932
25.26,1.19235093561706
25.265,1.05727483281791
25.27,1.21024263997062
25.275,1.29319268866558
25.2800000000001,1.37617005812831
25.2850000000001,1.06387071993297
25.2900000000001,1.16532308205697
25.2950000000001,1.27382148513229
25.3000000000001,1.38229256745087
25.3050000000001,1.10447547107027
25.3100000000001,1.2395452987475
25.3150000000001,1.38504971400817
25.3200000000001,1.53055412926879
25.325,1.30080795152897
25.33,1.4052944838941
25.335,1.47896907518422
25.34,1.55264366647434
25.345,1.26388109964691
25.35,1.34332526213268
25.355,1.4186459102164
25.36,1.49393923754345
25.365,1.22094755871324
25.37,1.30875310728947
25.375,1.39555871399263
25.38,1.48236432069575
25.385,1.23602062044234
25.39,1.31454798490584
25.395,1.37921688573188
25.4,1.44388578655792
25.4050000000001,1.19121043817591
25.4100000000001,1.27216798749194
25.4150000000001,1.35338985303297
25.4200000000001,1.43462537895236
25.4250000000001,1.2147042039875
25.4300000000001,1.38213341863163
25.4350000000001,1.59095023560014
25.4400000000001,1.79976705256865
25.4450000000001,1.72379230190431
25.45,1.86391911336427
25.455,1.95377429776856
25.46,2.04362948217285
25.465,1.86490796803388
25.47,1.96016147714664
25.475,2.04902284000818
25.48,2.13787054249133
25.485,1.97408320795405
25.49,2.08524938026324
25.495,2.20020891306376
25.5,2.31515478548595
25.505,2.19288818803359
25.51,2.27741772077244
25.515,2.33484986247376
25.52,2.39226834379676
25.525,2.22715926196069
25.5300000000001,2.31053605111886
25.5350000000001,2.40057213098824
25.5400000000001,2.49059455047932
25.5450000000001,2.37180442666473
25.5500000000001,2.45210367155198
25.5550000000001,2.5185277246646
25.5600000000001,2.58496543815561
25.5650000000001,2.4548986092253
25.5700000000001,2.57627373399738
25.575,2.72284334097521
25.58,2.86941294795302
25.585,2.82988722080463
25.59,2.9403105435572
25.595,3.02318851178802
25.6,3.1060664800188
25.605,3.01048526561548
25.61,3.11208714211626
25.615,3.22025391549352
25.62,3.32843434924919
25.625,3.26196684592759
25.63,3.35596679452765
25.635,3.43933310278751
25.64,3.52268575066901
25.645,3.43078940482632
25.65,3.50445586920394
25.6550000000001,3.57277183133223
25.6600000000001,3.64107413307665
25.6650000000001,3.52910042186774
25.6700000000001,3.5847277886082
25.6750000000001,3.63582482330567
25.6800000000001,3.68690819762477
25.6850000000001,3.54891827533963
25.6900000000001,3.60592813062972
25.6950000000001,3.67163839453787
25.7,3.73736231882442
25.705,3.60212841735083
25.71,3.59045242087444
25.715,3.54005270846941
25.72,3.48965299606432
25.725,3.22402036253382
25.73,3.16748031772338
25.735,3.11574190999683
25.74,3.06401716264865
25.745,2.7809675684905
25.75,2.63422098094121
25.755,2.44083789882621
25.76,2.24745481671115
25.765,1.80523428275419
25.77,1.75792308428813
25.775,1.80731268427145
25.7800000000001,1.85671594463996
25.7850000000001,1.6386763178606
25.7900000000001,1.80415407153816
25.7950000000001,2.04927676340387
25.8000000000001,2.29438579489122
25.8050000000001,2.25264054161637
25.8100000000001,2.31742871430184
25.8150000000001,2.28708944587725
25.8200000000001,2.25675017745265
25.825,1.9195578303761
25.83,1.86067190255437
25.835,1.79671100500501
25.84,1.73275010745563
25.845,1.34160948828432
25.85,1.77207928093363
25.855,2.50684891407312
25.86,3.2416048868343
25.865,3.62874521197682
25.87,3.9550230820435
25.875,4.05193738461283
25.88,4.14883802680381
25.885,3.87779637840624
25.89,3.95290383686842
25.895,4.02712824700818
25.9,4.10135265714794
25.9050000000001,3.78777258660279
25.9100000000001,3.88772382748981
25.9150000000001,4.01462277863405
25.9200000000001,4.1415217297783
25.9250000000001,3.86160095357824
25.9300000000001,4.24719002049964
25.9350000000001,4.7969398968784
25.9400000000001,5.34667611287884
25.9450000000001,5.47198437385466
25.95,5.92305059859559
25.955,6.32620390766653
25.96,6.72935721673741
25.965,6.69257804136783
25.97,6.9156910993065
25.975,7.04155536281217
25.98,7.16741962631784
25.985,6.84066091390511
25.99,7.24184186034735
25.995,7.81324446059208
26,8.3846470608368
26.005,8.4937961184334
26.01,8.81490518438273
26.015,8.99377867286655
26.02,9.17263850097206
26.025,8.88240093688106
26.0300000000001,8.93135298980631
26.0350000000001,8.90758809635092
26.0400000000001,8.88380954251722
26.0450000000001,8.38641201125646
26.0500000000001,8.48353908796115
26.0550000000001,8.65478326142488
26.0600000000001,8.82602743488864
26.0650000000001,8.52120742320249
26.0700000000001,8.86857010710783
26.075,9.3214576092974
26.08,9.77434511148695
26.085,9.75051273036629
26.09,9.93655110268224
26.095,9.96529680478012
26.1,9.99402884649963
26.105,9.54691526912272
26.11,9.61892562470382
26.115,9.71599382265099
26.12,9.81306202059818
26.125,9.4372352411704
26.13,9.61694201321435
26.135,9.84371571690456
26.14,10.0705030809731
26.145,9.83072022283805
26.15,9.99541425813593
26.1550000000001,10.1196802995227
26.1600000000001,10.2439326805178
26.1650000000001,9.91191476457769
26.1700000000001,10.0968516734017
26.1750000000001,10.3115461392418
26.1800000000001,10.5262542654603
26.1850000000001,10.2984754164886
26.1900000000001,10.3890265085755
26.1950000000001,10.39808751471
26.2,10.4071348604662
26.205,9.99021062844537
26.21,10.022076143668
26.215,10.0576656214224
26.22,10.0932550991768
26.225,9.7212871891566
26.23,9.71976103698779
26.235,9.68543996476815
26.24,9.65111889254853
26.245,9.22895235849891
26.25,9.15095563117892
26.255,9.03549515694019
26.26,8.92004834307978
26.265,8.43727395565612
26.27,8.42852927060286
26.275,8.47072345364833
26.2800000000001,8.51290397632478
26.2850000000001,8.20872560618059
26.2900000000001,8.22079706184728
26.2950000000001,8.20270102832947
26.3000000000001,8.18460499481164
26.3050000000001,7.84124169263949
26.3100000000001,7.80654177424269
26.3150000000001,7.74956478787836
26.3200000000001,7.69258780151403
26.325,7.33136686876068
26.33,7.22235208799686
26.335,7.07015523870795
26.34,6.91797204979736
26.345,6.48230868957453
26.35,6.30302747383708
26.355,6.09545132253978
26.36,5.88787517124247
26.365,5.41720013311628
26.37,5.37058517606232
26.375,5.40704181509057
26.38,5.44348479374047
26.385,5.23660911339787
26.39,5.27959299548307
26.395,5.31474844798008
26.4,5.34990390047709
26.4050000000001,5.16082424252888
26.4100000000001,5.17114873501465
26.4150000000001,5.15555576440819
26.4200000000001,5.13994913342337
26.4250000000001,4.91834399707095
26.4300000000001,4.91575897202689
26.4350000000001,4.91009366741542
26.4400000000001,4.90442836280397
26.4450000000001,4.71000395029005
26.45,4.7556744978934
26.455,4.82148379915937
26.46,4.88730676080363
26.465,4.78046254022999
26.47,4.71994491835386
26.475,4.57530887963689
26.48,4.43065918054161
26.485,4.12820479086235
26.49,4.04002649294461
26.495,3.97644442057112
26.5,3.9128486878193
26.505,3.70489007677011
26.51,3.63792248476229
26.515,3.56102491357628
26.52,3.48414100276861
26.525,3.27476508244103
26.5300000000001,3.21337710399185
26.5350000000001,3.15412192110288
26.5400000000001,3.09485307783562
26.5450000000001,2.91333750880345
26.5500000000001,2.85988290243093
26.5550000000001,2.80382765137523
26.5600000000001,2.7477724003195
26.5650000000001,2.57784423542132
26.5700000000001,2.60710907060232
26.575,2.68179750661526
26.58,2.75647228224985
26.585,2.72376282375348
26.59,2.80422552825779
26.595,2.88429615149785
26.6,2.9643531143596
26.605,2.94146546605089
26.61,2.99211681980503
26.615,3.02277434882639
26.62,3.05343187784777
26.625,2.9834943807732
26.63,3.01334373538628
26.635,3.04132040666696
26.64,3.06928341756925
26.645,2.99689728918574
26.65,2.997225818454
26.6550000000001,2.98109988364668
26.6600000000001,2.96497394883744
26.6650000000001,2.84657276139645
26.6700000000001,2.84910717294857
26.6750000000001,2.86377520109985
26.6800000000001,2.87845688962946
26.6850000000001,2.78681985353866
26.6900000000001,2.78600881207647
26.6950000000001,2.77842405325463
26.7,2.77085295481116
26.705,2.65084328225093
26.71,2.6612242956268
26.715,2.68579613183585
26.72,2.71036796804488
26.725,2.61438696540318
26.73,2.63518074978255
26.735,2.65851291823291
26.74,2.68184508668325
26.745,2.57462501933796
26.75,2.64060553806229
26.755,2.7376765697947
26.76,2.83476126190545
26.765,2.78946383057811
26.77,2.99208440446583
26.775,3.26396419690102
26.7800000000001,3.53584398934564
26.7850000000001,3.65191350643451
26.7900000000001,3.73495852641942
26.7950000000001,3.71446818675775
26.8000000000001,3.69399150747442
26.8050000000001,3.50269179704908
26.8100000000001,3.45762646213924
26.8150000000001,3.40689201911882
26.8200000000001,3.35614391572005
26.825,3.11824862906296
26.83,3.14803052345913
26.835,3.23500319878662
26.84,3.32198953449244
26.845,3.20422045925963
26.85,3.23650202872454
26.855,3.24687744824381
26.86,3.25725286776302
26.865,3.04422645990951
26.87,3.02795610118243
26.875,3.00695019514491
26.88,2.98594428910739
26.885,2.72196123353587
26.89,2.67173050043176
26.895,2.6158257170302
26.9,2.55992093362863
26.9050000000001,2.2406713765923
26.9100000000001,2.23225511318765
26.9150000000001,2.26386914035194
26.9200000000001,2.29549682789458
26.9250000000001,2.04281106104626
26.9300000000001,2.06754080677328
26.9350000000001,2.10057555095841
26.9400000000001,2.13359663476517
26.9450000000001,1.86089845132219
26.95,1.89437230446684
26.955,1.9407772025491
26.96,1.98718210063128
26.965,1.70613406952476
26.97,1.75360631832902
26.975,1.81454933509956
26.98,1.8754923518701
26.985,1.58715315486453
26.99,1.77649703854533
26.995,2.05450386934146
27,2.3325107001376
27.005,2.23952897597529
27.01,2.44494941113937
27.015,2.62032056057239
27.02,2.79570537038375
27.025,2.57881875578293
27.0300000000001,2.69659081749656
27.0350000000001,2.79293658097124
27.0400000000001,2.88926868406759
27.0450000000001,2.57293441789009
27.0500000000001,2.68179952101263
27.0550000000001,2.81010041269029
27.0600000000001,2.93839447417878
27.0650000000001,2.6352186556084
27.0700000000001,2.81310048592237
27.075,3.03134490679113
27.08,3.24959615784907
27.085,3.02030609373109
27.09,3.14817191179053
27.095,3.23217047309525
27.1,3.31617586458917
27.105,2.94054367588707
27.11,3.11822186481344
27.115,3.35831614502332
27.12,3.59841042523324
27.125,3.37084165297237
27.13,3.41387402197826
27.135,3.34537814192454
27.14,3.27688226187083
27.145,2.73589438560314
27.15,2.76980607712334
27.1550000000001,2.8669920904021
27.1600000000001,2.96418493385709
27.1650000000001,2.5861946865651
27.1700000000001,2.66536418913712
27.1750000000001,2.73548724431376
27.1800000000001,2.80561712967956
27.1850000000001,2.39914324495103
27.1900000000001,2.66109177045259
27.1950000000001,3.03706438378491
27.2,3.41303016692807
27.205,3.31166134973571
27.21,3.41038119532837
27.215,3.34596296135492
27.22,3.28153789719234
27.225,2.73940257228986
27.23,2.79775455240678
27.235,2.92876372818435
27.24,3.05977290396191
27.245,2.71290789445956
27.25,3.02168802187532
27.255,3.43543847727162
27.26,3.84918893266791
27.265,3.78512667448679
27.27,4.04167505182871
27.275,4.20544699282081
27.2800000000001,4.36921893382749
27.2850000000001,4.05549918013317
27.2900000000001,4.29757323646631
27.2950000000001,4.58563946115201
27.3000000000001,4.87371251602688
27.3050000000001,4.68493591399732
27.3100000000001,4.87978403366425
27.3150000000001,5.01925924169609
27.3200000000001,5.15873444972793
27.325,4.82243917074419
27.33,4.93257267782879
27.335,5.02477606522274
27.34,5.11697262242754
27.345,4.73511307009843
27.35,5.04779067419595
27.355,5.48950225716573
27.36,5.93122067032467
27.365,5.90171067226609
27.37,6.4248208084606
27.375,6.99427250712626
27.38,7.56372420579192
27.385,7.66683107849662
27.39,8.14721266827582
27.395,8.57217658621012
27.4,8.99714050414446
27.4050000000001,8.96387386087206
27.4100000000001,9.1229553619336
27.4150000000001,9.12043408180051
27.4200000000001,9.11790597147826
27.4250000000001,8.66899767813899
27.4300000000001,8.5985644113801
27.4350000000001,8.48108400385567
27.4400000000001,8.36361042652041
27.4450000000001,7.81490602574722
27.45,7.61786035586479
27.455,7.36495582659177
27.46,7.11204446712957
27.465,6.4456334553148
27.47,6.40986141021987
27.475,6.4916879104163
27.48,6.57352124080188
27.485,6.26143707118533
27.49,6.36099022234135
27.495,6.45945591216611
27.5,6.55792160199087
27.505,6.28332918953872
27.51,6.26875614785826
27.515,6.17522230043687
27.52,6.08168845301548
27.525,5.63676869355361
27.5300000000001,5.63428371451589
27.5350000000001,5.67270759997326
27.5400000000001,5.71112465524146
27.5450000000001,5.42030610194753
27.5500000000001,5.41153026041889
27.5550000000001,5.36186244923997
27.5600000000001,5.31219463806106
27.5650000000001,4.95562935200055
27.5700000000001,4.95636310201608
27.575,4.97364146507577
27.58,4.99091982813549
27.585,4.72362860471038
27.59,4.71616094668106
27.595,4.68093722716347
27.6,4.64571692274046
27.605,4.34804659945971
27.61,4.28267717099117
27.615,4.18648533549543
27.62,4.09029349999969
27.625,3.75342970381479
27.63,3.72218778173808
27.635,3.71640898339134
27.64,3.71062676995001
27.645,3.48545546527329
27.65,3.47410429142563
27.6550000000001,3.446918754581
27.6600000000001,3.41973321773201
27.6650000000001,3.19383698735983
27.6700000000001,3.19302920782935
27.6750000000001,3.19557635345262
27.6800000000001,3.19812349907589
27.6850000000001,3.02193825449827
27.6900000000001,3.09801240783972
27.6950000000001,3.20566008640886
27.7,3.31330776497801
27.705,3.26140222453566
27.71,3.34983332073342
27.715,3.41562549730501
27.72,3.48141425878202
27.725,3.40597519879069
27.73,3.40094759087314
27.735,3.34336838323856
27.74,3.285789175604
27.745,3.1043786383171
27.75,3.11721087511558
27.755,3.16129661381282
27.76,3.20537893741546
27.765,3.14207361179258
27.77,3.16119470862706
27.775,3.15590489900045
27.7800000000001,3.15061508937617
27.7850000000001,3.05340459389952
27.7900000000001,3.05367088845591
27.7950000000001,3.04809674569255
27.8000000000001,3.04252260292919
27.8050000000001,2.95949411497788
27.8100000000001,2.93334006635251
27.8150000000001,2.88653027023705
27.8200000000001,2.83971705902701
27.825,2.7289152205777
27.83,2.76382822882634
27.835,2.83897505810185
27.84,2.91412530247193
27.845,2.93774518464887
27.85,2.96656923633512
27.855,2.96074828457133
27.86,2.95492733280753
27.865,2.90902341589953
27.87,2.92902204467388
27.875,2.95749551119221
27.88,2.98596556261596
27.885,2.98479600813643
27.89,2.99534432638047
27.895,2.98917585130804
27.9,2.98300737623561
27.9050000000001,2.95662154122047
27.9100000000001,2.95606053064094
27.9150000000001,2.95325249842302
27.9200000000001,2.9504410511105
27.9250000000001,2.93583045200678
27.9300000000001,2.97115405975305
27.9350000000001,3.02399763464626
27.9400000000001,3.07683779444488
27.9450000000001,3.12529638789094
27.95,3.17617408095772
27.955,3.22152149812871
27.96,3.26686550020512
27.965,3.31427221941087
27.97,3.31869108488848
27.975,3.2951909222379
27.98,3.2716907595873
27.985,3.25576186163167
27.99,3.21939452317147
27.995,3.17219782379935
28,3.12500112442723
28.005,3.08999631272359
28.01,3.02012380398403
28.015,2.93415973160798
28.02,2.84819907432653
28.025,2.77821764460832
28.0300000000001,2.7398597110023
28.0350000000001,2.72732199699039
28.0400000000001,2.71478769807307
28.0450000000001,2.72124815523755
28.0500000000001,2.68187325724965
28.0550000000001,2.62491020545134
28.0600000000001,2.56794373855845
28.0650000000001,2.53228404678142
28.0700000000001,2.45659832640023
28.075,2.36852370667844
28.08,2.28044908695666
28.085,2.21533414812987
28.09,2.18665041529748
28.095,2.19198305582074
28.1,2.19731911143858
28.105,2.22668377255652
28.11,2.21213960933075
28.115,2.1852516301662
28.12,2.15836365100165
28.125,2.15605410756539
28.13,2.18585080866344
28.135,2.24872276444415
28.14,2.31159472022486
28.145,2.39913390419307
28.15,2.39759137577946
28.1550000000001,2.35804191104173
28.1600000000001,2.31849244630547
28.1650000000001,2.30330968143322
28.1700000000001,2.25703801504276
28.1750000000001,2.20697943331292
28.1800000000001,2.15692426667768
28.1850000000001,2.13060400740822
28.1900000000001,2.11547597419208
28.1950000000001,2.12129441142723
28.2,2.12711626375695
28.205,2.15576802338745
28.21,2.18565004786087
28.215,2.23024012071331
28.22,2.27483019356575
28.225,2.34113343778967
28.23,2.33364201444869
28.235,2.29612795449109
28.24,2.2586138945335
28.245,2.2415289303834
28.25,2.23623474297759
28.255,2.25067802167351
28.26,2.26511788527484
28.265,2.29858665590384
28.27,2.24023035100365
28.275,2.13981527005694
28.2800000000001,2.03940018910752
28.2850000000001,1.95653186413857
28.2900000000001,1.93719279213085
28.2950000000001,1.96649005458505
28.3000000000001,1.99578390194468
28.3050000000001,2.04110478819174
28.3100000000001,2.06780864894002
28.3150000000001,2.09387864414819
28.3200000000001,2.11995205445094
28.325,2.16051571107788
28.33,2.27824111092195
28.335,2.45085647916597
28.34,2.62347184740999
28.345,2.80905774488786
28.35,2.84423807821778
28.355,2.79936107665776
28.36,2.75448407509776
28.365,2.72109203662713
28.37,2.67494135686132
28.375,2.62891005388897
28.38,2.5828821660112
28.385,2.54690490149711
28.39,2.53190460724983
28.395,2.53602405510156
28.4,2.54014350295327
28.4050000000001,2.55295095142912
28.4100000000001,2.53188241413607
28.4150000000001,2.49678541337529
28.4200000000001,2.4616918277091
28.4250000000001,2.43398850672487
28.4300000000001,2.43355560668759
28.4350000000001,2.4543006212282
28.4400000000001,2.47504905086338
28.4450000000001,2.50197197150825
28.45,2.49614024126483
28.455,2.47537044440317
28.46,2.4546006475415
28.465,2.43887836047648
28.47,2.47976516535618
28.475,2.55763200580813
28.48,2.63549543116548
28.485,2.71736817756564
28.49,2.71663903238349
28.495,2.67023976494245
28.5,2.623843912596
28.505,2.58049773971395
28.51,2.58021120242813
28.515,2.60764640582649
28.52,2.63508160922485
28.525,2.66469905806303
28.5300000000001,2.65175246797163
28.5350000000001,2.61553361769826
28.5400000000001,2.57931818251949
28.5450000000001,2.54450293612056
28.5500000000001,2.5944473391864
28.5550000000001,2.69559321721026
28.5600000000001,2.79673568013953
28.5650000000001,2.89858165255329
28.5700000000001,2.98480228727997
28.575,3.06264864445497
28.58,3.14049500162998
28.585,3.21841990598043
28.59,3.18887793446804
28.595,3.0964695881551
28.6,3.00406124184215
28.605,2.91118502757105
28.61,2.82845461692505
28.615,2.75174975664593
28.62,2.67504489636681
28.625,2.59739405488765
28.63,2.64050555222714
28.635,2.75443927740927
28.64,2.86837641768598
28.645,2.98095776541245
28.65,3.05950692336685
28.6550000000001,3.11746203209946
28.6600000000001,3.17541714083074
28.6650000000001,3.23167494755326
28.6700000000001,3.23547545758942
28.6750000000001,3.2075954350897
28.6800000000001,3.17971541258999
28.6850000000001,3.14985122013638
28.6900000000001,3.09047595123003
28.6950000000001,3.01272180392638
28.7,2.93497107171729
28.705,2.85500735821713
28.71,2.78328528733862
28.715,2.71524368577156
28.72,2.64720549929908
28.725,2.57678016171167
28.73,2.56199047251205
28.735,2.57865275106402
28.74,2.59531844471058
28.745,2.60947062874256
28.75,2.68368592162852
28.755,2.791854106304
28.76,2.9000222909795
28.765,3.00560183395956
28.77,3.03635103075196
28.775,3.021570480856
28.7800000000001,3.0067865158652
28.7850000000001,2.98939000351713
28.7900000000001,2.87569792716516
28.7950000000001,2.70379970999991
28.8000000000001,2.53190149283467
28.8050000000001,2.35740438869023
28.8100000000001,2.28542244600328
28.8150000000001,2.27224443196232
28.8200000000001,2.25906300282676
28.825,2.24334415841455
28.83,2.21700675474659
28.835,2.18288393025542
28.84,2.14876452085882
28.845,2.11220673392854
28.85,2.12688767501589
28.855,2.17023213256275
28.86,2.21357659010961
28.865,2.2546363493791
28.87,2.2335240933893
28.875,2.17439078116596
28.88,2.11525746894262
28.885,2.05402728864408
28.89,2.08540560389831
28.895,2.16993787845673
28.9,2.25447015301515
28.9050000000001,2.33715144631047
28.9100000000001,2.31902675238466
28.9150000000001,2.24034284379597
28.9200000000001,2.16166235030187
28.9250000000001,2.08141091329864
28.9300000000001,2.11689296235165
28.9350000000001,2.21939976285532
28.9400000000001,2.3219031482644
28.9450000000001,2.4231736845283
28.95,2.47834660008148
28.955,2.50546249881437
28.96,2.53258181264185
28.965,2.55885076791767
28.97,2.57776769621935
28.975,2.59162702857844
28.98,2.60548636093752
28.985,2.61893929704099
28.99,2.64734854792855
28.995,2.68406087721024
29,2.72077320649193
29.005,2.75757091313824
29.01,2.75612714745705
29.015,2.7319405529681
29.02,2.70775395847915
29.025,2.68420598667761
29.0300000000001,2.64026012936411
29.0350000000001,2.58436347356666
29.0400000000001,2.52846681776922
29.0450000000001,2.47381667149531
29.0500000000001,2.46217389429722
29.0550000000001,2.47620824702959
29.0600000000001,2.49024601485654
29.0650000000001,2.50619282055652
29.0700000000001,2.50584020514618
29.075,2.49662284612309
29.08,2.48740548710001
29.085,2.48083482638031
29.09,2.45203801528536
29.095,2.41129074119204
29.1,2.3705434670987
29.105,2.33323177815788
29.11,2.30198023079613
29.115,2.27584616970666
29.12,2.24971552371178
29.125,2.22787082142109
29.13,2.19794475179582
29.135,2.16528528630447
29.14,2.13262923590772
29.145,2.10516754437475
29.15,2.08949441574327
29.1550000000001,2.08328404703349
29.1600000000001,2.07707367832397
29.1650000000001,2.0770275553404
29.1700000000001,2.04799575569883
29.1750000000001,2.00496889620392
29.1800000000001,1.96194203670901
29.1850000000001,1.92609370603178
29.1900000000001,1.89728000008606
29.1950000000001,1.87622930953178
29.2,1.85517520388292
29.205,1.84236513656227
29.21,1.87220566722852
29.215,1.93135689870121
29.22,1.9905081301739
29.225,2.058996230242
29.23,2.02710630199278
29.235,1.94101075306688
29.24,1.85491861923555
29.245,1.77927667483436
29.25,1.70005149346399
29.255,1.62420551253738
29.26,1.54836294670534
29.265,1.48409413642189
29.27,1.54233877059798
29.275,1.67880018406013
29.2800000000001,1.81526159752514
29.2850000000001,1.96440667227602
29.2900000000001,1.93873489916375
29.2950000000001,1.81703948493378
29.3000000000001,1.69534407070378
29.3050000000001,1.5874046574622
29.3100000000001,1.56222738132472
29.3150000000001,1.59318865780494
29.3200000000001,1.62415334937974
29.325,1.66988149484553
29.33,1.79430615395997
29.335,1.97311053732641
29.34,2.15191492069286
29.345,2.34639117310989
29.35,2.35462686018197
29.355,2.26200419007068
29.36,2.1693815199594
29.365,2.0932025302749
29.37,2.09917774940046
29.375,2.16269005018983
29.38,2.22620235097921
29.385,2.306745728464
29.39,2.38627653454602
29.395,2.474882991606
29.4,2.56348944866597
29.4050000000001,2.66947873716527
29.4100000000001,2.6706271464164
29.4150000000001,2.62012717472718
29.4200000000001,2.56962720303796
29.4250000000001,2.53657153448895
29.4300000000001,2.52452865679673
29.4350000000001,2.53506848084108
29.4400000000001,2.54560830488542
29.4450000000001,2.57328165846274
29.45,2.58148214146949
29.455,2.58848221453442
29.46,2.59548570269394
29.465,2.6188782297669
29.47,2.63496057201187
29.475,2.65681974788062
29.48,2.67867892374937
29.485,2.71566696862969
29.49,2.63801354604957
29.495,2.50258430170696
29.5,2.36715847245892
29.505,2.2449866252953
29.51,2.19164526015553
29.515,2.18767518369639
29.52,2.18370852233183
29.525,2.19042086173459
29.5300000000001,2.23900862190669
29.5350000000001,2.32001905273014
29.5400000000001,2.40102606845902
29.5450000000001,2.48934138659981
29.5500000000001,2.48326403083974
29.5550000000001,2.42797012901721
29.5600000000001,2.37267281210008
29.5650000000001,2.32040468407985
29.5700000000001,2.34905974626584
29.575,2.4295937834887
29.58,2.51012782071157
29.585,2.58840448041374
29.59,2.60427010381302
29.595,2.5852189703966
29.6,2.56616783698019
29.605,2.53847651426369
29.61,2.42384282943042
29.615,2.2567693054044
29.62,2.08969578137841
29.625,1.90640397316821
29.63,1.81230634537422
29.635,1.76557072458793
29.64,1.71883168870705
29.645,1.64703610385598
29.65,1.63482162892298
29.6550000000001,1.64810299631043
29.6600000000001,1.66138436369701
29.6650000000001,1.63943903043925
29.6700000000001,1.80872350479123
29.6750000000001,2.07569817899408
29.6800000000001,2.34267285319694
29.6850000000001,2.56287439196354
29.6900000000001,2.68313759897786
29.6950000000001,2.72394471162993
29.7,2.76475182428201
29.705,2.74583234773691
29.71,2.64956309853709
29.715,2.48032192557772
29.72,2.31108075261835
29.725,2.06777300829936
29.73,2.00749648602263
29.735,2.01970474063691
29.74,2.03191299525119
29.745,1.95435207360399
29.75,2.00287819041739
29.755,2.08198572570526
29.76,2.16109667608772
29.765,2.13342103389163
29.77,2.19556691408114
29.775,2.25773814167913
29.7800000000001,2.31990936928096
29.7850000000001,2.25705056902728
29.7900000000001,2.33726925339473
29.7950000000001,2.4388183261278
29.8000000000001,2.54037081395546
29.8050000000001,2.4974989517832
29.8100000000001,2.46409944941412
29.8150000000001,2.36277708073804
29.8200000000001,2.26145471206198
29.825,1.9952754824839
29.83,1.9611155214832
29.835,1.97843548038391
29.84,1.9957588543792
29.845,1.82686736593786
29.85,1.97026554766597
29.855,2.20031726501395
29.86,2.43036898236193
29.865,2.45204528851115
29.87,2.43583864290253
29.875,2.28791904537825
29.88,2.14000286294856
29.885,1.760867701641
29.89,1.80557154994118
29.895,1.97690666923381
29.9,2.14823837343187
29.9050000000001,2.06496111594852
29.9100000000001,2.15754710617412
29.9150000000001,2.21760805064912
29.9200000000001,2.27766899512412
29.9250000000001,2.05929386298896
29.9300000000001,2.09533482902921
29.9350000000001,2.13126386087004
29.9400000000001,2.16718947761628
29.9450000000001,1.90057528017139
29.95,2.04911984851035
29.955,2.27800806627815
29.96,2.50689969914053
29.965,2.40900776135282
29.97,2.57281179383786
29.975,2.71261203753068
29.98,2.8524122812235
29.985,2.64123642422604
29.99,2.74074985105859
29.995,2.83080236891264
30,2.92085830186129
30.005,2.63602564183544
30.01,2.68681844355981
30.015,2.72859300890205
30.02,2.77037098933888
30.025,2.41395577135313
30.0300000000001,2.51891493224796
30.0350000000001,2.6746928430851
30.0400000000001,2.83047246146954
30.0450000000001,2.56589662512201
30.0500000000001,2.7878296878434
30.0550000000001,3.06165826303915
30.0600000000001,3.33548854578219
30.0650000000001,3.16880236291067
30.0700000000001,3.30228689319676
30.075,3.36515536313151
30.08,3.42802554061355
30.085,3.0335786946701
30.09,3.20057237116265
30.095,3.43861545283976
30.1,3.67665853451685
30.105,3.44549152587617
30.11,3.4878100895198
30.115,3.42212441276144
30.12,3.35643873600308
30.125,2.81530700621472
30.13,2.8140753659324
30.135,2.85437392345615
30.14,2.89467248097989
30.145,2.45757325891831
30.15,2.51078379883766
30.1550000000001,2.57272940001844
30.1600000000001,2.63467329363967
30.1650000000001,2.21884886991308
30.1700000000001,2.25637917905199
30.1750000000001,2.27978558701283
30.1800000000001,2.30319114120001
30.1850000000001,1.84860383557042
30.1900000000001,1.91843288889296
30.1950000000001,2.01566618921206
30.2,2.11289863575751
30.205,1.73189916586524
30.21,1.83010964513565
30.215,1.92903459446034
30.22,2.02795954378503
30.225,1.64844425590232
30.23,1.70042354285886
30.235,1.72494738345119
30.24,1.74947165093035
30.245,1.29535760571617
30.25,1.44379995778874
30.255,1.66514961761863
30.26,1.88649949089194
30.265,1.62899696773011


==> result_tufbPlot.csv <==
tEst,ulfb,urfb
5.6843418860808e-14,0.2226195,-0.748148
0.0050000000000523,0.02597594,-0.5461738
0.0100000000000477,-0.3647242,-0.5056581
0.0150000000000432,-0.6052437,-0.3654511
0.0200000000000387,-0.5597756,-0.4047303
0.0250000000000341,0.07758117,-0.4807408
0.0300000000000296,-0.4916704,-0.4101274
0.035000000000025,-0.685853,-0.3510056
0.0400000000000205,-0.5328476,-0.2619946
0.0450000000000159,-1.027249,0.01584387
0.0500000000000114,-0.5536654,-0.3125296
0.0550000000000068,-0.7042425,-0.2871659
0.0600000000000591,-0.4669316,-0.04401684
0.0650000000000546,-1.098621,-0.08731937
0.07000000000005,-1.249681,-0.2732928
0.0750000000000455,-0.3635516,-0.4421611
0.0800000000000409,0.03703928,-0.3990874
0.0850000000000364,-0.2458053,-0.3982236
0.0900000000000318,-0.4817011,-0.5454531
0.0950000000000273,-0.3309479,-0.546664
0.100000000000023,0.5468059,-0.5932634
0.105000000000018,0.1957841,-0.2150044
0.110000000000014,-0.3035488,-0.0740099
0.115000000000009,-0.5201049,-0.04999876
0.120000000000061,-0.8574259,0.01559925
0.125000000000057,-0.4374444,-0.1320591
0.130000000000052,-0.7268891,0.1686354
0.135000000000048,-0.5270314,0.0930171
0.140000000000043,-0.4411652,-0.07723951
0.145000000000039,-1.178068,-0.2784181
0.150000000000034,-0.3485055,-0.4779818
0.15500000000003,-0.11112,-0.389329
0.160000000000025,-0.1048973,-0.5175829
0.16500000000002,-0.5204453,-0.4019053
0.170000000000016,-0.6536212,-0.605433
0.175000000000011,0.0550251,-0.8287091
0.180000000000007,0.1197555,-0.8394487
0.185000000000059,-0.180624,-0.4855037
0.190000000000055,-0.3405328,-0.2726784
0.19500000000005,-0.4293816,-0.2901943
0.200000000000045,-0.06071138,-0.330847
0.205000000000041,-0.4390485,-0.2847056
0.210000000000036,-0.82377,-0.2795439
0.215000000000032,-0.5754707,-0.09434938
0.220000000000027,-0.4962521,-0.2066188
0.225000000000023,0.1440003,-0.3788412
0.230000000000018,-0.322747,-0.4373274
0.235000000000014,-0.3523953,-0.6879113
0.240000000000009,-0.1618643,-0.6575358
0.245000000000061,-0.536128,-0.5539393
0.250000000000057,0.2820973,-0.3528719
0.255000000000052,-0.003522396,-0.5712872
0.260000000000048,-0.006878853,-0.5513639
0.265000000000043,-0.5187399,-0.5799961
0.270000000000039,-0.5401375,-0.3798382
0.275000000000034,-0.09302092,-0.3933947
0.28000000000003,-0.3959205,-0.3786042
0.285000000000025,-0.5439751,-0.2057562
0.29000000000002,-0.631356,-0.2707529
0.295000000000016,-0.6495082,-0.3940086
0.300000000000011,0.003490925,-0.1982007
0.305000000000007,-0.1214232,-0.1614876
0.310000000000059,-0.4975805,-0.4241922
0.315000000000055,-0.2161927,-0.2490675
0.32000000000005,-0.1655669,-0.2527704
0.325000000000045,0.3012414,-0.1869504
0.330000000000041,0.004137993,-0.1566548
0.335000000000036,0.1417308,-0.1411238
0.340000000000032,0.1510723,-0.2134883
0.345000000000027,-0.1639683,-0.1159234
0.350000000000023,0.1789935,-0.07796764
0.355000000000018,0.1885793,-0.02954721
0.360000000000014,-0.09952283,-0.2999539
0.365000000000009,-0.3239412,-0.3235614
0.370000000000061,-0.2738745,-0.2447333
0.375000000000057,0.1634881,0.005895615
0.380000000000052,0.07970572,-0.06729269
0.385000000000048,-0.2338274,-0.0283637
0.390000000000043,-0.6759942,0.003232956
0.395000000000039,-0.2764368,0.2288799
0.400000000000034,0.1830094,0.3197279
0.40500000000003,-0.08283973,0.1524835
0.410000000000025,-0.3097904,-0.03747177
0.41500000000002,-0.2031288,-0.02398729
0.420000000000016,0.01073194,0.110744
0.425000000000011,0.2966669,0.0789485
0.430000000000007,-0.05810475,-0.1616299
0.435000000000059,0.06980777,-0.1218538
0.440000000000055,0.2735784,0.03664446
0.44500000000005,-0.2993996,-0.1791537
0.450000000000045,-0.04972982,-0.1269855
0.455000000000041,0.008955002,-0.01763678
0.460000000000036,-0.002733231,-0.03916574
0.465000000000032,-0.2179632,-0.1658518
0.470000000000027,-0.1633909,-0.1773772
0.475000000000023,0.3236814,0.1425059
0.480000000000018,0.3204515,0.05266786
0.485000000000014,0.01894212,-0.2224095
0.490000000000009,0.0296154,-0.1025651
0.495000000000061,-0.08625531,-0.2299938
0.500000000000057,0.1734769,-0.06716156
0.505000000000052,-0.06197,-0.1621971
0.510000000000048,-0.2846386,-0.3669512
0.515000000000043,-0.2194471,-0.362541
0.520000000000039,-0.1628706,-0.2851839
0.525000000000034,0.08335137,-0.1076462
0.53000000000003,-0.08516049,-0.2759597
0.535000000000025,-0.01430535,-0.183634
0.54000000000002,0.1837459,-0.02873874
0.545000000000016,-0.1729848,-0.2897549
0.550000000000011,0.1606383,0.02002215
0.555000000000007,-0.08739352,-0.2179017
0.560000000000059,-0.04315829,-0.1706305
0.565000000000055,-0.1669853,-0.157352
0.57000000000005,-0.3668363,-0.3324442
0.575000000000045,0.0533576,0.04354429
0.580000000000041,0.07402873,0.0922966
0.585000000000036,-0.1429074,-0.08021665
0.590000000000032,-0.06087542,-0.06482124
0.595000000000027,-0.1179464,-0.2309778
0.600000000000023,0.3683727,0.09232068
0.605000000000018,0.4892514,0.2719681
0.610000000000014,0.05567908,-0.003398418
0.615000000000009,0.178731,0.335479
0.620000000000061,0.1996379,0.4506745
0.625000000000057,0.2767518,0.5851116
0.630000000000052,0.08408976,0.4253557
0.635000000000048,0.2156169,0.3079233
0.640000000000043,0.2835727,0.2683594
0.645000000000039,0.1578329,-0.03389788
0.650000000000034,0.2380056,-0.04625487
0.65500000000003,0.3084207,0.008425236
0.660000000000025,0.3659148,0.1148143
0.66500000000002,0.002028465,-0.2065463
0.670000000000016,-0.002795696,-0.1603358
0.675000000000011,0.1864705,0.1149986
0.680000000000007,0.1567762,0.1463985
0.685000000000059,-0.0247016,-0.007903337
0.690000000000055,-0.0688138,0.1353486
0.69500000000005,-0.1407449,0.01316094
0.700000000000045,0.2647562,0.4355628
0.705000000000041,0.2106268,0.3393335
0.710000000000036,0.07674313,0.103085
0.715000000000032,0.2026083,0.288816
0.720000000000027,0.2263494,0.303859
0.725000000000023,0.2923579,0.3418965
0.730000000000018,0.1285093,0.1381876
0.735000000000014,0.195694,0.2772036
0.740000000000009,0.3636358,0.4569817
0.745000000000061,-0.05672979,0.1428258
0.750000000000057,0.09084654,0.2711868
0.755000000000052,0.2667377,0.4629769
0.760000000000048,0.2754278,0.4310188
0.765000000000043,-0.1362936,-0.08802176
0.770000000000039,0.03148961,0.06581616
0.775000000000034,0.1368818,0.252454
0.78000000000003,0.1686001,0.2776949
0.785000000000025,0.2133839,0.2133067
0.79000000000002,-0.01739764,-0.03364873
0.795000000000016,0.1252089,0.08517814
0.800000000000011,0.3733675,0.5113392
0.805000000000007,0.1942897,0.2373781
0.810000000000059,-0.02367926,0.1281111
0.815000000000055,0.2233117,0.2051802
0.82000000000005,0.1170173,0.04600239
0.825000000000045,0.2884142,0.2535663
0.830000000000041,0.08214831,-0.07984042
0.835000000000036,0.05142641,-0.1418135
0.840000000000032,0.1323831,-0.05337858
0.845000000000027,-0.1672225,-0.33495
0.850000000000023,-0.02023816,-0.08268857
0.855000000000018,-0.002160072,0.23351
0.860000000000014,-0.03550887,0.2526526
0.865000000000009,-0.2387094,-0.1118515
0.870000000000061,-0.1583562,-0.07595921
0.875000000000057,0.1581061,0.2956371
0.880000000000052,0.05979109,0.05932045
0.885000000000048,0.06391072,-0.0439322
0.890000000000043,-0.05703378,-0.2360442
0.895000000000039,-0.0333066,-0.1573617
0.900000000000034,0.2770939,0.1656826
0.90500000000003,0.3045208,0.2593329
0.910000000000025,-0.03180933,-0.05377674
0.91500000000002,-0.09937119,0.01699162
0.920000000000016,-0.2682385,-0.1088731
0.925000000000011,-0.08600354,0.2046621
0.930000000000007,-0.2224092,0.1253848
0.935000000000059,-0.2822211,0.1221108
0.940000000000055,-0.3576777,0.1229565
0.94500000000005,-0.4862905,-0.3753431
0.950000000000045,0.01156235,0.2089341
0.955000000000041,-0.1718192,-0.1086822
0.960000000000036,-0.3362145,-0.3616178
0.965000000000032,-0.3787837,-0.5881188
0.970000000000027,-0.2930341,-0.5430946
0.975000000000023,0.02712774,-0.2501078
0.980000000000018,0.1578274,-0.1964936
0.985000000000014,-0.01820207,-0.3217347
0.990000000000009,-0.08020401,-0.3704605
0.995000000000061,-0.1900473,-0.2977495
1.00000000000006,0.0168767,0.1878567
1.00500000000005,-0.2175133,-0.00915885
1.01000000000005,-0.3948503,-0.1613152
1.01500000000004,-0.444088,-0.1512136
1.02000000000004,-0.5080769,-0.2013602
1.02500000000003,-0.1564457,-0.01357722
1.03000000000003,-0.07143474,0.1416273
1.03500000000003,0.0798173,0.1115348
1.04000000000002,0.1480463,0.0440042
1.04500000000002,-0.2312346,-0.4263809
1.05000000000001,0.1031253,-0.1347466
1.05500000000001,0.3911295,0.09233975
1.06000000000006,0.4000292,0.06199551
1.06500000000005,0.2484386,-0.05396056
1.07000000000005,0.2669117,-0.002972841
1.07500000000005,0.05515671,0.02146912
1.08000000000004,0.03300953,0.1303151
1.08500000000004,0.01568365,0.181251
1.09000000000003,-0.2444012,-0.1178646
1.09500000000003,-0.4167001,-0.2205079
1.10000000000002,-0.007368088,0.2967825
1.10500000000002,-0.1456554,0.1944392
1.11000000000001,-0.2663341,0.1723599
1.11500000000001,-0.5572686,-0.0668838
1.12000000000006,-0.6709692,-0.2111139
1.12500000000006,-0.07523704,0.3120148
1.13000000000005,-0.2374742,0.204
1.13500000000005,-0.1161826,0.1567435
1.14000000000004,-0.130867,0.0007483959
1.14500000000004,-0.509315,-0.4963963
1.15000000000003,-0.06386328,-0.1492977
1.15500000000003,-0.2706974,-0.3298004
1.16000000000003,-0.1854832,-0.2947838
1.16500000000002,-0.5742438,-0.5644069
1.17000000000002,-0.5402932,-0.6916022
1.17500000000001,-0.3203735,-0.4893713
1.18000000000001,-0.4130909,-0.534008
1.18500000000006,-0.8962929,-0.950664
1.19000000000005,-1.133705,-0.796468
1.19500000000005,-0.7748129,-0.367223
1.20000000000005,-0.1366444,-0.09974599
1.20500000000004,-0.1575961,-0.1333022
1.21000000000004,-0.4304023,-0.3606486
1.21500000000003,-0.3445194,-0.3373868
1.22000000000003,-0.4742553,-0.5245013
1.22500000000002,-0.0724566,-0.2385066
1.23000000000002,-0.4105132,-0.5263155
1.23500000000001,-0.4209781,-0.5777323
1.24000000000001,-0.364229,-0.4992352
1.24500000000006,-0.7667291,-0.8440781
1.25000000000006,-0.4617794,-0.5770142
1.25500000000005,-0.4634919,-0.5475774
1.26000000000005,-0.4189382,-0.4404545
1.26500000000004,-0.6547933,-0.5232644
1.27000000000004,-0.8102076,-0.7597699
1.27500000000003,-0.573585,-0.3959258
1.28000000000003,-0.4678245,-0.3123972
1.28500000000003,-0.7584701,-0.5615199
1.29000000000002,-0.8631001,-0.6524746
1.29500000000002,-0.7807529,-0.5922217
1.30000000000001,-0.5835261,-0.6221738
1.30500000000001,-0.4937391,-0.5682909
1.31000000000006,-0.7809749,-0.6290469
1.31500000000005,-0.8034301,-0.721621
1.32000000000005,-0.6344039,-0.6639023
1.32500000000005,-0.3215852,-0.5524983
1.33000000000004,-0.6501901,-0.8067002
1.33500000000004,-0.5808475,-0.7645464
1.34000000000003,-0.5876477,-0.7956314
1.34500000000003,-0.8947916,-1.089236
1.35000000000002,-0.4684405,-0.5945961
1.35500000000002,-0.4277582,-0.5210285
1.36000000000001,-0.52262,-0.6055732
1.36500000000001,-0.7199852,-0.7798688
1.37000000000006,-0.6670182,-0.7146049
1.37500000000006,-0.2851467,-0.3277602
1.38000000000005,-0.2173374,-0.1491466
1.38500000000005,-0.3659611,-0.1708622
1.39000000000004,-0.2787821,-0.1865222
1.39500000000004,-0.1988811,-0.1895976
1.40000000000003,0.07451105,0.06281209
1.40500000000003,0.05665779,0.1117547
1.41000000000003,-0.1712778,-0.1463647
1.41500000000002,0.1182642,0.319241
1.42000000000002,0.1067576,0.3872979
1.42500000000001,0.1581886,0.3752515
1.43000000000001,-0.2784288,-0.01624155
1.43500000000006,-0.09137511,0.112072
1.44000000000005,-0.04889727,0.153964
1.44500000000005,-0.3243599,-0.4885862
1.45000000000005,-0.07859039,-0.1900156
1.45500000000004,0.03250408,-0.1960351
1.46000000000004,-0.03668547,-0.2493815
1.46500000000003,-0.1788051,-0.4589148
1.47000000000003,-0.3061619,-0.6312349
1.47500000000002,0.07472277,-0.06481075
1.48000000000002,-0.02184486,-0.05195189
1.48500000000001,-0.1652751,-0.04686332
1.49000000000001,-0.275425,-0.2732801
1.49500000000006,-0.1649888,-0.1275759
1.50000000000006,0.2055948,0.3002095
1.50500000000005,0.03054357,0.118228
1.51000000000005,-0.1894703,-0.1758683
1.51500000000004,-0.1854815,-0.2189643
1.52000000000004,-0.1964867,-0.2620995
1.52500000000003,0.3093495,0.1704893
1.53000000000003,-0.2077043,-0.2372675
1.53500000000003,-0.2702854,-0.2307274
1.54000000000002,-0.07248473,-0.09048152
1.54500000000002,-0.1975787,-0.3426976
1.55000000000001,-0.009389639,0.02262712
1.55500000000001,0.2655954,0.02883673
1.56000000000006,0.2998049,0.08195972
1.56500000000005,-0.2619829,-0.1565945
1.57000000000005,-0.3656595,-0.3148279
1.57500000000005,0.1002698,0.156714
1.58000000000004,0.006164312,0.05032277
1.58500000000004,-0.4225891,-0.1359072
1.59000000000003,-0.4384513,-0.349777
1.59500000000003,-0.3979528,-0.3050909
1.60000000000002,-0.09627056,-0.005261898
1.60500000000002,-0.09313631,-0.03043532
1.61000000000001,-0.3979044,-0.3721483
1.61500000000001,-0.4152596,-0.3841379
1.62000000000006,-0.6122565,-0.4450538
1.62500000000006,-0.2417612,-0.2419441
1.63000000000005,-0.4294667,-0.1234066
1.63500000000005,-0.2737231,-0.1136901
1.64000000000004,-0.3812377,-0.2976658
1.64500000000004,-0.536442,-0.4696715
1.65000000000003,-0.4396684,-0.3741243
1.65500000000003,-0.1848476,-0.1633911
1.66000000000003,-0.2058754,-0.2159503
1.66500000000002,-0.2538729,-0.2987339
1.67000000000002,-0.3690422,-0.4753528
1.67500000000001,-0.05311632,-0.1594181
1.68000000000001,-0.06267858,-0.1664398
1.68500000000006,-0.261162,-0.1887217
1.69000000000005,-0.3676174,-0.4950438
1.69500000000005,-0.4039345,-0.5126438
1.70000000000005,-0.1219628,-0.2098811
1.70500000000004,-0.2241147,-0.2744184
1.71000000000004,-0.2842481,-0.3351674
1.71500000000003,-0.2587416,-0.2332726
1.72000000000003,-0.4521344,-0.4075255
1.72500000000002,0.1600609,0.1107175
1.73000000000002,-0.2675288,-0.07143807
1.73500000000001,-0.3269312,-0.1148169
1.74000000000001,-0.2723625,-0.03130841
1.74500000000006,-0.5691273,-0.3085783
1.75000000000006,-0.3054347,0.02639461
1.75500000000005,-0.02411509,0.2596197
1.76000000000005,-0.2651384,-0.0803771
1.76500000000004,-0.4352214,-0.2821703
1.77000000000004,-0.451057,-0.3711643
1.77500000000003,-0.05888152,-0.06575155
1.78000000000003,0.09144497,0.01457429
1.78500000000003,-0.2539153,-0.04625797
1.79000000000002,-0.2038829,-0.3479183
1.79500000000002,-0.2910385,-0.4007716
1.80000000000001,0.09599185,-0.0450089
1.80500000000001,-0.00912118,-0.1123996
1.81000000000006,-0.3938539,-0.1992178
1.81500000000005,-0.5458894,-0.06960011
1.82000000000005,-0.3094168,0.08872724
1.82500000000005,-0.1333961,-0.06962848
1.83000000000004,-0.2817748,-0.03132701
1.83500000000004,-0.3779094,-0.1844339
1.84000000000003,-0.1725452,-0.007461548
1.84500000000003,-0.6022024,-0.5939577
1.85000000000002,-0.392014,-0.4013071
1.85500000000002,-0.2914753,-0.3724754
1.86000000000001,-0.2215688,-0.3617239
1.86500000000001,-0.3957162,-0.5510836
1.87000000000006,-0.4903221,-0.7130408
1.87500000000006,-0.2693129,-0.5131321
1.88000000000005,-0.1783266,-0.4286885
1.88500000000005,-0.4851489,-0.4050853
1.89000000000004,-0.5160897,-0.5326438
1.89500000000004,-0.4400752,-0.4204702
1.90000000000003,-0.1343029,-0.1588917
1.90500000000003,-0.1788006,-0.1950548
1.91000000000003,-0.4408765,-0.3643088
1.91500000000002,-0.5349665,-0.2208817
1.92000000000002,-0.4109786,-0.04459453
1.92500000000001,0.08515286,0.1920326
1.93000000000001,-0.07589197,0.09515333
1.93500000000006,-0.2552083,-0.1506186
1.94000000000005,-0.1237259,-0.1396148
1.94500000000005,-0.3887932,-0.5892251
1.95000000000005,-0.103919,-0.3786833
1.95500000000004,-0.04364395,-0.3816628
1.96000000000004,0.162607,-0.2359133
1.96500000000003,-0.07714272,-0.4990492
1.97000000000003,-0.1576936,-0.55791
1.97500000000002,0.04376626,-0.2851686
1.98000000000002,-0.1175375,-0.3769343
1.98500000000001,-0.4452386,-0.5111513
1.99000000000001,-0.3955526,-0.4791093
1.99500000000006,-0.5320637,-0.4176705
2.00000000000006,-0.2250118,-0.0237546
2.00500000000005,-0.227819,-0.000418663
2.01000000000005,-0.1458766,0.1183906
2.01500000000004,-0.2516844,0.003659487
2.02000000000004,-0.3316243,-0.1020944
2.02500000000003,-0.002484322,0.02193356
2.03000000000003,-0.3855376,-0.3269157
2.03500000000003,-0.3675051,-0.4028456
2.04000000000002,-0.3146522,-0.3922009
2.04500000000002,-0.6523054,-0.8776197
2.05000000000001,-0.4026318,-0.6163814
2.05500000000001,-0.3036797,-0.5499754
2.06000000000006,-0.251982,-0.5175753
2.06500000000005,-0.379595,-0.6417301
2.07000000000005,-0.4622123,-0.7599411
2.07500000000005,-0.09301209,-0.327296
2.08000000000004,-0.01948524,-0.1155272
2.08500000000004,-0.6109228,-0.4765878
2.09000000000003,-0.4930592,-0.4784558
2.09500000000003,-0.4346478,-0.3341508
2.10000000000002,-0.2704401,-0.05182266
2.10500000000002,-0.5472562,-0.3471744
2.11000000000001,-0.6256449,-0.4345632
2.11500000000001,-0.6557012,-0.4251859
2.12000000000006,-0.6648879,-0.3747571
2.12500000000006,-0.2904215,0.03812647
2.13000000000005,-0.5602803,-0.167547
2.13500000000005,-0.4381142,-0.08305883
2.14000000000004,-0.3768802,-0.1821966
2.14500000000004,-0.5309165,-0.6406896
2.15000000000003,-0.3397315,-0.4309411
2.15500000000003,-0.4062955,-0.6039457
2.16000000000003,-0.3572445,-0.6182489
2.16500000000002,-0.4811621,-0.8766816
2.17000000000002,-0.6154361,-1.059872
2.17500000000001,-0.3985071,-0.6542106
2.18000000000001,-0.2807858,-0.5119197
2.18500000000006,-0.2963345,-0.4782696
2.19000000000005,-0.624692,-0.7534084
2.19500000000005,-0.7498708,-0.7586112
2.20000000000005,-0.5784135,-0.3275201
2.20500000000004,-0.5677023,-0.3350663
2.21000000000004,-0.8000815,-0.6746459
2.21500000000003,-0.7100093,-0.5906303
2.22000000000003,-0.7989526,-0.6909757
2.22500000000002,-0.4602826,-0.2884345
2.23000000000002,-0.6153851,-0.5496731
2.23500000000001,-0.5343544,-0.4004426
2.24000000000001,-0.4513814,-0.3256199
2.24500000000006,-0.5417438,-0.6033542
2.25000000000006,-0.426424,-0.3505461
2.25500000000005,-0.4078028,-0.4160073
2.26000000000005,-0.4802036,-0.5032032
2.26500000000004,-0.4357758,-0.6854086
2.27000000000004,-0.5566981,-0.848125
2.27500000000003,-0.2597194,-0.2208843
2.28000000000003,-0.09035659,-0.2971146
2.28500000000003,-0.2850087,-0.5494335
2.29000000000002,-0.3782306,-0.639441
2.29500000000002,-0.2149618,-0.4248476
2.30000000000001,-0.005379677,-0.01771808
2.30500000000001,-0.002615452,-0.0008554459
2.31000000000006,-0.05870056,-0.07037306
2.31500000000005,0.1345196,0.03677702
2.32000000000005,0.1679449,-0.03744674
2.32500000000005,0.1883121,0.01936316
2.33000000000004,0.02243757,-0.2004709
2.33500000000004,-0.02903795,-0.2008471
2.34000000000003,0.059793,-0.0002536774
2.34500000000003,-0.5165582,-0.3218672
2.35000000000002,-0.4271803,-0.1749744
2.35500000000002,-0.2173638,-0.04156661
2.36000000000001,-0.1973534,-0.06087685
2.36500000000001,-0.5040743,-0.43852
2.37000000000006,-0.6058052,-0.5203948
2.37500000000006,-0.3138795,-0.1458733
2.38000000000005,-0.1275723,0.1791568
2.38500000000005,-0.259779,-0.08366299
2.39000000000004,-0.4733677,-0.344641
2.39500000000004,-0.3219857,-0.2014098
2.40000000000003,0.1133752,0.2389367
2.40500000000003,-0.04676533,-0.02410173
2.41000000000003,-0.1582966,-0.1914847
2.41500000000002,-0.09626365,-0.06571984
2.42000000000002,-0.01664758,0.01578236
2.42500000000001,0.2102351,0.231195
2.43000000000001,0.02079248,0.02373028
2.43500000000006,0.01274967,-0.004139423
2.44000000000005,0.1592438,0.1046376
2.44500000000005,-0.2359436,-0.1931782
2.45000000000005,0.07835603,-0.02799129
2.45500000000004,0.2000434,0.1748495
2.46000000000004,0.06594992,0.0898447
2.46500000000003,-0.1410065,0.03318262
2.47000000000003,-0.1671281,0.09701729
2.47500000000002,0.179318,0.5162134
2.48000000000002,0.1304924,0.3821721
2.48500000000001,0.03350186,0.1355505
2.49000000000001,-0.07221556,-0.02327251
2.49500000000006,0.1484869,-0.2991834
2.50000000000006,0.6468701,-0.03608084
2.50500000000005,0.5443425,-0.08196807
2.51000000000005,0.2538407,-0.2853506
2.51500000000004,0.3904846,-0.05050611
2.52000000000004,0.2149749,-0.03074598
2.52500000000003,0.1475472,-8.869171e-05
2.53000000000003,-0.1063559,-0.01860857
2.53500000000003,-0.172565,-0.0141325
2.54000000000002,-0.2017965,0.01378775
2.54500000000002,-0.5190048,-0.1675847
2.55000000000001,-0.2674243,-0.08848238
2.55500000000001,-0.6719961,0.121067
2.56000000000006,-0.4327161,0.1046996
2.56500000000005,-0.6988015,-0.1982517
2.57000000000005,-0.5944486,-0.1406431
2.57500000000005,-0.1853743,0.3959012
2.58000000000004,0.01461387,0.5678983
2.58500000000004,-0.3769875,0.1677446
2.59000000000003,-0.391494,0.1013174
2.59500000000003,-0.1862085,0.2174191
2.60000000000002,0.08052516,0.2440534
2.60500000000002,-0.03594041,0.1586556
2.61000000000001,-0.1828685,-0.07693005
2.61500000000001,-0.2930186,-0.2406542
2.62000000000006,-0.1662195,-0.1505635
2.62500000000006,0.1589968,-0.02230406
2.63000000000005,-0.1268859,-0.1386411
2.63500000000005,-0.1611724,-0.158766
2.64000000000004,-0.2224219,-0.02656412
2.64500000000004,-0.2935548,-0.4379294
2.65000000000003,-0.1463296,-0.045753
2.65500000000003,-0.1763411,-0.1154175
2.66000000000003,0.009103775,0.06591654
2.66500000000002,-0.2841036,-0.2681978
2.67000000000002,-0.3850951,-0.4146564
2.67500000000001,0.1940536,0.08269548
2.68000000000001,0.06092739,-0.1096029
2.68500000000006,-0.03314042,0.1021886
2.69000000000005,-0.1494205,-0.2644029
2.69500000000005,-0.02196693,-0.1868591
2.70000000000005,0.5255067,0.3129148
2.70500000000004,0.1699047,0.04865503
2.71000000000004,-0.05043483,-0.1193089
2.71500000000003,0.03780556,-0.0342164
2.72000000000003,-0.05552721,-0.06782508
2.72500000000002,0.1668224,0.00676775
2.73000000000002,-0.2098372,-0.07977319
2.73500000000001,-0.150383,-0.188643
2.74000000000001,0.004843235,-0.1412778
2.74500000000006,-0.2186131,-0.407588
2.75000000000006,0.1951039,-0.04031324
2.75500000000005,-0.04398489,-0.2016096
2.76000000000005,0.1874323,-0.03368759
2.76500000000004,-0.02766681,-0.2804413
2.77000000000004,-0.2013891,-0.4484329
2.77500000000003,-0.03791881,-0.346751
2.78000000000003,0.1288753,-0.06280947
2.78500000000003,-0.07948995,0.08105326
2.79000000000002,-0.1674893,-0.06285238
2.79500000000002,-0.08622718,0.09310961
2.80000000000001,0.2080956,0.321774
2.80500000000001,0.006762981,0.1295729
2.81000000000006,-0.4561343,0.06215858
2.81500000000005,-0.2622488,0.0984211
2.82000000000005,-0.2389097,0.03872728
2.82500000000005,0.00511694,0.1745887
2.83000000000004,-0.1900191,0.1851859
2.83500000000004,-0.1778944,0.1373773
2.84000000000003,-0.2050757,-0.002715111
2.84500000000003,-0.6678357,-0.4024954
2.85000000000002,-0.222121,-0.1062074
2.85500000000002,-0.309804,-0.2984214
2.86000000000001,-0.2495582,-0.3243465
2.86500000000001,-0.5084062,-0.5739143
2.87000000000006,-0.3570888,-0.6098309
2.87500000000006,-0.1778529,-0.5361557
2.88000000000005,-0.1846967,-0.3497193
2.88500000000005,-0.3291142,-0.3294115
2.89000000000004,-0.4909027,-0.1375339
2.89500000000004,-0.4471114,-0.06941843
2.90000000000003,0.1085477,0.1480503
2.90500000000003,-0.1713805,0.08460999
2.91000000000003,-0.2448418,0.08117342
2.91500000000002,-0.2398384,-0.1062622
2.92000000000002,-0.4037123,-0.3062148
2.92500000000001,-0.09414339,-0.1148937
2.93000000000001,-0.3336575,-0.4121964
2.93500000000006,-0.2441342,-0.2810071
2.94000000000005,-0.4057183,-0.5117006
2.94500000000005,-0.7278194,-0.8536403
2.95000000000005,-0.4830031,-0.6295383
2.95500000000004,-0.6054752,-0.7016008
2.96000000000004,-0.488724,-0.4906387
2.96500000000003,-0.7905626,-0.4506695
2.97000000000003,-0.6108196,-0.5845006
2.97500000000002,-0.3056901,-0.4825332
2.98000000000002,-0.21856,-0.5116708
2.98500000000001,-0.3307199,-0.653095
2.99000000000001,-0.753686,-0.8550105
2.99500000000006,-0.773438,-0.8111403
3.00000000000006,0.04709816,-0.2541583
3.00500000000005,-0.1548383,-0.4584949
3.01000000000005,-0.4245093,-0.5761025
3.01500000000004,-0.5479395,-0.6470375
3.02000000000004,-0.2531378,-0.4233205
3.02500000000003,-0.1565602,-0.3092694
3.03000000000003,-0.4995592,-0.5689523
3.03500000000003,-0.5179,-0.5082412
3.04000000000002,-0.5079074,-0.480058
3.04500000000002,-0.9371412,-0.9040833
3.05000000000001,-0.4925489,-0.4535601
3.05500000000001,-0.6913817,-0.6356995
3.06000000000006,-0.7333755,-0.6983027
3.06500000000005,-0.9014716,-0.9019978
3.07000000000005,-0.7322035,-0.8643162
3.07500000000005,-0.3518384,-0.3562863
3.08000000000004,-0.2446783,-0.2369349
3.08500000000004,-0.4713626,-0.2922845
3.09000000000003,-0.5768495,-0.1925054
3.09500000000003,-0.4340544,-0.01211452
3.10000000000002,-0.04160333,0.2164121
3.10500000000002,-0.1896074,0.0986166
3.11000000000001,-0.5696704,-0.1002853
3.11500000000001,-0.2096586,0.1418056
3.12000000000006,-0.05804992,0.2026825
3.12500000000006,0.1597896,0.166441
3.13000000000005,-0.06262517,-0.24072
3.13500000000005,-0.1785774,-0.5611987
3.14000000000004,-0.1364632,-0.6021085
3.14500000000004,-0.5734534,-1.108697
3.15000000000003,-0.2917907,-0.7637203
3.15500000000003,-0.6039705,-1.123482
3.16000000000003,-0.6080039,-1.163482
3.16500000000002,-0.9813011,-1.378071
3.17000000000002,-0.9554868,-1.125159
3.17500000000001,-0.8346305,-0.7053685
3.18000000000001,-0.8407962,-0.6383035
3.18500000000006,-1.013963,-0.6746829
3.19000000000005,-1.245717,-1.040134
3.19500000000005,-1.393478,-1.163925
3.20000000000005,-1.346816,-1.09237
3.20500000000004,-1.372277,-1.131626
3.21000000000004,-1.117413,-1.188692
3.21500000000003,-1.177171,-1.295109
3.22000000000003,-1.06504,-1.178605
3.22500000000002,-0.8693197,-0.9813974
3.23000000000002,-1.199665,-1.26635
3.23500000000001,-1.142703,-1.113028
3.24000000000001,-1.059901,-1.042531
3.24500000000006,-1.329274,-1.194443
3.25000000000006,-1.113018,-0.716362
3.25500000000005,-1.023358,-0.654356
3.26000000000005,-1.055982,-0.6884058
3.26500000000004,-1.297053,-1.05802
3.27000000000004,-1.148961,-0.9598947
3.27500000000003,-0.6266975,-0.4064095
3.28000000000003,-0.6744721,-0.5000787
3.28500000000003,-0.6863232,-0.5991094
3.29000000000002,-0.7569914,-0.7027867
3.29500000000002,-0.6750755,-0.769253
3.30000000000001,-0.1495152,-0.3504698
3.30500000000001,-0.2685292,-0.5225363
3.31000000000006,-0.4033406,-0.6457791
3.31500000000005,-0.6650386,-0.8185263
3.32000000000005,-0.5151584,-0.607872
3.32500000000005,-0.4929514,-0.461853
3.33000000000004,-0.8516116,-0.8142512
3.33500000000004,-0.6383348,-0.552495
3.34000000000003,-0.6650589,-0.5082552
3.34500000000003,-0.989795,-0.7472072
3.35000000000002,-0.5303025,-0.377907
3.35500000000002,-0.3828685,-0.1376572
3.36000000000001,-0.4423234,-0.2455044
3.36500000000001,-0.6554613,-0.6229215
3.37000000000006,-0.6598349,-0.7749581
3.37500000000006,-0.1460607,-0.339258
3.38000000000005,0.007631779,-0.2206466
3.38500000000005,-0.3923345,-0.5301511
3.39000000000004,-0.6344509,-0.7116644
3.39500000000004,-0.5136642,-0.4422686
3.40000000000003,-0.3324747,-0.08921194
3.40500000000003,-0.496063,-0.2516713
3.41000000000003,-0.6455395,-0.4335933
3.41500000000002,-0.6651831,-0.473753
3.42000000000002,-0.6058726,-0.5064156
3.42500000000001,-0.3960614,-0.2327816
3.43000000000001,-0.4555748,-0.3878894
3.43500000000006,-0.3591495,-0.3479083
3.44000000000005,-0.1652594,-0.1900549
3.44500000000005,-0.4160237,-0.3878803
3.45000000000005,-0.09816527,-0.007017612
3.45500000000004,-0.1860685,-0.0944314
3.46000000000004,-0.2563672,-0.23175
3.46500000000003,-0.4474399,-0.4768105
3.47000000000003,-0.2612567,-0.2990608
3.47500000000002,0.006205082,-0.03988338
3.48000000000002,0.07011557,-0.04793262
3.48500000000001,-0.162899,-0.1974959
3.49000000000001,-0.1170909,-0.1392522
3.49500000000006,-0.09746218,-0.06441522
3.50000000000006,0.225625,0.3247628
3.50500000000005,-0.1152108,-0.01978779
3.51000000000005,-0.2664895,-0.2356346
3.51500000000004,-0.1100662,-0.09813881
3.52000000000004,-0.1212714,-0.1307437
3.52500000000003,0.1290426,0.05975294
3.53000000000003,-0.2522378,-0.3497815
3.53500000000003,-0.2960901,-0.3992095
3.54000000000002,0.05343676,-0.04914498
3.54500000000002,-0.2406063,-0.3347805
3.55000000000001,-0.2034333,-0.3045843
3.55500000000001,-0.1279542,-0.4010737
3.56000000000006,-0.2203808,-0.3204553
3.56500000000005,-0.416348,-0.4479535
3.57000000000005,-0.6326244,-0.6410079
3.57500000000005,-0.07848597,-0.02934432
3.58000000000004,-0.188452,-0.09633613
3.58500000000004,-0.3563006,-0.3227429
3.59000000000003,-0.2866633,-0.2563138
3.59500000000003,-0.3156066,-0.2999232
3.60000000000002,0.2881207,0.2139859
3.60500000000002,0.1333132,-0.01480246
3.61000000000001,0.152369,0.07693529
3.61500000000001,0.1600213,0.1052566
3.62000000000006,0.1025972,0.06829453
3.62500000000006,0.2130723,0.1762896
3.63000000000005,-0.1116853,-0.1255016
3.63500000000005,0.04555845,0.07595682
3.64000000000004,-0.02796602,-0.02868795
3.64500000000004,-0.4819922,-0.4793351
3.65000000000003,-0.2136421,-0.07709813
3.65500000000003,0.0395751,0.1873856
3.66000000000003,-0.01783633,0.1009016
3.66500000000002,-0.3568008,-0.2582121
3.67000000000002,-0.2364132,-0.1475768
3.67500000000001,0.08426142,0.1670098
3.68000000000001,0.2217193,0.3041983
3.68500000000006,-0.04115915,-0.0115931
3.69000000000005,-0.08922625,-0.06727743
3.69500000000005,-0.1928263,-0.163754
3.70000000000005,0.100296,0.03490305
3.70500000000004,-0.1727324,-0.2247264
3.71000000000004,-0.1834784,-0.2255476
3.71500000000003,-0.04602766,-0.1207037
3.72000000000003,-0.1453097,-0.2097962
3.72500000000002,0.09645748,0.1592026
3.73000000000002,-0.004613161,0.06467485
3.73500000000001,-0.1743307,0.1404552
3.74000000000001,-0.3097553,0.04749107
3.74500000000006,-0.6127186,-0.1521516
3.75000000000006,-0.1212745,0.3373089
3.75500000000005,-0.0939312,0.3366232
3.76000000000005,-0.2159331,0.136662
3.76500000000004,-0.2401416,0.005611897
3.77000000000004,-0.2377484,-0.1709445
3.77500000000003,0.2015667,0.1073079
3.78000000000003,0.2807982,0.1083655
3.78500000000003,-0.074049,-0.2968805
3.79000000000002,-0.04771233,-0.3107982
3.79500000000002,0.2003016,-0.1129842
3.80000000000001,0.4780712,0.09253216
3.80500000000001,0.4961855,0.1267726
3.81000000000006,0.002718925,-0.1869359
3.81500000000005,0.08874536,0.03750658
3.82000000000005,-0.1560521,-0.03302002
3.82500000000005,-0.06172967,0.2614169
3.83000000000004,-0.3344712,0.03059983
3.83500000000004,-0.3735321,0.06083298
3.84000000000003,-0.2787569,0.3093867
3.84500000000003,-0.3937504,-0.003896713
3.85000000000002,-0.2076218,0.234128
3.85500000000002,-0.3800023,-0.07692766
3.86000000000001,-0.231293,-0.1564713
3.86500000000001,-0.3042498,-0.3260291
3.87000000000006,-0.3865051,-0.3790436
3.87500000000006,-0.2053363,-0.2697589
3.88000000000005,-0.04431772,-0.1362233
3.88500000000005,-0.2569938,-0.3788288
3.89000000000004,-0.3649595,-0.5160577
3.89500000000004,-0.2694783,-0.4474456
3.90000000000003,-0.1215041,-0.1407766
3.90500000000003,0.0655086,-0.2788434
3.91000000000003,-0.06110907,-0.3991029
3.91500000000002,-0.2065158,-0.5649025
3.92000000000002,-0.1079454,-0.4541051
3.92500000000001,0.135396,-0.08669996
3.93000000000001,0.05539799,-0.2167308
3.93500000000006,0.1367948,-0.1563032
3.94000000000005,0.1058662,-0.1792159
3.94500000000005,-0.1092134,-0.2199194
3.95000000000005,0.1028471,0.02394938
3.95500000000004,-0.2420468,0.06103611
3.96000000000004,-0.1845651,0.1621838
3.96500000000003,-0.5839155,-0.2295973
3.97000000000003,-0.4975772,-0.1122382
3.97500000000002,-0.160605,0.218323
3.98000000000002,-0.3353028,0.08078218
3.98500000000001,-0.4587376,-0.04087067
3.99000000000001,-0.7140567,-0.3272276
3.99500000000006,-0.4970818,-0.3136604
4.00000000000006,-0.0877471,-0.1724725
4.00500000000005,-0.0103786,-0.2920034
4.01000000000005,-0.1202137,-0.4656093
4.01500000000004,-0.06634617,-0.4830432
4.02000000000004,-0.2651494,-0.5670092
4.02500000000003,-0.09442735,-0.252053
4.03000000000003,-0.309891,-0.247669
4.03500000000003,-0.3358688,-0.0856483
4.04000000000002,-0.3859046,-0.1820202
4.04500000000002,-0.7565844,-0.6975994
4.05000000000001,-0.486263,-0.4871809
4.05500000000001,-0.3590217,-0.4006252
4.06000000000006,-0.4024081,-0.5123997
4.06500000000005,-0.3353288,-0.4986095
4.07000000000005,-0.4652543,-0.6796246
4.07500000000005,-0.1115866,-0.3639767
4.08000000000004,-0.2182367,-0.4428799
4.08500000000004,-0.3020825,-0.4934785
4.09000000000003,-0.4426339,-0.631423
4.09500000000003,-0.4853842,-0.6891315
4.10000000000002,-0.3616583,-0.4488809
4.10500000000002,-0.3876452,-0.4556015
4.11000000000001,-0.5837736,-0.6307735
4.11500000000001,-0.5732341,-0.6081388
4.12000000000006,-0.6146834,-0.3603117
4.12500000000006,-0.4074705,0.06907392
4.13000000000005,-0.565918,-0.1516542
4.13500000000005,-0.5814712,-0.1568012
4.14000000000004,-0.5668938,-0.1469643
4.14500000000004,-1.084087,-0.750273
4.15000000000003,-0.4782834,-0.1600199
4.15500000000003,-0.3591571,-0.1121686
4.16000000000003,-0.2740884,-0.05883527
4.16500000000002,-0.5303309,-0.3935461
4.17000000000002,-0.4857535,-0.5448968
4.17500000000001,-0.1222856,-0.1292889
4.18000000000001,-0.02783656,-0.135627
4.18500000000006,-0.1716712,-0.4517455
4.19000000000005,-0.01928115,-0.3858285
4.19500000000005,-0.2072849,-0.6116531
4.20000000000005,0.08914399,-0.2172799
4.20500000000004,0.1408942,-0.3446648
4.21000000000004,0.06119871,-0.527766
4.21500000000003,0.1821887,-0.4598212
4.22000000000003,0.2980137,-0.2241654
4.22500000000002,0.04257178,-0.07239079
4.23000000000002,-0.3273807,-0.3401496
4.23500000000001,-0.4822655,-0.3434536
4.24000000000001,-0.399266,-0.2297816
4.24500000000006,-0.6941273,-0.3972743
4.25000000000006,-0.4935901,-0.08579302
4.25500000000005,-0.513037,-0.07498479
4.26000000000005,-0.479892,-0.002956629
4.26500000000004,-0.7600341,-0.3963606
4.27000000000004,-1.135695,-0.7798693
4.27500000000003,-0.8401322,-0.4001849
4.28000000000003,-0.5424995,-0.2800345
4.28500000000003,-0.4445794,-0.5105212
4.29000000000002,-0.5794952,-0.8323891
4.29500000000002,-0.692934,-0.989414
4.30000000000001,-0.6861088,-0.751822
4.30500000000001,-0.7808669,-1.022503
4.31000000000006,-0.9793291,-1.190973
4.31500000000005,-0.9346294,-0.9600577
4.32000000000005,-0.9633369,-0.8411033
4.32500000000005,-0.9545243,-0.5361753
4.33000000000004,-0.9297943,-0.8372874
4.33500000000004,-0.8347762,-0.8444247
4.34000000000003,-0.7890539,-0.857497
4.34500000000003,-0.8399673,-1.279699
4.35000000000002,-0.7517185,-0.8851109
4.35500000000002,-0.6443217,-0.7885268
4.36000000000001,-0.5284872,-0.6635265
4.36500000000001,-0.6448693,-1.050111
4.37000000000006,-0.5995293,-1.053342
4.37500000000006,-0.4047573,-0.4747066
4.38000000000005,-0.3185022,-0.3511539
4.38500000000005,-0.229748,-0.4553339
4.39000000000004,-0.4043195,-0.7451067
4.39500000000004,-0.2668583,-0.4843984
4.40000000000003,-0.5651298,-0.1418643
4.40500000000003,-0.4058483,-0.1517701
4.41000000000003,-0.6215761,-0.5728495
4.41500000000002,-0.3760366,-0.2579417
4.42000000000002,-0.5128455,-0.3356881
4.42500000000001,-0.378979,0.2212448
4.43000000000001,-0.3913748,-0.2387249
4.43500000000006,-0.4217994,-0.3216321
4.44000000000005,-0.4035151,-0.4015639
4.44500000000005,-0.4231019,-1.07349
4.45000000000005,-0.3889012,-0.5072854
4.45500000000004,-0.3292763,-0.4757922
4.46000000000004,-0.3492353,-0.4586799
4.46500000000003,-0.3933237,-0.9187422
4.47000000000003,-0.4910131,-0.9826326
4.47500000000002,-0.4687302,-0.248301
4.48000000000002,-0.4934976,-0.2045383
4.48500000000001,-0.4091518,-0.4666462
4.49000000000001,-0.2959893,-0.6204445
4.49500000000006,-0.4989412,-0.5938261
4.50000000000006,-0.4716372,0.1000314
4.50500000000005,-0.3268161,0.00961709
4.51000000000005,-0.2708912,-0.2203977
4.51500000000004,-0.1593268,-0.1186726
4.52000000000004,-0.2009118,-0.2298226
4.52500000000003,-0.279248,0.1405294
4.53000000000003,-0.130652,-0.2434356
4.53500000000003,-0.2628138,-0.2682128
4.54000000000002,-0.3470857,-0.2867837
4.54500000000002,-0.2105224,-0.7946553
4.55000000000001,-0.382585,-0.2389429
4.55500000000001,-0.1722674,-0.004775286
4.56000000000006,-0.350708,-0.1760046
4.56500000000005,-0.09260798,-0.5337405
4.57000000000005,-0.1804879,-0.6052332
4.57500000000005,-0.2951381,0.09758663
4.58000000000004,-0.3863256,-0.0208559
4.58500000000004,-0.1751792,-0.265605
4.59000000000003,-0.2377458,-0.5002851
4.59500000000003,-0.2904844,-0.4665179
4.60000000000002,-0.5197804,0.1303041
4.60500000000002,-0.2555902,0.07867384
4.61000000000001,-0.3367705,-0.3492615
4.61500000000001,-0.1757653,-0.115401
4.62000000000006,-0.1634448,-0.02974033
4.62500000000006,-0.3562834,0.4115791
4.63000000000005,-0.1383076,-0.06514978
4.63500000000005,-0.2258074,-0.1156828
4.64000000000004,-0.08864307,0.03032732
4.64500000000004,0.05018854,-0.5654886
4.65000000000003,-0.3133056,-0.1508603
4.65500000000003,-0.1136208,0.06699204
4.66000000000003,-0.2247505,0.0166595
4.66500000000002,-0.2011061,-0.4868703
4.67000000000002,-0.3327582,-0.7235022
4.67500000000001,-0.3982248,-0.007232189
4.68000000000001,-0.469486,-0.06159735
4.68500000000006,-0.390836,-0.3570681
4.69000000000005,-0.3786771,-0.57376
4.69500000000005,-0.2417305,-0.4227557
4.70000000000005,-0.5139358,0.09080553
4.70500000000004,-0.5690377,-0.3615932
4.71000000000004,-0.4902937,-0.5621831
4.71500000000003,-0.3987885,-0.3095131
4.72000000000003,-0.3444517,-0.1208639
4.72500000000002,-0.5317903,0.37398
4.73000000000002,-0.3819263,-0.03109503
4.73500000000001,-0.1677051,-0.03978801
4.74000000000001,-0.2388828,-0.05021024
4.74500000000006,0.06170106,-0.4053121
4.75000000000006,-0.118535,0.02506924
4.75500000000005,-0.2530212,0.0106945
4.76000000000005,-0.2268007,-0.01115322
4.76500000000004,-0.0690155,-0.4802058
4.77000000000004,0.001815081,-0.6828706
4.77500000000003,-0.2631743,-0.1072643
4.78000000000003,-0.4044666,-0.1379471
4.78500000000003,-0.119946,-0.2238481
4.79000000000002,-0.193084,-0.3578262
4.79500000000002,-0.3408947,-0.3883834
4.80000000000001,-0.4594085,0.3436105
4.80500000000001,-0.2876983,0.1830738
4.81000000000006,-0.2763259,-0.165062
4.81500000000005,-0.2499502,-0.0790236
4.82000000000005,-0.141994,-0.1066234
4.82500000000005,-0.1906905,0.4322193
4.83000000000004,-0.05242038,-0.1188378
4.83500000000004,-0.1714129,-0.19203
4.84000000000003,-0.1831696,-0.2180767
4.84500000000003,-0.006593704,-0.7634197
4.85000000000002,-0.005619526,-0.1517916
4.85500000000002,0.006931067,-0.2746148
4.86000000000001,-0.02525973,-0.2980506
4.86500000000001,0.3154941,-0.5815876
4.87000000000006,0.1457217,-0.7389752
4.87500000000006,-0.04174185,0.02203393
4.88000000000005,-0.1374631,0.1272821
4.88500000000005,-0.117527,-0.1250968
4.89000000000004,-0.138947,-0.2185059
4.89500000000004,-0.2998707,-0.246695
4.90000000000003,-0.3335602,0.5763819
4.90500000000003,-0.2846305,0.2661457
4.91000000000003,-0.6364069,0.3204257
4.91500000000002,-0.6570222,0.2609315
4.92000000000002,-0.5789955,0.2822673
4.92500000000001,-0.7752435,0.5955231
4.93000000000001,-0.5314882,0.1829131
4.93500000000006,-0.6861529,0.08048868
4.94000000000005,-0.7052994,0.1375456
4.94500000000005,-0.5883391,-0.5559744
4.95000000000005,-0.7006421,-0.06775498
4.95500000000004,-0.5445988,-0.09327865
4.96000000000004,-0.4296861,-0.0387373
4.96500000000003,-0.2382557,-0.5173628
4.97000000000003,-0.1739955,-0.5587424
4.97500000000002,-0.6270151,-0.06565213
4.98000000000002,-0.3512068,0.1582763
4.98500000000001,-0.1712906,-0.4804475
4.99000000000001,-0.1590645,-0.6925688
4.99500000000006,0.06419754,-0.4532201
5.00000000000006,0.1578267,0.4035115
5.00500000000005,0.4086061,0.3320656
5.01000000000005,0.3312225,-0.019912
5.01500000000004,-0.005485535,-0.1519475
5.02000000000004,-0.1241891,0.05238461
5.02500000000003,-0.262305,0.5845704
5.03000000000003,-0.1706538,0.07728291
5.03500000000003,-0.1607137,0.1167972
5.04000000000002,-0.07429862,0.1520395
5.04500000000002,-0.009470224,-0.5016072
5.05000000000001,-0.3769698,-0.3221974
5.05500000000001,-0.2160816,-0.0792675
5.06000000000006,-0.4700572,-0.3323526
5.06500000000005,-0.159996,-0.5419123
5.07000000000005,-0.4122756,-0.833516
5.07500000000005,-0.4117522,-0.3130915
5.08000000000004,-0.19819,-0.298665
5.08500000000004,-0.2502475,-0.8134714
5.09000000000003,-0.3287342,-1.039426
5.09500000000003,-0.4651744,-1.014314
5.10000000000002,-0.3972111,-0.1434817
5.10500000000002,-0.2445397,-0.2778563
5.11000000000001,-0.3332047,-0.6215091
5.11500000000001,-0.4717605,-0.6800501
5.12000000000006,-0.3569095,-0.5138466
5.12500000000006,-0.8096356,0.1890152
5.13000000000005,-0.7360578,-0.2076762
5.13500000000005,-0.8104749,-0.2056415
5.14000000000004,-0.7999489,-0.1494939
5.14500000000004,-0.765867,-0.4743192
5.15000000000003,-0.6302998,0.1814106
5.15500000000003,-0.5435126,0.2233384
5.16000000000003,-0.4991736,-0.2107458
5.16500000000002,-0.5124183,-0.555316
5.17000000000002,-0.506706,-0.7606761
5.17500000000001,-0.2712719,-0.2443941
5.18000000000001,-0.1303596,-0.2392683
5.18500000000006,-0.1237118,-0.5733588
5.19000000000005,-0.095119,-0.6808596
5.19500000000005,-0.08716202,-0.5707033
5.20000000000005,-0.1229622,-0.04917383
5.20500000000004,-0.1700435,-0.1970479
5.21000000000004,-0.3057425,-0.4570532
5.21500000000003,-0.3189917,-0.4248135
5.22000000000003,-0.1000648,-0.08976269
5.22500000000002,-0.2149017,0.1243052
5.23000000000002,-0.1751294,-0.07844424
5.23500000000001,0.1120868,0.3851888
5.24000000000001,0.009219885,0.3512113
5.24500000000006,-0.1861517,-0.2469866
5.25000000000006,0.09167433,0.08628392
5.25500000000005,0.1042743,-0.07429957
5.26000000000005,0.1091845,-0.306777
5.26500000000004,0.2544129,-0.351733
5.27000000000004,0.02680016,-0.5133722
5.27500000000003,0.1443694,-0.0855093
5.28000000000003,0.09668159,-0.05328989
5.28500000000003,-0.2478704,-0.4554715
5.29000000000002,-0.1803937,-0.3536286
5.29500000000002,-0.2236521,-0.3186831
5.30000000000001,-0.0910852,0.1011653
5.30500000000001,-0.1152864,-0.003969669
5.31000000000006,-0.4077978,-0.1119335
5.31500000000005,-0.2330134,0.06241655
5.32000000000005,-0.09892511,0.08128071
5.32500000000005,-0.1279309,0.0252924
5.33000000000004,-0.1160972,-0.1687157
5.33500000000004,-0.3102973,-0.3782151
5.34000000000003,-0.1239474,-0.1617842
5.34500000000003,-0.2595882,-0.355118
5.35000000000002,-0.06061172,-0.02612972
5.35500000000002,0.01902771,0.06054974
5.36000000000001,0.06778026,0.04876328
5.36500000000001,0.06580472,-0.06420374
5.37000000000006,-0.007727385,-0.1245854
5.37500000000006,0.2015214,0.209398
5.38000000000005,-0.08346152,0.3619282
5.38500000000005,-0.2037814,0.168824
5.39000000000004,-0.2500589,0.1347001
5.39500000000004,-0.09884858,0.3231175
5.40000000000003,-0.02307987,0.7120206
5.40500000000003,-0.1241198,0.15031
5.41000000000003,-0.1108358,0.0464642
5.41500000000002,-0.2129371,-0.1187968
5.42000000000002,0.01736164,-0.0192678
5.42500000000001,0.00207448,0.1730711
5.43000000000001,-0.08403659,-0.07494187
5.43500000000006,-0.0526917,-0.04592228
5.44000000000005,-0.03869152,-0.02035427
5.44500000000005,-0.4082327,-0.3983641
5.45000000000005,-0.1333416,-0.1020088
5.45500000000004,-0.2240582,-0.2037885
5.46000000000004,-0.1097789,-0.1200404
5.46500000000003,-0.03219366,-0.06428933
5.47000000000003,-0.2030807,-0.2186105
5.47500000000002,0.2150514,0.06846237
5.48000000000002,0.2462466,-0.004891634
5.48500000000001,0.1240826,-0.180789
5.49000000000001,0.1572921,-0.1555152
5.49500000000006,0.2065463,0.02761459
5.50000000000006,0.1584396,0.7558751
5.50500000000005,0.05057001,0.5817556
5.51000000000005,-0.1817017,0.3322923
5.51500000000004,-0.1499865,0.3712201
5.52000000000004,0.2224369,0.7032824
5.52500000000003,0.1726577,0.7335205
5.53000000000003,0.08210135,0.3036871
5.53500000000003,-0.0019629,0.02360344
5.54000000000002,0.05358458,-0.03740311
5.54500000000002,-0.1986551,-0.3804014
5.55000000000001,0.264972,-0.01387906
5.55500000000001,0.08481789,-0.2958055
5.56000000000006,0.2814748,-0.1817842
5.56500000000005,0.2127867,-0.4690411
5.57000000000005,0.1512728,-0.5061324
5.57500000000005,0.3816838,-0.2957516
5.58000000000004,0.3692369,0.001661301
5.58500000000004,0.1075089,-0.1325343
5.59000000000003,0.1180141,0.006043673
5.59500000000003,0.1113861,0.1742704
5.60000000000002,0.1387913,0.3499572
5.60500000000002,0.2849231,0.4208596
5.61000000000001,0.06155968,0.1881571
5.61500000000001,0.07283521,0.1973588
5.62000000000006,0.2184439,0.2588904
5.62500000000006,0.6216421,0.5874281
5.63000000000005,0.4410908,0.07247424
5.63500000000005,0.4356956,-0.05776572
5.64000000000004,0.6755552,0.1311243
5.64500000000004,0.1503277,-0.2194889
5.65000000000003,0.4342172,0.1158736
5.65500000000003,0.4715445,0.2394264
5.66000000000003,0.1632161,-0.002307177
5.66500000000002,0.02956104,-0.173995
5.67000000000002,0.05520296,-0.06493878
5.67500000000001,0.2280164,0.1408663
5.68000000000001,0.168189,0.2358274
5.68500000000006,0.2251768,0.1713102
5.69000000000005,-0.06163597,-0.1224108
5.69500000000005,0.1467032,0.08906078
5.70000000000005,0.4437711,0.3457365
5.70500000000004,0.0211935,-0.1098633
5.71000000000004,-0.04829144,-0.4454417
5.71500000000003,-0.1320684,-0.5153542
5.72000000000003,-0.2073014,-0.5797977
5.72500000000002,-0.2423151,-0.2573016
5.73000000000002,-0.7658269,-0.7320738
5.73500000000001,-0.9901257,-0.7557571
5.74000000000001,-0.9845023,-0.7149134
5.74500000000006,-0.9085629,-0.7124133
5.75000000000006,-0.4758797,-0.3560154
5.75500000000005,-0.7165196,-0.5376861
5.76000000000005,-0.6212482,-0.4680946
5.76500000000004,-0.8195429,-0.7069001
5.77000000000004,-1.012396,-0.8504159
5.77500000000003,-0.7488496,-0.4045711
5.78000000000003,-0.6127403,-0.303303
5.78500000000003,-0.7154036,-0.5888851
5.79000000000002,-0.8809469,-0.3705349
5.79500000000002,-0.810569,-0.3935821
5.80000000000001,-0.6260896,-0.1647801
5.80500000000001,-0.8862872,-0.2422056
5.81000000000006,-0.7534459,-0.4285185
5.81500000000005,-0.6141531,-0.2943542
5.82000000000005,-0.629854,-0.2009337
5.82500000000005,-0.451587,0.08786201
5.83000000000004,-0.6773045,-0.1757777
5.83500000000004,-0.666805,-0.234004
5.84000000000003,-0.3479838,0.04390836
5.84500000000003,-0.599736,-0.4039781
5.85000000000002,-0.2472754,-0.1485603
5.85500000000002,-0.2959969,-0.3284607
5.86000000000001,-0.1138046,-0.2336354
5.86500000000001,-0.5610902,-0.9110489
5.87000000000006,-0.4765747,-0.873822
5.87500000000006,-0.3880131,-0.4358311
5.88000000000005,-0.3242066,-0.389648
5.88500000000005,-0.2626307,-0.7609725
5.89000000000004,-0.4484441,-0.8700209
5.89500000000004,-0.3138371,-0.7064071
5.90000000000003,-0.4149339,0.0917387
5.90500000000003,-0.397994,-0.05922174
5.91000000000003,-0.5668766,-0.4128027
5.91500000000002,-0.5514352,-0.4124067
5.92000000000002,-0.6056287,-0.4849966
5.92500000000001,-0.5502293,-0.01273537
5.93000000000001,-0.4966352,-0.4208753
5.93500000000006,-0.2525294,-0.1903284
5.94000000000005,-0.2283022,-0.2517774
5.94500000000005,-0.6880014,-0.914866
5.95000000000005,-0.3013582,-0.6471965
5.95500000000004,-0.2465315,-0.6688683
5.96000000000004,-0.2571611,-0.8126619
5.96500000000003,-0.3842916,-1.040232
5.97000000000003,-0.2984114,-1.0081
5.97500000000002,-0.419168,-0.5925879
5.98000000000002,0.005045176,-0.7750263
5.98500000000001,-0.4811068,-0.5978534
5.99000000000001,-0.6526849,-0.664351
5.99500000000006,-0.5533364,-0.5247715
6.00000000000006,-0.4488785,-0.2598803
6.00500000000005,-0.3810406,-0.2363148
6.01000000000005,-0.274025,-0.1007826
6.01500000000004,-0.1925695,-0.1341133
6.02000000000004,-0.1558857,-0.2439103
6.02500000000003,-0.1794164,0.02797532
6.03000000000003,-0.3471205,-0.4659493
6.03500000000003,-0.2776332,-0.4450059
6.04000000000002,-0.3907082,-0.5830116
6.04500000000002,-0.3303707,-0.54245
6.05000000000001,-0.2129848,-0.3624189
6.05500000000001,-0.2251511,-0.3690188
6.06000000000006,-0.1955733,-0.2991805
6.06500000000005,-0.3369889,-0.432775
6.07000000000005,-0.3719161,-0.4883893
6.07500000000005,0.06428766,-0.1508522
6.08000000000004,0.005343437,-0.2876179
6.08500000000004,-0.1952319,-0.5296648
6.09000000000003,-0.09649682,-0.7340536
6.09500000000003,-0.05898786,-0.6376326
6.10000000000002,0.1183052,-0.3661516
6.10500000000002,-0.2362151,-0.3857958
6.11000000000001,-0.3117976,-0.4434123
6.11500000000001,-0.3041761,-0.3890016
6.12000000000006,-0.4143627,-0.3929942
6.12500000000006,-0.3034039,-0.2022781
6.13000000000005,-0.5520456,-0.4149389
6.13500000000005,-0.3367321,-0.4723334
6.14000000000004,-0.1569443,-0.2320518
6.14500000000004,-0.5126083,-0.5959897
6.15000000000003,-0.05596018,-0.211669
6.15500000000003,-0.1147726,-0.3248041
6.16000000000003,-0.2058923,-0.46929
6.16500000000002,-0.4542348,-0.7280734
6.17000000000002,-0.4025087,-0.6938984
6.17500000000001,0.00148797,-0.3132186
6.18000000000001,0.1458528,-0.1866317
6.18500000000006,0.03295207,-0.1165481
6.19000000000005,-0.063097,-0.1074865
6.19500000000005,-0.2615528,-0.131212
6.20000000000005,-0.1770108,0.3354366
6.20500000000004,-0.1659567,0.1122272
6.21000000000004,-0.3334408,-0.1371977
6.21500000000003,-0.2794547,-0.1780705
6.22000000000003,-0.4127779,-0.4057436
6.22500000000002,0.03003955,-0.04066968
6.23000000000002,-0.2189658,-0.3733437
6.23500000000001,-0.08034897,-0.2692187
6.24000000000001,-0.2004073,-0.3557737
6.24500000000006,-0.6060312,-0.3572049
6.25000000000006,-0.4954255,-0.1834955
6.25500000000005,-0.3609722,0.01941609
6.26000000000005,-0.3968027,-0.002132177
6.26500000000004,-0.5009046,-0.1529927
6.27000000000004,-0.527401,-0.2723978
6.27500000000003,-0.05137038,-0.102845
6.28000000000003,-0.003885984,-0.047575
6.28500000000003,-0.2674832,-0.2145984
6.29000000000002,-0.6641643,-0.3511376
6.29500000000002,-0.2875061,-0.03273106
6.30000000000001,0.1170471,0.3846457
6.30500000000001,-0.1114445,0.2703986
6.31000000000006,-0.2182965,0.1902096
6.31500000000005,-0.0997932,0.1907597
6.32000000000005,-0.1465287,-0.00245142
6.32500000000005,0.4152339,0.4217684
6.33000000000004,0.01410437,-0.1323216
6.33500000000004,0.2561705,0.1407912
6.34000000000003,0.05827618,0.01378083
6.34500000000003,-0.3049409,-0.3044021
6.35000000000002,-0.1249754,-0.105077
6.35500000000002,-0.03417063,-0.02774787
6.36000000000001,-0.05380011,-0.3074999
6.36500000000001,-0.5030982,-0.2236438
6.37000000000006,-0.2788832,-0.5473702
6.37500000000006,0.08627009,-0.09967446
6.38000000000005,0.0379951,-0.1968777
6.38500000000005,0.0802927,-0.2145259
6.39000000000004,0.003647804,-0.3335202
6.39500000000004,-0.06569481,-0.3643212
6.40000000000003,0.2699914,0.0913434
6.40500000000003,0.157167,0.07728887
6.41000000000003,-0.02784491,-0.0809691
6.41500000000002,0.08424234,0.02179527
6.42000000000002,0.07444549,-0.08644938
6.42500000000001,0.247081,0.02122998
6.43000000000001,0.07364631,-0.1498287
6.43500000000006,-0.1102846,-0.08088064
6.44000000000005,-0.08079743,-0.02889633
6.44500000000005,-0.2098029,-0.1683366
6.45000000000005,0.01777053,0.0688498
6.45500000000004,-0.02199817,0.07253933
6.46000000000004,-0.04603791,0.04677272
6.46500000000003,-0.3867965,-0.2705033
6.47000000000003,-0.1253614,0.03064084
6.47500000000002,-0.08793545,-0.0002858639
6.48000000000002,0.1566622,0.1943526
6.48500000000001,-0.1554363,-0.1744606
6.49000000000001,-0.101614,-0.1623869
6.49500000000006,0.1277771,0.02865672
6.50000000000006,0.2596424,0.1099353
6.50500000000005,0.01049685,-0.132098
6.51000000000005,-0.02008581,-0.1650743
6.51500000000004,-0.002890587,-0.1227515
6.52000000000004,-0.09551525,-0.1939926
6.52500000000003,0.2797146,0.1672869
6.53000000000003,-0.03665113,-0.1361372
6.53500000000003,-0.02484584,-0.1206145
6.54000000000002,-0.01097631,0.004071474
6.54500000000002,-0.4247246,-0.163734
6.55000000000001,-0.01961899,0.3552668
6.55500000000001,0.01656747,0.3527548
6.56000000000006,-0.200942,0.08235979
6.56500000000005,-0.2519536,-0.02419996
6.57000000000005,-0.3042278,-0.09448075
6.57500000000005,-0.01455426,0.1208818
6.58000000000004,0.01949859,0.02949119
6.58500000000004,0.05255294,-0.007882833
6.59000000000003,-0.3148417,-0.4286842
6.59500000000003,-0.01511645,-0.1798055
6.60000000000002,0.2159519,0.02728295
6.60500000000002,0.2119606,0.04128957
6.61000000000001,-0.07928348,-0.2012594
6.61500000000001,-0.03419423,-0.01793361
6.62000000000006,-0.110333,-0.06765747
6.62500000000006,0.1863134,0.3259742
6.63000000000005,-0.4993684,0.007732153
6.63500000000005,-0.3576462,0.138006
6.64000000000004,-0.2786191,0.2261369
6.64500000000004,-0.4700265,-0.05028987
6.65000000000003,-0.2266431,0.1022284
6.65500000000003,-0.3663356,-0.1290436
6.66000000000003,-0.2056773,-0.02265954
6.66500000000002,-0.2900476,-0.1789112
6.67000000000002,-0.03011394,-0.4826348
6.67500000000001,0.06710744,-0.4771526
6.68000000000001,0.189019,-0.4138002
6.68500000000006,-0.02549911,-0.6914067
6.69000000000005,-0.1018226,-0.5109298
6.69500000000005,-0.07753444,-0.5618117
6.70000000000005,0.4180851,-0.02726674
6.70500000000004,0.237124,-0.2669268
6.71000000000004,-0.2861724,-0.6484101
6.71500000000003,-0.1002297,-0.2699454
6.72000000000003,-0.03149295,-0.1199846
6.72500000000002,-0.07278848,0.1085987
6.73000000000002,-0.1351974,-0.09305429
6.73500000000001,-0.1090724,-0.02801633
6.74000000000001,-0.2955585,-0.1901081
6.74500000000006,-0.3410437,-0.1953189
6.75000000000006,-0.05156994,0.08819628
6.75500000000005,-0.09195089,-0.06886768
6.76000000000005,-0.1432512,-0.1992743
6.76500000000004,-0.3383088,-0.446882
6.77000000000004,-0.392904,-0.3797801
6.77500000000003,-0.1316545,-0.1532474
6.78000000000003,-0.2707658,-0.2677312
6.78500000000003,-0.09580541,-0.1883187
6.79000000000002,-0.3803678,-0.4824631
6.79500000000002,-0.2749491,-0.3844116
6.80000000000001,-0.1252773,0.09754515
6.80500000000001,-0.0432961,-0.1039984
6.81000000000006,-0.1364477,-0.2027135
6.81500000000005,-0.3051593,-0.2662547
6.82000000000005,-0.1880872,-0.1603889
6.82500000000005,0.02917767,0.3246005
6.83000000000004,-0.3190439,-0.1952345
6.83500000000004,-0.2125185,-0.06606007
6.84000000000003,0.01904607,0.1527357
6.84500000000003,-0.2853425,-0.2909389
6.85000000000002,-0.06238723,-0.02023506
6.85500000000002,-0.07726192,-0.3029242
6.86000000000001,-0.2727637,-0.01961946
6.86500000000001,-0.06648445,-0.5778933
6.87000000000006,-0.1980548,-0.4139273
6.87500000000006,-0.1046703,-0.292037
6.88000000000005,-0.1034586,-0.2579095
6.88500000000005,-0.1192834,-0.3276508
6.89000000000004,-0.1576629,-0.2626431
6.89500000000004,-0.2738712,-0.3201482
6.90000000000003,-0.06586075,-0.006051779
6.90500000000003,-0.105541,-0.1388221
6.91000000000003,-0.15762,-0.1009653
6.91500000000002,-0.104233,-0.03963733
6.92000000000002,-0.07366896,-0.06306863
6.92500000000001,0.06165171,0.02472734
6.93000000000001,-0.3773453,-0.2278707
6.93500000000006,-0.2538197,-0.3091009
6.94000000000005,-0.2515929,-0.2969601
6.94500000000005,-0.873131,-0.3362644
6.95000000000005,-0.481276,0.1172421
6.95500000000004,-0.6826389,-0.07493353
6.96000000000004,-0.559654,0.06945324
6.96500000000003,-0.5524905,-0.01193905
6.97000000000003,-0.6068075,-0.1190231
6.97500000000002,-0.717751,-0.1095808
6.98000000000002,-0.6030023,-0.08239174
6.98500000000001,-0.5632389,-0.496747
6.99000000000001,-0.3631999,-0.4136648
6.99500000000006,-0.3166909,-0.4637325
7.00000000000006,0.03964782,-0.269295
7.00500000000005,-0.07403755,-0.5895331
7.01000000000005,-0.04730868,-0.6656637
7.01500000000004,-0.1416276,-0.8348532
7.02000000000004,0.1057181,-0.6611936
7.02500000000003,0.3707147,-0.1496487
7.03000000000003,0.1574855,-0.4570162
7.03500000000003,-0.08324695,-0.5101695
7.04000000000002,-0.06025648,-0.2202501
7.04500000000002,-0.5127923,-0.5209022
7.05000000000001,-0.3274219,-0.2883947
7.05500000000001,-0.1818886,-0.1023335
7.06000000000006,-0.2412183,-0.1157749
7.06500000000005,-0.3250263,-0.185092
7.07000000000005,-0.3812618,-0.2741823
7.07500000000005,-0.3646412,0.006794214
7.08000000000004,-0.5668497,-0.2988291
7.08500000000004,-0.6382492,-0.4587276
7.09000000000003,-0.4435906,-0.6346188
7.09500000000003,-0.4275429,-0.572288
7.10000000000002,-0.1455894,-0.104012
7.10500000000002,-0.1626794,-0.4221025
7.11000000000001,-0.1818023,-0.4380255
7.11500000000001,-0.103008,-0.3598485
7.12000000000006,-0.2666118,-0.5369053
7.12500000000006,-0.08117795,-0.1331627
7.13000000000005,-0.3650284,-0.005805969
7.13500000000005,-0.2815535,0.08458781
7.14000000000004,-0.3113909,0.04733944
7.14500000000004,-0.4406555,-0.1883967
7.15000000000003,-0.3320005,-0.03438282
7.15500000000003,-0.08448672,0.1949222
7.16000000000003,-0.294497,-0.0536747
7.16500000000002,-0.2169316,-0.1677659
7.17000000000002,-0.2631001,-0.328131
7.17500000000001,-0.09114456,-0.08513999
7.18000000000001,-0.125196,-0.1383493
7.18500000000006,-0.2686615,-0.4898422
7.19000000000005,-0.1429472,-0.4629033
7.19500000000005,-0.2352757,-0.6098542
7.20000000000005,-0.1850884,-0.238199
7.20500000000004,0.0911293,-0.3422301
7.21000000000004,-0.002133131,-0.6113403
7.21500000000003,-0.06048059,-0.6727724
7.22000000000003,0.01382113,-0.4752314
7.22500000000002,0.1451111,0.1125109
7.23000000000002,0.0834434,-0.2379725
7.23500000000001,-0.03436923,-0.195271
7.24000000000001,-0.08107686,-0.1566055
7.24500000000006,-0.3950787,-0.5155263
7.25000000000006,-0.1048248,-0.06486392
7.25500000000005,-0.146193,-0.1014111
7.26000000000005,-0.1509562,-0.0893786
7.26500000000004,-0.15763,-0.2371097
7.27000000000004,-0.2897525,-0.449975
7.27500000000003,-0.02162099,-0.1000402
7.28000000000003,-0.06551337,-0.2636898
7.28500000000003,0.09883571,-0.334713
7.29000000000002,0.007845402,-0.5321312
7.29500000000002,0.08291006,-0.5011334
7.30000000000001,0.1370168,-0.1409905
7.30500000000001,0.0001630783,-0.4877138
7.31000000000006,-0.1980722,-0.6333292
7.31500000000005,0.2047575,-0.1357043
7.32000000000005,0.001151323,-0.2026277
7.32500000000005,-0.2075777,0.1563723
7.33000000000004,-0.05793548,-0.1457205
7.33500000000004,-0.1315506,-0.1967924
7.34000000000003,-0.1075504,-0.1545889
7.34500000000003,-0.1748924,-0.4725358
7.35000000000002,-0.2261448,-0.1860211
7.35500000000002,-0.2331429,-0.2135179
7.36000000000001,-0.343698,-0.3331618
7.36500000000001,-0.1969593,-0.4376428
7.37000000000006,-0.2757962,-0.5749965
7.37500000000006,-0.2329359,-0.2144065
7.38000000000005,-0.3939219,-0.2678642
7.38500000000005,-0.3883448,-0.5439024
7.39000000000004,-0.5071044,-0.7614628
7.39500000000004,-0.476732,-0.605437
7.40000000000003,-0.4606538,-0.02765942
7.40500000000003,-0.4757595,-0.2151167
7.41000000000003,-0.4767387,-0.4733207
7.41500000000002,-0.4133587,-0.3860989
7.42000000000002,-0.4293597,-0.4727468
7.42500000000001,-0.3429205,0.05077481
7.43000000000001,-0.2171853,-0.4087536
7.43500000000006,-0.09690571,-0.3272517
7.44000000000005,-0.1159055,-0.3738964
7.44500000000005,-0.1451604,-0.8152952
7.45000000000005,-0.1149673,-0.3160751
7.45500000000004,0.000493288,-0.2504838
7.46000000000004,0.138936,-0.1471865
7.46500000000003,0.04059792,-0.5717224
7.47000000000003,-0.1124315,-0.6989386
7.47500000000002,-0.3026288,-0.2603216
7.48000000000002,-0.3884079,-0.2704527
7.48500000000001,-0.376828,-0.490591
7.49000000000001,-0.4513485,-0.6865031
7.49500000000006,-0.3400953,-0.7088403
7.50000000000006,-0.5751979,0.1398687
7.50500000000005,-0.5255885,0.07033134
7.51000000000005,-0.6606805,-0.2898581
7.51500000000004,-0.6391759,-0.1920438
7.52000000000004,-0.6081321,-0.1668413
7.52500000000003,-0.7609358,0.24596
7.53000000000003,-0.4846618,-0.2472954
7.53500000000003,-0.3256843,-0.1283116
7.54000000000002,-0.1090837,-0.1667302
7.54500000000002,-0.05915546,-0.9004645
7.55000000000001,-0.1408761,-0.4217607
7.55500000000001,-0.04317951,-0.4317337
7.56000000000006,0.01501703,-0.4072458
7.56500000000005,0.07138634,-0.8102466
7.57000000000005,-0.2803485,-0.9418122
7.57500000000005,-0.4577589,-0.1524868
7.58000000000004,-0.3735769,-0.03878736
7.58500000000004,-0.6492219,-0.1890619
7.59000000000003,-0.5255141,-0.3308669
7.59500000000003,-0.4673924,-0.2611058
7.60000000000002,-0.7905793,0.2788503
7.60500000000002,-0.7040508,0.05025053
7.61000000000001,-0.4213703,-0.1257613
7.61500000000001,-0.4903786,-0.1742332
7.62000000000006,-0.3272722,-0.06522226
7.62500000000006,-0.7387354,0.1206663
7.63000000000005,-0.2718532,-0.3554817
7.63500000000005,-0.2294331,-0.3844564
7.64000000000004,-0.1900549,-0.4203603
7.64500000000004,0.3044937,-0.8050922
7.65000000000003,-0.1079791,-0.4208972
7.65500000000003,0.0359652,-0.3891922
7.66000000000003,0.1422749,-0.3340863
7.66500000000002,0.3298974,-0.5529025
7.67000000000002,-0.01188755,-0.5883666
7.67500000000001,-0.4545712,0.1081371
7.68000000000001,-0.3781729,0.2054181
7.68500000000006,-0.453408,-0.4311115
7.69000000000005,-0.1603787,-0.3969718
7.69500000000005,-0.3087811,-0.4817321
7.70000000000005,-0.5661287,0.2185855
7.70500000000004,-0.3772757,-0.02391458
7.71000000000004,-0.2433591,-0.3321724
7.71500000000003,-0.2590704,-0.2889904
7.72000000000003,-0.2936954,-0.281319
7.72500000000002,-0.564759,0.1612754
7.73000000000002,-0.232903,-0.3625765
7.73500000000001,-0.305598,-0.4285964
7.74000000000001,-0.347754,-0.4600279
7.74500000000006,-0.007854939,-0.9795896
7.75000000000006,-0.2369549,-0.3787084
7.75500000000005,-0.5491779,-0.4335392
7.76000000000005,-0.6508908,-0.50658
7.76500000000004,-0.1520033,-0.8861108
7.77000000000004,0.09848905,-0.5245088
7.77500000000003,-0.3532705,-0.01258779
7.78000000000003,-0.3756042,0.129339
7.78500000000003,-0.1252892,-0.203182
7.79000000000002,-0.2488506,-0.5809391
7.79500000000002,-0.1376419,-0.5239831
7.80000000000001,-0.3904204,0.1542958
7.80500000000001,-0.2182074,-0.08563638
7.81000000000006,-0.1378059,-0.4004785
7.81500000000005,-0.2503057,-0.2349917
7.82000000000005,-0.3800418,-0.3085998
7.82500000000005,-0.5302916,0.242722
7.83000000000004,-0.3266087,-0.296191
7.83500000000004,-0.3340428,-0.233614
7.84000000000003,-0.4855709,-0.328061
7.84500000000003,-0.03908634,-0.6560321
7.85000000000002,-0.5183561,-0.1247392
7.85500000000002,-0.7695973,-0.3623842
7.86000000000001,-0.9285498,-0.4805782
7.86500000000001,-0.4247999,-0.778756
7.87000000000006,-0.5103023,-0.9001594
7.87500000000006,-0.9504578,-0.5114355
7.88000000000005,-0.8423975,-0.4262682
7.88500000000005,-0.4258809,-0.4503022
7.89000000000004,-0.5532267,-0.5912995
7.89500000000004,-0.4295347,-0.3725678
7.90000000000003,-0.8892615,0.07804894
7.90500000000003,-0.6533248,-0.1639597
7.91000000000003,-0.4128699,-0.4127043
7.91500000000002,-0.4246271,-0.3826418
7.92000000000002,-0.3976674,-0.3332502
7.92500000000001,-0.702903,0.08055615
7.93000000000001,-0.3472655,-0.2999419
7.93500000000006,-0.4560187,-0.366418
7.94000000000005,-0.4662163,-0.19854
7.94500000000005,-0.1804996,-0.7190883
7.95000000000005,-0.5648165,-0.2359328
7.95500000000004,-0.5987554,-0.2676297
7.96000000000004,-0.6179931,-0.3607016
7.96500000000003,-0.3171849,-0.6474242
7.97000000000003,-0.4279108,-0.7866943
7.97500000000002,-0.5039577,0.03574622
7.98000000000002,-0.5896695,-0.06306529
7.98500000000001,-0.4014118,-0.3631661
7.99000000000001,-0.2976165,-0.4893745
7.99500000000006,-0.2597082,-0.4148979
8.00000000000006,-0.5598748,0.1155897
8.00500000000005,-0.2656128,0.05347621
8.01000000000005,-0.1804962,-0.221035
8.01500000000004,-0.3168089,-0.2217642
8.02000000000004,-0.5818174,-0.1496823
8.02500000000003,-0.7751749,0.3142228
8.03000000000003,-0.4354243,0.0549351
8.03500000000003,-0.4351754,0.05718935
8.04000000000002,-0.4430425,0.01328778
8.04500000000002,-0.1761782,-0.495947
8.05000000000001,-0.4133728,-0.2071209
8.05500000000001,-0.2891951,-0.2733048
8.06000000000006,-0.473069,-0.3851558
8.06500000000005,-0.291714,-0.7535634
8.07000000000005,-0.3822434,-0.936008
8.07500000000005,-0.3760369,-0.118192
8.08000000000004,-0.4447641,-0.005307913
8.08500000000004,-0.4186974,-0.2231725
8.09000000000003,-0.3882821,-0.2951721
8.09500000000003,-0.3992097,-0.2088027
8.10000000000002,-0.4036202,0.4674847
8.10500000000002,-0.3155861,0.2368379
8.11000000000001,-0.1390722,0.1473897
8.11500000000001,-0.1897974,-0.01279354
8.12000000000006,-0.2666676,-0.1863608
8.12500000000006,-0.40537,0.05168915
8.13000000000005,-0.243643,-0.3202564
8.13500000000005,-0.2201974,-0.317633
8.14000000000004,-0.3106146,-0.2743337
8.14500000000004,-0.01839399,-0.4709085
8.15000000000003,-0.05651355,-0.009211779
8.15500000000003,-0.03574777,0.08741891
8.16000000000003,-0.4293969,-0.1825023
8.16500000000002,-0.1614952,-0.2164565
8.17000000000002,-0.1564748,-0.2235914
8.17500000000001,-0.08139396,0.2954856
8.18000000000001,-0.1239476,0.1455595
8.18500000000006,-0.1428072,-0.124167
8.19000000000005,0.008369207,-0.1181626
8.19500000000005,-0.04482818,-0.1047531
8.20000000000005,-0.04113984,0.3718191
8.20500000000004,-0.1095927,0.04081094
8.21000000000004,0.05834985,-0.01644981
8.21500000000003,0.1052036,0.04446137
8.22000000000003,-0.1060491,-0.1710324
8.22500000000002,-0.02363825,0.1858544
8.23000000000002,-0.2346671,-0.04942489
8.23500000000001,-0.1785367,0.01682484
8.24000000000001,-0.2245727,-0.05491543
8.24500000000006,-0.1069872,-0.237502
8.25000000000006,-0.1994736,-0.03546607
8.25500000000005,-0.3469963,-0.2417272
8.26000000000005,-0.200001,-0.09149539
8.26500000000004,-0.1767342,-0.3098297
8.27000000000004,-0.1370997,-0.3287359
8.27500000000003,-0.1093423,0.01265681
8.28000000000003,-0.0465529,0.09117258
8.28500000000003,0.0437324,-0.01927114
8.29000000000002,0.1098487,-0.07023251
8.29500000000002,-0.03452706,-0.2125689
8.30000000000001,0.1502531,0.2477977
8.30500000000001,0.02358794,0.01086724
8.31000000000006,0.008106947,-0.1225718
8.31500000000005,0.1421165,0.04652202
8.32000000000005,-0.009082794,-0.1193672
8.32500000000005,0.1626825,0.2071395
8.33000000000004,-0.03029895,-0.1527818
8.33500000000004,0.1480563,-0.09343612
8.34000000000003,0.1017947,-0.06850135
8.34500000000003,-0.01508713,-0.2937921
8.35000000000002,0.03748751,-0.04516864
8.35500000000002,-0.09577465,0.1783808
8.36000000000001,-0.145865,0.2767254
8.36500000000001,-0.249352,0.04278243
8.37000000000006,-0.05618668,0.2595509
8.37500000000006,-0.003104448,0.5166327
8.38000000000005,-0.02893519,0.3664993
8.38500000000005,0.00817275,0.1118938
8.39000000000004,0.09169149,0.04391956
8.39500000000004,0.1358213,-0.02277863
8.40000000000003,0.224292,0.2085512
8.40500000000003,0.1247489,-0.00262773
8.41000000000003,0.2831731,0.01746547
8.41500000000002,0.2245371,-0.006295204
8.42000000000002,0.1676204,0.1560943
8.42500000000001,0.1766896,0.3432641
8.43000000000001,0.2228701,0.1917069
8.43500000000006,0.1555712,0.1213195
8.44000000000005,0.2023265,0.1441033
8.44500000000005,0.3117039,0.01743984
8.45000000000005,0.3652468,0.1934545
8.45500000000004,0.2452245,0.08943248
8.46000000000004,0.3428032,0.2064202
8.46500000000003,0.2838974,0.01567388
8.47000000000003,0.1492739,-0.09625804
8.47500000000002,0.328547,0.3076932
8.48000000000002,0.2830405,0.3705013
8.48500000000001,0.2445369,0.142863
8.49000000000001,0.0637536,-0.1043551
8.49500000000006,0.3249285,0.2299328
8.50000000000006,0.1386573,0.3387396
8.50500000000005,0.2225177,0.2238545
8.51000000000005,0.06579018,-0.09486425
8.51500000000004,0.2607548,0.09476399
8.52000000000004,0.2757514,0.07991004
8.52500000000003,0.2050145,0.2446933
8.53000000000003,0.1282122,-0.09123063
8.53500000000003,0.2268579,0.0314213
8.54000000000002,0.2950528,0.08291423
8.54500000000002,0.2002692,-0.2370903
8.55000000000001,0.2309437,0.07471108
8.55500000000001,0.2604425,0.1018215
8.56000000000006,0.2493052,0.07209492
8.56500000000005,0.2310548,-0.1642952
8.57000000000005,0.3463583,-0.1058836
8.57500000000005,0.1680138,0.06469798
8.58000000000004,0.4364994,0.3497764
8.58500000000004,0.1792212,-0.04303527
8.59000000000003,0.0772121,0.0386467
8.59500000000003,0.1871071,0.2012078
8.60000000000002,0.2186882,0.7268417
8.60500000000002,0.1558344,0.338753
8.61000000000001,0.2107964,0.1091924
8.61500000000001,0.2100167,0.09730864
8.62000000000006,0.3489032,0.2122561
8.62500000000006,0.2614088,0.6035757
8.63000000000005,0.2357101,-0.02091479
8.63500000000005,0.1238825,-0.1080185
8.64000000000004,0.1298237,-0.09135711
8.64500000000004,0.2386191,-0.4098086
8.65000000000003,0.07327771,-0.1076525
8.65500000000003,0.190824,0.001961708
8.66000000000003,0.1075513,-0.009710193
8.66500000000002,0.2750139,-0.3040377
8.67000000000002,0.2167103,-0.2849394
8.67500000000001,0.00456357,0.1633428
8.68000000000001,0.09508109,0.279561
8.68500000000006,0.1023617,-0.2399772
8.69000000000005,0.3383267,-0.100289
8.69500000000005,0.2152679,-0.1151958
8.70000000000005,-0.05130816,0.5117067
8.70500000000004,-0.0240612,0.2992849
8.71000000000004,0.2151897,0.0480839
8.71500000000003,0.1716275,0.09770894
8.72000000000003,0.1601384,0.1291039
8.72500000000002,-0.01294637,0.44384
8.73000000000002,0.2151229,-0.02107704
8.73500000000001,0.3263905,0.06136
8.74000000000001,0.1381619,-0.07446814
8.74500000000006,0.3870723,-0.6694567
8.75000000000006,0.2620828,0.1801656
8.75500000000005,0.09391165,0.09784889
8.76000000000005,0.06509161,0.01587737
8.76500000000004,0.2975748,-0.5199951
8.77000000000004,0.1954212,-0.6245421
8.77500000000003,0.2823493,0.2599112
8.78000000000003,0.1781096,0.1438843
8.78500000000003,0.1220624,0.1146759
8.79000000000002,0.2073679,-0.2404816
8.79500000000002,0.2124135,-0.1411502
8.80000000000001,0.08427787,0.3585023
8.80500000000001,0.1000969,0.1074201
8.81000000000006,0.2222552,0.03762937
8.81500000000005,0.29953,-0.05579937
8.82000000000005,0.4498153,0.02577507
8.82500000000005,0.04936552,0.1085659
8.83000000000004,0.2252774,-0.2532675
8.83500000000004,0.440196,-0.2026981
8.84000000000003,0.285666,-0.2986186
8.84500000000003,0.3460279,-0.9600235
8.85000000000002,-0.002621174,-0.4015276
8.85500000000002,0.0343709,-0.3093547
8.86000000000001,-0.1000631,-0.2879214
8.86500000000001,0.02218127,-0.6530942
8.87000000000006,0.1124966,-0.5105675
8.87500000000006,-0.2265406,-0.06344259
8.88000000000005,-0.1079524,0.05582023
8.88500000000005,-0.005789518,-0.3763483
8.89000000000004,0.07170987,-0.5727429
8.89500000000004,0.08979011,-0.5914267
8.90000000000003,-0.04708862,0.2429577
8.90500000000003,0.01272964,-0.0913682
8.91000000000003,0.02091169,-0.5481104
8.91500000000002,0.08314967,-0.3966326
8.92000000000002,-0.0278573,-0.3405092
8.92500000000001,-0.3030572,0.2376292
8.93000000000001,0.03322959,-0.159235
8.93500000000006,0.02304268,-0.202469
8.94000000000005,0.2291567,-0.1363072
8.94500000000005,0.6426272,-0.8066246
8.95000000000005,0.374001,0.03575897
8.95500000000004,0.4226317,-0.01391983
8.96000000000004,0.5096507,0.1625923
8.96500000000003,0.5483785,-0.4574208
8.97000000000003,0.2664526,-0.6785864
8.97500000000002,-0.29357,0.0561533
8.98000000000002,0.009974003,0.43559
8.98500000000001,-0.07533407,-0.1309806
8.99000000000001,0.06696463,-0.2038069
8.99500000000006,-0.336293,-0.02155304
9.00000000000006,-0.5134542,0.8856479
9.00500000000005,-0.1384084,0.4613473
9.01000000000005,-0.3527818,0.138492
9.01500000000004,-0.1769187,0.3347658
9.02000000000004,-0.1568859,0.3048785
9.02500000000003,-0.7123733,0.4124483
9.03000000000003,-0.4756684,-0.3457435
9.03500000000003,-0.3061435,-0.5705116
9.04000000000002,-0.1455426,-0.4531513
9.04500000000002,0.1315181,-1.30718
9.05000000000001,-0.1251078,-0.433803
9.05500000000001,0.1440895,-0.2450233
9.06000000000006,0.1793864,-0.2554007
9.06500000000005,0.2046647,-0.8254423
9.07000000000005,0.3808839,-0.6977273
9.07500000000005,-0.2251647,0.2176913
9.08000000000004,-0.4126825,0.3945371
9.08500000000004,-0.1790044,-0.017223
9.09000000000003,-0.001859903,-0.05751801
9.09500000000003,0.107439,0.1212491
9.10000000000002,-0.3188252,0.5568051
9.10500000000002,-0.09290552,0.1030521
9.11000000000001,0.2066755,-0.3023452
9.11500000000001,0.1510975,-0.2904896
9.12000000000006,0.03179646,-0.3686846
9.12500000000006,-0.2063282,0.2209444
9.13000000000005,-0.05220366,-0.3369962
9.13500000000005,-0.02526832,-0.1870267
9.14000000000004,-0.283823,-0.2292184
9.14500000000004,0.1186178,-0.6838945
9.15000000000003,-0.1880009,-0.1561868
9.15500000000003,-0.1275265,0.09793079
9.16000000000003,-0.2134013,0.06844521
9.16500000000002,0.08851862,-0.2450744
9.17000000000002,0.1432111,-0.2167665
9.17500000000001,0.1036875,0.6129694
9.18000000000001,-0.08423305,0.2932402
9.18500000000006,0.117667,-0.05273986
9.19000000000005,0.1916015,-0.2324988
9.19500000000005,0.2892168,-0.08375263
9.20000000000005,-0.1197948,0.3115785
9.20500000000004,-0.1624727,-0.09313118
9.21000000000004,0.1513429,-0.1979588
9.21500000000003,-0.004446507,-0.2337265
9.22000000000003,0.001728058,-0.1715261
9.22500000000002,0.009094,0.4875075
9.23000000000002,-0.003708601,-0.1123594
9.23500000000001,0.1233256,0.1172609
9.24000000000001,0.07165384,0.1283982
9.24500000000006,0.3001738,-0.3018827
9.25000000000006,0.08533955,0.2946471
9.25500000000005,0.08720374,0.2470911
9.26000000000005,0.09745049,0.5385239
9.26500000000004,-0.007102489,-0.1683161
9.27000000000004,0.1709759,-0.150768
9.27500000000003,-0.2480826,0.3821299
9.28000000000003,-0.1896315,0.341856
9.28500000000003,-0.1303692,-0.0396421
9.29000000000002,-0.03491807,-0.1351873
9.29500000000002,-0.2240152,0.003163576
9.30000000000001,-0.3207853,0.4667206
9.30500000000001,-0.103174,0.3726714
9.31000000000006,-0.1352019,0.03020906
9.31500000000005,-0.07049727,0.1952028
9.32000000000005,-0.1225438,0.1782506
9.32500000000005,-0.3316998,0.3418887
9.33000000000004,-0.09787154,0.05982137
9.33500000000004,-0.1726644,-0.04336524
9.34000000000003,-0.3941991,-0.185891
9.34500000000003,-0.1183686,-0.3839822
9.35000000000002,-0.363162,0.07538986
9.35500000000002,-0.3912716,0.003565311
9.36000000000001,-0.2949352,0.1742775
9.36500000000001,-0.2552402,-0.1544151
9.37000000000006,-0.3338556,-0.2785592
9.37500000000006,-0.1533647,0.3446469
9.38000000000005,-0.348597,0.1468408
9.38500000000005,-0.1879954,0.0530622
9.39000000000004,-0.1564796,-0.04905486
9.39500000000004,-0.08294868,0.05581331
9.40000000000003,0.05015016,0.5425508
9.40500000000003,-0.0955472,0.08478951
9.41000000000003,-0.02937222,-0.159096
9.41500000000002,0.02381086,-0.1235025
9.42000000000002,0.09687543,-0.09263492
9.42500000000001,0.03063369,0.1318564
9.43000000000001,0.246048,0.1064372
9.43500000000006,0.09089613,0.04120564
9.44000000000005,0.07407737,0.1317742
9.44500000000005,-0.06230164,-0.2982246
9.45000000000005,-0.2147229,-0.059062
9.45500000000004,-0.1081314,0.0416925
9.46000000000004,-0.02917576,0.106369
9.46500000000003,-0.1285686,-0.1469042
9.47000000000003,-0.06995344,-0.1085625
9.47500000000002,-0.1464493,0.2405546
9.48000000000002,-0.2071767,0.1928604
9.48500000000001,-0.1684763,0.003754139
9.49000000000001,-0.1358554,-0.06213999
9.49500000000006,-0.2117193,0.02525592
9.50000000000006,-0.21491,0.4177942
9.50500000000005,-0.1576846,0.2267919
9.51000000000005,-0.1275723,0.01770878
9.51500000000004,-0.16956,-0.06572843
9.52000000000004,-0.157691,-0.1162345
9.52500000000003,-0.2181125,0.05889893
9.53000000000003,-0.05541801,-0.2167032
9.53500000000003,0.01410604,-0.1997805
9.54000000000002,-0.1442087,-0.4162766
9.54500000000002,0.04283452,-0.7226526
9.55000000000001,-0.006016731,-0.279893
9.55500000000001,-0.1003761,-0.3831958
9.56000000000006,0.09258771,-0.1529653
9.56500000000005,0.0682044,-0.4598956
9.57000000000005,0.1116304,-0.3368353
9.57500000000005,-0.0900476,0.04208612
9.58000000000004,-0.1767516,-0.04088259
9.58500000000004,-0.1434345,-0.2294199
9.59000000000003,-0.2581244,-0.4205569
9.59500000000003,-0.1459293,-0.2939168
9.60000000000002,-0.3218734,0.06871438
9.60500000000002,-0.08023906,0.0574646
9.61000000000001,-0.02076292,-0.1595738
9.61500000000001,-0.1250727,-0.2261554
9.62000000000006,-0.1691115,-0.2630681
9.62500000000006,-0.1119618,0.2535818
9.63000000000005,-0.1504724,-0.2860799
9.63500000000005,-0.1002188,-0.2162575
9.64000000000004,-0.1129515,-0.2123491
9.64500000000004,-0.0188787,-0.7269369
9.65000000000003,-0.1643414,-0.2237651
9.65500000000003,-0.1432052,-0.3009531
9.66000000000003,-0.1833718,-0.3341794
9.66500000000002,0.02019119,-0.5733508
9.67000000000002,0.01499248,-0.6252307
9.67500000000001,-0.07362175,-0.01300979
9.68000000000001,-0.1301794,-0.1036018
9.68500000000006,0.1271675,-0.2943031
9.69000000000005,0.0557158,-0.4560183
9.69500000000005,0.06406498,-0.3411866
9.70000000000005,-0.2441378,0.1686363
9.70500000000004,-0.12077,0.02680087
9.71000000000004,-0.03048944,-0.2760965
9.71500000000003,-0.1362891,-0.3031496
9.72000000000003,-0.04046559,-0.1274797
9.72500000000002,-0.1740181,0.3932348
9.73000000000002,0.01837873,-0.03208423
9.73500000000001,-0.1093922,-0.1063316
9.74000000000001,-0.09207225,-0.04516172
9.74500000000006,0.09593034,-0.5287849
9.75000000000006,-0.2739291,-0.01474786
9.75500000000005,-0.1924183,-0.04001391
9.76000000000005,-0.2307358,-0.1598108
9.76500000000004,0.0857091,-0.647017
9.77000000000004,0.0740943,-0.8787055
9.77500000000003,-0.4175985,-0.5212045
9.78000000000003,-0.4824612,-0.3314837
9.78500000000003,-0.2584603,-0.5534148
9.79000000000002,-0.1517177,-0.5786886
9.79500000000002,-0.131861,-0.3859104
9.80000000000001,-0.6052954,0.09199679
9.80500000000001,-0.5774338,-0.2986923
9.81000000000006,-0.2708187,-0.5359006
9.81500000000005,-0.2723007,-0.5597889
9.82000000000005,-0.4857047,-0.7404166
9.82500000000005,-0.6904666,-0.208153
9.83000000000004,-0.1901836,-0.4539744
9.83500000000004,-0.3185658,-0.5258149
9.84000000000003,-0.3288491,-0.5536323
9.84500000000003,-0.009435415,-1.070323
9.85000000000002,-0.4683967,-0.5440246
9.85500000000002,-0.4729643,-0.5476686
9.86000000000001,-0.2792096,-0.2650195
9.86500000000001,-0.1664205,-0.735171
9.87000000000006,-0.1565709,-0.7044302
9.87500000000006,-0.5272424,-0.1282576
9.88000000000005,-0.495337,-0.2341763
9.88500000000005,-0.4546809,-0.2867836
9.89000000000004,-0.3374271,-0.4283611
9.89500000000004,-0.4755905,-0.5306447
9.90000000000003,-0.783932,0.04879475
9.90500000000003,-0.5400259,-0.142773
9.91000000000003,-0.2776225,-0.3676324
9.91500000000002,-0.3004441,-0.3381127
9.92000000000002,-0.2834768,-0.345047
9.92500000000001,-0.5774302,0.05375302
9.93000000000001,-0.2485545,-0.3650627
9.93500000000006,-0.2566493,-0.3140743
9.94000000000005,-0.2271671,-0.233357
9.94500000000005,0.03984666,-0.8589815
9.95000000000005,-0.1100039,-0.5235285
9.95500000000004,-0.01629996,-0.4202101
9.96000000000004,-0.1733115,-0.5150153
9.96500000000003,0.1308408,-0.8946775
9.97000000000003,0.2038414,-0.8925146
9.97500000000002,-0.06780076,-0.1114476
9.98000000000002,-0.4587598,-0.07108486
9.98500000000001,-0.2909775,-0.3988152
9.99000000000001,-0.281698,-0.6265367
9.99500000000006,-0.3977544,-0.4957604
10.0000000000001,-0.6532938,0.1315771
10.0050000000001,-0.6541694,-0.215961
10.01,-0.5504048,-0.5694495
10.015,-0.6788269,-0.6643867
10.02,-0.5130744,-0.5737171
10.025,-0.6594396,-0.1265929
10.03,-0.3361022,-0.5116985
10.035,-0.555953,-0.6412125
10.04,-0.5653318,-0.5166702
10.045,-0.09844804,-0.9461722
10.05,-0.5925905,-0.2983857
10.055,-0.827919,-0.3677245
10.0600000000001,-0.7259052,-0.2374083
10.0650000000001,-0.4248471,-0.58185
10.0700000000001,-0.5649092,-0.6449128
10.075,-0.7720307,0.05003619
10.08,-0.9437928,-0.0919081
10.085,-0.5864089,-0.1307216
10.09,-0.7014295,-0.5934349
10.095,-0.6454821,-0.45499
10.1,-0.7701249,0.2051467
10.105,-0.7516781,-0.02099288
10.11,-0.4284497,-0.1472112
10.115,-0.3120015,0.0559454
10.1200000000001,-0.2968071,0.004335999
10.1250000000001,-0.735258,0.2341607
10.1300000000001,-0.7101195,-0.4131403
10.135,-0.6230007,-0.3427684
10.14,-0.5660261,-0.2685374
10.145,-0.51673,-0.467158
10.15,-0.6778072,-0.3695664
10.155,-0.5834686,-0.233885
10.16,-0.5950018,-0.2095245
10.165,-0.6590432,-0.480018
10.17,-0.6690192,-0.510006
10.175,-0.6110432,-0.210258
10.18,-0.6568033,-0.236614
10.1850000000001,-0.6646336,-0.3395412
10.1900000000001,-0.744083,-0.4491683
10.1950000000001,-0.7194922,-0.3942765
10.2,-0.7165166,-0.2420156
10.205,-0.6138197,-0.3126354
10.21,-0.5368997,-0.370111
10.215,-0.3818567,-0.1792307
10.22,-0.2123306,0.01565087
10.225,-0.07601511,0.101018
10.23,-0.2628548,-0.1819403
10.235,-0.1303146,-0.1805356
10.24,-0.1688563,-0.09962082
10.2450000000001,-0.3740647,-0.1796106
10.2500000000001,-0.3884535,-0.180984
10.2550000000001,-0.4790792,-0.1956596
10.26,-0.3471911,-0.0277282
10.265,-0.5698971,-0.1158435
10.27,-0.5087935,-0.1404701
10.275,-0.2881477,-0.0311569
10.28,-0.4302131,-0.02665067
10.285,-0.4518445,-0.04620278
10.29,-0.4097074,-0.03609705
10.295,-0.4950005,-0.1503813
10.3,-0.1293275,0.08125842
10.305,-0.3545403,-0.1731627
10.3100000000001,-0.3853298,-0.1786475
10.3150000000001,-0.3050836,-0.1274023
10.3200000000001,-0.2503202,-0.1552011
10.325,-0.08828104,-0.1281468
10.33,-0.01228619,0.06439435
10.335,-0.06927633,-0.01428854
10.34,-0.01487041,0.01158369
10.345,-0.3230491,-0.05366802
10.35,-0.004157543,0.08257604
10.355,-0.108429,-0.02769673
10.36,-0.08683944,-0.02705455
10.365,-0.362314,-0.08472228
10.3700000000001,-0.2218071,0.01341009
10.3750000000001,0.09662485,-0.08323085
10.3800000000001,0.1961927,-0.00801158
10.385,-0.1255533,-0.1175164
10.39,-0.2353842,-0.1127448
10.395,0.05334187,0.184778
10.4,0.1239588,-0.1573372
10.405,0.006736398,0.0990994
10.41,-0.155254,0.1360826
10.415,-0.1936325,0.07524729
10.42,-0.07026887,0.1363304
10.425,0.2722669,0.07616854
10.43,-0.02726209,0.09346604
10.4350000000001,-0.08236897,-0.01772285
10.4400000000001,0.0383271,0.02522063
10.4450000000001,-0.4173108,0.06187344
10.45,0.03004193,-0.05922532
10.455,-0.01850033,-0.115922
10.46,0.1345086,-0.001634598
10.465,-0.2270186,0.04376984
10.47,-0.3868246,-0.08172846
10.475,0.3017105,-0.02138543
10.48,0.3245236,-0.002649546
10.485,-0.002531648,0.06203413
10.49,-0.1732831,0.04327822
10.4950000000001,-0.03414035,0.1311443
10.5000000000001,0.4602654,-0.01859379
10.5050000000001,-0.08618772,-0.02043176
10.51,-0.2106336,0.2585094
10.515,-0.1868495,0.1708393
10.52,-0.2092403,0.1752884
10.525,0.2715216,0.09814858
10.53,-0.1091577,0.2562029
10.535,-0.104221,0.1661701
10.54,-0.1026902,0.0478313
10.545,-0.7524726,0.1020696
10.55,0.02456939,-0.01784658
10.555,0.01245332,-0.04492974
10.5600000000001,-0.01123965,-0.1222281
10.5650000000001,-0.4352654,0.01917911
10.5700000000001,-0.6190212,-0.1049933
10.575,0.2681423,-0.102051
10.58,0.2030294,0.02022743
10.585,-0.1629368,0.165453
10.59,-0.4877996,0.06738901
10.595,-0.05154335,0.4318309
10.6,0.3870564,0.114526
10.605,0.1755319,0.1508811
10.61,-0.03576624,0.2505751
10.615,0.1144825,0.151283
10.6200000000001,0.02745318,0.02128911
10.6250000000001,0.4773861,-0.1057076
10.6300000000001,0.07429421,-0.0301826
10.635,0.2396244,0.0203898
10.64,0.2578624,-0.003710985
10.645,-0.2965901,0.2401156
10.65,0.2524911,-0.01616764
10.655,0.3154763,0.05500484
10.66,0.5051435,0.1393616
10.665,0.003244281,0.1788473
10.67,-0.0245353,0.1875055
10.675,0.5706342,0.04839087
10.68,0.5215605,0.28704
10.6850000000001,0.03559554,0.2220621
10.6900000000001,-0.03490603,0.4916584
10.6950000000001,-0.07121444,0.5509551
10.7,0.389433,0.3707378
10.705,0.1848053,0.5349119
10.71,0.01619399,0.4308534
10.715,0.1191667,0.5528343
10.72,0.1551834,0.385385
10.725,0.6051099,0.2546096
10.73,0.2562717,0.3612654
10.735,0.1780266,0.2318144
10.74,0.3013254,0.2726545
10.7450000000001,-0.03690207,0.4773479
10.7500000000001,0.1422577,0.1581903
10.7550000000001,0.005798459,0.109865
10.76,0.3923432,0.3774023
10.765,0.07144785,0.2241464
10.77,0.1555138,0.2634349
10.775,0.5478189,-0.05222464
10.78,0.7154428,0.09859991
10.785,0.2957714,0.1714251
10.79,0.345819,0.296778
10.795,0.2681047,0.2359288
10.8,0.8422264,0.2665377
10.805,0.5562359,0.4183249
10.8100000000001,0.277325,0.5836854
10.8150000000001,0.2095399,0.4979911
10.8200000000001,0.3290929,0.4785867
10.825,0.8925791,0.2712927
10.83,0.3191153,0.3365808
10.835,0.6542764,0.3732712
10.84,0.5768399,0.1579437
10.845,0.001776814,0.4485743
10.85,0.4241296,0.1941094
10.855,0.2711893,0.1097906
10.86,0.2868961,0.1609466
10.865,-0.1460629,0.3984606
10.8700000000001,-0.1759316,0.4655585
10.8750000000001,0.3828039,0.2362256
10.8800000000001,0.506188,0.3794553
10.885,0.1809832,0.4273946
10.89,-0.03867424,0.4042022
10.895,0.1281464,0.4076455
10.9,0.8098282,0.276015
10.905,0.6777496,0.3954875
10.91,0.2651508,0.1489937
10.915,0.4732177,0.2685778
10.92,0.6787527,0.5017781
10.925,0.8822789,0.3558803
10.93,0.2199821,0.214946
10.9350000000001,0.4650712,0.4054642
10.9400000000001,0.5306675,0.4314153
10.9450000000001,-0.01686025,0.4530418
10.95,0.2318733,0.1396203
10.955,0.1578183,0.05977464
10.96,0.2159321,0.3383813
10.965,-0.2010974,0.3120315
10.97,-0.2451097,0.2669423
10.975,0.1772921,0.1430271
10.98,0.3889568,0.3372128
10.985,-0.146533,0.2903636
10.99,-0.1673846,0.3955011
10.9950000000001,-0.1873553,0.2484429
11.0000000000001,0.3407602,0.1731246
11.0050000000001,0.2524822,0.2402215
11.01,-0.009394407,0.1803846
11.015,0.05683231,0.1389949
11.02,0.07143092,0.06301904
11.025,0.5414655,0.1100159
11.03,0.002570391,-0.01690793
11.035,0.2719116,0.1905565
11.04,0.08193851,0.007825613
11.045,-0.282748,0.1325989
11.05,0.2231145,0.2248058
11.055,0.2793288,0.2603858
11.0600000000001,0.3675451,0.1852856
11.0650000000001,-0.1408267,0.3151493
11.0700000000001,-0.05439711,0.3799262
11.075,0.3308196,0.2492309
11.08,0.3696532,0.2774947
11.085,0.03503227,0.1552329
11.09,-0.09000349,0.1317801
11.095,-0.08407402,0.01070833
11.1,0.4228642,0.01241565
11.105,0.3046627,0.1156802
11.11,0.03372812,0.05601072
11.115,0.03818631,-0.02177477
11.1200000000001,0.07840514,0.02242565
11.1250000000001,0.3643341,-0.05035901
11.1300000000001,0.01864862,0.1208756
11.135,0.1088495,0.1840215
11.14,0.1410761,0.1286962
11.145,-0.3343602,0.07545924
11.15,0.2237344,0.1157813
11.155,0.2377205,0.1494155
11.16,0.2093751,0.08111858
11.165,-0.2012198,0.0684011
11.17,-0.1601176,0.162097
11.175,0.3461866,0.07209039
11.18,0.3825357,0.1889353
11.1850000000001,-0.04282713,0.09518385
11.1900000000001,-0.217689,0.09275126
11.1950000000001,-0.1783228,0.04815173
11.2,0.4391973,0.03394413
11.205,0.1446939,-0.03368258
11.21,-0.1231945,-0.001604557
11.215,-0.147254,-0.07662654
11.22,-0.1073136,-0.07488441
11.225,0.2891195,-0.1468441
11.23,-0.064713,0.007699728
11.235,-0.04043341,0.006270409
11.24,-0.1159258,-0.07682991
11.2450000000001,-0.5882814,0.07726526
11.2500000000001,-0.02026176,-0.08427429
11.2550000000001,0.02996993,-0.02471209
11.26,0.1424387,0.07381654
11.265,-0.4538068,0.1019137
11.27,-0.5090415,0.1447158
11.275,0.2328322,0.09556556
11.28,0.1237853,0.04937744
11.285,-0.2879679,0.1563101
11.29,-0.6101476,-0.004810095
11.295,-0.4382055,-0.05322647
11.3,0.2500238,-0.3311799
11.305,-0.1168101,-0.3421514
11.3100000000001,-0.4900757,-0.2557538
11.3150000000001,-0.3456646,-0.2501292
11.3200000000001,-0.2999336,-0.08909845
11.325,0.2524264,-0.3308086
11.33,-0.4444687,-0.3857076
11.335,-0.6639118,-0.4907136
11.34,-0.6550932,-0.1625047
11.345,-1.12885,0.4200373
11.35,-0.3348138,0.1389344
11.355,-0.4115132,0.1125503
11.36,-0.4532025,0.06870794
11.365,-0.7463626,0.597187
11.3700000000001,-0.6357064,0.7269969
11.3750000000001,0.02704561,0.001586914
11.3800000000001,-0.02704132,-0.2289779
11.385,-0.4483879,-0.1614132
11.39,-0.7514257,-0.2574284
11.395,-0.6063015,-0.2989407
11.4,0.07678068,-1.033715
11.405,-0.2893639,-0.9275239
11.41,-0.8554925,-0.7369754
11.415,-0.7881892,-0.3977473
11.42,-0.7863338,-0.3727219
11.425,-0.1198038,-0.6922073
11.43,-0.883743,-0.4717813
11.4350000000001,-0.7969375,-0.495986
11.4400000000001,-0.6317387,-0.462307
11.4450000000001,-1.446421,-0.1156225
11.45,-0.5577241,-0.6511943
11.455,-0.5199927,-0.6189101
11.46,-0.6978823,-0.944067
11.465,-1.087193,-0.4226718
11.47,-1.180185,-0.3627298
11.475,-0.1977286,-0.6851819
11.48,-0.3187149,-0.8009779
11.485,-0.6848468,-0.3875399
11.49,-1.202174,-0.107373
11.4950000000001,-1.111821,-0.1036978
11.5000000000001,-0.1903675,-0.576216
11.5050000000001,-0.4612765,-0.3936534
11.51,-0.816897,-0.1160438
11.515,-0.6458626,-0.1313243
11.52,-0.6249732,-0.2732627
11.525,0.2018076,-0.5672331
11.53,-0.4582541,-0.3016369
11.535,-0.3956459,-0.4726279
11.54,-0.3866415,-0.5917299
11.545,-1.210202,-0.1977503
11.55,-0.2740171,-0.4486229
11.555,-0.449972,-0.5980213
11.5600000000001,-0.4738059,-0.6895168
11.5650000000001,-1.125019,-0.194627
11.5700000000001,-1.663411,0.3578653
11.575,-0.8188859,-0.3987982
11.58,-0.5857841,-0.2212906
11.585,-0.8490944,-0.5547013
11.59,-1.014408,-0.331198
11.595,-0.8212579,-0.4202809
11.6,0.3359127,-0.8482311
11.605,0.2015396,-0.7454882
11.61,-0.3094733,-0.831274
11.615,-0.01265621,-0.7980223
11.6200000000001,0.274388,-0.7054982
11.6250000000001,0.6186631,-1.182268
11.6300000000001,-0.3739729,-0.8221881
11.635,-0.4192818,-0.6003053
11.64,-0.4598678,-0.6252203
11.645,-1.282965,-0.06783795
11.65,-0.5206443,-0.7500162
11.655,-0.4251124,-0.6196706
11.66,-0.3095337,-0.5635831
11.665,-1.011878,-0.0877533
11.67,-1.523052,-0.2338614
11.675,-0.1393676,-0.9476454
11.68,-0.04883242,-0.9176831
11.6850000000001,-0.3964512,-0.7635255
11.6900000000001,-0.5784639,-0.6525197
11.6950000000001,-0.5241297,-0.7801561
11.7,0.2342744,-1.203148
11.705,0.2262473,-0.8848062
11.71,-0.1235969,-0.6835299
11.715,0.09537506,-0.5880702
11.72,0.0374589,-0.6415756
11.725,0.2630308,-1.112934
11.73,-0.471619,-1.022287
11.735,-0.19625,-0.7396233
11.74,-0.06524181,-0.6033664
11.7450000000001,-1.107836,-0.0304153
11.7500000000001,-0.2235643,-0.6575704
11.7550000000001,-0.4878436,-0.6701217
11.76,-0.3667939,-0.5769258
11.765,-1.122663,-0.316045
11.77,-1.24375,-0.1660755
11.775,0.02287173,-0.3758457
11.78,-0.06108904,-0.6032467
11.785,-0.2629659,-0.5620406
11.79,-0.4660083,-0.399847
11.795,-0.2338197,-0.3908653
11.8,0.5524089,-0.907717
11.805,0.6974485,-0.8086368
11.8100000000001,0.2415977,-0.558871
11.8150000000001,0.2307305,-0.5328946
11.8200000000001,-0.2908455,-0.3587999
11.825,0.1618299,-0.5218499
11.83,-0.4963309,-0.1802402
11.835,-0.5090046,-0.2443886
11.84,-0.4171294,-0.1669841
11.845,-0.4290565,-0.1384239
11.85,-0.06361485,-0.03816676
11.855,-0.1496751,-0.4282925
11.86,0.2358074,-0.5623925
11.865,-0.04228234,-0.5343761
11.8700000000001,0.06226707,-0.6071963
11.8750000000001,0.2079487,-0.7468443
11.8800000000001,0.06755209,-0.3771174
11.885,-0.4361681,-0.07033849
11.89,0.05869555,-0.4325352
11.895,0.118679,-0.1691272
11.9,0.2034326,-0.4271669
11.905,0.03903413,-0.1393301
11.91,-0.3146384,0.1123185
11.915,-0.2033019,0.2546391
11.92,-0.1289501,0.2193146
11.925,0.5567937,-0.07781339
11.93,0.02278352,-0.06240797
11.9350000000001,0.0678339,-0.2556605
11.9400000000001,0.1345546,-0.3058743
11.9450000000001,-0.2269543,-0.5565751
11.95,0.4702306,-0.6154943
11.955,0.2651505,-0.8551123
11.96,0.2976332,-1.017915
11.965,-0.05011415,-0.8450416
11.97,0.0271225,-0.6731219
11.975,0.536109,-0.5718551
11.98,0.3429077,-0.2203014
11.985,-0.1924003,-0.006185293
11.99,-0.4108949,-0.2572951
11.9950000000001,-0.4077843,-0.1136849
12.0000000000001,-0.1642979,-0.3567595
12.0050000000001,-0.2869731,-0.146579
12.01,-0.3734701,0.04794598
12.015,-0.4049948,0.06652117
12.02,-0.4802746,-0.01492476
12.025,-0.4067471,-0.2213485
12.03,-1.090507,-0.1355274
12.035,-0.8128799,-0.09176135
12.04,-0.5352309,-0.1132133
12.045,-0.571445,-0.05136085
12.05,-0.3397292,-0.2434304
12.055,-0.1100185,-0.3866508
12.0600000000001,-0.2940638,-0.6020136
12.0650000000001,-0.5940926,-0.4997075
12.0700000000001,-0.361587,-0.3433588
12.075,0.1546025,-0.4680903
12.08,0.1392249,-0.4804776
12.085,-0.3928601,-0.4482627
12.09,-0.3147848,-0.3567524
12.095,-0.3995392,-0.4859352
12.1,-0.1086079,-0.4658089
12.105,-0.4782356,-0.4295294
12.11,-0.6375077,-0.2054815
12.115,-0.6470757,-0.1789346
12.1200000000001,-0.6166366,-0.09563661
12.1250000000001,-0.2713543,-0.403276
12.1300000000001,-0.8293511,-0.1955638
12.135,-0.5903027,-0.1451063
12.14,-0.4021213,-0.09496784
12.145,-0.5785199,0.1588356
12.15,0.01944506,0.07620049
12.155,-0.1315678,-0.196568
12.16,-0.03661573,-0.2432542
12.165,-0.3443578,-0.1935012
12.17,-0.3077399,-0.1346202
12.175,0.1810951,-0.6544983
12.18,0.05635893,-0.5536876
12.1850000000001,-0.6988262,0.08488917
12.1900000000001,-0.6682342,0.02186775
12.1950000000001,-0.7239792,-0.0816958
12.2,-0.1199933,-0.2608583
12.205,-0.5204186,-0.04700184
12.21,-0.602657,-0.03695393
12.215,-0.5891172,-0.04833317
12.22,-0.4706085,0.05689979
12.225,-0.1141955,-0.3545444
12.23,-0.5009491,-0.08585
12.235,-0.476032,-0.2339897
12.24,-0.6320238,-0.4568386
12.2450000000001,-0.8705872,-0.4414332
12.2500000000001,-0.3204948,-0.5517828
12.2550000000001,-0.2926459,-0.2376525
12.26,-0.2213122,-0.4004045
12.265,-0.2759062,-0.2990129
12.27,-0.5830412,-0.5986135
12.275,-0.0804441,-0.6174991
12.28,-0.03293109,-0.5882168
12.285,-0.1894097,-0.3583274
12.29,-0.3660043,-0.4073136
12.295,-0.3829371,-0.1277514
12.3,-0.003760815,-0.4683516
12.305,-0.3681297,-0.1914299
12.3100000000001,-0.4848468,-0.3949263
12.3150000000001,-0.382556,-0.4115267
12.3200000000001,-0.4122791,-0.3584762
12.325,0.1173904,-0.4511471
12.33,-0.2583349,-0.3203614
12.335,-0.2341101,-0.3945539
12.34,-0.3172724,-0.2936664
12.345,-0.7259204,-0.3093462
12.35,-0.2974899,-0.5415516
12.355,-0.08289945,-0.3634818
12.36,-0.105221,-0.4476612
12.365,-0.4631775,-0.3394227
12.3700000000001,-0.432699,-0.2586133
12.3750000000001,-0.02068281,-0.5129744
12.3800000000001,-0.00618434,-0.5100374
12.385,-0.2423691,-0.4175885
12.39,-0.3812352,-0.3468606
12.395,-0.4158301,-0.4372705
12.4,0.1373539,-0.4552286
12.405,-0.01515436,-0.5073049
12.41,-0.3039333,-0.503605
12.415,-0.1318922,-0.4235102
12.42,-0.1469553,-0.5144403
12.425,0.01544607,-0.2630181
12.43,-0.1461666,-0.4671654
12.4350000000001,-0.2198983,-0.5397729
12.4400000000001,-0.2448502,-0.4639984
12.4450000000001,-0.480387,-0.2122674
12.45,0.06043005,-0.3079338
12.455,0.1353755,-0.2085035
12.46,-0.1263391,-0.4296359
12.465,-0.3629035,-0.2486379
12.47,-0.1234523,-0.3720956
12.475,0.3689959,-0.4418482
12.48,0.5466461,-0.3153837
12.485,0.1879112,-0.4386189
12.49,0.102922,-0.4007746
12.4950000000001,0.2058029,-0.2876214
12.5000000000001,0.3529048,-0.4791558
12.5050000000001,0.0005819798,-0.4993454
12.51,-0.3348519,-0.2057531
12.515,-0.609393,-0.423885
12.52,-0.5010524,-0.3308458
12.525,-0.2453073,-0.3462788
12.53,-0.4387925,-0.2237524
12.535,-0.4382247,-0.2131267
12.54,-0.4259728,-0.196245
12.545,-0.837463,-0.3081399
12.55,-0.4538509,-0.3737185
12.555,-0.3874352,-0.2974271
12.5600000000001,-0.2537727,-0.2259077
12.5650000000001,-0.3985778,-0.3422076
12.5700000000001,-0.2872674,-0.4230498
12.575,0.08429003,-0.3929332
12.58,0.1036063,-0.4382497
12.585,0.1661066,-0.4079324
12.59,0.1001855,-0.44801
12.595,0.1320795,-0.3519095
12.6,0.2391423,-0.1174539
12.605,-0.06255817,-0.200393
12.61,-0.3359356,-0.2931114
12.615,-0.202062,-0.1252526
12.6200000000001,-0.2656615,-0.1906791
12.6250000000001,0.02878702,0.05026662
12.6300000000001,-0.113108,0.04931259
12.635,0.002120018,0.1673917
12.64,-0.01539409,0.04864383
12.645,-0.1173131,-0.1589432
12.65,-0.01166213,-0.205104
12.655,0.09075105,-0.177668
12.66,0.04051912,-0.25239
12.665,-0.03573823,-0.3087354
12.67,-0.1276085,-0.3739667
12.675,-0.01829004,-0.2792921
12.68,0.1720326,-0.08958459
12.6850000000001,0.04100347,-0.2281485
12.6900000000001,-0.06314814,-0.4344342
12.6950000000001,0.1423882,-0.1984807
12.7,0.1114625,-0.06313431
12.705,-0.1238774,0.01545572
12.71,-0.02841377,-0.01441169
12.715,-0.05410993,-0.06112695
12.72,0.002106667,0.1006696
12.725,0.00138998,0.2143337
12.73,0.04486537,0.06737506
12.735,0.04131281,0.007444263
12.74,0.04667723,-0.05496633
12.7450000000001,0.1319963,-0.2395406
12.7500000000001,0.1605852,0.07050288
12.7550000000001,-0.03601909,-0.1358538
12.76,0.1081417,-0.02509534
12.765,0.1426135,-0.2041138
12.77,0.07877684,-0.2556947
12.775,0.1892369,0.1833553
12.78,0.1553283,0.1545705
12.785,0.259702,-0.06996572
12.79,0.3400409,-0.1059659
12.795,0.3074348,-0.09063315
12.8,0.3396575,0.3676418
12.805,0.3509965,0.1767186
12.8100000000001,0.3395183,-0.01809442
12.8150000000001,0.2895575,0.008605599
12.8200000000001,0.1480112,-0.0692364
12.825,0.06710124,0.2841026
12.83,0.156244,0.03456438
12.835,0.1293831,0.06783009
12.84,-0.0005407333,-0.02826691
12.845,0.2613103,-0.3152988
12.85,0.08409548,0.006016731
12.855,0.1479187,0.04282117
12.86,0.0279119,-0.04477131
12.865,0.1457126,-0.3196048
12.8700000000001,0.1981781,-0.3127367
12.8750000000001,0.05616951,-0.0555197
12.8800000000001,-0.1321931,0.05985153
12.885,0.1455386,-0.06240404
12.89,0.111598,-0.2664646
12.895,8.46386e-05,-0.3252832
12.9,-0.2136681,0.3055733
12.905,0.04054356,0.1526579
12.91,0.1358249,-0.1031789
12.915,-0.0416348,-0.2236975
12.92,0.03852654,-0.07352638
12.925,-0.1485217,0.4544237
12.93,0.2275052,0.1440681
12.9350000000001,0.3660328,0.1933398
12.9400000000001,0.4271328,0.1729206
12.9450000000001,0.7005024,-0.4693354
12.95,0.5275397,0.1115868
12.955,0.5686705,0.07034612
12.96,0.3994386,0.1694474
12.965,0.2577455,-0.4168015
12.97,0.3103433,-0.3310751
12.975,-0.1379039,0.1353401
12.98,-0.09537315,0.1962262
12.985,0.2899299,0.1551228
12.99,0.004940033,-0.3188308
12.9950000000001,0.02497959,-0.2732625
13.0000000000001,0.01612687,0.5728179
13.0050000000001,0.05654025,0.3606131
13.01,0.01868224,-0.0168103
13.015,0.2532411,0.3741084
13.02,0.106369,0.2420012
13.025,0.1145854,0.7669499
13.03,0.2183428,0.0408349
13.035,0.1717293,-0.07118404
13.04,0.196085,0.02563787
13.045,0.3730326,-0.5032662
13.05,-0.01958227,0.0259515
13.055,-0.002428055,0.08675027
13.0600000000001,-0.04283786,0.1156421
13.0650000000001,0.01587772,-0.388157
13.0700000000001,0.06488442,-0.3729259
13.075,-0.02619219,0.4278872
13.08,0.2144995,0.3439742
13.085,0.2779744,-0.08061719
13.09,0.3062556,-0.2616644
13.095,0.2815192,-0.02681184
13.1,0.08063722,0.5886596
13.105,0.1873701,0.3917325
13.11,0.2217245,0.1052326
13.115,0.1968451,0.2005236
13.1200000000001,0.3501663,0.3630036
13.1250000000001,0.06754041,0.6184024
13.1300000000001,0.3600593,0.157292
13.135,0.2377529,0.3519746
13.14,0.1565466,0.3618983
13.145,0.4155586,-0.1410918
13.15,0.08474708,0.3023475
13.155,0.2269251,0.3396227
13.16,0.2822945,0.1423991
13.165,0.1876693,-0.3359655
13.17,0.2650108,-0.2730113
13.175,0.2226102,0.4537628
13.18,0.05524087,0.2437052
13.1850000000001,0.27563,0.03089273
13.1900000000001,0.122309,-0.2839098
13.1950000000001,0.08952093,-0.2270354
13.2,0.1653099,0.6616112
13.205,0.1830773,0.3639095
13.21,0.04515266,-0.1858257
13.215,0.2874377,0.09798801
13.22,0.3570659,0.1998949
13.225,0.1362455,0.5203582
13.23,0.2018945,-0.0283761
13.235,0.1907921,0.1637964
13.24,0.2831204,0.333282
13.2450000000001,0.2804656,-0.2081336
13.2500000000001,0.1922538,0.1517811
13.2550000000001,0.1544397,0.1197686
13.26,0.3244338,0.3023833
13.265,0.3218999,-0.1883308
13.27,0.2419925,-0.3226525
13.275,0.1531739,0.3056229
13.28,0.2507248,0.4284673
13.285,0.1809642,-0.008997321
13.29,0.3800497,0.04432583
13.295,0.3843973,0.2953738
13.3,0.1026769,0.8023467
13.305,0.2332354,0.6167907
13.3100000000001,0.2441282,0.2765566
13.3150000000001,0.268821,0.3891987
13.3200000000001,0.4155018,0.5422022
13.325,0.3326283,0.7411032
13.33,0.2748442,0.1034913
13.335,0.076612,-0.1215359
13.34,0.3042345,0.1136549
13.345,0.2184095,-0.4606786
13.35,0.2627456,0.1413701
13.355,0.0050807,-0.1441475
13.36,0.1368649,-0.009901762
13.365,0.1596913,-0.4010984
13.3700000000001,0.07171178,-0.4837124
13.3750000000001,0.02551627,0.06922054
13.3800000000001,-0.1369932,0.09763575
13.385,-0.1195543,-0.07164669
13.39,-0.07744193,-0.1214848
13.395,-0.2077625,-0.1801867
13.4,-0.07019782,0.5884039
13.405,-0.05614448,0.5114405
13.41,0.03477621,0.3308923
13.415,0.01853108,0.230989
13.42,0.1064389,0.1690347
13.425,0.1686625,0.2873006
13.43,0.08082056,-0.2512254
13.4350000000001,0.0905304,-0.2420431
13.4400000000001,0.2055323,-0.1429861
13.4450000000001,0.1695833,-0.6113765
13.45,0.3586295,0.0974977
13.455,-0.06094742,-0.1998721
13.46,0.06127667,-0.003749847
13.465,0.07474399,-0.2956312
13.47,-0.146126,-0.5565639
13.475,0.01873899,0.1640935
13.48,-0.01419997,0.2103338
13.485,-0.1375496,-0.0603056
13.49,-0.10572,0.1049306
13.4950000000001,-0.1135929,-0.005386114
13.5000000000001,0.1428108,0.6927712
13.5050000000001,0.2061918,0.3585534
13.51,0.3140802,0.07894659
13.515,0.2988596,-0.05970049
13.52,0.3771961,-0.07560635
13.525,0.320935,0.1977942
13.53,0.2698066,-0.1742678
13.535,0.1620574,-0.1907246
13.54,0.05737686,-0.2228785
13.545,0.217303,-0.4899631
13.55,-0.03669143,-0.21911
13.555,0.1649134,-0.228404
13.5600000000001,0.07125521,-0.2636089
13.5650000000001,0.07151628,-0.5290588
13.5700000000001,0.1876378,-0.5967748
13.575,-0.1238291,-0.1506107
13.58,-0.04098344,0.01315761
13.585,0.06067705,-0.1627307
13.59,-0.005343914,-0.3410559
13.595,-0.08605099,-0.3353723
13.6,-0.252275,0.1145484
13.605,-0.01709795,0.1176846
13.61,0.07685494,-0.09290481
13.615,0.2116802,0.1279016
13.6200000000001,0.2452183,0.2177732
13.6250000000001,0.02667069,0.5464373
13.6300000000001,0.1153252,0.02370024
13.635,-0.007656097,-0.004558325
13.64,0.02376723,-0.01549053
13.645,0.1741197,-0.4960916
13.65,-0.06126046,-0.1387763
13.655,-0.1269166,-0.2186441
13.66,-0.1131778,-0.1830499
13.665,0.08763075,-0.5609338
13.67,0.03220439,-0.6972479
13.675,-0.03129816,-0.001144886
13.68,0.1109812,0.1095262
13.6850000000001,0.1753256,-0.3151259
13.6900000000001,0.2167542,-0.4779212
13.6950000000001,0.03021383,-0.6126233
13.7,-0.1182814,0.1275845
13.705,0.06870031,-0.005974054
13.71,-0.04689169,-0.4690205
13.715,-0.04699874,-0.3404137
13.72,-0.1174557,-0.3252212
13.725,-0.2426517,0.1930919
13.73,-0.07777858,-0.3442247
13.735,0.02760029,-0.1901093
13.74,-0.07187772,-0.2647898
13.7450000000001,0.2329619,-0.8647982
13.7500000000001,0.06411433,-0.01556778
13.7550000000001,-0.07493496,0.05063438
13.76,-0.06362271,0.1156225
13.765,0.1226473,-0.4245585
13.77,0.09335065,-0.5075579
13.775,-0.3128512,0.1395606
13.78,-0.253979,0.1466352
13.785,0.1046023,-0.1455653
13.79,0.1570764,-0.4377843
13.795,0.07224512,-0.4479084
13.8,-0.1632807,0.3570515
13.805,-0.04880953,-0.08315265
13.8100000000001,0.09237528,-0.5208257
13.8150000000001,0.03103399,-0.5074661
13.8200000000001,-0.02757239,-0.5252752
13.825,-0.2912769,0.1260394
13.83,-0.06204152,-0.5200527
13.835,-0.2644095,-0.6168237
13.84,-0.3124142,-0.3652508
13.845,0.3028123,-1.230384
13.85,-0.2775185,-0.5023419
13.855,-0.413918,-0.2325789
13.86,-0.2432764,-0.06003177
13.865,-0.0262835,-0.7295618
13.8700000000001,0.04452872,-0.8935137
13.8750000000001,-0.1725867,0.2294333
13.8800000000001,-0.3230133,0.09060919
13.885,-0.1673894,-0.4463164
13.89,-0.0989306,-0.6539097
13.895,0.008498907,-0.4770743
13.9,-0.3275445,0.4299314
13.905,-0.1661036,0.08517921
13.91,-0.1229017,-0.5432103
13.915,-0.07933664,-0.4239908
13.92,-0.09501863,-0.4004995
13.925,-0.4508626,0.2489022
13.93,-0.2841086,-0.6263087
13.9350000000001,-0.240346,-0.5027735
13.9400000000001,-0.3086948,-0.4929464
13.9450000000001,0.05182695,-1.33046
13.95,-0.4152706,-0.5283518
13.955,-0.5071778,-0.6262618
13.96,-0.426033,-0.4705606
13.965,-0.209923,-0.9817017
13.97,-0.08226347,-0.8293837
13.975,-0.6445498,0.161365
13.98,-0.5676103,0.2423089
13.985,-0.4938772,-0.3102499
13.99,-0.2852983,-0.4113674
13.9950000000001,-0.2227216,-0.2597609
14.0000000000001,-0.433784,0.6369017
14.0050000000001,-0.2962813,0.3354893
14.01,-0.1374009,-0.2600627
14.015,-0.1587348,-0.2594606
14.02,0.03311944,-0.1101884
14.025,-0.3319826,0.2183622
14.03,-0.1533916,-0.4699374
14.035,-0.2307947,-0.4783289
14.04,-0.2024419,-0.3570825
14.045,-0.2058513,-1.275781
14.05,-0.4522004,-0.5134586
14.055,-0.4164128,-0.4964879
14.0600000000001,-0.331233,-0.3967252
14.0650000000001,-0.3016236,-0.9827851
14.0700000000001,-0.1706641,-0.7847388
14.075,-0.4891434,-0.09504342
14.08,-0.4597397,-0.01657605
14.085,-0.3012962,-0.2920797
14.09,-0.1939845,-0.3952609
14.095,-0.2720597,-0.3234799
14.1,-0.53634,0.3070087
14.105,-0.1919115,0.3220038
14.11,-0.1134312,-0.07770443
14.115,-0.1243773,-0.0845015
14.1200000000001,-0.005147219,-0.002803326
14.1250000000001,-0.4129081,0.1003571
14.1300000000001,-0.2289894,-0.3821493
14.135,-0.06133413,-0.2086099
14.14,-0.1758733,-0.1889015
14.145,-0.06502938,-0.7669675
14.15,-0.4847858,-0.2242471
14.155,-0.3207653,-0.05341578
14.16,-0.3688765,-0.02054238
14.165,-0.2886143,-0.3540441
14.17,-0.3281853,-0.3990144
14.175,-0.3455927,0.2341344
14.18,-0.4418421,0.08720231
14.1850000000001,-0.2367864,-0.0519352
14.1900000000001,-0.3746178,-0.1103363
14.1950000000001,-0.3325658,0.06619954
14.2,-0.610209,0.3728404
14.205,-0.7611988,0.1968107
14.21,-0.7185762,0.2119329
14.215,-0.6285949,0.3677483
14.22,-0.5433133,0.4038925
14.225,-0.5756905,0.5230918
14.23,-0.42117,0.1948605
14.235,-0.5085018,0.02529216
14.24,-0.416285,0.02347589
14.2450000000001,-0.3916819,-0.4441528
14.2500000000001,-0.4415824,-0.1591876
14.2550000000001,-0.3318317,-0.18996
14.26,-0.1394,-0.09772658
14.265,-0.07894015,-0.4189192
14.27,-0.1944201,-0.4346915
14.275,-0.1706951,-0.01127577
14.28,0.2381382,-0.2049518
14.285,0.3834393,-0.3057954
14.29,0.3183599,-0.290396
14.295,0.01302052,-0.4062414
14.3,-0.09632182,0.08038425
14.305,-0.2562647,-0.1000748
14.3100000000001,-0.16714,-0.1050603
14.3150000000001,-0.2794223,-0.1447537
14.3200000000001,-0.326956,-0.1528833
14.325,-0.3320944,0.2003064
14.33,-0.2111783,0.02041078
14.335,-0.1500294,0.134095
14.34,-0.1049726,0.1895943
14.345,0.07810259,-0.228209
14.35,-0.03109193,0.08911872
14.355,-0.1137156,-0.07584357
14.36,-0.02773213,0.1115162
14.365,-0.01959395,-0.2282201
14.3700000000001,0.01475692,-0.1983311
14.3750000000001,-0.158663,0.1160688
14.3800000000001,-0.09448433,0.2053559
14.385,-0.0569427,-0.05452538
14.39,-0.01373935,-0.1699383
14.395,0.04279613,-0.1208305
14.4,0.01913571,0.3152204
14.405,0.09374809,0.1633458
14.41,0.21945,0.05419183
14.415,0.04011011,-0.06308627
14.42,-0.01975179,-0.02514958
14.425,0.06130958,0.4687026
14.43,-0.04773474,-0.07283211
14.4350000000001,0.05882573,-0.009706974
14.4400000000001,-0.01628876,-0.05094862
14.4450000000001,0.2220192,-0.3431783
14.45,-0.01275063,0.001330853
14.455,-0.1044092,-0.129123
14.46,0.1015618,0.06066442
14.465,0.01611495,-0.5359027
14.47,0.17768,-0.4692061
14.475,-0.04214191,-0.1087816
14.48,-0.1674719,-0.2333208
14.485,-0.1367381,-0.4819744
14.49,0.02945876,-0.3554953
14.4950000000001,0.2165897,-0.02071846
14.5000000000001,-0.1231682,0.3264974
14.5050000000001,0.05554438,0.2239188
14.51,-0.2849586,0.2575278
14.515,-0.06837487,0.570021
14.52,-0.00709796,0.6455922
14.525,-0.2578321,0.8740333
14.53,-0.1423807,0.3092444
14.535,-0.2959735,0.0674876
14.54,-0.2185874,-0.02211237
14.545,0.06220222,-0.6880356
14.55,0.07037473,-0.1114039
14.555,0.06934285,-0.2636753
14.5600000000001,-0.1853907,-0.6165898
14.5650000000001,0.09761739,-0.8849249
14.5700000000001,0.3048191,-0.599457
14.575,0.03101969,0.0261265
14.58,0.01175833,0.1893831
14.585,0.05268407,-0.167375
14.59,-0.0002691746,-0.3932714
14.595,-0.1925592,-0.510762
14.6,-0.5336595,-0.0001535416
14.605,-0.3155248,-0.2246664
14.61,-0.1921139,-0.4493006
14.615,-0.1664064,-0.4430771
14.6200000000001,-0.1674738,-0.4826175
14.6250000000001,-0.3471963,0.0282315
14.6300000000001,-0.2509902,-0.561211
14.635,-0.2052994,-0.4408505
14.64,-0.09228778,-0.2562311
14.645,0.05682874,-0.9766516
14.65,-0.2481987,-0.4161538
14.655,-0.1405718,-0.3645977
14.66,-0.02748156,-0.6618792
14.665,0.2552822,-1.000134
14.67,0.4294045,-0.8696724
14.675,-0.04999924,-0.3813459
14.68,-0.07660413,-0.4298241
14.6850000000001,0.06527758,-0.7739609
14.6900000000001,0.07670999,-0.6712375
14.6950000000001,0.0758183,-0.472607
14.7,-0.5538032,-0.08214521
14.705,-0.5253265,0.04611266
14.71,-0.385952,-0.2298772
14.715,-0.5882976,-0.2893662
14.72,-0.36816,-0.2679902
14.725,-1.012858,-0.08187568
14.73,-0.5790453,-0.4822812
14.735,-0.5299373,-0.5254062
14.74,-0.4268031,-0.506172
14.7450000000001,-0.1926455,-1.171417
14.7500000000001,-0.5416672,-0.447504
14.7550000000001,-0.5611459,-0.4104577
14.76,-0.6169863,-0.4021953
14.765,-0.3788099,-0.5182497
14.77,-0.6536918,-0.8538975
14.775,-0.6567335,0.07832348
14.78,-0.7522125,-0.05100179
14.785,-0.4219971,-0.5292402
14.79,-0.415822,-0.7957707
14.795,-0.3981502,-0.7020752
14.8,-0.6528028,-0.03362644
14.805,-0.5126228,-0.3282874
14.8100000000001,-0.3422437,-0.7041355
14.8150000000001,-0.4361856,-0.7709
14.8200000000001,-0.5161016,-0.7736769
14.825,-0.7032853,-0.1485041
14.83,-0.6720078,-0.8239365
14.835,-0.5391535,-0.6403568
14.84,-0.8490442,-0.3742246
14.845,-0.5536401,-0.8934238
14.85,-0.9967134,-0.4792584
14.855,-0.8845948,-0.3398184
14.86,-1.053162,-0.2979817
14.865,-0.7493892,-0.5921142
14.8700000000001,-0.7878816,-0.6854601
14.8750000000001,-1.035453,-0.265501
14.8800000000001,-1.083166,-0.3279213
14.885,-0.7810096,-0.4845425
14.89,-0.8322254,-0.7572142
14.895,-0.7900895,-0.6310862
14.9,-0.9966623,-0.1616207
14.905,-0.7180313,-0.212914
14.91,-0.6807283,-0.5240406
14.915,-0.6843516,-0.6172807
14.92,-0.5568105,-0.46995
14.925,-0.7182052,-0.1269389
14.93,-0.5391403,-0.4474788
14.9350000000001,-0.2865068,-0.3936077
14.9400000000001,-0.4257392,-0.6240448
14.9450000000001,-0.1806934,-0.9712368
14.95,-0.3107085,-0.5826793
14.955,-0.3217386,-0.6295996
14.96,-0.3813666,-0.6874086
14.965,-0.1330419,-0.8906356
14.97,-0.178573,-0.7686294
14.975,-0.3166254,-0.3275311
14.98,-0.6266774,-0.3858376
14.985,-0.5167978,-0.5305408
14.99,-0.6530161,-0.3345846
14.9950000000001,-0.6959291,-0.2740402
15.0000000000001,-0.6720693,0.1384062
15.0050000000001,-0.2895895,0.1365082
15.01,-0.4702848,-0.06005895
15.015,-0.3555281,-0.1206161
15.02,-0.5631194,-0.2276663
15.025,-0.8678038,-0.2952428
15.03,-0.542497,-0.6795192
15.035,-0.6115453,-0.6879119
15.04,-0.4214615,-0.5965103
15.045,-0.7548985,-0.8048483
15.05,-0.3430192,-0.4888121
15.055,-0.422997,-0.5163791
15.0600000000001,-0.3812968,-0.4286473
15.0650000000001,-0.4536133,-0.2155935
15.0700000000001,-0.6709371,-0.3930713
15.075,-0.2758818,-0.02665627
15.08,-0.09510946,0.1693847
15.085,-0.2125516,0.09232736
15.09,-0.1299928,0.0849148
15.095,-0.08449817,0.02096736
15.1,0.04172564,-0.03916705
15.105,-0.333805,-0.1483963
15.11,-0.3600616,-0.1893839
15.115,-0.3975881,-0.2491447
15.1200000000001,-0.1546636,0.004583597
15.1250000000001,-0.2898632,-0.2192473
15.1300000000001,-0.3370683,-0.1676917
15.135,-0.2845196,-0.1269771
15.14,-0.2011728,-0.03253436
15.145,-0.4295855,-0.1232102
15.15,-0.101118,-0.02852488
15.155,-0.1166145,-0.04154539
15.16,-0.250322,-0.1946781
15.165,-0.3084809,-0.2534831
15.17,-0.3846444,-0.3267783
15.175,0.06084931,-0.1972786
15.18,-0.07098508,-0.327616
15.1850000000001,-0.4472022,-0.2932221
15.1900000000001,-0.3578928,-0.2672349
15.1950000000001,-0.3585274,-0.2305489
15.2,0.01523101,-0.1739926
15.205,-0.04677248,-0.05878758
15.21,-0.08031249,0.09479308
15.215,-0.1953034,-0.08025217
15.22,-0.3058473,0.2121716
15.225,0.08450735,0.2688584
15.23,-0.0997833,0.2452955
15.235,-0.1543008,0.1564972
15.24,-0.05868638,0.152904
15.2450000000001,-0.3366934,0.1668
15.2500000000001,0.0395689,-0.07655406
15.2550000000001,0.02263534,-0.1288662
15.26,-0.2113533,-0.2509723
15.265,-0.2723486,0.06868386
15.27,-0.4560213,-0.07462978
15.275,0.09064388,-0.1316178
15.28,0.07370722,-0.1116388
15.285,0.02716792,0.2051311
15.29,-0.3726168,-0.0707016
15.295,-0.02546942,0.2292697
15.3,0.476052,0.1321714
15.305,0.360217,0.04720902
15.3100000000001,0.09955668,0.04617739
15.3150000000001,0.1468062,0.01966286
15.3200000000001,0.194943,0.05498528
15.325,0.5292113,-0.0520339
15.33,0.07472181,0.03525615
15.335,0.01093256,0.09148479
15.34,0.06321418,0.1024199
15.345,-0.5256337,0.226881
15.35,0.1776055,0.1000538
15.355,0.3088727,0.2246697
15.36,0.0181191,0.1766605
15.365,-0.2947118,0.3834326
15.3700000000001,-0.3425498,0.3784206
15.3750000000001,0.216625,0.06470585
15.3800000000001,0.5046949,0.2953153
15.385,0.0934701,0.2568512
15.39,-0.1530275,0.1577103
15.395,-0.1747413,0.08500934
15.4,0.613822,0.03705239
15.405,0.3250036,0.1209512
15.41,-0.1273152,0.07512188
15.415,-0.02753091,0.1175506
15.42,0.2202023,0.1327894
15.425,0.7359282,-0.0422864
15.43,0.3347532,0.2063613
15.4350000000001,0.2126359,0.1246567
15.4400000000001,0.2378316,0.5090744
15.4450000000001,-0.4586655,0.6515646
15.45,0.04386783,0.4209402
15.455,0.2292036,0.5533278
15.46,0.2785863,0.6529264
15.465,-0.3279048,0.4065423
15.47,-0.2894096,0.3766844
15.475,0.2138114,0.1334546
15.48,0.1292436,0.07845187
15.485,-0.01733708,0.05488873
15.49,-0.1750299,-0.0183754
15.4950000000001,-0.06109071,-0.09499669
15.5000000000001,0.7952415,-0.07613277
15.5050000000001,0.4238878,0.002313852
15.51,0.4842761,0.2125797
15.515,0.50028,0.2453628
15.52,0.4974782,0.4269896
15.525,0.7287785,0.1558278
15.53,-0.02335525,0.4777694
15.535,0.104907,0.5846252
15.54,0.2608382,0.5035493
15.545,-0.0947051,0.5608618
15.55,0.3636774,0.241575
15.555,0.373878,0.2041907
15.5600000000001,0.3003446,0.1014085
15.5650000000001,-0.2004588,0.1661451
15.5700000000001,-0.3120089,0.02508736
15.575,0.5392922,0.00406599
15.58,0.4682186,-0.06329441
15.585,0.2390044,0.2947888
15.59,-0.1553146,0.3382933
15.595,0.1112313,0.4926631
15.6,0.7968842,0.08817863
15.605,0.5344832,0.1421094
15.61,0.2117754,0.2120016
15.615,0.2555876,0.1458495
15.6200000000001,0.4341438,0.1821816
15.6250000000001,0.5768104,-0.1852922
15.6300000000001,0.1752859,0.0709064
15.635,0.3336425,0.07942462
15.64,0.2730359,-0.03852105
15.645,0.2808038,-0.1667378
15.65,0.3892171,0.2651033
15.655,0.2575245,-0.06313062
15.66,0.3483367,-0.1504869
15.665,-0.2948663,0.4668083
15.67,-0.4086128,0.4757295
15.675,0.6061856,0.02847767
15.68,0.567969,0.2119918
15.6850000000001,0.08814263,0.3310499
15.6900000000001,-0.221961,0.462996
15.6950000000001,-0.1807977,0.3771899
15.7,0.3097477,0.170269
15.705,0.104416,0.2634087
15.71,-0.1069319,0.4045906
15.715,-0.1621858,0.2421324
15.72,-0.1317837,0.2081943
15.725,0.3841876,0.1680617
15.73,0.09110785,0.3430474
15.735,-0.05997396,0.1011181
15.74,-0.08190274,0.007010698
15.7450000000001,-0.5128521,0.3249781
15.7500000000001,-0.04024363,0.04711604
15.7550000000001,0.01287591,0.06642413
15.76,0.2693803,0.350508
15.765,-0.2775247,0.20049
15.77,-0.1876073,0.2123792
15.775,0.3701491,0.06791854
15.78,0.3930237,0.03841066
15.785,0.3817594,0.2712679
15.79,0.2633336,0.222368
15.795,0.3428881,0.2735834
15.8,0.6533325,0.1742294
15.805,0.2646544,0.1602466
15.8100000000001,-0.105054,0.04762268
15.8150000000001,-0.1883603,-0.12904
15.8200000000001,-0.1158258,-0.1206138
15.825,0.4329929,-0.04037261
15.83,0.006606817,-0.08047342
15.835,-0.06859303,-0.2232075
15.84,0.08051682,-0.01442838
15.845,-0.4223646,-0.1716027
15.85,0.1634302,0.02560329
15.855,-0.08928823,-0.1015723
15.86,0.01804543,0.07895494
15.865,-0.3477435,0.07911205
15.8700000000001,-0.523711,-0.05937171
15.8750000000001,0.1606982,0.1008513
15.8800000000001,0.2426639,0.1462781
15.885,0.08661985,0.1843114
15.89,-0.1121213,-0.03750467
15.895,-0.03415847,-0.05415249
15.9,0.5330672,-0.01370478
15.905,0.2640963,-0.09485841
15.91,0.2146916,0.1234069
15.915,0.1220629,0.06167912
15.92,0.06997991,0.02146244
15.925,0.4398928,0.06811762
15.93,-0.03681278,-0.03230047
15.9350000000001,0.08272576,0.03978944
15.9400000000001,0.2485273,0.1957245
15.9450000000001,-0.1618667,0.255096
15.95,0.03602719,-0.07120991
15.955,0.03893089,-0.08586931
15.96,0.06714869,-0.09209585
15.965,-0.1429026,0.04794312
15.97,-0.2112494,-0.04023266
15.975,0.06316447,-0.2762556
15.98,0.1876538,-0.1849484
15.985,-0.1003163,-0.1963587
15.99,-0.2000017,-0.1809137
15.9950000000001,-0.03592277,-0.08798218
16.0000000000001,0.424499,-0.2249796
16.0050000000001,0.2030735,-0.14938
16.01,-0.1721189,-0.174109
16.015,-0.01375246,0.0348289
16.02,-0.1641767,-0.0507009
16.025,0.2053342,-0.08127117
16.03,-0.160547,0.02188206
16.035,-0.004763603,0.148042
16.04,-0.1631362,-0.01322913
16.045,-0.5371345,0.3398144
16.05,0.1219218,0.36601
16.055,0.007902861,0.2165678
16.0600000000001,0.1189771,0.2237892
16.0650000000001,-0.3443933,0.1924727
16.0700000000001,-0.4365467,0.0408299
16.075,0.2204988,-0.2250509
16.08,0.3765593,-0.5989418
16.085,0.1324706,-0.4243555
16.09,-0.1044843,-0.4767864
16.095,0.02564144,-0.4349253
16.1,0.5460675,-0.7425351
16.105,0.284466,-0.6073325
16.11,-0.1441492,-0.4120548
16.115,0.001639843,-0.07430243
16.1200000000001,-0.1816835,-0.09147382
16.1250000000001,-0.009132147,-0.2407773
16.1300000000001,-0.3917418,0.1163008
16.135,-0.4803163,0.04309702
16.14,-0.5688958,-0.02830291
16.145,-1.161704,0.1896503
16.15,-0.280412,-0.02936792
16.155,0.01903796,0.0966742
16.16,-0.1037012,-0.2070928
16.165,-0.7292916,0.08482337
16.17,-0.8156947,0.007933378
16.175,-0.1299946,-0.3771358
16.18,-0.07720971,-0.3263798
16.1850000000001,-0.5019732,-0.1537344
16.1900000000001,-0.8795356,-0.2226863
16.1950000000001,-1.04817,-0.470372
16.2,-0.2160535,-0.7018797
16.205,-0.6250868,-0.6335738
16.21,-0.8109088,-0.3213277
16.215,-0.7765195,-0.3789978
16.22,-0.5928425,-0.2968721
16.225,-0.2093834,-0.8512154
16.23,-0.9351029,-0.2673955
16.235,-0.9601852,-0.3333836
16.24,-0.6237913,-0.06878376
16.2450000000001,-1.616125,0.1382024
16.2500000000001,-0.6472244,-0.1745882
16.2550000000001,-0.8920484,-0.3839726
16.26,-0.8786523,-0.4134443
16.265,-1.241392,0.04753566
16.27,-0.9286516,0.2958579
16.275,-0.1433192,-0.4396346
16.28,-0.2903628,-0.7650912
16.285,-0.7898927,-0.6413512
16.29,-1.065639,-0.6691935
16.295,-0.6937959,-0.688669
16.3,0.07809997,-1.207782
16.305,-0.3668305,-1.184327
16.3100000000001,-0.8866597,-1.098837
16.3150000000001,-0.9721347,-1.190299
16.3200000000001,-0.7515373,-0.884027
16.325,-0.01189816,-1.105494
16.33,-0.5492086,-0.6445265
16.335,-0.6903462,-0.7684255
16.34,-0.7430937,-0.874723
16.345,-1.377441,-0.1817858
16.35,-0.483698,-0.720993
16.355,-0.5807354,-0.7222781
16.36,-0.4365888,-0.595849
16.365,-1.481,-0.02531099
16.3700000000001,-1.658606,-0.1636541
16.3750000000001,-0.8520298,-0.7718041
16.3800000000001,-0.9899348,-0.7688193
16.385,-1.410007,-0.4321058
16.39,-1.653201,-0.4502089
16.395,-1.239416,-0.4255073
16.4,-0.16733,-1.083147
16.405,-0.430706,-0.8974969
16.41,-1.018079,-0.8760779
16.415,-0.7340822,-0.7750309
16.42,-0.6282527,-0.8322308
16.425,0.3393891,-1.156083
16.43,-0.2201254,-0.9233229
16.4350000000001,0.237407,-0.6982074
16.4400000000001,0.4095252,-0.5963233
16.4450000000001,-1.350179,0.1552935
16.45,-0.3020139,-0.9483693
16.455,-0.5195646,-0.7820795
16.46,-0.5107855,-0.5078123
16.465,-1.334054,-0.02103925
16.47,-1.644391,-0.07212472
16.475,-0.5206658,-0.93957
16.48,-0.8978328,-1.09209
16.485,-1.141872,-0.706563
16.49,-1.463397,-0.7113364
16.4950000000001,-1.077914,-0.6129336
16.5000000000001,-0.02345514,-1.389647
16.5050000000001,-0.2199985,-1.096178
16.51,-0.6976821,-0.840045
16.515,-0.3509558,-0.6813667
16.52,-0.3622185,-0.6363635
16.525,0.2093406,-1.364887
16.53,-0.7144547,-0.9309938
16.535,-0.5909022,-0.915524
16.54,-0.6016605,-0.8768651
16.545,-0.6585613,-1.192105
16.55,-0.4007729,-0.8278222
16.555,-0.3388072,-0.8442872
16.5600000000001,-0.2949097,-0.8057358
16.5650000000001,-0.1935371,-0.9400086
16.5700000000001,-0.270696,-1.127162
16.575,-0.1003711,-0.7703469
16.58,-0.2267239,-0.9135438
16.585,-0.1131041,-0.7266233
16.59,-0.1260762,-0.8918101
16.595,-0.3066216,-1.012142
16.6,-0.06220293,-0.6979444
16.605,-0.2661541,-0.6747992
16.61,-0.09221196,-0.7744484
16.615,-0.1275408,-0.8627874
16.6200000000001,-0.02712369,-0.7726674
16.6250000000001,0.3676279,-0.9541326
16.6300000000001,0.1943295,-1.00265
16.635,0.3249469,-0.8308505
16.64,0.3107972,-0.7988434
16.645,-0.02836871,-0.741348
16.65,0.2042389,-0.6308975
16.655,-0.07927871,-0.7058918
16.66,-0.1529021,-0.6494014
16.665,-0.38331,-0.5618615
16.67,-0.3654045,-0.4298871
16.675,0.1951041,-0.1270416
16.68,0.1169569,-0.1920781
16.6850000000001,-0.1653237,-0.3751106
16.6900000000001,-0.1203818,-0.3121068
16.6950000000001,-0.04046512,-0.2930219
16.7,-0.07054305,-0.2322769
16.705,-0.2565229,-0.3541987
16.71,-0.3398486,-0.2606654
16.715,-0.4999352,-0.1160951
16.72,-0.3763579,-0.04633784
16.725,-0.255914,-0.1863253
16.73,-0.3895133,-0.1514261
16.735,-0.2866577,-0.1388221
16.74,-0.3320869,-0.2834208
16.7450000000001,-0.5390879,-0.2483454
16.7500000000001,-0.3841927,-0.5061772
16.7550000000001,-0.2165382,-0.402786
16.76,-0.07664895,-0.3426106
16.765,-0.1397879,-0.302099
16.77,-0.175813,-0.2549717
16.775,-0.03600979,-0.5081503
16.78,0.006092072,-0.4185221
16.785,-0.1093814,-0.1995177
16.79,-0.2305123,0.02306819
16.795,-0.3537853,-0.1607018
16.8,0.1556726,-0.009073734
16.805,-0.04835486,-0.0002715588
16.8100000000001,-0.1959636,0.07028008
16.8150000000001,-0.06857705,0.06690693
16.8200000000001,0.03710961,0.04098678
16.825,0.1848421,-0.2226264
16.83,0.02254725,-0.141726
16.835,-0.03012919,-0.146317
16.84,-0.03595591,-0.1952958
16.845,-0.4272836,-0.1536884
16.85,0.09880376,0.01614666
16.855,-0.1558821,-0.09615898
16.86,-0.1329969,-0.1212504
16.865,-0.1964515,0.168916
16.8700000000001,-0.1861923,0.1943133
16.8750000000001,0.227879,0.05391049
16.8800000000001,0.2769771,-0.004049063
16.885,0.0544939,-0.07434392
16.89,0.166966,0.1144483
16.895,0.06861091,0.04299545
16.9,0.3313538,-0.1277895
16.905,0.2118894,-0.06180739
16.91,0.1011363,0.01588464
16.915,0.2145479,0.09045672
16.92,0.2040579,0.1149626
16.925,0.3617822,-0.1390095
16.93,0.3012298,0.1957996
16.9350000000001,0.3391665,0.1629343
16.9400000000001,0.3593502,0.1383719
16.9450000000001,-0.006452799,0.3043239
16.95,0.3632865,0.1205976
16.955,0.358495,0.2609606
16.96,0.04813921,0.02258039
16.965,0.09027433,0.2798219
16.97,-0.02588487,0.264138
16.975,0.3214489,0.03154469
16.98,0.2713907,-0.003597498
16.985,0.0815748,0.1876538
16.99,0.09960437,0.3708985
16.9950000000001,-0.09929109,0.03832483
17.0000000000001,0.5220965,-0.02355027
17.0050000000001,0.3258941,0.1491604
17.01,-0.01339841,0.09878445
17.015,0.09317398,0.1161137
17.02,0.007437348,-0.008160353
17.025,0.5112761,-0.0766778
17.03,0.1574825,0.1527901
17.035,0.09939098,0.0445807
17.04,-0.04780054,0.1781883
17.045,-0.4442987,0.4359508
17.05,0.007519484,0.1754684
17.055,0.0453527,0.263937
17.0600000000001,0.1830969,0.3649259
17.0650000000001,-0.3121541,0.3495252
17.0700000000001,-0.3408773,0.3183532
17.075,0.1000285,-0.07536006
17.08,-0.0986656,-0.05272222
17.085,-0.3896455,-0.0132153
17.09,-0.3845841,0.003556967
17.095,-0.2087597,0.009109974
17.1,0.3420649,-0.200079
17.105,0.06354499,-0.2918799
17.11,0.01365566,0.008476973
17.115,-0.2505236,-0.2043579
17.1200000000001,-0.1409709,-0.1696343
17.1250000000001,0.1623619,-0.4176631
17.1300000000001,-0.2433141,-0.2135434
17.135,0.0001180172,-0.02697611
17.14,-0.08722901,-0.1469603
17.145,-0.4703922,0.1760724
17.15,0.003346443,-0.1597111
17.155,0.1929402,0.002206564
17.16,0.04583085,-0.1943238
17.165,-0.2057406,-0.1050534
17.17,-0.3949417,-0.1748288
17.175,0.3209052,-0.2417603
17.18,-0.02502501,-0.5778673
17.1850000000001,-0.268342,-0.4160383
17.1900000000001,-0.1711968,-0.1692858
17.1950000000001,-0.1398546,-0.2491672
17.2,0.3308506,-0.4972718
17.205,-0.1742657,0.01118445
17.21,-0.4893829,-0.06612897
17.215,-0.2980185,0.1074157
17.22,-0.2804029,0.1438751
17.225,-0.03140414,-0.2720029
17.23,-0.2564939,0.1195669
17.235,-0.2757667,-0.07202339
17.24,-0.1609075,0.120209
17.2450000000001,-0.7798826,0.05756664
17.2500000000001,-0.2662586,-0.08529544
17.2550000000001,-0.2618672,-0.07232332
17.26,-0.4161017,-0.2488942
17.265,-0.5590087,-0.2247479
17.27,-0.4734005,-0.1861804
17.275,-0.1613456,-0.414836
17.28,-0.1050103,-0.2695308
17.285,-0.3524063,-0.2851763
17.29,-0.4102263,-0.2512751
17.295,-0.2757696,-0.229018
17.3,-0.04345882,-0.70557
17.305,-0.1382507,-0.372676
17.3100000000001,-0.3303525,-0.6410791
17.3150000000001,-0.3126444,-0.692453
17.3200000000001,-0.1369702,-1.107132
17.325,0.4188659,-0.9194194
17.33,-0.02541339,-0.9136798
17.335,0.1012714,-0.8855032
17.34,0.1003501,-0.9701624
17.345,-0.0905664,-0.7470063
17.35,0.2273443,-0.7511816
17.355,0.1283849,-0.6567953
17.36,-0.2407523,-0.2047976
17.365,-0.6113209,-0.3353515
17.3700000000001,-0.5689442,-0.2676915
17.3750000000001,-0.3392503,-0.2620556
17.3800000000001,-0.2863352,-0.2310919
17.385,-0.5390524,-0.3133854
17.39,-0.5249956,-0.2668527
17.395,-0.5660345,-0.318735
17.4,-0.3054432,-0.4924484
17.405,-0.500648,-0.419291
17.41,-0.4232945,-0.4880782
17.415,-0.09909308,-0.2939274
17.42,-0.1344656,-0.4679384
17.425,0.1223938,-0.5098852
17.43,-0.1082281,-0.6833545
17.4350000000001,0.04324186,-0.6232628
17.4400000000001,0.1057048,-0.5238522
17.4450000000001,-0.2011636,-0.5652879
17.45,-0.1036069,-0.2120802
17.455,-0.3221424,-0.1084884
17.46,-0.4156888,0.03474128
17.465,-0.4801131,-0.2016518
17.47,-0.4813211,-0.1667557
17.475,-0.1846483,-0.1409506
17.48,-0.1226152,-0.1720153
17.485,-0.1067762,-0.428836
17.49,-0.1639841,-0.7779009
17.4950000000001,-0.06762493,-0.8620768
17.5000000000001,0.1658691,-0.6506205
17.5050000000001,0.389643,-0.6112016
17.51,0.2192414,-0.792703
17.515,0.172698,-0.5891024
17.52,-0.2146484,-0.5528387
17.525,-0.3366215,-0.2960675
17.53,-0.3993871,-0.3575021
17.535,-0.3666458,-0.2775117
17.54,-0.3000925,-0.1812851
17.545,-0.2504473,-0.275993
17.55,-0.1748866,-0.1972342
17.555,-0.1873848,-0.3087475
17.5600000000001,-0.259409,-0.4407028
17.5650000000001,-0.3321809,-0.6896807
17.5700000000001,-0.1520015,-0.6156222
17.575,-0.1889181,-0.4767507
17.58,-0.02778566,-0.3745604
17.585,0.05351055,-0.2984354
17.59,0.06314528,-0.2796988
17.595,-0.1555879,-0.3787214
17.6,-0.2380791,-0.1084138
17.605,-0.2283432,-0.214974
17.61,-0.089656,-0.3625478
17.615,-0.1465378,-0.3041035
17.6200000000001,-0.1737995,-0.1386843
17.6250000000001,-0.2209187,0.1212069
17.6300000000001,-0.1025006,-0.1248161
17.635,-0.1745237,-0.2130651
17.64,0.01079106,-0.07304811
17.645,-0.08831501,-0.5940499
17.65,-0.1839662,-0.2559266
17.655,-0.05684996,-0.1095533
17.66,0.0443337,0.05146587
17.665,-0.1224111,-0.4144586
17.67,-0.01951814,-0.3467824
17.675,-0.03385711,0.1687877
17.68,-0.1434631,0.0659188
17.6850000000001,-0.1054537,-0.2488831
17.6900000000001,0.007555485,-0.3208641
17.6950000000001,-0.06353807,-0.3764441
17.7,-0.1734021,0.06242073
17.705,-0.02961636,-0.04970753
17.71,-0.03779054,-0.2911736
17.715,-0.09590602,-0.3083469
17.72,-0.0388875,-0.1646249
17.725,-0.1214297,0.3211726
17.73,0.05254912,0.03678739
17.735,-0.04324746,0.01028597
17.74,0.1065068,0.1715897
17.7450000000001,0.2613499,-0.4500203
17.7500000000001,0.1469314,0.1209739
17.7550000000001,0.03470683,0.002471805
17.76,0.07658529,0.1105554
17.765,0.02867079,-0.4256264
17.77,0.08336353,-0.413424
17.775,-0.08739161,0.2398332
17.78,-0.0689075,0.2547256
17.785,0.1400898,-0.01275647
17.79,0.2132652,-0.131984
17.795,0.2455006,-0.2066264
17.8,0.02401114,0.3279731
17.805,0.1186936,0.02007079
17.8100000000001,0.1339757,-0.1922711
17.8150000000001,-0.02517009,-0.1219341
17.8200000000001,-0.1495538,0.06168103
17.825,-0.2177277,0.8055356
17.83,-0.03280568,0.2015358
17.835,-0.2213347,0.05832314
17.84,0.03276014,0.3504105
17.845,0.3592908,-0.1951281
17.85,0.06461859,0.2295351
17.855,0.1143997,0.1585374
17.86,0.1637993,0.3306365
17.865,0.2830949,-0.1004055
17.8700000000001,0.1238596,-0.2181026
17.8750000000001,-0.1626806,0.3583432
17.8800000000001,0.1868482,0.7180421
17.885,0.1708231,0.1299683
17.89,0.1232252,-0.1210134
17.895,0.3593712,0.1447229
17.9,0.05810022,0.8099984
17.905,0.1674364,0.2800565
17.91,0.4524386,0.05076253
17.915,0.3829417,0.1000923
17.92,0.3235207,0.09024727
17.925,-0.02753329,0.6101143
17.93,0.2874985,0.006969333
17.9350000000001,0.1731992,0.04780352
17.9400000000001,0.2571011,0.2761416
17.9450000000001,0.3000038,-0.3646649
17.95,0.03787374,0.3814214
17.955,0.03600574,0.2914828
17.96,0.03717566,0.436709
17.965,0.4145176,-0.1177459
17.97,0.4572668,-0.103404
17.975,0.08144307,0.5043286
17.98,0.4442081,0.6206414
17.985,0.6197114,0.1665976
17.99,0.5287127,-0.216597
17.9950000000001,0.5766273,0.2844224
18.0000000000001,0.1478825,0.6625857
18.0050000000001,0.2731593,0.5476924
18.01,0.1306949,0.1990145
18.015,0.05901051,0.3093017
18.02,0.2708662,0.4489368
18.025,0.07742953,0.3772737
18.03,0.2892165,0.02581906
18.035,0.3003998,-0.01117051
18.04,0.2708409,-0.06804609
18.045,0.4996407,-0.5141859
18.05,0.3388317,0.2833568
18.055,0.2787244,0.2561547
18.0600000000001,0.2855973,0.3349693
18.0650000000001,0.1447778,-0.03034031
18.0700000000001,0.003802299,-0.1241897
18.075,0.3136373,0.5255098
18.08,0.2162888,0.6740193
18.085,0.214534,0.2368783
18.09,0.3387718,0.1702189
18.095,0.3950274,0.3056614
18.1,0.3284786,0.719905
18.105,0.3119655,0.3629718
18.11,0.4170287,0.1742561
18.115,0.3787179,0.2125151
18.1200000000001,0.427505,0.2348665
18.1250000000001,0.3583169,0.5916296
18.1300000000001,0.4247079,0.1272064
18.135,0.422895,0.2067283
18.14,0.4096549,0.2224263
18.145,0.4468443,-0.2739391
18.15,0.3007603,0.1376455
18.155,0.3077729,0.1455783
18.16,0.4225717,0.286757
18.165,0.2792444,-0.2625687
18.17,0.3408194,-0.248729
18.175,0.3488574,0.3038077
18.18,0.2389686,0.3504725
18.1850000000001,0.2567191,0.05742502
18.1900000000001,0.1747208,-0.1217237
18.1950000000001,0.1581314,-0.04322767
18.2,0.2218418,0.4681935
18.205,0.1951623,0.2301757
18.21,0.355463,0.1544077
18.215,0.4287858,0.2893693
18.22,0.4412527,0.2806973
18.225,0.516046,0.7401352
18.23,0.3906753,0.1907344
18.235,0.3472276,0.2375898
18.24,0.4618311,0.4810612
18.2450000000001,0.5013304,-0.1860514
18.2500000000001,0.1891785,0.2291927
18.2550000000001,0.2159865,0.3790257
18.26,0.1125486,0.3756161
18.265,0.1261396,0.1002872
18.27,0.02844763,-0.01328182
18.275,-0.1374915,0.4989495
18.28,0.007288218,0.6495738
18.285,-0.1120009,0.2759943
18.29,0.1484399,0.3972867
18.295,0.06808352,0.3284302
18.3,0.03174925,0.6548977
18.305,0.06737375,0.3666916
18.3100000000001,-0.1203737,-0.1037068
18.3150000000001,-0.216779,-0.2564185
18.3200000000001,0.08887458,-0.08125377
18.325,0.1695063,0.3845606
18.33,0.1354263,-0.07657957
18.335,0.1576746,-0.06490374
18.34,0.1176364,-0.1581004
18.345,0.2117901,-0.5369357
18.35,0.2248068,-0.1012318
18.355,0.1963875,-0.2038798
18.36,0.2611523,-0.1845617
18.365,0.3719182,-0.4463181
18.3700000000001,0.3711286,-0.235626
18.3750000000001,0.0891242,0.1334028
18.3800000000001,-0.007978678,0.182292
18.385,-0.0312984,-0.07329297
18.39,-0.08689952,-0.241262
18.395,0.0060184,-0.1197207
18.4,-0.001304626,0.3768725
18.405,0.06387043,0.2160923
18.41,0.1453273,0.03628421
18.415,0.08394194,0.1026607
18.42,0.002908945,-0.008696556
18.425,0.1309745,0.4392292
18.43,0.1166883,-0.08320165
18.4350000000001,0.01097488,-0.1860816
18.4400000000001,0.09227061,-0.1237876
18.4450000000001,0.2388279,-0.5265533
18.45,0.09214854,-0.1015983
18.455,0.1048443,-0.1447551
18.46,0.08892632,-0.1754458
18.465,0.09932637,-0.6213255
18.47,0.2631507,-0.4915563
18.475,0.02216387,0.007424116
18.48,0.007438183,0.0699563
18.485,-0.07834554,-0.3670413
18.49,0.002907276,-0.4328465
18.4950000000001,-0.196661,-0.4536725
18.5000000000001,-0.3116853,0.1710496
18.5050000000001,-0.2635529,-0.1120396
18.51,0.03823161,-0.3710225
18.515,-0.06931877,-0.4452794
18.52,0.02981305,-0.3217353
18.525,-0.3452826,0.05977702
18.53,-0.1885927,-0.4790336
18.535,-0.08032775,-0.4228733
18.54,-0.2286258,-0.6001407
18.545,0.1410003,-1.067007
18.55,-0.1619303,-0.4412928
18.555,-0.1590209,-0.4380394
18.5600000000001,-0.2842436,-0.5252172
18.5650000000001,0.07147837,-0.8711897
18.5700000000001,0.2753317,-0.7624978
18.575,-0.1150649,-0.1476068
18.58,-0.2105153,-0.1957419
18.585,-0.1985371,-0.4998143
18.59,-0.1619432,-0.6261345
18.595,-0.2940133,-0.6806269
18.6,-0.4983315,0.07037473
18.605,-0.3806584,-0.2705216
18.61,-0.1454473,-0.5972707
18.615,-0.4698448,-0.8425318
18.6200000000001,-0.3903368,-0.7577809
18.6250000000001,-0.6069717,-0.1872492
18.6300000000001,-0.4089057,-0.8916295
18.635,-0.240726,-0.7108449
18.64,-0.2793603,-0.6640121
18.645,0.09007621,-1.37741
18.65,-0.1961653,-0.6398681
18.655,-0.3710978,-0.8492215
18.66,-0.5933561,-0.5726138
18.665,-0.2522523,-1.07047
18.67,-0.06891918,-0.8377014
18.675,-0.6854908,-0.1264336
18.68,-0.6005738,-0.122667
18.6850000000001,-0.5078895,-0.5961576
18.6900000000001,-0.4517293,-0.7909229
18.6950000000001,-0.4634233,-0.7236414
18.7,-0.9047081,0.1116052
18.705,-0.6950288,-0.1851635
18.71,-0.5670004,-0.6854367
18.715,-0.6063902,-0.6474612
18.72,-0.470247,-0.4423114
18.725,-0.8041985,0.1149726
18.73,-0.3881896,-0.6242253
18.735,-0.3781011,-0.645404
18.74,-0.5043371,-0.7706258
18.7450000000001,0.08808899,-1.349443
18.7500000000001,-0.1945171,-0.529217
18.7550000000001,-0.3193386,-0.6960971
18.76,-0.3013966,-0.6667763
18.765,0.3652883,-1.159561
18.77,0.3878093,-1.267247
18.775,-0.1292248,-0.3979584
18.78,-0.3254049,-0.3264776
18.785,-0.2762368,-0.382138
18.79,-0.4293127,-0.6926999
18.795,-0.5282321,-0.579239
18.8,-1.001335,0.290319
18.805,-0.6699414,0.1718224
18.8100000000001,-0.3310654,-0.178359
18.8150000000001,-0.5661094,-0.4631447
18.8200000000001,-0.5378449,-0.7292081
18.825,-0.7757032,-0.389106
18.83,-0.3262682,-0.9488215
18.835,-0.3838253,-0.9631847
18.84,-0.6105385,-1.166574
18.845,-0.3344507,-1.814147
18.85,-0.5588465,-0.4412546
18.855,-0.5037761,-0.2483344
18.86,-0.5399599,-0.3341401
18.865,-0.3653483,-0.8717197
18.8700000000001,-0.2837119,-0.9051408
18.8750000000001,-0.8916707,-0.1676437
18.8800000000001,-0.5676272,0.2287023
18.885,-0.456671,-0.2303083
18.89,-0.0808351,-0.2871622
18.895,-0.3108058,-0.5210971
18.9,-0.6431129,0.01762795
18.905,-0.3799121,-0.3820781
18.91,-0.2311635,-0.8713443
18.915,-0.2129235,-0.7711245
18.92,-0.2252529,-0.7308327
18.925,-0.1824543,0.01262403
18.93,0.04756546,-0.3945438
18.9350000000001,-0.2051857,-0.2247936
18.9400000000001,-0.5114007,-0.2839714
18.9450000000001,-0.324542,-0.9620426
18.95,-0.8013561,0.03077865
18.955,-0.8239439,0.08690596
18.96,-0.5753739,0.4430826
18.965,-0.1285486,-0.007524014
18.97,0.1053836,-0.177959
18.975,-0.5018833,0.3393111
18.98,-0.4597011,0.1166692
18.985,-0.4070342,-0.4495053
18.99,-0.3196673,-0.8040113
18.9950000000001,-0.3755364,-0.95683
19.0000000000001,-0.7317705,-0.1287239
19.0050000000001,-0.5796876,-0.3042967
19.01,-0.4321005,-0.5947838
19.015,-0.6011987,-0.4856031
19.02,-0.8092556,-0.2185452
19.025,-0.8936162,0.3520448
19.03,-0.774334,-0.05039883
19.035,-0.7743056,0.06730866
19.04,-0.4946842,0.4390297
19.045,-0.3185818,0.326236
19.05,-0.2574255,0.6078427
19.055,-0.2177846,0.4473395
19.0600000000001,-0.4833572,-0.008278847
19.0650000000001,-0.2985349,-0.4642568
19.0700000000001,-0.3810587,-0.6785519
19.075,-0.2489984,-0.2347329
19.08,-0.1625242,-0.46438
19.085,0.2468996,-0.5621401
19.09,0.08182025,-0.6323171
19.095,-0.08978486,-0.7506043
19.1,-0.2889314,-0.2668952
19.105,-0.2130957,-0.4282863
19.11,-0.0891664,-0.6250479
19.115,-0.100466,-0.4914517
19.1200000000001,-0.1768489,-0.4523654
19.1250000000001,-0.2987547,0.05868077
19.1300000000001,-0.03689313,-0.1436982
19.135,-0.01906109,0.01426101
19.14,-0.0699625,0.05697894
19.145,-0.183641,-0.2992944
19.15,-0.2447743,-0.09508681
19.155,-0.2240865,0.02162957
19.16,-0.3246627,-0.0537529
19.165,-0.1009011,-0.1484871
19.17,-0.2118063,-0.121882
19.175,-0.4157825,0.3062294
19.18,-0.3315034,0.4389496
19.1850000000001,-0.2828012,0.2143354
19.1900000000001,-0.1320739,0.2464981
19.1950000000001,-0.2123234,0.07722116
19.2,-0.1692863,0.3860009
19.205,-0.1896646,0.0811131
19.21,-0.2136989,-0.2100376
19.215,-0.09342837,-0.09873319
19.22,-0.09036779,-0.1162019
19.225,-0.2059293,0.04627895
19.23,0.03043866,-0.1187117
19.235,0.1105917,-0.05555749
19.24,0.06890559,-0.09209108
19.2450000000001,0.09194684,-0.5250974
19.2500000000001,0.113591,0.02378821
19.2550000000001,0.1752169,0.1115196
19.26,0.05718923,0.02323723
19.265,0.112711,-0.2920774
19.27,0.0239234,-0.3038013
19.275,-0.2758281,0.1656766
19.28,-0.1616037,0.4577825
19.285,-0.2810566,0.1880286
19.29,-0.2421737,0.01513886
19.295,-0.2697389,0.03685474
19.3,-0.2611163,0.5073688
19.305,-0.2450912,0.2657301
19.3100000000001,-0.04204035,0.2743478
19.3150000000001,-0.144074,-0.01342392
19.3200000000001,-0.07859373,0.05600858
19.325,-0.268873,0.07103598
19.33,-0.3154311,0.05815876
19.335,-0.2607062,-0.08942437
19.34,-0.06579757,-0.01973045
19.345,0.113575,-0.5990084
19.35,-0.3928819,-0.3922294
19.355,-0.1657531,-0.2476953
19.36,0.007816076,-0.01324725
19.365,0.270546,0.2497408
19.3700000000001,-0.03241277,-0.1742412
19.3750000000001,-0.2089014,0.1306498
19.3800000000001,-0.0666728,0.2187067
19.385,-0.01324916,-0.1302705
19.39,0.03350091,-0.122903
19.395,-0.02279067,-0.08709538
19.4,-0.2137444,0.09276032
19.405,-0.1908526,-0.06488478
19.41,-0.1271875,-0.2894882
19.415,-0.004490376,-0.3413167
19.42,0.01407695,-0.2920842
19.425,-0.05792284,0.1523407
19.43,-0.01411152,-0.413764
19.4350000000001,-0.0008602142,-0.4078975
19.4400000000001,0.0249567,-0.358615
19.4450000000001,0.2117505,-0.7609007
19.45,0.07871127,-0.2797865
19.455,-0.1147661,-0.5309489
19.46,-0.08749056,-0.4853382
19.465,0.3041136,-0.6653032
19.47,0.201025,-0.8037028
19.475,-0.06094861,-0.2962575
19.48,0.06630278,-0.1809601
19.485,0.2275114,-0.4957817
19.49,0.1749225,-0.3441097
19.4950000000001,-0.01478338,-0.3797586
19.5000000000001,-0.5472333,-0.00497067
19.5050000000001,-0.4437735,-0.2012001
19.51,-0.1988566,-0.3128896
19.515,-0.3566527,-0.390623
19.52,-0.6713659,-0.4023204
19.525,-1.190834,-0.2487811
19.53,-0.8211496,-0.6794692
19.535,-0.5622208,-0.4359844
19.54,-0.5430422,-0.4011786
19.545,-0.2880087,-0.7746742
19.55,-0.7094402,-0.5275918
19.555,-0.5579157,-0.1124908
19.5600000000001,-0.6947201,-0.2034777
19.5650000000001,-0.3115928,-0.4204934
19.5700000000001,-0.397402,-0.5231438
19.575,-0.6544234,-0.09795833
19.58,-0.5915738,-0.05475295
19.585,-0.442081,-0.3954922
19.59,-0.3862836,-0.5079881
19.595,-0.4452546,-0.5951837
19.6,-0.5114975,0.06520057
19.605,-0.4217162,-0.4356334
19.61,-0.2749591,-0.7326975
19.615,-0.2881992,-0.632089
19.6200000000001,-0.1947181,-0.511369
19.6250000000001,-0.54668,0.09517384
19.6300000000001,-0.4517539,-0.5324202
19.635,-0.417285,-0.4549817
19.64,-0.3579779,-0.3365198
19.645,-0.06235099,-0.8211424
19.65,-0.3807459,-0.2560964
19.655,-0.5819919,-0.1685723
19.66,-0.6034169,-0.1692674
19.665,-0.4767796,-0.343302
19.67,-0.3213611,-0.3949723
19.675,-0.6945648,0.02120078
19.68,-0.6885076,-0.1175708
19.6850000000001,-0.4213994,-0.1682526
19.6900000000001,-0.4191568,-0.513492
19.6950000000001,-0.2752702,-0.3772631
19.7,-0.5006447,0.01845491
19.705,-0.3711348,-0.1760279
19.71,-0.2298613,-0.2808985
19.715,-0.429516,-0.4213799
19.72,-0.3609246,-0.3117065
19.725,-0.3754832,-0.01267028
19.73,-0.3138779,-0.2080214
19.735,-0.2282548,-0.1577145
19.74,-0.5311148,-0.1257946
19.7450000000001,-0.202348,-0.7181659
19.7500000000001,-0.4620029,-0.1156663
19.7550000000001,-0.4061611,-0.09443152
19.76,-0.3744031,-0.09000373
19.765,-0.1753187,-0.422588
19.77,-0.2971501,-0.5599685
19.775,-0.3445933,-0.01123881
19.78,-0.3500037,-0.06413579
19.785,-0.3865902,-0.4315737
19.79,-0.3542503,-0.5436429
19.795,-0.2172902,-0.3578542
19.8,-0.4386033,-0.06720042
19.805,-0.3626374,-0.07783723
19.8100000000001,-0.2684648,-0.3354278
19.8150000000001,-0.2848119,-0.1928343
19.8200000000001,-0.178596,-0.1280689
19.825,-0.2501813,0.1235429
19.83,-0.1083395,-0.02012777
19.835,-0.0382247,0.04409564
19.84,-0.08170485,-0.02906919
19.845,0.03453875,-0.219643
19.85,-0.07487357,-0.1291101
19.855,-0.1177589,-0.2281603
19.86,-0.193278,-0.3125695
19.865,-0.0667454,-0.378113
19.8700000000001,0.06507945,-0.2430745
19.8750000000001,-0.1777139,0.1387761
19.8800000000001,-0.2056251,0.2254235
19.885,-0.2473481,0.01439881
19.89,-0.1448599,0.2313317
19.895,-0.3116076,0.2384347
19.9,-0.3281524,0.5688376
19.905,-0.265587,0.1131784
19.91,-0.2215878,-0.09142256
19.915,-0.2199545,-0.1399715
19.92,-0.2418172,-0.2446145
19.925,-0.2294192,-0.1877859
19.93,-0.1988305,-0.4425083
19.9350000000001,-0.2420158,-0.5143918
19.9400000000001,-0.3180031,-0.6158623
19.9450000000001,-0.4360338,-0.7244984
19.95,-0.2683183,-0.6062911
19.955,-0.3290428,-0.5526968
19.96,-0.2191852,-0.3579016
19.965,-0.2435499,-0.3054616
19.97,-0.439461,-0.3843349
19.975,-0.3387183,-0.3131973
19.98,-0.3577853,-0.2061735
19.985,-0.3399591,-0.1426104
19.99,-0.4621127,-0.177446
19.9950000000001,-0.4434972,-0.1564367
20.0000000000001,-0.1809797,-0.0306164
20.0050000000001,-0.2677746,-0.07437027
20.01,-0.3063231,-0.1270195
20.015,-0.4630244,-0.3027179
20.02,-0.2757849,-0.1178131
20.025,-0.1893848,-0.08481932
20.03,-0.2401574,-0.1519351
20.035,-0.296962,-0.208975
20.04,-0.2800217,-0.2291539
20.045,-0.4997873,-0.15371
20.05,-0.0692631,-0.3237802
20.055,-0.1236641,-0.2122943
20.0600000000001,-0.02823997,-0.2049905
20.0650000000001,-0.3392844,-0.2588098
20.0700000000001,-0.340804,-0.235394
20.075,0.1745754,-0.1876842
20.08,0.1672399,-0.2673701
20.085,0.1444477,-0.08242321
20.09,0.08310318,-0.0197885
20.095,0.08299458,0.04553962
20.1,0.2474979,-0.04574656
20.105,0.04896355,-0.03181362
20.11,-0.2256731,-0.04603434
20.115,-0.1721078,-0.06265116
20.1200000000001,-0.1777686,-0.2031869
20.1250000000001,0.1929972,-0.2748374
20.1300000000001,-0.3489715,-0.1891348
20.135,-0.1672111,-0.07399964
20.14,-0.08825684,-0.09353709
20.145,-0.6125797,-0.07417226
20.15,-0.04979217,-0.228583
20.155,0.1075674,-0.08634257
20.16,0.07043612,-0.1942241
20.165,-0.3367296,-0.1411524
20.17,-0.4557093,-0.1999183
20.175,0.3327075,-0.1775758
20.18,0.4177791,-0.08911252
20.1850000000001,0.05446982,-0.03365445
20.1900000000001,-0.02929509,0.2144544
20.1950000000001,-0.1476598,0.1731853
20.2,0.3728123,0.03688598
20.205,0.1965604,0.1272418
20.21,-0.1564785,0.1172934
20.215,-0.2131336,-0.0842607
20.22,-0.1223645,-0.0864296
20.225,0.3104894,-0.3261161
20.23,-0.3587028,-0.4299661
20.235,-0.09203362,-0.2019873
20.24,-0.07057571,-0.2264884
20.2450000000001,-0.7692231,-0.1980467
20.2500000000001,-0.06646168,-0.3115258
20.2550000000001,0.1003628,-0.2473021
20.26,0.1930544,-0.1865382
20.265,-0.1310476,-0.1253641
20.27,-0.270018,-0.2220037
20.275,0.4703377,-0.3395042
20.28,0.6131272,-0.1727505
20.285,0.1716394,-0.07826257
20.29,-0.07012093,-0.05006599
20.295,0.1013557,0.1208587
20.3,0.5654292,0.03331494
20.305,0.1557071,0.05790257
20.3100000000001,0.01043808,0.3077855
20.3150000000001,-0.1245308,0.05433774
20.3200000000001,0.1324333,0.1752567
20.325,0.5804983,-0.06182694
20.33,0.1069096,0.03781176
20.335,0.2105749,0.03444409
20.34,0.166904,-0.07039833
20.345,-0.5768813,0.04495549
20.35,0.1769073,-0.1493592
20.355,0.2987185,-0.03527761
20.36,0.2453095,-0.1676946
20.365,-0.3246843,-0.2540975
20.37,-0.2579471,-0.1457477
20.375,0.422245,-0.2942388
20.38,0.4189471,-0.2652564
20.385,0.1137328,-0.03916883
20.39,-0.06094563,0.06252503
20.395,-0.1386031,0.07479787
20.4,0.4554845,-0.05482316
20.4050000000001,0.346765,0.06737161
20.4100000000001,0.004667163,0.08978653
20.4150000000001,0.1107352,0.04462242
20.4200000000001,0.07908618,0.008084536
20.4250000000001,0.5653461,-0.03019929
20.4300000000001,-0.0006980896,0.04204965
20.4350000000001,0.2154438,0.1266477
20.4400000000001,0.1822678,0.04317379
20.4450000000001,-0.3873962,0.1103106
20.45,0.1639119,0.05717921
20.455,0.2297741,0.1300399
20.46,0.2275491,0.2100327
20.465,-0.1981221,0.2488277
20.47,-0.2068198,0.2577519
20.475,0.2761548,-0.03386354
20.48,0.5126864,0.06434274
20.485,0.2820321,0.1439962
20.49,0.1433374,0.1880345
20.495,0.2164317,0.2322979
20.5,0.719149,0.1487532
20.505,0.5124567,0.3020134
20.51,0.2065032,0.3018992
20.515,0.2395256,0.1929891
20.52,0.3416799,0.2438731
20.525,0.5435266,0.05855918
20.5300000000001,0.1256328,0.262516
20.5350000000001,0.2667519,0.325887
20.5400000000001,0.3276411,0.3619971
20.5450000000001,0.06875145,0.4851553
20.5500000000001,0.3566905,0.1899526
20.5550000000001,0.3499304,0.1323597
20.5600000000001,0.4932646,0.1101401
20.5650000000001,0.1736866,0.2073185
20.5700000000001,0.07021177,0.08983517
20.575,0.5839478,-0.1270995
20.58,0.547493,-0.0936563
20.585,0.1849554,-0.09742761
20.59,0.182511,0.06523633
20.595,0.3164014,0.2060943
20.6,0.4202158,-0.05992556
20.605,0.2261343,0.03823519
20.61,0.03921056,0.1431556
20.615,0.2618079,0.2858076
20.62,0.2363131,0.181277
20.625,0.5065596,0.08359361
20.63,0.09268379,0.2856436
20.635,0.200048,0.3390846
20.64,0.3107688,0.4744434
20.645,-0.4640316,0.4013648
20.65,0.07477474,0.4459043
20.6550000000001,0.02577114,0.3899305
20.6600000000001,0.1059766,0.4055207
20.6650000000001,-0.2634695,0.3254187
20.6700000000001,-0.399331,0.1587036
20.6750000000001,0.2721348,0.311079
20.6800000000001,0.07384324,0.1366415
20.6850000000001,-0.1959319,0.09746814
20.6900000000001,-0.2666748,0.1463542
20.6950000000001,-0.3741757,-0.03059268
20.7,0.1897721,-0.01644778
20.705,0.169631,0.07257628
20.71,0.09762073,-0.0662396
20.715,0.04199219,-0.06670141
20.72,-0.03023911,-0.2187214
20.725,0.3347905,-0.273113
20.73,0.1102765,-0.1922121
20.735,0.4567242,0.07348323
20.74,0.2936521,0.02428651
20.745,-0.3305328,0.006463289
20.75,0.04317355,0.046031
20.755,-0.08261228,0.03896952
20.76,-0.1123948,-0.02573299
20.765,-0.3820068,0.02942991
20.77,-0.437806,-0.01821184
20.775,0.04137015,-0.01949453
20.7800000000001,0.08796883,0.005459547
20.7850000000001,-0.1599784,-0.03258324
20.7900000000001,-0.3536315,-0.1103382
20.7950000000001,-0.3226296,-0.1440105
20.8000000000001,0.1098125,-0.03356671
20.8050000000001,-0.003424406,-0.005265474
20.8100000000001,-0.1404982,0.01925611
20.8150000000001,-0.1658907,-0.06872129
20.8200000000001,-0.01901937,0.06276727
20.825,0.3947048,0.06114149
20.83,0.09012079,0.1011221
20.835,0.04941297,-0.05061913
20.84,0.06969905,-0.1241474
20.845,-0.4376278,-0.2466795
20.85,0.2773745,-0.1794376
20.855,0.3297868,-0.1328876
20.86,0.3802121,-0.02540874
20.865,-0.1856287,-0.03351498
20.87,-0.2323015,0.01517963
20.875,0.1378427,-0.2115324
20.88,-0.02522326,-0.2360616
20.885,-0.3703166,-0.1098428
20.89,-0.431165,-0.05361962
20.895,-0.1313536,-0.2047753
20.9,0.3175371,-0.3769462
20.9050000000001,0.2337344,-0.1332145
20.9100000000001,-0.2404112,-0.2209377
20.9150000000001,-0.1795148,-0.1623042
20.9200000000001,-0.08129597,-0.05462956
20.9250000000001,0.3642113,-0.1731765
20.9300000000001,-0.073174,-0.1012099
20.9350000000001,-0.1453884,-0.1953614
20.9400000000001,-0.2552865,-0.3161709
20.9450000000001,-0.7456633,-0.01490831
20.95,-0.2769549,-0.3620176
20.955,-0.2907455,-0.3215778
20.96,-0.5236392,-0.3385937
20.965,-0.9588526,-0.1562157
20.97,-1.089191,-0.06254196
20.975,-0.5073607,-0.3252087
20.98,-0.4953709,-0.317343
20.985,-0.9354144,-0.1691732
20.99,-1.168726,-0.1391637
20.995,-0.9771972,-0.05438948
21,-0.3620259,-0.4296
21.005,-0.7472471,-0.4192502
21.01,-0.7167815,0.03679538
21.015,-0.668714,-0.0231421
21.02,-0.6937205,-0.1995275
21.025,-0.1759746,-0.55512
21.0300000000001,-0.6205513,-0.2588489
21.0350000000001,-0.7871521,-0.327271
21.0400000000001,-0.8244308,-0.2166917
21.0450000000001,-1.693736,0.2241883
21.0500000000001,-0.8374072,-0.2596536
21.0550000000001,-1.109299,-0.5673156
21.0600000000001,-0.8936248,-0.4900179
21.0650000000001,-1.465538,-0.2939918
21.0700000000001,-1.266769,-0.104641
21.075,-0.2964264,-0.5408161
21.08,-0.3173586,-0.6225393
21.085,-0.4843069,-0.3007495
21.09,-0.8273919,-0.329711
21.095,-0.8722018,-0.5971594
21.1,0.1136024,-1.009695
21.105,-0.2680446,-0.9344945
21.11,-0.6527318,-0.7116387
21.115,-1.364074,-0.164592
21.12,-1.218636,-0.1850691
21.125,-0.1586365,-0.6533723
21.13,-0.993769,-0.3401093
21.135,-0.8048683,-0.1940722
21.14,-0.7065198,-0.1610863
21.145,-1.631132,0.4851139
21.15,-0.4349952,-0.4460404
21.1550000000001,-0.4433676,-0.7433023
21.1600000000001,-0.1876462,-0.6400805
21.1650000000001,-0.9051712,-0.3515725
21.1700000000001,-1.063103,-0.4222724
21.1750000000001,0.1618317,-1.204852
21.1800000000001,0.09329486,-1.293783
21.1850000000001,-0.416327,-0.688453
21.1900000000001,-0.8222871,-0.2996678
21.1950000000001,-1.017555,-0.6449995
21.2,0.1294819,-1.135273
21.205,-0.2179968,-0.9111853
21.21,-0.6591256,-0.445334
21.215,-0.7050544,-0.6198688
21.22,-0.6071391,-0.6319568
21.225,0.248957,-1.044238
21.23,-0.4698932,-0.6818027
21.235,-0.2347274,-0.6920836
21.24,-0.2147756,-0.6935697
21.245,-1.274779,-0.2420838
21.25,-0.367993,-0.9854658
21.255,-0.306088,-0.8940859
21.26,-0.3578491,-1.021285
21.265,-1.341501,-0.4689996
21.27,-1.103,-0.4953542
21.275,-0.3405724,-1.248509
21.2800000000001,-0.05202246,-0.9371123
21.2850000000001,-0.7317721,-0.5908103
21.2900000000001,-0.8510786,-0.4619555
21.2950000000001,-0.9722508,-0.5673859
21.3000000000001,0.2309943,-0.9160054
21.3050000000001,-0.04266441,-0.5377452
21.3100000000001,-0.3029658,-0.2703829
21.3150000000001,-0.1244321,-0.4170992
21.3200000000001,-0.1494583,-0.568244
21.325,0.2752731,-1.159809
21.33,-0.6187615,-0.9157701
21.335,-0.3982278,-0.8265424
21.34,-0.2490333,-0.7737567
21.345,-0.4748785,-1.10998
21.35,-0.3647791,-0.9044726
21.355,-0.2677029,-0.8547254
21.36,-0.2595316,-0.901104
21.365,-0.2404499,-1.029582
21.37,-0.2460873,-0.9944731
21.375,-0.1664327,-0.8236694
21.38,-0.04174328,-0.6772978
21.385,-0.01733065,-0.7598441
21.39,-0.2899194,-0.4984941
21.395,0.03740144,-0.2123742
21.4,0.1133156,-0.03452229
21.4050000000001,-0.1965939,-0.1748159
21.4100000000001,-0.2532542,-0.1975355
21.4150000000001,-0.1166835,-0.1285489
21.4200000000001,0.007748127,0.03619957
21.4250000000001,-0.1609859,-0.2512231
21.4300000000001,-0.1305408,-0.4017525
21.4350000000001,-0.1614504,-0.5475626
21.4400000000001,-0.1535223,-0.5760939
21.4450000000001,-0.3650839,-0.5171621
21.45,-0.06552887,-0.5405238
21.455,-0.2126875,-0.4707179
21.46,-0.1812983,-0.4906065
21.465,-0.3416218,-0.4944191
21.47,-0.3616275,-0.528722
21.475,-0.06519604,-0.4729378
21.48,-0.0377717,-0.4433367
21.485,0.034904,-0.2749679
21.49,-0.08909869,-0.4321053
21.495,-0.07829642,-0.4435956
21.5,0.2211089,-0.3913672
21.505,0.03890824,-0.4110541
21.51,-0.1457276,-0.2651999
21.515,-0.03591728,-0.2368567
21.52,-0.02656412,-0.2141173
21.525,0.1662614,-0.1602533
21.5300000000001,0.5095875,-0.4620609
21.5350000000001,0.4609878,-0.5413556
21.5400000000001,0.6898868,-0.4416842
21.5450000000001,0.4382186,-0.3283174
21.5500000000001,0.6987779,-0.242209
21.5550000000001,0.4749281,-0.2480767
21.5600000000001,0.3731933,-0.1520126
21.5650000000001,-0.2328613,-0.04577541
21.5700000000001,-0.3491076,0.03859091
21.575,-0.05423951,0.3800366
21.58,-0.05775666,0.4678423
21.585,-0.2234733,0.4365146
21.59,-0.2120457,0.4014966
21.595,-0.1635833,0.2304964
21.6,-0.1685407,-0.04402757
21.605,-0.2441772,-0.2799506
21.61,-0.501722,-0.5084767
21.615,-0.14569,-0.3769219
21.62,-0.01934171,-0.3659017
21.625,0.2284355,-0.4032204
21.63,-0.07061625,-0.4841018
21.635,-0.003165007,-0.4476864
21.64,-0.03544474,-0.439904
21.645,-0.3360056,-0.2868211
21.65,0.07507706,-0.3047323
21.6550000000001,0.1887941,-0.170217
21.6600000000001,0.104768,-0.1820445
21.6650000000001,-0.2565099,-0.0615685
21.6700000000001,-0.3171765,-0.03891563
21.6750000000001,-0.0970273,0.0737071
21.6800000000001,0.04001617,-0.01263022
21.6850000000001,-0.2649763,0.1959519
21.6900000000001,-0.3693261,0.2322063
21.6950000000001,-0.3548521,0.2394998
21.7,0.09549499,0.3173845
21.705,-0.06028605,0.2932034
21.71,-0.1832803,0.164216
21.715,-0.1021225,0.02449059
21.72,-0.3227991,-0.3562787
21.725,0.3031974,-0.1418269
21.73,-0.25969,-0.2464921
21.735,-0.06197143,-0.1294186
21.74,-0.08172774,-0.2112653
21.745,-0.4856336,-0.2295136
21.75,-0.02109087,-0.2466707
21.755,-0.2196052,-0.3821845
21.76,-0.1008016,-0.1518126
21.765,-0.3694334,-0.09279895
21.77,-0.4702227,-0.01945662
21.775,-0.07899022,-0.07894921
21.7800000000001,0.01731443,-0.02701497
21.7850000000001,-0.2010248,0.0709002
21.7900000000001,-0.5091535,-0.1055572
21.7950000000001,-0.4986051,-0.1823876
21.8000000000001,0.1660602,-0.09434509
21.8050000000001,-0.03651595,0.1077282
21.8100000000001,-0.09706616,0.126775
21.8150000000001,0.01505864,0.2010825
21.8200000000001,0.06500542,0.2231643
21.825,0.6017025,0.07247806
21.83,0.1246631,0.06378436
21.835,0.04704869,-0.1571321
21.84,0.03853309,-0.08027792
21.845,-0.2420931,0.0547843
21.85,0.08094943,-0.1075952
21.855,-0.02125227,-0.2603984
21.86,-0.2251298,-0.5300333
21.865,-0.7392111,-0.4583638
21.87,-0.7442275,-0.2634308
21.875,-0.513396,-0.286546
21.88,-0.4785125,-0.3954432
21.885,-0.5238807,0.1222534
21.89,-0.6428864,-0.05599952
21.895,-0.510057,0.02792978
21.9,-0.1335447,-0.483989
21.9050000000001,-0.4150203,-0.314018
21.9100000000001,-0.4915794,-0.1350465
21.9150000000001,-0.2548635,-0.02908373
21.9200000000001,-0.3426875,-0.1717432
21.9250000000001,0.04660809,-0.6126018
21.9300000000001,-0.6038603,-0.3009999
21.9350000000001,-0.2875717,-0.3740509
21.9400000000001,-0.4372101,-0.5100009
21.9450000000001,-0.7859422,-0.4538004
21.95,-0.3616482,-0.3990514
21.955,-0.5060793,-0.5199399
21.96,-0.4462521,-0.550633
21.965,-0.6788246,-0.3058541
21.97,-0.7693468,-0.3896389
21.975,-0.4412944,-0.694989
21.98,-0.3779498,-0.6981077
21.985,-0.5459549,-0.6560764
21.99,-0.6477793,-0.5751112
21.995,-0.7526822,-0.6896747
22,-0.280375,-0.7980084
22.005,-0.4161103,-0.8142415
22.01,-0.5046771,-0.6474153
22.015,-0.4661087,-0.6766188
22.02,-0.5541273,-0.9080837
22.025,-0.08263457,-0.989234
22.0300000000001,-0.2279619,-0.6779436
22.0350000000001,-0.2955453,-0.8680214
22.0400000000001,-0.1014516,-0.8871139
22.0450000000001,-0.9432743,-0.4949229
22.0500000000001,-0.4115782,-0.6246321
22.0550000000001,-0.4237497,-0.5858685
22.0600000000001,-0.3241284,-0.5037395
22.0650000000001,-0.9222738,-0.5476683
22.0700000000001,-0.9124818,-0.5189171
22.075,-0.2891811,-0.7525835
22.08,-0.1380402,-0.6566261
22.085,-0.2769011,-0.41655
22.09,-0.7288417,-0.6713732
22.095,-0.5239703,-0.4719138
22.1,-0.0253799,-0.6577723
22.105,-0.2514639,-0.6139898
22.11,-0.4836774,-0.5164909
22.115,-0.51718,-0.3209443
22.12,-0.4870562,-0.5168507
22.125,-0.002702117,-0.5715933
22.13,-0.327862,-0.378011
22.135,-0.3693128,-0.4764354
22.14,-0.5238348,-0.4659572
22.145,-0.7986049,-0.3190777
22.15,-0.2545388,-0.3071985
22.1550000000001,-0.2318438,-0.3521982
22.1600000000001,-0.224668,-0.4450693
22.1650000000001,-0.5507402,-0.5259001
22.1700000000001,-0.4730104,-0.5415014
22.1750000000001,-0.0242157,-0.5999336
22.1800000000001,0.06074357,-0.5624336
22.1850000000001,-0.04650033,-0.5930983
22.1900000000001,-0.1928676,-0.6965166
22.1950000000001,0.138119,-0.4953921
22.2,0.6668406,-0.4200075
22.205,0.4966229,-0.301
22.21,0.008754611,-0.4237421
22.215,-0.06601369,-0.2673601
22.22,-0.2488139,-0.3945682
22.225,-0.09040809,-0.3523774
22.23,-0.407071,-0.3179938
22.235,-0.5059808,-0.4073911
22.24,-0.3906728,-0.2849503
22.245,-0.6478352,-0.3236538
22.25,-0.3791512,-0.2455831
22.255,-0.2670735,-0.09103405
22.26,-0.3694977,-0.2767003
22.265,-0.5789857,-0.5146558
22.27,-0.5129975,-0.4114921
22.275,-0.2366184,-0.4326384
22.2800000000001,-0.1681201,-0.4498398
22.2850000000001,-0.2806913,-0.5555884
22.2900000000001,-0.2330464,-0.5394526
22.2950000000001,-0.3057057,-0.680089
22.3000000000001,0.1652972,-0.3694712
22.3050000000001,0.3475029,-0.2051394
22.3100000000001,-0.1098,-0.4442462
22.3150000000001,-0.2000037,-0.3084319
22.3200000000001,-0.3007946,-0.2772198
22.325,-0.1498164,-0.1307664
22.33,-0.3459662,-0.3082492
22.335,-0.354849,-0.326944
22.34,-0.1617148,-0.1461439
22.345,-0.4050739,-0.4490521
22.35,-0.00985527,-0.008812428
22.355,0.0376935,-0.04428172
22.36,0.1252261,0.04734409
22.365,-0.1001457,-0.2724699
22.37,-0.2669202,-0.2994193
22.375,-0.3403018,-0.1055689
22.38,-0.2933254,0.000500679
22.385,-0.2999902,-0.0331912
22.39,-0.4190193,-0.1876454
22.395,-0.2831175,-0.04593861
22.4,-0.1314348,0.1713501
22.4050000000001,-0.03787744,0.05489123
22.4100000000001,-0.1402329,-0.1304402
22.4150000000001,-0.05265832,-0.0852139
22.4200000000001,0.0009181499,-0.0470494
22.4250000000001,-0.07501841,0.05946457
22.4300000000001,-0.01607752,-0.06395888
22.4350000000001,-0.03309762,-0.1350284
22.4400000000001,0.08249915,-0.02420282
22.4450000000001,0.04624927,-0.288067
22.45,0.08363545,0.0765363
22.455,-0.12169,0.05998862
22.46,-0.03852284,0.173973
22.465,-0.07956851,-0.1140398
22.47,0.1119936,0.07152522
22.475,-0.09974563,0.2012262
22.48,-0.1374716,0.09156919
22.485,0.05910659,-0.004952431
22.49,0.08906078,-0.07813013
22.495,0.1184268,0.02825427
22.5,0.003261089,0.2272246
22.505,0.03482842,0.05949831
22.51,0.2385004,0.08013856
22.515,0.01063561,-0.07248008
22.52,0.06973863,0.01526022
22.525,-0.1192985,0.1821216
22.5300000000001,0.07206416,-0.03281617
22.5350000000001,-0.03012252,-0.09284198
22.5400000000001,0.08944893,0.05077016
22.5450000000001,0.2235203,-0.3173345
22.5500000000001,0.09731793,0.09150875
22.5550000000001,0.1317515,0.08723795
22.5600000000001,0.1005065,0.1056062
22.5650000000001,0.118067,-0.2235491
22.5700000000001,0.085078,-0.2705307
22.575,-0.2073622,0.1046298
22.58,0.0698936,0.4208981
22.585,0.2504232,0.2332858
22.59,0.01634812,-0.2253591
22.595,0.1409359,-0.05832672
22.6,0.2444527,0.6731645
22.605,0.110754,0.1962062
22.61,0.1700807,-0.0616765
22.615,0.194171,0.0284158
22.62,0.3196476,0.1599641
22.625,0.1045799,0.5081198
22.63,0.164474,0.003278136
22.635,0.1794932,0.0821954
22.64,0.1051421,0.08791769
22.645,0.1000195,-0.5830801
22.65,0.2734613,0.3624862
22.6550000000001,0.1463325,0.1844169
22.6600000000001,-0.04486227,0.02431345
22.6650000000001,0.2062502,-0.2899179
22.6700000000001,0.1325603,-0.4329028
22.6750000000001,-0.003780127,0.2463772
22.6800000000001,0.07899404,0.2855093
22.6850000000001,0.3387411,0.1360885
22.6900000000001,0.2333956,-0.1641933
22.6950000000001,0.3652222,0.02001476
22.7,0.1914871,0.600742
22.705,0.2549832,0.2103149
22.71,0.2847149,-0.009872198
22.715,0.2576563,0.09630859
22.72,0.2921951,0.1317464
22.725,0.1485953,0.5031669
22.73,0.2137547,0.009830475
22.735,0.2508512,0.187937
22.74,0.2368417,0.01157451
22.745,0.4926426,-0.3745881
22.75,0.2437708,-0.05888021
22.755,0.3502953,0.07466257
22.76,0.3749816,0.2350794
22.765,0.4184144,-0.135798
22.77,0.2961416,-0.2636051
22.775,0.320029,0.5606146
22.7800000000001,0.07869053,0.5993875
22.7850000000001,0.2140563,0.3359362
22.7900000000001,0.2865467,0.2658361
22.7950000000001,0.2695103,0.211607
22.8000000000001,0.03662872,0.6238079
22.8050000000001,0.2631314,0.4276023
22.8100000000001,0.3223965,0.1401716
22.8150000000001,0.1632886,0.07226992
22.8200000000001,0.3337827,0.2523012
22.825,0.3235021,0.7507815
22.83,0.3272648,0.1034362
22.835,0.2805259,0.1262531
22.84,0.3444169,0.313439
22.845,0.5517876,-0.08957756
22.85,0.2656164,0.4520171
22.855,0.200762,0.4168048
22.86,0.349479,0.6183205
22.865,0.2823465,0.04818892
22.87,0.3913708,0.1414357
22.875,0.2729647,0.7652936
22.88,0.2164516,0.6135546
22.885,0.5153358,0.3571465
22.89,0.6003437,0.2346557
22.895,0.5264385,0.2109069
22.9,0.3075655,0.9747782
22.9050000000001,0.3599858,0.779662
22.9100000000001,0.5614161,0.444224
22.9150000000001,0.6269147,0.6787888
22.9200000000001,0.431941,0.5186896
22.9250000000001,0.4287117,0.8436764
22.9300000000001,0.2539964,0.2530062
22.9350000000001,0.5955994,0.2287669
22.9400000000001,0.5036213,0.1119407
22.9450000000001,0.5663149,-0.5940939
22.95,0.4464517,-0.0327884
22.955,0.4668865,-0.07790196
22.96,0.6561623,0.1036085
22.965,0.5989172,-0.2104599
22.97,0.4860666,-0.3938069
22.975,0.4460816,0.1215212
22.98,0.4311419,0.1738652
22.985,0.3088169,-0.1884581
22.99,0.3602877,-0.1639552
22.995,0.3595924,-0.0198915
23,0.2164991,0.4523343
23.005,0.2766562,0.3101336
23.01,0.3405635,0.1193631
23.015,0.4976707,0.4143537
23.02,0.6672549,0.6922204
23.025,0.4994915,0.9333189
23.0300000000001,0.5514114,0.4411595
23.0350000000001,0.5328927,0.3483603
23.0400000000001,0.7343748,0.484803
23.0450000000001,0.7190523,-0.01279354
23.0500000000001,0.4688122,0.1699092
23.0550000000001,0.3844323,0.08637786
23.0600000000001,0.5254135,0.2484117
23.0650000000001,0.3754919,-0.2219602
23.0700000000001,0.4338269,-0.1716657
23.075,0.150166,0.0753057
23.08,0.2674911,0.2052023
23.085,0.1289787,-0.1060624
23.09,0.2596853,-0.008169651
23.095,0.2232921,0.116745
23.1,0.1562095,0.5878389
23.105,-0.0329535,0.2699413
23.11,0.1642036,0.2629399
23.115,0.1852658,0.3357234
23.12,0.13678,0.2993801
23.125,0.1566324,0.5781279
23.13,0.2896307,0.1946015
23.135,0.1561999,-0.01758265
23.14,0.1557052,-0.05608892
23.145,0.114578,-0.5312493
23.15,0.1558447,-0.08020926
23.1550000000001,0.2301581,-0.03085327
23.1600000000001,0.2381275,-0.03897619
23.1650000000001,0.04874897,-0.08920836
23.1700000000001,0.2172668,-0.005907059
23.1750000000001,0.08874464,0.3203189
23.1800000000001,-0.03397822,0.2969472
23.1850000000001,-0.1453867,0.1234763
23.1900000000001,-0.1319623,0.08495831
23.1950000000001,-0.08607149,0.2049212
23.2,-0.004985094,0.7930763
23.205,-0.1617,0.7960567
23.21,0.08841515,0.6630216
23.215,-0.06307769,0.2874501
23.22,0.02855253,0.04660583
23.225,0.07872748,0.09357405
23.23,0.3096583,-0.2762736
23.235,0.2080402,-0.4991851
23.24,0.1585698,-0.6570808
23.245,0.2202892,-1.036191
23.25,0.2950687,-0.1299107
23.255,0.1129453,-0.01917481
23.26,0.07603168,0.08587217
23.265,-0.06286216,-0.4308412
23.27,-0.06202936,-0.4924624
23.275,-0.05712605,0.09078336
23.2800000000001,0.03092146,0.1724093
23.2850000000001,0.01007318,-0.1286252
23.2900000000001,-0.06691289,-0.4196324
23.2950000000001,0.01121616,-0.4736358
23.3000000000001,0.1463881,0.1862438
23.3050000000001,0.1053824,-0.2212665
23.3100000000001,0.1026361,-0.6373677
23.3150000000001,0.3758996,-0.4703677
23.3200000000001,0.2338402,-0.6410867
23.325,0.07288074,-0.2743244
23.33,0.1024926,-0.722315
23.335,0.3071656,-0.3628085
23.34,0.2959685,-0.127408
23.345,0.3996925,-0.6303022
23.35,0.04999328,-0.09641075
23.355,-0.145298,-0.04269624
23.36,-0.2073631,-0.06616569
23.365,-0.2203014,-0.5874302
23.37,-0.3164146,-0.7368615
23.375,-0.4891698,0.1450884
23.38,-0.479738,0.1702833
23.385,-0.4281423,-0.288792
23.39,-0.3311195,-0.4561574
23.395,-0.4294679,-0.4862367
23.4,-0.6155362,0.238296
23.4050000000001,-0.5362017,-0.08088243
23.4100000000001,-0.4716992,-0.5584043
23.4150000000001,-0.5567725,-0.7256184
23.4200000000001,-0.1550777,-0.5620615
23.4250000000001,-0.3254232,-0.1118945
23.4300000000001,-0.03650117,-0.6700914
23.4350000000001,-0.05410838,-0.6958164
23.4400000000001,-0.2332735,-0.7869524
23.4450000000001,-0.07934546,-1.605271
23.45,-0.3506615,-0.7469182
23.455,-0.4379387,-0.8000815
23.46,-0.2062287,-0.397494
23.465,-0.05637932,-0.9654381
23.47,0.555763,-0.9434677
23.475,0.1274025,-0.09653139
23.48,-0.01817679,-0.1652291
23.485,0.1091247,-0.6082795
23.49,0.1165712,-0.8177513
23.495,-0.03720069,-0.8401461
23.5,-0.4905365,0.1430341
23.505,-0.2554562,-0.1319771
23.51,-0.09828401,-0.5444496
23.515,-0.2374489,-0.555086
23.52,-0.2676959,-0.5098666
23.525,-0.5826807,0.1847088
23.5300000000001,-0.2454774,-0.4089382
23.5350000000001,-0.2848153,-0.3596892
23.5400000000001,-0.3371189,-0.2648073
23.5450000000001,-0.07230473,-1.18693
23.5500000000001,-0.5197349,-0.3984601
23.5550000000001,-0.6063788,-0.5130064
23.5600000000001,-0.3974018,-0.3829088
23.5650000000001,-0.1659355,-1.057162
23.5700000000001,-0.1135054,-1.166288
23.575,-0.6005502,-0.421227
23.58,-0.7039609,-0.524017
23.585,-0.3685637,-0.8001162
23.59,-0.1498163,-0.8261443
23.595,-0.08940005,-0.5906135
23.6,-0.7416158,0.03766024
23.605,-0.4877729,-0.2135376
23.61,-0.2051692,-0.5219932
23.615,-0.2708759,-0.4710436
23.62,-0.2081532,-0.4486102
23.625,-0.6335499,0.4128458
23.63,-0.334053,-0.4470603
23.635,-0.3493929,-0.3813117
23.64,-0.23295,-0.17466
23.645,-0.1150997,-1.190961
23.65,-0.447186,-0.3791624
23.6550000000001,-0.4502254,-0.4237605
23.6600000000001,-0.4227557,-0.3690205
23.6650000000001,-0.08442211,-0.8797766
23.6700000000001,-0.1369491,-1.031664
23.6750000000001,-0.5311608,-0.2681764
23.6800000000001,-0.4638197,-0.1902014
23.6850000000001,-0.2396622,-0.4976557
23.6900000000001,-0.2955785,-0.5462772
23.6950000000001,-0.5397935,-0.6151375
23.7,-0.7853901,0.412835
23.705,-0.6275835,0.1841223
23.71,-0.3916342,0.07409513
23.715,-0.2647185,0.300204
23.72,-0.0554471,0.4321147
23.725,-0.3677819,0.6147816
23.73,-0.249393,-0.2441511
23.735,-0.2818112,-0.406805
23.74,-0.3509164,-0.5139488
23.745,-0.1126487,-1.202407
23.75,-0.347738,-0.5377035
23.755,-0.3230972,-0.5664475
23.76,-0.1685245,-0.4134835
23.765,-0.01359749,-0.9107325
23.77,-0.2619152,-1.089461
23.775,-0.5787578,-0.4767638
23.7800000000001,-0.5489287,-0.198766
23.7850000000001,-0.4816394,-0.3532816
23.7900000000001,-0.5071025,-0.5206374
23.7950000000001,-0.4210994,-0.32885
23.8000000000001,-0.6943524,0.1750882
23.8050000000001,-0.4523511,0.1718676
23.8100000000001,-0.3001716,0.007299423
23.8150000000001,-0.1863921,0.2333283
23.8200000000001,0.0926013,0.5572352
23.825,-0.0965898,0.6488676
23.83,0.0493536,0.05490398
23.835,-0.1580009,-0.3026597
23.84,-0.04311967,-0.1896635
23.845,0.04128671,-0.7897522
23.85,-0.3772063,-0.4396893
23.855,-0.2105715,-0.1982145
23.86,-0.4091537,-0.3092545
23.865,-0.3844023,-0.6965468
23.87,-0.3285656,-0.6947328
23.875,-0.4423468,-0.2326189
23.88,-0.3662353,-0.07012987
23.885,-0.4701412,-0.2558525
23.89,-0.3076577,-0.145148
23.895,-0.5063853,-0.2624415
23.9,-0.3925111,0.3595529
23.9050000000001,-0.3322744,0.2751868
23.9100000000001,-0.1969719,0.198396
23.9150000000001,0.06800365,0.3925421
23.9200000000001,-0.0728507,0.04104519
23.9250000000001,-0.04757357,0.1658041
23.9300000000001,-0.1161249,-0.4392811
23.9350000000001,-0.09969234,-0.4863014
23.9400000000001,0.07878733,-0.5779248
23.9450000000001,0.08297038,-1.112825
23.95,-0.1284571,-0.7586626
23.955,-0.0910275,-0.5853428
23.96,0.2875161,-0.1554112
23.965,0.225858,-0.2382264
23.97,0.1679838,-0.1654093
23.975,-0.2361166,0.01290083
23.98,-0.145119,0.1658256
23.985,-0.2686095,-0.1856129
23.99,-0.003797293,-0.08420491
23.995,-0.08229232,-0.04926777
24,-0.1256464,0.3627305
24.005,-0.08226323,0.07703519
24.01,-0.1736462,-0.3599434
24.015,-0.2816153,-0.242793
24.02,-0.298907,-0.2640786
24.025,-0.1796148,0.1866214
24.0300000000001,-0.3122168,-0.3053105
24.0350000000001,-0.2433512,-0.2290615
24.0400000000001,-0.15151,-0.1649575
24.0450000000001,0.03726101,-0.5022681
24.0500000000001,-0.1782162,-0.1645834
24.0550000000001,-0.03118873,-0.04067302
24.0600000000001,-0.2408288,-0.08718014
24.0650000000001,-0.1203375,-0.2118579
24.0700000000001,-0.2081769,-0.2854214
24.075,-0.3278601,0.1536784
24.08,-0.2483604,0.3775191
24.085,-0.379194,-0.02894759
24.09,-0.3167241,-0.01841474
24.095,-0.2442253,0.1228902
24.1,-0.2851117,0.611491
24.105,-0.07133508,0.5717061
24.11,-0.07869434,0.1331453
24.115,0.1147275,0.2129993
24.12,-0.003544807,-0.08015442
24.125,-0.09995127,0.08910465
24.13,-0.03220248,-0.3001764
24.135,0.07110929,-0.2672905
24.14,0.1048489,-0.4106348
24.145,0.05232191,-1.016793
24.15,0.07876134,-0.2918661
24.1550000000001,0.1012378,-0.2431413
24.1600000000001,0.097435,-0.08866942
24.1650000000001,0.1318941,-0.3938676
24.1700000000001,0.0875566,-0.4009366
24.1750000000001,-0.1034496,0.1118735
24.1800000000001,-0.08003902,0.1284996
24.1850000000001,-0.04285812,-0.2631146
24.1900000000001,0.193656,-0.2519959
24.1950000000001,0.0439651,-0.388721
24.2,-0.1447928,0.1752747
24.205,-0.09426284,-0.1118846
24.21,0.100415,-0.3155305
24.215,-0.1079953,-0.4509195
24.22,0.1734884,-0.09900355
24.225,0.02002287,-0.01783967
24.23,0.2980945,-0.3406347
24.235,0.1758327,-0.3923377
24.24,0.2311974,-0.2545657
24.245,0.4561434,-0.6774269
24.25,0.2402036,-0.04175305
24.255,-0.01299906,-0.2793263
24.26,0.1352801,-0.06817544
24.265,0.3712254,-0.3560575
24.27,0.2706583,-0.4211313
24.275,-0.258003,0.04009593
24.2800000000001,-0.2512703,0.06973004
24.2850000000001,-0.06125212,-0.1816461
24.2900000000001,-0.01732135,-0.3323765
24.2950000000001,-0.09846091,-0.323831
24.3000000000001,-0.5084913,0.2377148
24.3050000000001,-0.4502375,-0.04995906
24.3100000000001,-0.3303852,-0.4592136
24.3150000000001,-0.09509087,-0.251278
24.3200000000001,-0.1131904,-0.2210605
24.325,-0.3356025,0.3291664
24.33,-0.1999979,-0.2758231
24.335,-0.2677088,-0.2958567
24.34,-0.3329933,0.01544762
24.345,-0.1461139,-0.7325225
24.35,-0.5445862,-0.2202837
24.355,-0.4464111,-0.1710906
24.36,-0.3879113,-0.1009135
24.365,-0.1420226,-0.5589954
24.37,-0.1180336,-0.5859808
24.375,-0.4579268,0.02677774
24.38,-0.605732,-0.1935121
24.385,-0.2449658,-0.4080782
24.39,-0.1452231,-0.5593889
24.395,-0.0912149,-0.4482052
24.4,-0.5098834,0.05949676
24.4050000000001,-0.3979397,-0.3099958
24.4100000000001,-0.2895365,-0.6085738
24.4150000000001,-0.1905284,-0.3865447
24.4200000000001,-0.3531194,-0.5403154
24.4250000000001,-0.5212777,0.05110645
24.4300000000001,-0.2740319,-0.576913
24.4350000000001,-0.3103399,-0.4937748
24.4400000000001,-0.159353,-0.254351
24.4450000000001,-0.0157268,-0.9778403
24.45,-0.2269235,-0.1973572
24.455,-0.309438,-0.2911979
24.46,-0.5367167,-0.4426114
24.465,-0.1725564,-0.6930203
24.47,-0.2263741,-0.767198
24.475,-0.642612,-0.1990685
24.48,-0.6617209,-0.1789305
24.485,-0.7029853,-0.8838514
24.49,-0.3881278,-0.840465
24.495,-0.5224121,-0.651288
24.5,-0.8274856,-0.006262064
24.505,-0.7527788,-0.3342519
24.51,-0.5774381,-0.6199609
24.515,-0.6102507,-0.5406389
24.52,-0.4929434,-0.4124618
24.525,-0.7997653,-0.05986392
24.5300000000001,-0.5902236,-0.5498512
24.5350000000001,-0.5261511,-0.5014716
24.5400000000001,-0.6797924,-0.5846063
24.5450000000001,-0.3713671,-0.9085256
24.5500000000001,-0.6623384,-0.4555587
24.5550000000001,-0.5913596,-0.3971463
24.5600000000001,-0.681898,-0.4514142
24.5650000000001,-0.6191283,-0.8259425
24.5700000000001,-0.5607028,-0.76457
24.575,-0.577019,-0.09517717
24.58,-0.7897904,-0.3180858
24.585,-0.4636183,-0.3778174
24.59,-0.345347,-0.9234255
24.595,-0.2297904,-0.7287452
24.6,-0.4162573,-0.2149155
24.605,-0.3973584,-0.5628364
24.61,-0.1198599,-0.6765032
24.615,-0.3157566,-0.4739619
24.62,-0.9924599,0.089077
24.625,-1.091211,0.3068056
24.63,-0.9288456,0.1866845
24.635,-0.8787311,0.2021754
24.64,-0.8403705,0.3231313
24.645,-0.6662339,0.1854633
24.65,-0.6352116,0.3928244
24.6550000000001,-0.6704673,-0.03061056
24.6600000000001,-0.8574229,-0.6618235
24.6650000000001,-0.4725164,-0.8897052
24.6700000000001,-0.5427428,-1.102042
24.6750000000001,-0.3700504,-0.8150678
24.6800000000001,-0.641302,-0.9382126
24.6850000000001,-0.7379357,-0.5867693
24.6900000000001,-0.602723,-0.369978
24.6950000000001,-0.7106632,-0.3071867
24.7,-0.7580235,-0.1150793
24.705,-0.6884857,-0.04349196
24.71,-0.5926766,-0.1432569
24.715,-0.6542115,-0.2478709
24.72,-0.4394872,-0.3153539
24.725,-0.3267879,-0.3440564
24.73,-0.3339038,-0.5762988
24.735,-0.2871965,-0.5698915
24.74,-0.3105215,-0.6212219
24.745,-0.3409165,-0.6304682
24.75,-0.3435597,-0.3159342
24.755,-0.5868429,-0.369943
24.76,-0.6127642,-0.2828239
24.765,-0.7418693,-0.3632522
24.77,-0.7326124,-0.2842944
24.775,-0.5604963,-0.02427375
24.7800000000001,-0.4567753,0.09190893
24.7850000000001,-0.2495649,0.2632557
24.7900000000001,-0.3232973,0.09487081
24.7950000000001,-0.1446376,0.08349288
24.8000000000001,0.06396008,0.02435708
24.8050000000001,-0.0672586,-0.4185472
24.8100000000001,-0.1681068,-0.5959133
24.8150000000001,-0.2780169,-0.7807245
24.8200000000001,-0.02282822,-0.5754837
24.825,0.09313226,-0.5123588
24.83,-0.1622282,-0.6641746
24.835,-0.4231166,-0.6695004
24.84,-0.192283,-0.2427342
24.845,-0.7354645,-0.3139504
24.85,-0.3303155,-0.1211737
24.855,-0.3239225,-0.05769706
24.86,-0.4066826,-0.01449442
24.865,-0.3486946,0.3177865
24.87,-0.3714226,0.2916503
24.875,0.2795573,0.4414384
24.88,0.0872283,0.01831365
24.885,0.0008792877,-0.1077237
24.89,-0.3398308,-0.4900302
24.895,-0.3485638,-0.4712256
24.9,-0.008693933,-0.511325
24.9050000000001,0.03127646,-0.3172264
24.9100000000001,-0.2046731,-0.2961613
24.9150000000001,-0.2919196,-0.387296
24.9200000000001,-0.1822202,-0.2281878
24.9250000000001,0.01910865,-0.2778823
24.9300000000001,-0.2953082,-0.27535
24.9350000000001,-0.2656549,-0.2400585
24.9400000000001,-0.3496195,-0.2024202
24.9450000000001,-0.7210049,-0.03431225
24.95,-0.08943141,0.05286503
24.955,0.04094017,0.1359255
24.96,0.1167276,0.08316016
24.965,-0.3568058,-0.05031991
24.97,-0.3804996,-0.006433964
24.975,0.0871228,-0.1608171
24.98,0.122118,-0.2186513
24.985,-0.1781843,-0.2331223
24.99,-0.2223035,-0.1075449
24.995,-0.310889,-0.2405298
25,0.2838255,-0.3574796
25.005,0.2009282,-0.1922908
25.01,-0.04999685,-0.1684983
25.015,0.05315518,-0.129041
25.02,0.01323223,0.008389711
25.025,0.4673593,0.02432513
25.0300000000001,-0.1078496,0.09551597
25.0350000000001,0.1209657,0.2485919
25.0400000000001,-0.03172719,-0.005626202
25.0450000000001,-0.5716894,0.08577967
25.0500000000001,0.0936619,-0.2301915
25.0550000000001,0.241109,-0.1485424
25.0600000000001,0.01198208,-0.1838183
25.0650000000001,-0.2066885,0.05760217
25.0700000000001,-0.4045076,-0.08962226
25.075,0.3208283,-0.1665735
25.08,0.3633188,-0.1086481
25.085,0.1181937,0.05191588
25.09,-0.1235869,0.02531433
25.095,-0.2095186,-0.02331448
25.1,0.4352397,-0.09997892
25.105,0.2547835,-0.03819084
25.11,0.07389486,0.1143851
25.115,0.009986281,-0.05782199
25.12,0.1407716,0.06373882
25.125,0.5209844,-0.08766532
25.13,-0.1115001,-0.09217906
25.135,0.3085172,-0.2957249
25.14,0.4523566,-0.2224028
25.145,-0.2666565,-0.1769569
25.15,0.2674538,-0.3755844
25.1550000000001,0.2409531,-0.2996504
25.1600000000001,0.2328225,-0.3095605
25.1650000000001,-0.2187464,-0.1799011
25.1700000000001,-0.2544767,-0.08124137
25.1750000000001,0.5146379,-0.1752307
25.1800000000001,0.4909316,-0.166568
25.1850000000001,0.1879975,-0.006597996
25.1900000000001,-0.1073183,-0.1141763
25.1950000000001,0.05922091,0.032233
25.2,0.6029572,-0.1435916
25.205,0.306404,-0.01652026
25.21,-0.1447355,-0.04246807
25.215,0.08630013,0.07272506
25.22,0.08824563,0.012115
25.225,0.4752994,-0.08139634
25.23,0.1186212,0.224375
25.235,0.01256931,0.03689027
25.24,0.1588402,0.1554685
25.245,-0.3138523,0.3918328
25.25,0.13916,0.06962371
25.255,0.02365243,-0.07521558
25.26,0.1593938,-0.03646183
25.265,-0.2004323,0.01215148
25.27,-0.2026676,-0.02399945
25.275,0.339507,0.001016855
25.2800000000001,0.1797776,-0.126967
25.2850000000001,-0.1559137,-0.00305748
25.2900000000001,-0.1065177,0.288415
25.2950000000001,-0.2116407,0.03749228
25.3000000000001,0.4879044,-0.09254146
25.3050000000001,0.2121768,0.02862215
25.3100000000001,0.1372255,0.1476257
25.3150000000001,0.3216468,0.1797333
25.3200000000001,0.3297985,0.2291989
25.325,0.6052133,-0.06160402
25.33,0.2409645,0.1742585
25.335,0.4601117,0.328073
25.34,0.4989101,0.3046687
25.345,-0.2061142,0.190558
25.35,0.2512162,0.04519773
25.355,0.4059583,0.2173934
25.36,0.2138367,-0.04074669
25.365,-0.1907924,0.005054951
25.37,-0.2276096,-0.07664227
25.375,0.422907,-0.03844333
25.38,-0.005140305,-0.4175494
25.385,-0.167779,-0.2179899
25.39,-0.1595024,-0.02854776
25.395,-0.01415372,0.02183557
25.4,0.4078699,-0.01340604
25.4050000000001,0.1297168,-0.00538373
25.4100000000001,-0.05642211,0.1376405
25.4150000000001,-0.03134584,0.1410887
25.4200000000001,0.03337145,0.1631968
25.4250000000001,0.2985251,-0.04466963
25.4300000000001,0.02508759,0.07354712
25.4350000000001,0.03638697,0.02496266
25.4400000000001,0.2018511,0.07084608
25.4450000000001,-0.2700853,0.0765779
25.45,0.2030296,0.0574882
25.455,0.03515244,-0.06518865
25.46,0.1290493,0.01303005
25.465,-0.09916425,0.2009218
25.47,-0.2425377,0.1519389
25.475,0.348166,0.02970338
25.48,0.2872274,-0.02957416
25.485,0.1720221,0.1339946
25.49,-0.1274164,-0.0305934
25.495,0.06690097,0.06106472
25.5,0.4921494,-0.03625011
25.505,0.2120223,0.05834866
25.51,0.03089762,0.13237
25.515,0.07518005,0.1236255
25.52,0.1690707,0.2243178
25.525,0.3533781,0.04318738
25.5300000000001,0.1376247,0.1379788
25.5350000000001,0.07347155,0.01179171
25.5400000000001,0.1233513,0.325098
25.5450000000001,-0.4034487,0.4092872
25.5500000000001,0.08235335,0.1722276
25.5550000000001,-0.04638338,0.03791523
25.5600000000001,0.2312949,0.2719545
25.5650000000001,-0.1192586,0.1663425
25.5700000000001,-0.1071982,0.1227086
25.575,0.3031161,-0.03679633
25.58,0.3583786,0.05183649
25.585,0.1215084,0.07319808
25.59,0.04305887,0.1720428
25.595,0.1427791,0.3466105
25.6,0.5353994,0.3506162
25.605,0.1714284,0.1850491
25.61,0.06975603,0.3599341
25.615,0.2028978,0.361917
25.62,0.3612776,0.393455
25.625,0.3274271,-0.02179861
25.63,0.1817453,0.1719265
25.635,0.05200744,-0.05334425
25.64,0.2326558,0.03668571
25.645,-0.2453263,0.08302116
25.65,0.2421989,0.01866889
25.6550000000001,0.1537571,-0.07933688
25.6600000000001,0.1611621,-0.05429959
25.6650000000001,-0.1105587,0.02741122
25.6700000000001,-0.204879,-0.02436256
25.6750000000001,0.316437,-0.07609224
25.6800000000001,0.1428738,-0.249543
25.6850000000001,0.1655207,0.08536911
25.6900000000001,-0.1106,0.03282404
25.6950000000001,-0.07048154,0.02761388
25.7,0.5499911,0.04539061
25.705,0.213738,-0.05169344
25.71,-0.08255291,-0.03346825
25.715,0.09090614,0.1462438
25.72,-0.1436305,-0.0891583
25.725,0.4231844,0.08571911
25.73,-0.009507895,0.1817915
25.735,-0.169569,0.2684817
25.74,-0.1925714,0.2545133
25.745,-0.7997229,0.5551546
25.75,-0.2216569,0.3199739
25.755,-0.1681252,0.3176651
25.76,-0.1919384,0.2125857
25.765,-0.8136263,0.0771184
25.77,-1.103754,-0.2308183
25.775,-0.3465447,-0.4614766
25.7800000000001,-0.1638994,-0.4763682
25.7850000000001,-0.2617983,-0.2140286
25.7900000000001,-0.5556604,-0.3288534
25.7950000000001,-0.4882475,-0.3695982
25.8000000000001,0.1714022,-0.6107812
25.8050000000001,-0.1453264,-0.6164432
25.8100000000001,-0.6438539,-0.6341834
25.8150000000001,-0.5203742,-0.3692994
25.8200000000001,-0.3784007,-0.1704817
25.825,-0.03667676,-0.4846153
25.83,-0.5816332,-0.334096
25.835,-0.09262872,-0.7675042
25.84,-0.06300235,-0.4999619
25.845,-0.6957916,-0.2732966
25.85,-0.07595253,-0.6784494
25.855,0.05796468,-0.5245063
25.86,0.1514928,-0.4624963
25.865,-0.3772806,-0.2581954
25.87,-0.5386032,-0.3173184
25.875,0.1385952,-0.5979633
25.88,0.1653345,-0.4761174
25.885,-0.2439634,-0.2285044
25.89,-0.5898807,0.04712892
25.895,-0.6861111,-0.05053306
25.9,-0.04496646,-0.2294648
25.9050000000001,-0.884169,0.5971725
25.9100000000001,-1.197028,0.7717397
25.9150000000001,-1.054673,0.8578408
25.9200000000001,-0.6720755,1.051312
25.9250000000001,-0.06459355,0.4134994
25.9300000000001,-0.5174735,0.3114433
25.9350000000001,-0.4238443,-0.2111547
25.9400000000001,-0.3782432,-0.5868902
25.9450000000001,-1.34747,-0.4985902
25.95,-0.8191479,-1.386102
25.955,-0.6594816,-1.0565
25.96,-0.5598648,-0.8298984
25.965,-1.214054,-0.5067954
25.97,-1.312255,-0.4920735
25.975,-0.4436119,-1.181445
25.98,-0.4326588,-1.281001
25.985,-0.7420187,-0.7790651
25.99,-0.8870667,-0.6287954
25.995,-1.043339,-0.9038426
26,-0.08920372,-1.255858
26.005,-0.2694377,-0.8645134
26.01,-0.7662548,-0.6986637
26.015,-0.7278397,-0.766588
26.02,-0.7481429,-0.8483701
26.025,-0.04975736,-1.158819
26.0300000000001,-0.7313486,-0.8210914
26.0350000000001,-0.7226348,-0.8997587
26.0400000000001,-0.6696239,-0.8785273
26.0450000000001,-1.551512,-0.3744617
26.0500000000001,-0.5949233,-0.9677868
26.0550000000001,-0.7329689,-1.138766
26.0600000000001,-0.5658199,-1.186799
26.0650000000001,-1.054731,-0.5313668
26.0700000000001,-1.226598,-0.2215698
26.075,-0.2171507,-0.8564405
26.08,-0.3767188,-1.009387
26.085,-0.7272041,-0.4493797
26.09,-1.113318,-0.2946539
26.095,-1.067373,-0.3619347
26.1,-0.007575274,-0.8912599
26.105,-0.3339796,-0.6432433
26.11,-0.9378561,-0.4000361
26.115,-0.8816463,-0.4748561
26.12,-0.8013998,-0.5335541
26.125,0.03899276,-1.001241
26.13,-0.6492065,-0.5149724
26.135,-0.4315958,-0.4462414
26.14,-0.1355733,-0.8082591
26.145,-0.7530257,-0.2949665
26.15,0.1061006,-0.8142691
26.1550000000001,-0.04550803,-0.9063997
26.1600000000001,-0.05726933,-0.8749481
26.1650000000001,-0.6244573,-0.5403876
26.1700000000001,-0.4976699,-0.2586687
26.1750000000001,0.1183369,-1.05654
26.1800000000001,-0.02206612,-1.132488
26.1850000000001,-0.5570064,-0.6307917
26.1900000000001,-0.4750494,-0.4944398
26.1950000000001,-0.5970582,-0.6972208
26.2,0.2590483,-1.004281
26.205,-0.1950817,-0.7505852
26.21,-0.5381281,-0.4438574
26.215,-0.3436315,-0.3362904
26.22,-0.380862,-0.3540764
26.225,0.2284381,-0.8682495
26.23,-0.4796225,-0.6526275
26.235,-0.3266933,-0.2299826
26.24,-0.1658169,-0.2545846
26.245,-0.4265957,-0.3246787
26.25,-0.5099198,-0.2426536
26.255,-0.3782289,-0.2054365
26.26,-0.293418,-0.2320707
26.265,-0.1366254,-0.4062138
26.27,-0.2319764,-0.6246825
26.275,-0.1480194,-0.5329313
26.2800000000001,0.08069253,-0.4879084
26.2850000000001,0.02876461,-0.8232749
26.2900000000001,0.2418817,-0.6996408
26.2950000000001,0.2559478,-0.6972315
26.3000000000001,0.2989218,-0.5404464
26.3050000000001,0.2453743,-0.5032804
26.3100000000001,0.08727264,-0.6616631
26.3150000000001,-0.07737398,-0.8462365
26.3200000000001,0.1896954,-0.542382
26.325,-0.005277038,-0.3880341
26.33,-0.1843648,-0.5915051
26.335,0.01127434,-0.3769178
26.34,-0.1037494,-0.4704767
26.345,-0.5196218,-0.2827089
26.35,-0.2816206,-0.1916163
26.355,-0.1330913,-0.004020929
26.36,0.005313039,0.1921847
26.365,-0.168757,0.07628107
26.37,-0.05195141,-0.01513624
26.375,0.1329182,-0.3165865
26.38,0.08002794,-0.580202
26.385,-0.3165815,-0.5744737
26.39,-0.3796686,-0.6748648
26.395,-0.1605476,-0.5429325
26.4,0.2146901,-0.3668333
26.4050000000001,-0.001347899,-0.3979015
26.4100000000001,-0.247733,-0.481209
26.4150000000001,-0.3611799,-0.6167775
26.4200000000001,-0.230958,-0.5317193
26.4250000000001,0.05485463,-0.257864
26.4300000000001,-0.07879472,-0.2757852
26.4350000000001,-0.06288612,-0.2789664
26.4400000000001,-0.08037841,-0.2781317
26.4450000000001,-0.2788954,-0.3483819
26.45,0.112929,-0.05070162
26.455,0.2894055,0.1549428
26.46,0.3720239,0.207921
26.465,0.3147622,0.1917522
26.47,0.37834,0.06459117
26.475,0.6780947,-0.003645182
26.48,0.4064626,-0.2642994
26.485,0.3101727,-0.1756697
26.49,0.1826171,-0.1287768
26.495,-0.05805361,-0.2969661
26.5,0.09352374,-0.2343924
26.505,0.0831542,-0.1367195
26.51,-0.07475507,-0.2038894
26.515,-0.165612,-0.3747932
26.52,-0.1398261,-0.2767701
26.525,0.1949275,-0.01204586
26.5300000000001,-0.02763927,-0.2186356
26.5350000000001,-0.2271447,-0.1025243
26.5400000000001,-0.2639563,0.02684331
26.5450000000001,-0.3471134,0.07520103
26.5500000000001,-0.04934406,0.2303159
26.5550000000001,-0.001346707,0.2204807
26.5600000000001,0.0825386,0.3487656
26.5650000000001,-0.2763948,0.04330158
26.5700000000001,-0.09415579,0.1171296
26.575,0.1507773,0.1170309
26.58,0.1316663,-0.08967805
26.585,0.1416284,-0.09699035
26.59,0.1204376,-0.09924865
26.595,0.2508308,0.05188298
26.6,0.224452,-0.004460573
26.605,0.2831771,0.07768655
26.61,0.1241369,-0.03306317
26.615,0.2753179,0.09936023
26.62,0.2354829,0.1092834
26.625,0.3358223,0.1735294
26.63,0.1905534,0.05713367
26.635,0.3088286,0.1907492
26.64,0.2661047,0.1381395
26.645,-0.1079794,-0.001580954
26.65,0.04276633,0.009231091
26.6550000000001,0.2197201,0.170347
26.6600000000001,0.1555037,0.1025715
26.6650000000001,0.01384377,0.08861256
26.6700000000001,0.09943199,0.1486707
26.6750000000001,0.2826502,0.114207
26.6800000000001,0.2414614,0.1078448
26.6850000000001,0.1519951,0.06641483
26.6900000000001,0.1816916,0.1228774
26.6950000000001,0.1519481,0.09640312
26.7,0.3935655,0.2837818
26.705,0.2534126,0.1432962
26.71,0.2427233,0.2251902
26.715,-0.01016819,0.1636612
26.72,0.1470046,0.3423162
26.725,-0.002732754,0.4979792
26.73,0.2295593,0.4160593
26.735,0.1845486,0.3245292
26.74,0.2444266,0.317596
26.745,0.1395851,0.2768373
26.75,0.2062227,0.09547257
26.755,0.144412,-0.01719522
26.76,0.1959583,0.03065324
26.765,-0.02822888,-0.01793575
26.77,0.1266874,0.1170359
26.775,0.2753085,0.3118658
26.7800000000001,0.2949679,0.2284195
26.7850000000001,0.2061942,0.2113144
26.7900000000001,0.2024848,0.2307417
26.7950000000001,0.2085617,0.1979337
26.8000000000001,0.6159873,0.06857061
26.8050000000001,0.4593965,0.2268527
26.8100000000001,0.337741,0.1026003
26.8150000000001,0.3515735,0.09877157
26.8200000000001,0.1570659,0.1157732
26.825,0.4025632,-0.1730227
26.83,-0.01129973,0.1470187
26.835,0.09895134,0.195308
26.84,0.08553839,0.05833507
26.845,-0.1179807,0.1442585
26.85,0.3280632,-0.03537965
26.855,0.4029139,0.05290055
26.86,0.2496347,-0.01187134
26.865,-0.3807418,0.08207512
26.87,-0.2660562,-0.0351193
26.875,0.1688193,-0.202219
26.88,0.1243439,-0.2267356
26.885,-0.2530973,-0.02599311
26.89,-0.3794142,0.1093984
26.895,-0.3914249,0.03632355
26.9,0.1957053,-0.1761372
26.9050000000001,-0.0233798,-0.003960133
26.9100000000001,-0.09079909,0.3014569
26.9150000000001,-0.1480805,0.06396484
26.9200000000001,0.1435192,0.2627068
26.9250000000001,0.5925862,0.05976963
26.9300000000001,0.08450484,0.1007304
26.9350000000001,0.07092535,-0.01213861
26.9400000000001,0.2318889,0.1793792
26.9450000000001,-0.7257093,0.3057191
26.95,0.3326639,0.08231211
26.955,0.1273835,-0.04012275
26.96,0.06371975,0.07120728
26.965,-0.5020646,0.2773647
26.97,-0.6821122,0.1943233
26.975,0.1145732,-0.04695129
26.98,0.1617806,0.02678728
26.985,-0.1949626,0.184876
26.99,-0.4209821,0.104387
26.995,-0.3468556,0.04121017
27,0.5176599,-0.1198754
27.005,0.1277128,-0.1541572
27.01,-0.2114495,0.09293675
27.015,-0.2943059,-0.09969687
27.02,-0.1449124,0.002156973
27.025,0.2920231,-0.3267074
27.0300000000001,-0.2701932,-0.06446171
27.0350000000001,-0.2190855,-0.06968832
27.0400000000001,-0.2634227,-0.1518078
27.0450000000001,-1.08495,0.3255563
27.0500000000001,-0.336756,-0.2076495
27.0550000000001,-0.1358703,0.03830218
27.0600000000001,-0.1209149,-0.01052046
27.0650000000001,-0.768369,0.1078668
27.0700000000001,-0.8861492,-0.03859878
27.075,-0.03406894,-0.5750151
27.08,0.1481845,-0.4632845
27.085,-0.2798436,-0.2996392
27.09,-0.519317,-0.2334158
27.095,-0.4273607,-0.2010472
27.1,0.3765519,-0.5847766
27.105,0.04099929,-0.34604
27.11,-0.521771,-0.2344992
27.115,-0.461827,-0.2303364
27.12,-0.3375852,-0.1111875
27.125,0.2021928,-0.4145622
27.13,-0.4627349,-0.1513035
27.135,-0.3412277,0.03132272
27.14,-0.2068565,-0.04857373
27.145,-1.00702,0.3081784
27.15,0.005393147,-0.1157601
27.1550000000001,-0.1250061,-0.2333395
27.1600000000001,-0.08825135,-0.3203962
27.1650000000001,-0.5854919,0.03173661
27.1700000000001,-0.7315453,-0.303617
27.1750000000001,0.3012743,-0.6062305
27.1800000000001,0.2715061,-0.6669743
27.1850000000001,0.0398947,-0.2771246
27.1900000000001,-0.1846651,-0.1839404
27.1950000000001,-0.1127579,-0.1019554
27.2,0.4799101,-0.4670682
27.205,-0.1140524,-0.3744919
27.21,-0.509374,0.06803846
27.215,-0.4221668,0.0333395
27.22,-0.5164355,-0.1990633
27.225,0.3445818,-0.336225
27.23,-0.3092271,-0.1758151
27.235,-0.3435342,-0.2280359
27.24,-0.2853773,-0.315418
27.245,-1.142916,0.159287
27.25,-0.02229822,-0.2697031
27.255,-0.03864217,-0.03271437
27.26,-0.02716398,-0.04833961
27.265,-0.7586751,0.06637478
27.27,-0.8703681,0.1125915
27.275,0.2334689,-0.2653379
27.2800000000001,0.3289946,-0.1839087
27.2850000000001,-0.2726674,-0.122309
27.2900000000001,-0.4033536,0.07236528
27.2950000000001,-0.3190757,-0.01949501
27.3000000000001,0.534343,-0.2553449
27.3050000000001,0.02691507,-0.1452732
27.3100000000001,-0.4335629,-0.06922102
27.3150000000001,-0.2906067,-0.07702065
27.3200000000001,-0.2884697,-0.2473722
27.325,0.4261436,-0.5478067
27.33,-1.215793,0.5461056
27.335,-1.000131,0.5847964
27.34,-0.7836502,0.6773407
27.345,-1.84984,1.523309
27.35,-0.6126463,0.5904906
27.355,-0.5521539,0.4753036
27.36,-0.5699935,-0.279362
27.365,-1.276846,-0.3571742
27.37,-1.121913,-0.4477429
27.375,0.3725405,-1.085827
27.38,0.3512263,-1.292544
27.385,0.1709993,-0.7538502
27.39,0.7782166,-1.366725
27.395,0.3289831,-1.428133
27.4,0.7890227,-1.720685
27.4050000000001,0.318861,-1.444511
27.4100000000001,-0.07564306,-1.257799
27.4150000000001,-0.06648636,-1.25879
27.4200000000001,-0.1537673,-1.179969
27.4250000000001,0.2522309,-1.397493
27.4300000000001,-0.1925094,-0.9019887
27.4350000000001,-0.3147409,-0.8184204
27.4400000000001,-0.2389352,-0.7406278
27.4450000000001,-1.219394,-0.2018919
27.45,-0.2354603,-0.7353666
27.455,0.1012049,-0.3126183
27.46,0.07883596,-0.4226398
27.465,-0.5306422,-0.3483205
27.47,-0.4728302,-0.3109343
27.475,0.3332498,-0.7025592
27.48,0.3639605,-0.5932605
27.485,-0.03923821,-0.3601794
27.49,-0.2679448,-0.2055273
27.495,-0.1014574,0.0004460812
27.5,0.2686062,-0.3432379
27.505,0.1599534,0.01909375
27.51,-0.1916151,0.2436152
27.515,0.1040168,0.3213677
27.52,0.2302587,0.1702423
27.525,0.8012953,-0.08909535
27.5300000000001,0.3512952,-0.04563427
27.5350000000001,0.3339653,-0.1217265
27.5400000000001,0.3788621,-0.04874063
27.5450000000001,-0.582624,0.06591392
27.5500000000001,0.04987693,-0.2527659
27.5550000000001,0.08196497,-0.1536362
27.5600000000001,0.0871439,-0.1800935
27.5650000000001,-0.350276,-0.174675
27.5700000000001,-0.3490279,-0.1233661
27.575,0.5189412,-0.2737362
27.58,0.6234524,-0.1873474
27.585,0.1077836,-0.3522084
27.59,0.03748441,-0.2428269
27.595,0.1701951,-0.09810805
27.6,0.6038442,0.008749962
27.605,0.2015338,-0.02802205
27.61,-0.08185244,-0.02652311
27.615,-0.02951193,-0.04672027
27.62,0.1142669,0.06711268
27.625,0.4816728,0.1012616
27.63,0.1920321,0.07770538
27.635,0.2412746,0.0679841
27.64,0.3114266,0.08523703
27.645,-0.2315843,0.0854311
27.65,0.2791054,0.160202
27.6550000000001,0.1360438,0.00466466
27.6600000000001,0.2225544,0.0312748
27.6650000000001,-0.1617901,-0.172693
27.6700000000001,0.02817488,0.1134875
27.6750000000001,0.4309278,0.2610779
27.6800000000001,0.1830797,0.09968233
27.6850000000001,-0.08824086,-0.01989627
27.6900000000001,0.059515,0.2149119
27.6950000000001,0.06787777,0.117022
27.7,0.5508215,0.21592
27.705,0.3211095,0.08542466
27.71,0.08598566,-0.03316188
27.715,0.217289,0.007799625
27.72,0.3993051,0.264426
27.725,0.4660718,0.2097099
27.73,-0.1364369,-0.1596966
27.735,-0.02610254,0.05579162
27.74,0.2847447,0.356883
27.745,-0.1826289,-0.06058764
27.75,-0.001151562,-0.1403039
27.755,0.1637659,-0.04527521
27.76,0.1074274,-0.1177902
27.765,-0.03262448,-0.2044075
27.77,0.006941557,-0.2270646
27.775,0.2616966,-0.0527277
27.7800000000001,0.3835475,0.09235239
27.7850000000001,0.09593821,-0.06671143
27.7900000000001,0.07363915,-0.02749634
27.7950000000001,-0.05964804,-0.1020253
27.8000000000001,0.3582368,0.2438831
27.8050000000001,0.2612529,0.2625904
27.8100000000001,-0.00961566,0.1067455
27.8150000000001,0.09760261,0.09282851
27.8200000000001,-0.04564404,0.1037705
27.825,0.287154,0.2300687
27.83,0.001845837,-0.001970291
27.835,-0.07729244,-0.09012961
27.84,-0.0675416,-0.09048343
27.845,-0.2648444,-0.2211947
27.85,0.01129413,-0.009741783
27.855,0.004386663,-0.08092189
27.86,0.09344292,-0.004115105
27.865,-0.06652665,-0.1690652
27.87,-0.1124611,-0.294831
27.875,0.2393765,-0.03380489
27.88,0.2520573,-0.04911089
27.885,0.2011945,-0.1591356
27.89,0.04649973,-0.2489111
27.895,0.14399,-0.06298542
27.9,0.08395743,0.1648948
27.9050000000001,-0.07673526,0.1986341
27.9100000000001,-0.3461261,0.00752902
27.9150000000001,-0.337656,0.0560379
27.9200000000001,-0.287921,0.1452391
27.9250000000001,0.08345532,0.06636739
27.9300000000001,-0.1003776,0.005461931
27.9350000000001,-0.3013194,-0.3324525
27.9400000000001,-0.1048284,-0.2792711
27.9450000000001,-0.3899219,-0.7144008
27.95,-0.1190398,-0.504024
27.955,-0.008434534,-0.4517841
27.96,0.02234602,-0.4207976
27.965,-0.129281,-0.6086326
27.97,-0.372906,-0.8640196
27.975,0.04770756,-0.4401386
27.98,-0.05792236,-0.4569147
27.985,-0.2188966,-0.4868531
27.99,-0.2894447,-0.3506784
27.995,-0.31898,-0.3741131
28,0.031039,0.05951142
28.005,-0.1896574,-0.1460385
28.01,-0.2278597,-0.1938572
28.015,-0.09692597,-0.08313608
28.02,-0.04356742,-0.1577876
28.025,0.1116085,-0.06636453
28.0300000000001,-0.07350421,-0.4036698
28.0350000000001,-0.03995395,-0.3282433
28.0400000000001,-0.06436872,-0.3344026
28.0450000000001,-0.2844045,-0.5497868
28.0500000000001,-0.2987204,-0.446157
28.0550000000001,-0.12798,-0.2740629
28.0600000000001,-0.1786351,-0.3171406
28.0650000000001,-0.4897499,-0.5207295
28.0700000000001,-0.5185728,-0.4931602
28.075,-0.3981528,-0.3047111
28.08,-0.08791184,0.1139662
28.085,-0.3192065,-0.2250721
28.09,-0.4143476,-0.3888209
28.095,-0.4125826,-0.3046572
28.1,-0.1039755,0.02564597
28.105,-0.03036737,0.01286912
28.11,-0.2567883,-0.2847691
28.115,-0.2963653,-0.375895
28.12,-0.2923963,-0.3906524
28.125,0.1163218,0.02176762
28.13,-0.1236794,-0.3415861
28.135,-0.1301587,-0.3934979
28.14,-0.07001281,-0.3718824
28.145,-0.2570386,-0.6123972
28.15,-0.09223318,-0.1831019
28.1550000000001,-0.1516039,-0.2413459
28.1600000000001,-0.2387636,-0.3280678
28.1650000000001,-0.3700693,-0.4984074
28.1700000000001,-0.435673,-0.4782691
28.1750000000001,-0.2127938,-0.164479
28.1800000000001,-0.3458447,-0.2405579
28.1850000000001,-0.350234,-0.1586831
28.1900000000001,-0.4358835,-0.2628007
28.1950000000001,-0.345777,-0.1448753
28.2,-0.1670408,-0.09515381
28.205,-0.2305772,-0.3468456
28.21,-0.1355381,-0.3688798
28.215,-0.1929796,-0.4937661
28.22,-0.02326655,-0.2593713
28.225,-0.01510334,-0.1290035
28.23,-0.2069645,-0.3106272
28.235,-0.2310996,-0.2100022
28.24,-0.2260275,-0.212754
28.245,-0.3283303,-0.3957608
28.25,-0.1964111,-0.2143493
28.255,-0.1340282,-0.2180963
28.26,-0.1994405,-0.325742
28.265,-0.3161056,-0.3061762
28.27,-0.5569751,-0.5785391
28.275,-0.1758294,-0.1505816
28.2800000000001,-0.02298188,0.01572776
28.2850000000001,-0.3563004,-0.3376865
28.2900000000001,-0.2816606,-0.2753284
28.2950000000001,-0.1679876,0.05508399
28.3000000000001,0.0799222,0.2412224
28.3050000000001,-0.1281526,-0.07681203
28.3100000000001,-0.1678243,-0.2121296
28.3150000000001,-0.1403646,-0.1314952
28.3200000000001,-0.1878462,-0.3120999
28.325,0.216027,-0.005993605
28.33,-0.2109559,-0.2719879
28.335,-0.2213049,-0.3121099
28.34,-0.027421,-0.118634
28.345,-0.5450895,-0.5701272
28.35,-0.2849596,-0.3320425
28.355,-0.2340114,-0.2704804
28.36,-0.2523994,-0.2911127
28.365,-0.4822433,-0.5384183
28.37,-0.3992352,-0.463722
28.375,-0.1552341,-0.2563567
28.38,-0.06280422,-0.2844377
28.385,-0.3311615,-0.549916
28.39,-0.2713006,-0.5309248
28.395,-0.2851357,-0.5761254
28.4,0.02238202,-0.2573411
28.4050000000001,0.01309657,-0.2221453
28.4100000000001,-0.2858729,-0.3592536
28.4150000000001,-0.15294,-0.1402459
28.4200000000001,-0.2444103,-0.1248493
28.4250000000001,-0.01187038,0.1489775
28.4300000000001,-0.2710373,-0.1703272
28.4350000000001,-0.2370999,-0.1557159
28.4400000000001,-0.1120307,-0.05588293
28.4450000000001,-0.391928,-0.3811159
28.45,-0.1956387,-0.1543002
28.455,-0.2627962,-0.3147798
28.46,-0.2141416,-0.254771
28.465,-0.3016102,-0.3800385
28.47,-0.4746933,-0.5768707
28.475,-0.1580162,-0.3119459
28.48,-0.07688546,-0.2820368
28.485,-0.2711535,-0.4975934
28.49,-0.2751832,-0.5081425
28.495,-0.4182072,-0.5327406
28.5,0.03147388,-0.09698367
28.505,-0.2356455,-0.3576314
28.51,-0.3454733,-0.4889009
28.515,-0.3602428,-0.3482893
28.52,-0.3027904,-0.2889557
28.525,-0.06517363,0.09730268
28.5300000000001,-0.2563694,-0.08477426
28.5350000000001,-0.2493639,-0.1302693
28.5400000000001,-0.2136495,-0.1323395
28.5450000000001,-0.6087554,-0.5761721
28.5500000000001,-0.2298481,-0.4152796
28.5550000000001,-0.2217071,-0.4669254
28.5600000000001,-0.1179709,-0.4578612
28.5650000000001,-0.2218637,-0.6377082
28.5700000000001,-0.1653438,-0.5704648
28.575,-0.1174099,-0.536484
28.58,-0.09465694,-0.4411507
28.585,-0.4697738,-0.7142329
28.59,-0.2927518,-0.4443362
28.595,-0.4649937,-0.4263639
28.6,-0.2309194,-0.04425001
28.605,-0.5437026,-0.1375804
28.61,-0.579721,-0.1522899
28.615,-0.4353032,-0.02910614
28.62,-0.3346126,-0.05584764
28.625,-0.05359221,-0.03864527
28.63,-0.3121405,-0.5003853
28.635,-0.2607036,-0.6489027
28.64,-0.105881,-0.5879657
28.645,-0.1888025,-0.6374545
28.65,0.2144918,-0.410465
28.6550000000001,0.2576215,-0.3060544
28.6600000000001,0.04847407,-0.4208868
28.6650000000001,-0.2006078,-0.562062
28.6700000000001,-0.4213319,-0.6927807
28.6750000000001,-0.116534,-0.3742976
28.6800000000001,-0.05139804,-0.2130554
28.6850000000001,-0.1945286,-0.219254
28.6900000000001,-0.6498837,-0.66399
28.6950000000001,-0.3692019,-0.2502742
28.7,-0.1818969,-0.09646606
28.705,-0.2554126,-0.1319957
28.71,-0.4585383,-0.3112946
28.715,-0.3431199,-0.1728826
28.72,-0.3716242,-0.1778462
28.725,0.04911709,0.2458017
28.73,-0.1287689,-0.01800752
28.735,-0.1533272,-0.2278559
28.74,-0.1208584,-0.3350279
28.745,-0.6693828,-0.9467781
28.75,-0.01514125,-0.5319397
28.755,-0.1373315,-0.6673706
28.76,-0.09641981,-0.708704
28.765,-0.4883988,-1.137596
28.77,-0.4174297,-0.9067094
28.775,-0.07562757,-0.4840906
28.7800000000001,0.1008878,-0.1865771
28.7850000000001,-0.0909946,-0.2399578
28.7900000000001,-0.4936984,-0.4907305
28.7950000000001,-0.480216,-0.440182
28.8000000000001,-0.3218138,-0.2753458
28.8050000000001,-0.3113098,-0.2394145
28.8100000000001,-0.3541801,-0.245955
28.8150000000001,-0.2203982,-0.09372735
28.8200000000001,-0.2916043,-0.272795
28.825,-0.1692958,-0.265238
28.83,-0.2443273,-0.3178577
28.835,-0.3504684,-0.4703233
28.84,-0.4428246,-0.595506
28.845,-0.6575077,-0.6344054
28.85,-0.2674904,-0.4987195
28.855,-0.2047503,-0.4690664
28.86,-0.37989,-0.5620494
28.865,-0.6551566,-0.6543734
28.87,-0.6483607,-0.6375589
28.875,-0.4225047,-0.4094441
28.88,-0.3198726,-0.3439062
28.885,-0.3984964,-0.4457347
28.89,-0.4566121,-0.4917822
28.895,-0.2458699,-0.2728236
28.9,-0.2017388,-0.2135408
28.9050000000001,-0.3017497,-0.1776493
28.9100000000001,-0.4368517,-0.2750432
28.9150000000001,-0.460928,-0.3002162
28.9200000000001,-0.05680394,0.07861876
28.9250000000001,-0.1219394,-0.1621394
28.9300000000001,-0.3343706,-0.5762508
28.9350000000001,-0.2031517,-0.5437438
28.9400000000001,-0.1972308,-0.3675213
28.9450000000001,-0.4895189,-0.4273803
28.95,-0.3331265,-0.483288
28.955,-0.2100651,-0.3572049
28.96,-0.1195428,-0.1621869
28.965,-0.6181021,-0.5275195
28.97,-0.4509869,-0.2081091
28.975,-0.08517265,-0.2659488
28.98,0.05081868,-0.1567376
28.985,-0.2253261,-0.4606791
28.99,-0.127377,-0.3592501
28.995,-0.05942893,-0.3335629
29,0.08793283,-0.2368238
29.005,-0.01215482,-0.3257267
29.01,-0.1243043,-0.3880332
29.015,-0.2336049,-0.4171891
29.02,-0.2305524,-0.3498034
29.025,-0.02187037,-0.03243756
29.0300000000001,-0.3873005,-0.3065054
29.0350000000001,-0.2046807,-0.1693223
29.0400000000001,-0.2579329,-0.2955861
29.0450000000001,-0.5427186,-0.6131377
29.0500000000001,-0.2544391,-0.3374913
29.0550000000001,-0.2264946,-0.349474
29.0600000000001,-0.1097875,-0.2637148
29.0650000000001,-0.4358151,-0.3912418
29.0700000000001,-0.4584315,-0.4389179
29.075,-0.176877,-0.3456767
29.08,-0.08273363,-0.2254608
29.085,-0.2283871,-0.3535907
29.09,-0.2789147,-0.2479677
29.095,-0.1139839,-0.2111638
29.1,0.1562026,-0.1669786
29.105,0.0225544,-0.3230453
29.11,-0.1547208,-0.4917319
29.115,-0.1256857,-0.4784493
29.12,-0.08298779,-0.2465119
29.125,0.06867647,-0.04443622
29.13,-0.1849072,-0.2716265
29.135,-0.2512171,-0.3296402
29.14,-0.2468379,-0.2431946
29.145,-0.2885988,-0.3248405
29.15,0.05313492,-0.03298116
29.1550000000001,-0.06762314,-0.2317157
29.1600000000001,-0.07428408,-0.2731006
29.1650000000001,-0.2631879,-0.148376
29.1700000000001,-0.2564361,-0.3451717
29.1750000000001,-0.05947757,-0.1488185
29.1800000000001,-0.1346228,-0.2043595
29.1850000000001,-0.1816299,-0.2436144
29.1900000000001,-0.4015114,-0.288852
29.1950000000001,-0.4027798,-0.2819045
29.2,-0.1111805,-0.2319276
29.205,-0.1335418,-0.2734339
29.21,-0.3651328,-0.3651001
29.215,-0.3574266,-0.3830731
29.22,-0.3794658,-0.3891892
29.225,-0.08927083,0.05181646
29.23,-0.2043219,-0.07634497
29.235,-0.3109732,-0.2813613
29.24,-0.2283394,-0.1571758
29.245,-0.4803452,-0.4357817
29.25,-0.1537485,-0.1518512
29.255,-0.344501,-0.3223188
29.26,-0.1618755,-0.1752002
29.265,-0.2571902,-0.1894588
29.27,-0.1112792,-0.2495
29.275,0.1122615,-0.07758403
29.2800000000001,0.1050744,0.04797983
29.2850000000001,-0.1948915,-0.05138159
29.2900000000001,-0.3553543,-0.04297304
29.2950000000001,-0.1646452,0.2206635
29.3000000000001,-0.03510594,0.0896852
29.3050000000001,-0.06997752,0.02979803
29.3100000000001,-0.3976355,-0.0881846
29.3150000000001,-0.3515365,-0.1950634
29.3200000000001,-0.3028092,-0.2981339
29.325,0.1690536,-0.002191544
29.33,-0.1458781,-0.3566728
29.335,-0.1985574,-0.4581187
29.34,-0.1600518,-0.2458458
29.345,-0.2814038,-0.4098892
29.35,-0.2215846,-0.2485156
29.355,-0.2059062,-0.2352011
29.36,-0.2632198,-0.0781033
29.365,-0.5597508,-0.1986701
29.37,-0.5394051,-0.3637993
29.375,-0.2536983,-0.1659641
29.38,-0.08439589,-0.01848125
29.385,-0.2036307,-0.1337516
29.39,-0.4678371,-0.1688898
29.395,-0.3626785,-0.08981681
29.4,0.12921,-0.0002229214
29.4050000000001,0.004923582,-0.1498344
29.4100000000001,-0.1969142,-0.1243367
29.4150000000001,-0.0311451,-0.07579494
29.4200000000001,-0.09568191,-0.2032063
29.4250000000001,0.02430582,-0.1890225
29.4300000000001,-0.2034707,-0.1029375
29.4350000000001,-0.2151122,-0.1940734
29.4400000000001,-0.1259027,-0.1737933
29.4450000000001,-0.3047202,-0.4223287
29.45,-0.04239058,-0.1584122
29.455,-0.165987,-0.360018
29.46,0.0008556843,-0.2438197
29.465,-0.1624327,-0.3253675
29.47,-0.2458458,-0.4693861
29.475,-0.01063657,-0.2439611
29.48,0.008032322,-0.22352
29.485,-0.1066742,-0.2687018
29.49,-0.1705594,-0.3074663
29.495,-0.3858459,-0.4627068
29.5,-0.04618621,-0.07386065
29.505,-0.01782966,0.07075858
29.51,-0.3947368,0.0480144
29.515,-0.2372549,-0.01656604
29.52,-0.204097,-0.06515217
29.525,-0.06779337,-0.06187367
29.5300000000001,-0.1514118,-0.102385
29.5350000000001,-0.1349256,-0.237051
29.5400000000001,-0.1692181,-0.3751733
29.5450000000001,-0.2931554,-0.5587165
29.5500000000001,-0.1041982,-0.3814886
29.5550000000001,-0.07306123,-0.3752568
29.5600000000001,-0.08629513,-0.4173796
29.5650000000001,-0.2097142,-0.3822622
29.5700000000001,-0.3964338,-0.6277459
29.575,0.005206347,-0.2799354
29.58,0.005076408,-0.285382
29.585,-0.182477,-0.3473132
29.59,-0.3087876,-0.536767
29.595,-0.1327631,-0.3679144
29.6,0.1919613,-0.2077453
29.605,-0.04956698,-0.1892307
29.61,-0.3583159,-0.04596138
29.615,-0.4982107,0.0001969337
29.62,-0.6286497,0.09577918
29.625,-0.3157372,0.06419158
29.63,-0.3399792,0.3421528
29.635,-0.08198595,0.5343087
29.64,0.001345158,0.357923
29.645,-0.2737942,-0.06879711
29.65,-0.2676024,-0.3667223
29.6550000000001,-0.2724061,-0.4687567
29.6600000000001,-0.4506285,-0.7408969
29.6650000000001,-0.6024256,-0.8678813
29.6700000000001,-0.3909831,-0.8567595
29.6750000000001,0.01526046,-0.7295947
29.6800000000001,0.04600286,-0.7561591
29.6850000000001,-0.4198987,-1.017602
29.6900000000001,-0.3404098,-0.7823632
29.6950000000001,-0.1996939,-0.5694883
29.7,0.3597071,-0.1573982
29.705,0.1571658,-0.1898344
29.71,-0.2847056,-0.1576164
29.715,-0.5134511,-0.04251075
29.72,-0.4224391,-0.125417
29.725,-0.06138253,0.04046035
29.73,-0.5044034,0.03392887
29.735,-0.267874,0.1796534
29.74,-0.2393291,0.0686748
29.745,-0.7454598,-0.4108377
29.75,-0.4973972,-0.5069141
29.755,-0.4427423,-0.5711079
29.76,-0.3736255,-0.6451275
29.765,-0.6023018,-0.7058287
29.77,-0.56037,-0.7211921
29.775,-0.09594917,-0.6653256
29.7800000000001,-0.1888385,-0.7807841
29.7850000000001,-0.4920511,-0.5578487
29.7900000000001,-0.5658846,-0.5934122
29.7950000000001,-0.5356212,-0.2931042
29.8000000000001,-0.05194259,-0.2303333
29.8050000000001,-0.4406464,-0.3289011
29.8100000000001,-0.7028174,-0.1346414
29.8150000000001,-0.7722468,-0.1581309
29.8200000000001,-0.762614,-0.1070645
29.825,0.03014517,-0.05911732
29.83,-0.4579604,0.03823543
29.835,-0.4933779,-0.2318661
29.84,-0.3754904,-0.3823566
29.845,-0.8052313,-0.6503022
29.85,-0.1289637,-0.5316732
29.855,-0.1670277,-0.6324942
29.86,-0.161103,-0.4992113
29.865,-0.6363049,-0.5558894
29.87,-0.8586445,-0.6209741
29.875,-0.2946851,-0.4933219
29.88,-0.1060767,-0.3413179
29.885,-0.7440794,-0.2004492
29.89,-0.6300423,-0.2942784
29.895,-0.7622981,-0.4222887
29.9,-0.02729321,-0.3908699
29.9050000000001,-0.3674343,-0.2925842
29.9100000000001,-0.5282722,-0.1185169
29.9150000000001,-0.549469,-0.1501317
29.9200000000001,-0.38551,0.02193022
29.9250000000001,0.3583064,0.05701971
29.9300000000001,-0.2089539,0.1483331
29.9350000000001,-0.3270285,-0.175678
29.9400000000001,-0.400907,-0.3879795
29.9450000000001,-0.9138559,-0.5040534
29.95,-0.3997366,-0.4030437
29.955,-0.4556599,-0.2293026
29.96,-0.2804585,-0.2079999
29.965,-0.7220514,-0.4633212
29.97,-0.7056806,-0.3728602
29.975,-0.2463241,-0.5140634
29.98,-0.0831387,-0.3777564
29.985,-0.298893,-0.1956024
29.99,-0.5293174,-0.2566721
29.995,-0.3577955,-0.203167
30,0.1699395,-0.5772228
30.005,-0.2532842,0.001857042
30.01,-0.3924029,-0.1788335
30.015,-0.3692429,-0.2185509
30.02,-0.3279486,-0.1797082
30.025,0.4146202,-0.1767645
30.0300000000001,-0.2240074,-0.1641674
30.0350000000001,-0.255121,-0.3009999
30.0400000000001,-0.2254126,-0.3341448
30.0450000000001,-0.8452058,-0.2400939
30.0500000000001,-0.2318451,-0.4792154
30.0550000000001,-0.2031765,-0.4324255
30.0600000000001,-0.1854351,-0.4724479
30.0650000000001,-0.6407253,-0.4149466
30.0700000000001,-0.7596157,-0.427459
30.075,-0.0336082,-0.3369312
30.08,0.04861045,-0.3038046
30.085,-0.5424442,-0.509887
30.09,-0.6576992,-0.1753631
30.095,-0.5622531,-0.1161849
30.1,0.03003359,-0.4586658
30.105,0.0148797,0.02374673
30.11,-0.2480614,-0.1913927
30.115,-0.2737033,-0.3517141
30.12,-0.1125805,-0.2740626
30.125,0.4046347,-0.551333
30.13,-0.02716017,-0.3030798
30.135,-0.07536292,-0.3784938
30.14,-0.1682439,-0.4214747
30.145,-0.8180901,-0.1856155
30.15,-0.1951427,-0.4390171
30.1550000000001,-0.1730521,-0.4083281
30.1600000000001,-0.1017597,-0.3846359
30.1650000000001,-0.5513575,-0.1918924
30.1700000000001,-0.7148716,-0.2987208
30.1750000000001,0.0333252,-0.4960263
30.1800000000001,0.1843941,-0.3502145
30.1850000000001,-0.01282477,-0.196599
30.1900000000001,-0.2121413,-0.1891112
30.1950000000001,-0.1482787,-0.255023
30.2,0.8225296,-0.2415762
30.205,0.5379987,-0.06459379
30.21,0.02019811,-0.04444861
30.215,0.008391857,0.4555073
30.22,-0.2638857,0.2397897
30.225,0.2482128,0.1343818
30.23,-0.4658625,0.2835824
30.235,-0.3784215,0.2034202
30.24,-0.3218076,0.1333239
30.245,-1.22908,-0.07856917
30.25,-0.6358618,-0.224201
30.255,-0.5727823,-0.2987478
30.26,-0.3502285,-0.2132936
30.265,-0.8538656,-0.3013322


==> result_tuffPlot.csv <==
tDes,ulff,urff
5.6843418860808e-14,2.88226652145386,4.13020992279053
0.0050000000000523,2.87503409385681,4.12319374084473
0.0100000000000477,2.87213921546936,4.12041711807251
0.0150000000000432,2.86924457550049,4.11764001846313
0.0200000000000387,2.86634969711304,4.11486339569092
0.0250000000000341,2.86287379264832,4.11140584945679
0.0300000000000296,2.86229228973389,4.11072444915771
0.035000000000025,2.86171102523804,4.1100435256958
0.0400000000000205,2.86112976074219,4.10936260223389
0.0450000000000159,2.86201357841492,4.11013507843018
0.0500000000000114,2.86347842216492,4.11158847808838
0.0550000000000068,2.8649435043335,4.11304187774658
0.0600000000000591,2.86640858650208,4.11449480056763
0.0650000000000546,2.87078595161438,4.11885452270508
0.07000000000005,2.87369823455811,4.12176084518433
0.0750000000000455,2.87661051750183,4.12466716766357
0.0800000000000409,2.87952280044556,4.12757349014282
0.0850000000000364,2.88634920120239,4.13436269760132
0.0900000000000318,2.89026308059692,4.13824605941772
0.0950000000000273,2.89417695999146,4.14212894439697
0.100000000000023,2.89809107780457,4.14601230621338
0.105000000000018,2.90661692619324,4.15447235107422
0.110000000000014,2.91122889518738,4.15904903411865
0.115000000000009,2.91584086418152,4.16362571716309
0.120000000000061,2.92045283317566,4.16820287704468
0.125000000000057,2.93016743659973,4.17788219451904
0.130000000000052,2.93527007102966,4.18298482894897
0.135000000000048,2.94037246704102,4.18808794021606
0.140000000000043,2.94547510147095,4.193190574646
0.145000000000039,2.95611000061035,4.20374298095703
0.150000000000034,2.9616425037384,4.20919275283813
0.15500000000003,2.96717500686646,4.21464204788208
0.160000000000025,2.97270727157593,4.22009181976318
0.16500000000002,2.98431634902954,4.2309832572937
0.170000000000016,2.99039316177368,4.23642492294312
0.175000000000011,2.99646997451782,4.24186706542969
0.180000000000007,3.00254654884338,4.2473087310791
0.185000000000059,3.01527810096741,4.25738763809204
0.190000000000055,3.02193284034729,4.26202440261841
0.19500000000005,3.02858757972717,4.26666116714478
0.200000000000045,3.03524231910706,4.27129793167114
0.205000000000041,3.04895448684692,4.27774858474731
0.210000000000036,3.05601215362549,4.27956199645996
0.215000000000032,3.06306958198547,4.28137540817261
0.220000000000027,3.07012701034546,4.28318881988525
0.225000000000023,3.08446478843689,4.28264808654785
0.230000000000018,3.09174489974976,4.28029346466064
0.235000000000014,3.0990252494812,4.2779393196106
0.240000000000009,3.10630536079407,4.27558469772339
0.245000000000061,3.12098407745361,4.26876926422119
0.250000000000057,3.12838268280029,4.26430797576904
0.255000000000052,3.13578128814697,4.25984621047974
0.260000000000048,3.14317989349365,4.25538492202759
0.265000000000043,3.15804100036621,4.24560213088989
0.270000000000039,3.16550350189209,4.24028015136719
0.275000000000034,3.17296600341797,4.23495864868164
0.28000000000003,3.18042850494385,4.22963714599609
0.285000000000025,3.19538712501526,4.21859502792358
0.29000000000002,3.20288300514221,4.21287488937378
0.295000000000016,3.21037912368774,4.20715475082397
0.300000000000011,3.2178750038147,4.20143461227417
0.305000000000007,3.23288130760193,4.18980836868286
0.310000000000059,3.24039149284363,4.18390226364136
0.315000000000055,3.24790167808533,4.17799663543701
0.32000000000005,3.25541186332703,4.17209053039551
0.325000000000045,3.27043271064758,4.16021537780762
0.330000000000041,3.27794289588928,4.15424585342407
0.335000000000036,3.28545331954956,4.14827680587769
0.340000000000032,3.29296374320984,4.14230728149414
0.345000000000027,3.30797338485718,4.13039016723633
0.350000000000023,3.31547260284424,4.12444257736206
0.355000000000018,3.32297158241272,4.11849498748779
0.360000000000014,3.33047080039978,4.11254692077637
0.365000000000009,3.34544730186462,4.10074234008789
0.370000000000061,3.35292458534241,4.09488534927368
0.375000000000057,3.36040186882019,4.08902835845947
0.380000000000052,3.36787939071655,4.08317184448242
0.385000000000048,3.38280129432678,4.0716118812561
0.390000000000043,3.39024615287781,4.06590890884399
0.395000000000039,3.39769077301025,4.06020593643188
0.400000000000034,3.40513563156128,4.05450296401978
0.40500000000003,3.41998076438904,4.04331254959106
0.410000000000025,3.42738127708435,4.03782558441162
0.41500000000002,3.43478178977966,4.03233814239502
0.420000000000016,3.4421820640564,4.02685117721558
0.425000000000011,3.4569251537323,4.01615428924561
0.430000000000007,3.46426773071289,4.01094484329224
0.435000000000059,3.47161030769348,4.00573492050171
0.440000000000055,3.47895264625549,4.00052547454834
0.44500000000005,3.49356365203857,3.99044370651245
0.450000000000045,3.50083184242249,3.98557162284851
0.455000000000041,3.5081000328064,3.98069977760315
0.460000000000036,3.51536822319031,3.97582769393921
0.465000000000032,3.52981019020081,3.96647691726685
0.470000000000027,3.53698396682739,3.96199822425842
0.475000000000023,3.54415774345398,3.95751929283142
0.480000000000018,3.55133152008057,3.95304036140442
0.485000000000014,3.56555891036987,3.94452238082886
0.490000000000009,3.57261252403259,3.94048309326172
0.495000000000061,3.57966637611389,3.93644380569458
0.500000000000057,3.58671998977661,3.93240451812744
0.505000000000052,3.60067510604858,3.92479920387268
0.510000000000048,3.60757660865784,3.92123317718506
0.515000000000043,3.61447811126709,3.91766691207886
0.520000000000039,3.62137961387634,3.91410088539124
0.525000000000034,3.63498973846436,3.90746021270752
0.53000000000003,3.64169859886169,3.90438580513
0.535000000000025,3.64840745925903,3.90131115913391
0.54000000000002,3.65511608123779,3.8982367515564
0.545000000000016,3.66829180717468,3.89258193969727
0.550000000000011,3.67475867271423,3.89000177383423
0.555000000000007,3.68122553825378,3.88742160797119
0.560000000000059,3.68769240379333,3.88484144210815
0.565000000000055,3.70032715797424,3.88016390800476
0.57000000000005,3.70649528503418,3.87806630134583
0.575000000000045,3.71266341209412,3.87596869468689
0.580000000000041,3.71883130073547,3.87387132644653
0.585000000000036,3.73080849647522,3.87013554573059
0.590000000000032,3.73661732673645,3.868497133255
0.595000000000027,3.74242639541626,3.86685872077942
0.600000000000023,3.74823546409607,3.86522030830383
0.605000000000018,3.75943875312805,3.86237072944641
0.610000000000014,3.76483297348022,3.861159324646
0.615000000000009,3.77022695541382,3.85994791984558
0.620000000000061,3.77562117576599,3.85873651504517
0.625000000000057,3.78595232963562,3.85670328140259
0.630000000000052,3.79088926315308,3.85588145256042
0.635000000000048,3.79582619667053,3.85505962371826
0.640000000000043,3.80076313018799,3.8542377948761
0.645000000000039,3.81015706062317,3.85294389724731
0.650000000000034,3.81461429595947,3.85247182846069
0.65500000000003,3.8190712928772,3.85199975967407
0.660000000000025,3.82352828979492,3.85152769088745
0.66500000000002,3.83196043968201,3.85089325904846
0.670000000000016,3.83593559265137,3.85073089599609
0.675000000000011,3.83991050720215,3.85056853294373
0.680000000000007,3.84388566017151,3.85040640830994
0.685000000000059,3.85136771202087,3.85035228729248
0.690000000000055,3.85487484931946,3.85046052932739
0.69500000000005,3.85838198661804,3.85056900978088
0.700000000000045,3.86188888549805,3.8506772518158
0.705000000000041,3.86845993995667,3.8511266708374
0.710000000000036,3.8715238571167,3.8514678478241
0.715000000000032,3.87458777427673,3.85180902481079
0.720000000000027,3.87765169143677,3.85215020179749
0.725000000000023,3.88336706161499,3.85302925109863
0.730000000000018,3.88601851463318,3.85356736183167
0.735000000000014,3.88866996765137,3.8541054725647
0.740000000000009,3.89132142066956,3.85464334487915
0.745000000000061,3.89624571800232,3.85588216781616
0.750000000000057,3.89851856231689,3.85658311843872
0.755000000000052,3.90079140663147,3.85728406906128
0.760000000000048,3.90306425094604,3.85798501968384
0.765000000000043,3.90726661682129,3.85951781272888
0.770000000000039,3.90919637680054,3.86034989356995
0.775000000000034,3.91112613677979,3.86118197441101
0.78000000000003,3.91305589675903,3.86201405525208
0.785000000000025,3.91660809516907,3.86378026008606
0.79000000000002,3.91823053359985,3.86471462249756
0.795000000000016,3.91985321044922,3.86564874649048
0.800000000000011,3.92147564888,3.8665828704834
0.805000000000007,3.92444944381714,3.86852693557739
0.810000000000059,3.92580032348633,3.86953687667847
0.815000000000055,3.9271514415741,3.87054681777954
0.82000000000005,3.92850255966187,3.87155652046204
0.825000000000045,3.9309675693512,3.87362861633301
0.830000000000041,3.93208146095276,3.87469053268433
0.835000000000036,3.9331955909729,3.87575244903564
0.840000000000032,3.93430972099304,3.87681460380554
0.845000000000027,3.93633341789246,3.87896990776062
0.850000000000023,3.93724322319031,3.88006353378296
0.855000000000018,3.93815302848816,3.88115692138672
0.860000000000014,3.93906283378601,3.88225030899048
0.865000000000009,3.94070839881897,3.88445043563843
0.870000000000061,3.94144415855408,3.88555717468262
0.875000000000057,3.94217991828918,3.88666391372681
0.880000000000052,3.94291591644287,3.887770652771
0.885000000000048,3.9442412853241,3.88998222351074
0.890000000000043,3.94483089447021,3.8910870552063
0.895000000000039,3.94542050361633,3.89219164848328
0.900000000000034,3.94601011276245,3.89329648017883
0.90500000000003,3.94706797599792,3.89549088478088
0.910000000000025,3.94753623008728,3.89658069610596
0.91500000000002,3.94800424575806,3.89767026901245
0.920000000000016,3.94847249984741,3.89876008033752
0.925000000000011,3.94930958747864,3.90091395378113
0.930000000000007,3.94967818260193,3.90197801589966
0.935000000000059,3.9500470161438,3.90304231643677
0.940000000000055,3.95041561126709,3.9041063785553
0.94500000000005,3.95107245445251,3.90620017051697
0.950000000000045,3.95136070251465,3.90723013877869
0.955000000000041,3.95164918899536,3.90826010704041
0.960000000000036,3.9519374370575,3.90928983688354
0.965000000000032,3.95244979858398,3.91130876541138
0.970000000000027,3.95267415046692,3.91229772567749
0.975000000000023,3.95289826393127,3.9132866859436
0.980000000000018,3.95312261581421,3.91427564620972
0.985000000000014,3.95352101325989,3.91620755195618
0.990000000000009,3.95369505882263,3.91715049743652
0.995000000000061,3.95386934280396,3.91809344291687
1.00000000000006,3.9540433883667,3.91903638839722
1.00500000000005,3.95435333251953,3.92087292671204
1.01000000000005,3.95448923110962,3.92176628112793
1.01500000000004,3.95462489128113,3.92265963554382
1.02000000000004,3.95476078987122,3.9235532283783
1.02500000000003,3.95500373840332,3.92528820037842
1.03000000000003,3.95511078834534,3.92612981796265
1.03500000000003,3.95521783828735,3.9269711971283
1.04000000000002,3.95532488822937,3.92781281471252
1.04500000000002,3.9555184841156,3.92944288253784
1.05000000000001,3.95560479164124,3.93023157119751
1.05500000000001,3.95569133758545,3.9310200214386
1.06000000000006,3.95577764511108,3.93180847167969
1.06500000000005,3.95593619346619,3.9333324432373
1.07000000000005,3.95600819587708,3.93406772613525
1.07500000000005,3.95608043670654,3.93480277061462
1.08000000000004,3.95615243911743,3.93553805351257
1.08500000000004,3.9562873840332,3.93695592880249
1.09000000000003,3.95635032653809,3.93763852119446
1.09500000000003,3.95641303062439,3.93832087516785
1.10000000000002,3.95647597312927,3.93900346755981
1.10500000000002,3.95659637451172,3.94031691551208
1.11000000000001,3.95665407180786,3.94094800949097
1.11500000000001,3.95671153068542,3.94157886505127
1.12000000000006,3.95676922798157,3.94220995903015
1.12500000000006,3.95688199996948,3.9434220790863
1.13000000000005,3.95693731307983,3.94400310516357
1.13500000000005,3.95699262619019,3.94458436965942
1.14000000000004,3.95704793930054,3.94516563415527
1.14500000000004,3.95715808868408,3.94628024101257
1.15000000000003,3.95721316337585,3.9468138217926
1.15500000000003,3.95726823806763,3.94734740257263
1.16000000000003,3.9573233127594,3.94788074493408
1.16500000000002,3.95743489265442,3.94890284538269
1.17000000000002,3.95749115943909,3.94939112663269
1.17500000000001,3.95754742622375,3.94987940788269
1.18000000000001,3.957603931427,3.95036792755127
1.18500000000006,3.95771884918213,3.95130205154419
1.19000000000005,3.95777726173401,3.95174813270569
1.19500000000005,3.95783591270447,3.95219397544861
1.20000000000005,3.95789432525635,3.95264005661011
1.20500000000004,3.95801401138306,3.95349216461182
1.21000000000004,3.95807528495789,3.95389866828918
1.21500000000003,3.95813632011414,3.95430493354797
1.22000000000003,3.95819735527039,3.95471143722534
1.22500000000002,3.95832252502441,3.95548748970032
1.23000000000002,3.95838618278503,3.95585751533508
1.23500000000001,3.95845007896423,3.95622730255127
1.24000000000001,3.95851397514343,3.95659708976746
1.24500000000006,3.95864415168762,3.95730304718018
1.25000000000006,3.95871043205261,3.95763921737671
1.25500000000005,3.95877695083618,3.95797538757324
1.26000000000005,3.95884323120117,3.95831155776978
1.26500000000004,3.95897817611694,3.95895338058472
1.27000000000004,3.95904660224915,3.95925903320313
1.27500000000003,3.95911502838135,3.95956468582153
1.28000000000003,3.95918345451355,3.95987033843994
1.28500000000003,3.95932197570801,3.960453748703
1.29000000000002,3.95939207077026,3.96073174476624
1.29500000000002,3.95946192741394,3.96100974082947
1.30000000000001,3.9595320224762,3.9612877368927
1.30500000000001,3.95967316627502,3.96181893348694
1.31000000000006,3.95974397659302,3.96207189559937
1.31500000000005,3.95981502532959,3.96232509613037
1.32000000000005,3.95988583564758,3.96257829666138
1.32500000000005,3.96002817153931,3.96306228637695
1.33000000000004,3.96009922027588,3.9632933139801
1.33500000000004,3.96017050743103,3.96352434158325
1.34000000000003,3.96024179458618,3.9637553691864
1.34500000000003,3.96038365364075,3.96419763565063
1.35000000000002,3.96045446395874,3.9644091129303
1.35500000000002,3.96052527427673,3.96462059020996
1.36000000000001,3.96059584617615,3.96483206748962
1.36500000000001,3.96073627471924,3.96523785591125
1.37000000000006,3.96080613136292,3.96543192863464
1.37500000000006,3.96087574958801,3.96562623977661
1.38000000000005,3.96094536781311,3.96582055091858
1.38500000000005,3.96108317375183,3.96619415283203
1.39000000000004,3.96115112304688,3.96637320518494
1.39500000000004,3.96121907234192,3.96655249595642
1.40000000000003,3.96128702163696,3.96673178672791
1.40500000000003,3.96142101287842,3.9670774936676
1.41000000000003,3.96148681640625,3.96724367141724
1.41500000000002,3.96155261993408,3.96741008758545
1.42000000000002,3.96161842346191,3.96757626533508
1.42500000000001,3.96174740791321,3.96789765357971
1.43000000000001,3.96181082725525,3.96805262565613
1.43500000000006,3.96187400817871,3.96820783615112
1.44000000000005,3.96193718910217,3.96836280822754
1.44500000000005,3.96206092834473,3.96866321563721
1.45000000000005,3.96212148666382,3.96880865097046
1.45500000000004,3.96218180656433,3.96895408630371
1.46000000000004,3.96224236488342,3.96909952163696
1.46500000000003,3.9623601436615,3.96938180923462
1.47000000000003,3.96241784095764,3.9695188999176
1.47500000000002,3.96247529983521,3.96965575218201
1.48000000000002,3.96253275871277,3.96979284286499
1.48500000000001,3.96264505386353,3.97005939483643
1.49000000000001,3.96269989013672,3.97018909454346
1.49500000000006,3.96275472640991,3.97031879425049
1.50000000000006,3.96280932426453,3.97044849395752
1.50500000000005,3.96291637420654,3.97070121765137
1.51000000000005,3.96296834945679,3.97082424163818
1.51500000000004,3.96302056312561,3.970947265625
1.52000000000004,3.96307277679443,3.9710705280304
1.52500000000003,3.96317529678345,3.97131061553955
1.53000000000003,3.96322536468506,3.97142744064331
1.53500000000003,3.96327543258667,3.97154450416565
1.54000000000002,3.96332573890686,3.97166156768799
1.54500000000002,3.96342468261719,3.97188973426819
1.55000000000001,3.9634735584259,3.97200083732605
1.55500000000001,3.96352243423462,3.97211217880249
1.56000000000006,3.96357131004333,3.97222328186035
1.56500000000005,3.96366882324219,3.9724395275116
1.57000000000005,3.96371746063232,3.97254490852356
1.57500000000005,3.96376609802246,3.97265005111694
1.58000000000004,3.9638147354126,3.97275519371033
1.58500000000004,3.96391296386719,3.97295928001404
1.59000000000003,3.96396231651306,3.97305798530579
1.59500000000003,3.96401190757751,3.97315692901611
1.60000000000002,3.96406149864197,3.97325587272644
1.60500000000002,3.96416330337524,3.97344636917114
1.61000000000001,3.96421527862549,3.9735381603241
1.61500000000001,3.96426749229431,3.97362995147705
1.62000000000006,3.96431946754456,3.97372174263
1.62500000000006,3.96442818641663,3.97389698028564
1.63000000000005,3.96448469161987,3.97398066520691
1.63500000000005,3.96454119682312,3.97406411170959
1.64000000000004,3.96459770202637,3.97414779663086
1.64500000000004,3.9647171497345,3.97430539131165
1.65000000000003,3.96478033065796,3.97437930107117
1.65500000000003,3.96484351158142,3.97445321083069
1.66000000000003,3.9649064540863,3.97452735900879
1.66500000000002,3.96504187583923,3.97466397285461
1.67000000000002,3.9651141166687,3.97472667694092
1.67500000000001,3.96518635749817,3.97478914260864
1.68000000000001,3.96525859832764,3.97485184669495
1.68500000000006,3.96541500091553,3.97496366500854
1.69000000000005,3.96549940109253,3.97501277923584
1.69500000000005,3.96558356285095,3.97506189346313
1.70000000000005,3.96566772460938,3.97511100769043
1.70500000000004,3.96585154533386,3.97519326210022
1.71000000000004,3.96595120429993,3.97522640228271
1.71500000000003,3.96605062484741,3.97525954246521
1.72000000000003,3.96615028381348,3.97529244422913
1.72500000000002,3.96636819839478,3.97533965110779
1.73000000000002,3.96648669242859,3.97535395622253
1.73500000000001,3.9666051864624,3.9753680229187
1.74000000000001,3.96672344207764,3.97538232803345
1.74500000000006,3.96698331832886,3.97538828849792
1.75000000000006,3.96712470054626,3.97538018226624
1.75500000000005,3.96726608276367,3.97537231445313
1.76000000000005,3.96740746498108,3.97536420822144
1.76500000000004,3.96771740913391,3.97532224655151
1.77000000000004,3.96788597106934,3.97528839111328
1.77500000000003,3.96805453300476,3.97525453567505
1.78000000000003,3.96822309494019,3.97522068023682
1.78500000000003,3.96859240531921,3.97512292861938
1.79000000000002,3.96879291534424,3.97505927085876
1.79500000000002,3.96899342536926,3.97499561309814
1.80000000000001,3.96919417381287,3.97493195533752
1.80500000000001,3.96963214874268,3.97477054595947
1.81000000000006,3.96986985206604,3.97467279434204
1.81500000000005,3.97010731697083,3.97457504272461
1.82000000000005,3.97034478187561,3.97447752952576
1.82500000000005,3.97086215019226,3.97424340248108
1.83000000000004,3.97114181518555,3.97410702705383
1.83500000000004,3.97142148017883,3.97397089004517
1.84000000000003,3.97170114517212,3.97383451461792
1.84500000000003,3.97230839729309,3.97351861000061
1.85000000000002,3.97263598442078,3.97333908081055
1.85500000000002,3.97296333312988,3.9731593132019
1.86000000000001,3.97329092025757,3.97297978401184
1.86500000000001,3.97399926185608,3.97257256507874
1.87000000000006,3.9743800163269,3.97234487533569
1.87500000000006,3.97476077079773,3.97211718559265
1.88000000000005,3.97514152526855,3.97188949584961
1.88500000000005,3.97596192359924,3.97138142585754
1.89000000000004,3.97640156745911,3.97110080718994
1.89500000000004,3.97684121131897,3.97082018852234
1.90000000000003,3.97728085517883,3.97053956985474
1.90500000000003,3.97822451591492,3.96992087364197
1.91000000000003,3.97872853279114,3.9695827960968
1.91500000000002,3.97923254966736,3.96924471855164
1.92000000000002,3.97973656654358,3.96890664100647
1.92500000000001,3.98081421852112,3.96816849708557
1.93000000000001,3.98138785362244,3.96776866912842
1.93500000000006,3.98196125030518,3.96736860275269
1.94000000000005,3.98253488540649,3.96696877479553
1.94500000000005,3.98375630378723,3.96610307693481
1.95000000000005,3.98440408706665,3.96563744544983
1.95500000000004,3.98505187034607,3.96517181396484
1.96000000000004,3.98569989204407,3.96470618247986
1.96500000000003,3.98707365989685,3.96370625495911
1.97000000000003,3.98779964447021,3.96317195892334
1.97500000000002,3.98852562904358,3.96263766288757
1.98000000000002,3.98925161361694,3.96210336685181
1.98500000000001,3.99078464508057,3.96096420288086
1.99000000000001,3.99159169197083,3.96035933494568
1.99500000000006,3.99239873886108,3.9597544670105
2.00000000000006,3.99320578575134,3.95914959907532
2.00500000000005,3.99490284919739,3.9578685760498
2.01000000000005,3.99579262733459,3.95719242095947
2.01500000000004,3.9966824054718,3.95651650428772
2.02000000000004,3.99757218360901,3.95584034919739
2.02500000000003,3.99943423271179,3.95441842079163
2.03000000000003,4.00040674209595,3.9536726474762
2.03500000000003,4.00137901306152,3.95292663574219
2.04000000000002,4.0023512840271,3.95218086242676
2.04500000000002,4.00437641143799,3.95062279701233
2.05000000000001,4.00542879104614,3.94981050491333
2.05500000000001,4.00648164749146,3.94899845123291
2.06000000000006,4.00753402709961,3.94818615913391
2.06500000000005,4.00971508026123,3.94650197029114
2.07000000000005,4.01084327697754,3.94563007354736
2.07500000000005,4.01197099685669,3.94475793838501
2.08000000000004,4.013099193573,3.94388604164124
2.08500000000004,4.01542282104492,3.94209170341492
2.09000000000003,4.01661825180054,3.94116973876953
2.09500000000003,4.01781368255615,3.94024777412415
2.10000000000002,4.01900911331177,3.93932557106018
2.10500000000002,4.02145528793335,3.93744540214539
2.11000000000001,4.02270603179932,3.93648719787598
2.11500000000001,4.02395725250244,3.93552899360657
2.12000000000006,4.02520799636841,3.93457102775574
2.12500000000006,4.02774858474731,3.93263745307922
2.13000000000005,4.02903842926025,3.93166208267212
2.13500000000005,4.03032827377319,3.93068695068359
2.14000000000004,4.03161811828613,3.92971158027649
2.14500000000004,4.03421545028687,3.92776870727539
2.15000000000003,4.0355224609375,3.9268012046814
2.15500000000003,4.03682947158813,3.9258337020874
2.16000000000003,4.03813648223877,3.92486596107483
2.16500000000002,4.04073905944824,3.92297053337097
2.17000000000002,4.04203510284424,3.92204260826111
2.17500000000001,4.04333114624023,3.92111468315125
2.18000000000001,4.04462671279907,3.92018675804138
2.18500000000006,4.0471715927124,3.91841053962708
2.19000000000005,4.04842090606689,3.91756248474121
2.19500000000005,4.04966974258423,3.91671419143677
2.20000000000005,4.05091857910156,3.9158661365509
2.20500000000004,4.05332517623901,3.91429924964905
2.21000000000004,4.05448246002197,3.91358089447021
2.21500000000003,4.05564022064209,3.9128623008728
2.22000000000003,4.05679750442505,3.91214370727539
2.22500000000002,4.0589656829834,3.91089749336243
2.23000000000002,4.05997610092163,3.91037011146545
2.23500000000001,4.06098651885986,3.9098424911499
2.24000000000001,4.06199741363525,3.90931487083435
2.24500000000006,4.06380367279053,3.90852522850037
2.25000000000006,4.06459999084473,3.90826320648193
2.25500000000005,4.06539583206177,3.9080011844635
2.26000000000005,4.06619167327881,3.90773916244507
2.26500000000004,4.06748580932617,3.90757155418396
2.27000000000004,4.06798410415649,3.90766596794128
2.27500000000003,4.06848239898682,3.90776038169861
2.28000000000003,4.06898069381714,3.90785455703735
2.28500000000003,4.06957674026489,3.90850949287415
2.29000000000002,4.06967449188232,3.90907001495361
2.29500000000002,4.06977272033691,3.90963053703308
2.30000000000001,4.06987047195435,3.91019105911255
2.30500000000001,4.06953954696655,3.91190934181213
2.31000000000006,4.06911039352417,3.91306710243225
2.31500000000005,4.06868124008179,3.91422486305237
2.32000000000005,4.0682520866394,3.91538262367249
2.32500000000005,4.06671476364136,3.91844081878662
2.33000000000004,4.06560659408569,3.92034101486206
2.33500000000004,4.06449794769287,3.9222412109375
2.34000000000003,4.06338977813721,3.92414164543152
2.34500000000003,4.06033420562744,3.92881011962891
2.35000000000002,4.0583872795105,3.93157839775085
2.35500000000002,4.0564398765564,3.9343466758728
2.36000000000001,4.05449247360229,3.93711495399475
2.36500000000001,4.04965734481812,3.94355487823486
2.37000000000006,4.04676914215088,3.94722676277161
2.37500000000006,4.0438814163208,3.95089840888977
2.38000000000005,4.04099321365356,3.95457029342651
2.38500000000005,4.03432607650757,3.96270489692688
2.39000000000004,4.03054761886597,3.96716785430908
2.39500000000004,4.02676868438721,3.97163081169128
2.40000000000003,4.02298974990845,3.97609353065491
2.40500000000003,4.01478624343872,3.98555970191956
2.41000000000003,4.01036167144775,3.99056267738342
2.41500000000002,4.00593662261963,3.99556589126587
2.42000000000002,4.0015115737915,4.00056886672974
2.42500000000001,3.99248075485229,4.01071882247925
2.43000000000001,3.98787450790405,4.01586580276489
2.43500000000006,3.98326826095581,4.02101230621338
2.44000000000005,3.97866225242615,4.02615928649902
2.44500000000005,3.97030258178711,4.03576517105103
2.45000000000005,3.96654915809631,4.04022407531738
2.45500000000004,3.96279549598694,4.0446834564209
2.46000000000004,3.95904207229614,4.04914236068726
2.46500000000003,3.95296239852905,4.0568413734436
2.47000000000003,3.95063614845276,4.06008148193359
2.47500000000002,3.94830989837646,4.06332159042358
2.48000000000002,3.94598364830017,4.06656169891357
2.48500000000001,3.94247603416443,4.07194328308105
2.49000000000001,3.94129467010498,4.07408428192139
2.49500000000006,3.94011330604553,4.07622528076172
2.50000000000006,3.93893194198608,4.07836675643921
2.50500000000005,3.93736743927002,4.08180713653564
2.51000000000005,3.9369843006134,4.08310651779175
2.51500000000004,3.93660140037537,4.08440589904785
2.52000000000004,3.93621826171875,4.08570575714111
2.52500000000003,3.93600559234619,4.08768892288208
2.53000000000003,3.93617582321167,4.08837270736694
2.53500000000003,3.93634605407715,4.08905649185181
2.54000000000002,3.93651652336121,4.08974027633667
2.54500000000002,3.93725371360779,4.09065055847168
2.55000000000001,3.93782043457031,4.09087753295898
2.55500000000001,3.93838715553284,4.09110403060913
2.56000000000006,3.93895411491394,4.09133052825928
2.56500000000005,3.94037556648254,4.09143877029419
2.57000000000005,3.9412305355072,4.0913200378418
2.57500000000005,3.94208526611328,4.09120178222656
2.58000000000004,3.94294023513794,4.09108352661133
2.58500000000004,3.94485545158386,4.09058713912964
2.59000000000003,3.94591593742371,4.09020948410034
2.59500000000003,3.94697642326355,4.08983182907104
2.60000000000002,3.94803690910339,4.08945369720459
2.60500000000002,3.95029735565186,4.08850812911987
2.61000000000001,3.95149755477905,4.08794021606445
2.61500000000001,3.95269751548767,4.08737230300903
2.62000000000006,3.95389747619629,4.08680438995361
2.62500000000006,3.95638298988342,4.08553600311279
2.63000000000005,3.95766878128052,4.08483505249023
2.63500000000005,3.95895433425903,4.08413410186768
2.64000000000004,3.96023988723755,4.08343315124512
2.64500000000004,3.96285271644592,4.08194541931152
2.65000000000003,3.9641797542572,4.08115816116333
2.65500000000003,3.96550703048706,4.08037137985229
2.66000000000003,3.96683430671692,4.07958459854126
2.66500000000002,3.96949458122253,4.07796287536621
2.67000000000002,3.97082805633545,4.07712841033936
2.67500000000001,3.97216129302979,4.07629346847534
2.68000000000001,3.97349452972412,4.07545900344849
2.68500000000006,3.97613930702209,4.07377243041992
2.69000000000005,3.97745060920715,4.07292079925537
2.69500000000005,3.97876191139221,4.07206916809082
2.70000000000005,3.98007321357727,4.07121706008911
2.70500000000004,3.98265218734741,4.06952095031738
2.71000000000004,3.9839198589325,4.06867599487305
2.71500000000003,3.98518753051758,4.06783151626587
2.72000000000003,3.98645520210266,4.06698703765869
2.72500000000002,3.98893070220947,4.06532335281372
2.73000000000002,3.99013829231262,4.06450414657593
2.73500000000001,3.99134588241577,4.06368494033813
2.74000000000001,3.9925537109375,4.06286573410034
2.74500000000006,3.99489712715149,4.06126689910889
2.75000000000006,3.99603295326233,4.06048727035522
2.75500000000005,3.99716877937317,4.05970764160156
2.76000000000005,3.99830484390259,4.05892753601074
2.76500000000004,4.00049686431885,4.05741739273071
2.77000000000004,4.00155305862427,4.05668687820435
2.77500000000003,4.00260877609253,4.05595588684082
2.78000000000003,4.00366497039795,4.05522537231445
2.78500000000003,4.00569295883179,4.05381965637207
2.79000000000002,4.00666427612305,4.05314445495605
2.79500000000002,4.00763607025146,4.05246925354004
2.80000000000001,4.00860738754272,4.05179405212402
2.80500000000001,4.01046419143677,4.05050325393677
2.81000000000006,4.01134920120239,4.04988718032837
2.81500000000005,4.01223373413086,4.04927110671997
2.82000000000005,4.01311874389648,4.04865550994873
2.82500000000005,4.01480197906494,4.04748439788818
2.83000000000004,4.01560020446777,4.04692888259888
2.83500000000004,4.01639842987061,4.04637384414673
2.84000000000003,4.01719665527344,4.04581832885742
2.84500000000003,4.01870775222778,4.04476833343506
2.85000000000002,4.01942110061646,4.04427337646484
2.85500000000002,4.02013397216797,4.04377841949463
2.86000000000001,4.02084732055664,4.04328346252441
2.86500000000001,4.02219104766846,4.04235219955444
2.87000000000006,4.02282190322876,4.04191589355469
2.87500000000006,4.02345275878906,4.04147958755493
2.88000000000005,4.02408361434937,4.04104328155518
2.88500000000005,4.02526712417603,4.04022645950317
2.89000000000004,4.02581977844238,4.03984594345093
2.89500000000004,4.02637243270874,4.03946542739868
2.90000000000003,4.0269250869751,4.03908491134644
2.90500000000003,4.02795648574829,4.03837585449219
2.91000000000003,4.02843570709229,4.03804779052734
2.91500000000002,4.02891445159912,4.03771924972534
2.92000000000002,4.02939319610596,4.03739070892334
2.92500000000001,4.03028249740601,4.03678178787231
2.93000000000001,4.03069257736206,4.03650140762329
2.93500000000006,4.03110313415527,4.03622102737427
2.94000000000005,4.03151321411133,4.03594064712524
2.94500000000005,4.03227043151855,4.03542327880859
2.95000000000005,4.03261709213257,4.03518629074097
2.95500000000004,4.03296422958374,4.0349497795105
2.96000000000004,4.03331089019775,4.03471279144287
2.96500000000003,4.03394651412964,4.03427743911743
2.97000000000003,4.03423547744751,4.03407955169678
2.97500000000002,4.03452396392822,4.03388118743896
2.98000000000002,4.03481292724609,4.03368282318115
2.98500000000001,4.03533792495728,4.03332090377808
2.99000000000001,4.03557395935059,4.0331563949585
2.99500000000006,4.0358099937439,4.03299236297607
3.00000000000006,4.03604602813721,4.03282833099365
3.00500000000005,4.03647041320801,4.0325288772583
3.01000000000005,4.03665924072266,4.03239440917969
3.01500000000004,4.03684759140015,4.03225946426392
3.02000000000004,4.03703594207764,4.03212451934814
3.02500000000003,4.03737020492554,4.03187942504883
3.03000000000003,4.03751611709595,4.03176927566528
3.03500000000003,4.03766202926636,4.03165912628174
3.04000000000002,4.03780746459961,4.03154897689819
3.04500000000002,4.03806114196777,4.03134918212891
3.05000000000001,4.03816890716553,4.03125905990601
3.05500000000001,4.03827667236328,4.03116941452026
3.06000000000006,4.03838443756104,4.03107976913452
3.06500000000005,4.03856563568115,4.03091669082642
3.07000000000005,4.03863954544067,4.03084325790405
3.07500000000005,4.0387134552002,4.03076934814453
3.08000000000004,4.03878736495972,4.03069591522217
3.08500000000004,4.03890466690063,4.03056144714355
3.09000000000003,4.03894853591919,4.0305004119873
3.09500000000003,4.03899240493774,4.03043937683105
3.10000000000002,4.0390362739563,4.03037881851196
3.10500000000002,4.03909730911255,4.03026533126831
3.11000000000001,4.03911447525024,4.03021335601807
3.11500000000001,4.03913164138794,4.03016138076782
3.12000000000006,4.03914880752563,4.03010940551758
3.12500000000006,4.03915929794312,4.03001117706299
3.13000000000005,4.03915309906006,4.02996492385864
3.13500000000005,4.03914642333984,4.0299186706543
3.14000000000004,4.03914022445679,4.02987241744995
3.14500000000004,4.03910636901855,4.02978277206421
3.15000000000003,4.03907871246338,4.02973937988281
3.15500000000003,4.03905153274536,4.02969598770142
3.16000000000003,4.03902387619019,4.02965259552002
3.16500000000002,4.03894996643066,4.02956628799438
3.17000000000002,4.03890371322632,4.02952337265015
3.17500000000001,4.03885746002197,4.02948045730591
3.18000000000001,4.03881120681763,4.02943754196167
3.18500000000006,4.03870153427124,4.02934980392456
3.19000000000005,4.0386381149292,4.02930450439453
3.19500000000005,4.03857469558716,4.02925968170166
3.20000000000005,4.03851127624512,4.02921485900879
3.20500000000004,4.03836870193481,4.02912139892578
3.21000000000004,4.03828954696655,4.02907276153564
3.21500000000003,4.03821039199829,4.02902412414551
3.22000000000003,4.03813123703003,4.02897548675537
3.22500000000002,4.03795766830444,4.0288724899292
3.23000000000002,4.03786373138428,4.02881813049316
3.23500000000001,4.03776979446411,4.02876424789429
3.24000000000001,4.03767538070679,4.02870988845825
3.24500000000006,4.03747320175171,4.02859497070313
3.25000000000006,4.03736448287964,4.02853393554688
3.25500000000005,4.03725624084473,4.02847290039063
3.26000000000005,4.03714799880981,4.02841186523438
3.26500000000004,4.03691673278809,4.02828168869019
3.27000000000004,4.03679418563843,4.02821254730225
3.27500000000003,4.03667163848877,4.02814340591431
3.28000000000003,4.03654909133911,4.02807474136353
3.28500000000003,4.03628921508789,4.02792739868164
3.29000000000002,4.03615236282349,4.02784967422485
3.29500000000002,4.03601551055908,4.02777194976807
3.30000000000001,4.03587818145752,4.02769374847412
3.30500000000001,4.03558921813965,4.02752828598022
3.31000000000006,4.03543758392334,4.02744102478027
3.31500000000005,4.03528547286987,4.02735328674316
3.32000000000005,4.03513336181641,4.02726602554321
3.32500000000005,4.03481340408325,4.02708101272583
3.33000000000004,4.03464555740356,4.0269832611084
3.33500000000004,4.03447771072388,4.02688598632813
3.34000000000003,4.03430986404419,4.02678823471069
3.34500000000003,4.03395700454712,4.02658319473267
3.35000000000002,4.03377151489258,4.02647495269775
3.35500000000002,4.0335865020752,4.0263671875
3.36000000000001,4.03340148925781,4.02625942230225
3.36500000000001,4.03301239013672,4.02603340148926
3.37000000000006,4.03280878067017,4.02591514587402
3.37500000000006,4.03260469436646,4.02579689025879
3.38000000000005,4.0324010848999,4.02567863464355
3.38500000000005,4.03197240829468,4.02543115615845
3.39000000000004,4.03174781799316,4.02530241012573
3.39500000000004,4.03152322769165,4.02517366409302
3.40000000000003,4.03129863739014,4.0250449180603
3.40500000000003,4.03082609176636,4.02477741241455
3.41000000000003,4.03057861328125,4.02463817596436
3.41500000000002,4.03033113479614,4.02449893951416
3.42000000000002,4.03008365631104,4.02435970306396
3.42500000000001,4.02956247329712,4.02407169342041
3.43000000000001,4.02928972244263,4.02392244338989
3.43500000000006,4.02901649475098,4.02377319335938
3.44000000000005,4.02874326705933,4.02362394332886
3.44500000000005,4.02816867828369,4.0233154296875
3.45000000000005,4.02786731719971,4.02315664291382
3.45500000000004,4.02756547927856,4.02299737930298
3.46000000000004,4.02726411819458,4.02283811569214
3.46500000000003,4.02662992477417,4.02251052856445
3.47000000000003,4.02629661560059,4.02234172821045
3.47500000000002,4.02596378326416,4.0221734046936
3.48000000000002,4.02563047409058,4.0220046043396
3.48500000000001,4.02493000030518,4.02165794372559
3.49000000000001,4.02456188201904,4.02148008346558
3.49500000000006,4.02419424057007,4.02130222320557
3.50000000000006,4.02382612228394,4.02112436294556
3.50500000000005,4.02305173873901,4.02075958251953
3.51000000000005,4.02264547348022,4.02057266235352
3.51500000000004,4.02223920822144,4.0203857421875
3.52000000000004,4.02183246612549,4.02019882202148
3.52500000000003,4.02097749710083,4.01981592178345
3.53000000000003,4.02052879333496,4.01962041854858
3.53500000000003,4.02008008956909,4.01942443847656
3.54000000000002,4.01963138580322,4.0192289352417
3.54500000000002,4.01868724822998,4.01882839202881
3.55000000000001,4.01819229125977,4.01862335205078
3.55500000000001,4.01769733428955,4.01841878890991
3.56000000000006,4.01720190048218,4.01821422576904
3.56500000000005,4.01616096496582,4.01779556274414
3.57000000000005,4.01561546325684,4.01758193969727
3.57500000000005,4.01506996154785,4.01736831665039
3.58000000000004,4.01452398300171,4.01715421676636
3.58500000000004,4.01337766647339,4.01671695709229
3.59000000000003,4.01277732849121,4.01649379730225
3.59500000000003,4.01217651367188,4.01627016067505
3.60000000000002,4.0115761756897,4.01604700088501
3.60500000000002,4.01031589508057,4.01558923721313
3.61000000000001,4.00965595245361,4.01535558700562
3.61500000000001,4.00899648666382,4.01512145996094
3.62000000000006,4.00833654403687,4.01488733291626
3.62500000000006,4.00695371627808,4.01440763473511
3.63000000000005,4.00623035430908,4.01416158676147
3.63500000000005,4.00550746917725,4.013916015625
3.64000000000004,4.00478410720825,4.01366996765137
3.64500000000004,4.00327014923096,4.01316404342651
3.65000000000003,4.0024790763855,4.01290416717529
3.65500000000003,4.00168800354004,4.01264429092407
3.66000000000003,4.00089740753174,4.01238441467285
3.66500000000002,3.99924373626709,4.01184797286987
3.67000000000002,3.9983811378479,4.01157188415527
3.67500000000001,3.99751853942871,4.01129531860352
3.68000000000001,3.99665594100952,4.01101875305176
3.68500000000006,3.99485516548157,4.01044511795044
3.69000000000005,3.99391722679138,4.01014852523804
3.69500000000005,3.9929792881012,4.00985193252563
3.70000000000005,3.99204111099243,4.00955486297607
3.70500000000004,3.99008631706238,4.00893640518188
3.71000000000004,3.98906946182251,4.0086145401001
3.71500000000003,3.98805260658264,4.00829267501831
3.72000000000003,3.98703575134277,4.00797128677368
3.72500000000002,3.98492050170898,4.00729656219482
3.73000000000002,3.98382210731506,4.00694417953491
3.73500000000001,3.98272371292114,4.006591796875
3.74000000000001,3.98162531852722,4.00623893737793
3.74500000000006,3.97934460639954,4.00549554824829
3.75000000000006,3.97816252708435,4.00510501861572
3.75500000000005,3.97698020935059,4.004714012146
3.76000000000005,3.9757981300354,4.00432300567627
3.76500000000004,3.97334861755371,4.00349426269531
3.77000000000004,3.97208142280579,4.00305652618408
3.77500000000003,3.97081422805786,4.00261831283569
3.78000000000003,3.96954703330994,4.00218057632446
3.78500000000003,3.96692705154419,4.00124645233154
3.79000000000002,3.96557426452637,4.00075006484985
3.79500000000002,3.96422147750854,4.00025415420532
3.80000000000001,3.96286869049072,3.99975776672363
3.80500000000001,3.9600784778595,3.99869418144226
3.81000000000006,3.95864105224609,3.99812698364258
3.81500000000005,3.95720362663269,3.99755954742432
3.82000000000005,3.95576620101929,3.99699211120605
3.82500000000005,3.95280861854553,3.9957709312439
3.83000000000004,3.9512882232666,3.99511694908142
3.83500000000004,3.94976806640625,3.99446296691895
3.84000000000003,3.9482479095459,3.99380922317505
3.84500000000003,3.94512844085693,3.99239683151245
3.85000000000002,3.94352889060974,3.99163818359375
3.85500000000002,3.94192934036255,3.99087977409363
3.86000000000001,3.94033002853394,3.99012136459351
3.86500000000001,3.93705677986145,3.98847913742065
3.87000000000006,3.93538308143616,3.9875955581665
3.87500000000006,3.93370938301086,3.98671197891235
3.88000000000005,3.93203568458557,3.9858283996582
3.88500000000005,3.9286208152771,3.98391270637512
3.89000000000004,3.92687940597534,3.98288083076477
3.89500000000004,3.92513823509216,3.98184871673584
3.90000000000003,3.92339706420898,3.98081660270691
3.90500000000003,3.91985535621643,3.9785783290863
3.91000000000003,3.91805505752563,3.97737193107605
3.91500000000002,3.91625475883484,3.9761655330658
3.92000000000002,3.91445446014404,3.97495913505554
3.92500000000001,3.91080522537231,3.97234392166138
3.93000000000001,3.9089560508728,3.97093486785889
3.93500000000006,3.90710711479187,3.96952605247498
3.94000000000005,3.90525794029236,3.96811699867249
3.94500000000005,3.90152335166931,3.96506643295288
3.95000000000005,3.8996376991272,3.96342468261719
3.95500000000004,3.8977518081665,3.96178293228149
3.96000000000004,3.89586615562439,3.9601411819458
3.96500000000003,3.89207243919373,3.95659327507019
3.97000000000003,3.8901641368866,3.95468711853027
3.97500000000002,3.88825583457947,3.95278096199036
3.98000000000002,3.88634777069092,3.95087504386902
3.98500000000001,3.88252472877502,3.94676566123962
3.99000000000001,3.88060975074768,3.94456267356873
3.99500000000006,3.87869477272034,3.94235944747925
4.00000000000006,3.87678003311157,3.94015645980835
4.00500000000005,3.87296152114868,3.9354202747345
4.01000000000005,3.87105774879456,3.93288731575012
4.01500000000004,3.86915421485901,3.93035411834717
4.02000000000004,3.86725044250488,3.92782115936279
4.02500000000003,3.86347436904907,3.92239212989807
4.03000000000003,3.86160206794739,3.91949605941772
4.03500000000003,3.8597297668457,3.91660022735596
4.04000000000002,3.85785746574402,3.91370415687561
4.04500000000002,3.85416650772095,3.90751647949219
4.05000000000001,3.85234808921814,3.90422487258911
4.05500000000001,3.85052967071533,3.90093326568604
4.06000000000006,3.84871101379395,3.89764165878296
4.06500000000005,3.84515380859375,3.89063143730164
4.07000000000005,3.84341526031494,3.88691258430481
4.07500000000005,3.84167647361755,3.88319373130798
4.08000000000004,3.83993768692017,3.87947487831116
4.08500000000004,3.83657050132751,3.87158250808716
4.09000000000003,3.83494186401367,3.86740899085999
4.09500000000003,3.83331322669983,3.86323547363281
4.10000000000002,3.83168435096741,3.85906195640564
4.10500000000002,3.82857322692871,3.8502414226532
4.11000000000001,3.82709050178528,3.84559464454651
4.11500000000001,3.82560801506042,3.84094786643982
4.12000000000006,3.82412528991699,3.83630084991455
4.12500000000006,3.82134938240051,3.82653212547302
4.13000000000005,3.82005596160889,3.82141017913818
4.13500000000005,3.81876230239868,3.81628823280334
4.14000000000004,3.81746888160706,3.81116628646851
4.14500000000004,3.81512188911438,3.80046796798706
4.15000000000003,3.81406831741333,3.79489183425903
4.15500000000003,3.81301498413086,3.78931546211243
4.16000000000003,3.81196141242981,3.7837393283844
4.16500000000002,3.81015181541443,3.77217602729797
4.17000000000002,3.80939555168152,3.76618885993958
4.17500000000001,3.80863952636719,3.76020193099976
4.18000000000001,3.80788350105286,3.75421500205994
4.18500000000006,3.80673027038574,3.74188852310181
4.19000000000005,3.80633306503296,3.73554944992065
4.19500000000005,3.80593585968018,3.72921013832092
4.20000000000005,3.80553889274597,3.72287082672119
4.20500000000004,3.80516481399536,3.7099027633667
4.21000000000004,3.80518817901611,3.70327401161194
4.21500000000003,3.80521130561829,3.69664525985718
4.22000000000003,3.80523443222046,3.69001650810242
4.22500000000002,3.80575728416443,3.67652773857117
4.23000000000002,3.80625677108765,3.66966772079468
4.23500000000001,3.80675649642944,3.66280770301819
4.24000000000001,3.80725598335266,3.6559476852417
4.24500000000006,3.80877733230591,3.64204525947571
4.25000000000006,3.80979919433594,3.63500308990479
4.25500000000005,3.81082105636597,3.62796068191528
4.26000000000005,3.811842918396,3.62091851234436
4.26500000000004,3.81444096565247,3.6066906452179
4.27000000000004,3.81601715087891,3.59950542449951
4.27500000000003,3.81759333610535,3.59231996536255
4.28000000000003,3.81916952133179,3.58513450622559
4.28500000000003,3.82289147377014,3.57065105438232
4.29000000000002,3.82503724098206,3.56335306167603
4.29500000000002,3.82718300819397,3.55605506896973
4.30000000000001,3.82932877540588,3.54875707626343
4.30500000000001,3.83418679237366,3.53407144546509
4.31000000000006,3.83689904212952,3.52668404579163
4.31500000000005,3.83961153030396,3.51929664611816
4.32000000000005,3.84232401847839,3.5119092464447
4.32500000000005,3.84829425811768,3.49706315994263
4.33000000000004,3.8515522480011,3.48960447311401
4.33500000000004,3.85481023788452,3.4821457862854
4.34000000000003,3.85806798934937,3.47468686103821
4.34500000000003,3.86509132385254,3.45971202850342
4.35000000000002,3.86885643005371,3.45219588279724
4.35500000000002,3.87262177467346,3.44467973709106
4.36000000000001,3.87638711929321,3.43716359138489
4.36500000000001,3.88437223434448,3.42208456993103
4.37000000000006,3.88859224319458,3.41452217102051
4.37500000000006,3.89281225204468,3.40695953369141
4.38000000000005,3.89703226089478,3.3993968963623
4.38500000000005,3.90586400032043,3.3842339515686
4.39000000000004,3.91047549247742,3.376633644104
4.39500000000004,3.91508722305298,3.3690333366394
4.40000000000003,3.91969871520996,3.36143326759338
4.40500000000003,3.92924427986145,3.34620213508606
4.41000000000003,3.93417811393738,3.33857154846191
4.41500000000002,3.93911170959473,3.33094072341919
4.42000000000002,3.94404554367065,3.32331013679504
4.42500000000001,3.95416307449341,3.30802416801453
4.43000000000001,3.95934677124023,3.30036902427673
4.43500000000006,3.96453046798706,3.29271411895752
4.44000000000005,3.96971416473389,3.28505897521973
4.44500000000005,3.98025798797607,3.26972961425781
4.45000000000005,3.98561811447144,3.26205539703369
4.45500000000004,3.9909782409668,3.25438117980957
4.46000000000004,3.99633836746216,3.24670696258545
4.46500000000003,4.0071587562561,3.23134422302246
4.47000000000003,4.01261901855469,3.22365570068359
4.47500000000002,4.01807928085327,3.21596693992615
4.48000000000002,4.02353954315186,3.20827841758728
4.48500000000001,4.03447675704956,3.19289112091064
4.49000000000001,4.03995323181152,3.18519258499146
4.49500000000006,4.04543018341064,3.17749404907227
4.50000000000006,4.05090713500977,3.16979551315308
4.50500000000005,4.06177616119385,3.15439295768738
4.51000000000005,4.06716823577881,3.14668869972229
4.51500000000004,4.07256078720093,3.13898468017578
4.52000000000004,4.07795286178589,3.13128066062927
4.52500000000003,4.08851289749146,3.11587166786194
4.53000000000003,4.09368085861206,3.10816669464111
4.53500000000003,4.09884881973267,3.10046172142029
4.54000000000002,4.10401678085327,3.09275674819946
4.54500000000002,4.11390542984009,3.07735133171082
4.55000000000001,4.1186261177063,3.06965088844299
4.55500000000001,4.12334632873535,3.06195020675659
4.56000000000006,4.12806701660156,3.05424976348877
4.56500000000005,4.13664102554321,3.03885960578918
4.57000000000005,4.14049386978149,3.031170129776
4.57500000000005,4.14434719085693,3.02348041534424
4.58000000000004,4.14820051193237,3.01579093933105
4.58500000000004,4.15410232543945,3.00043106079102
4.59000000000003,4.15615081787109,2.99276113510132
4.59500000000003,4.15819931030273,2.98509097099304
4.60000000000002,4.16024827957153,2.97742080688477
4.60500000000002,4.16086912155151,2.96211218833923
4.61000000000001,4.15944147109985,2.9544734954834
4.61500000000001,4.15801334381104,2.94683504104614
4.62000000000006,4.15658569335938,2.93919634819031
4.62500000000006,4.15046548843384,2.92396879196167
4.63000000000005,4.14577341079712,2.91637969017029
4.63500000000005,4.1410813331604,2.90879082679749
4.64000000000004,4.13638925552368,2.9012017250061
4.64500000000004,4.12554740905762,2.88610053062439
4.65000000000003,4.11939764022827,2.87858819961548
4.65500000000003,4.11324787139893,2.87107586860657
4.66000000000003,4.10709857940674,2.86356353759766
4.66500000000002,4.09419298171997,2.84865522384644
4.67000000000002,4.08743715286255,2.84125924110413
4.67500000000001,4.08068180084229,2.83386325836182
4.68000000000001,4.07392597198486,2.82646727561951
4.68500000000006,4.06014490127563,2.81184101104736
4.69000000000005,4.05311918258667,2.80461096763611
4.69500000000005,4.04609346389771,2.79738068580627
4.70000000000005,4.03906774520874,2.79015040397644
4.70500000000004,4.02491569519043,2.77588725090027
4.71000000000004,4.01778984069824,2.76885414123535
4.71500000000003,4.0106635093689,2.76182103157043
4.72000000000003,4.00353765487671,2.75478792190552
4.72500000000002,3.98930430412292,2.74088096618652
4.73000000000002,3.98219728469849,2.73400712013245
4.73500000000001,3.97509002685547,2.72713303565979
4.74000000000001,3.96798276901245,2.72025918960571
4.74500000000006,3.95389294624329,2.70659208297729
4.75000000000006,3.94691014289856,2.69979882240295
4.75500000000005,3.93992733955383,2.69300556182861
4.76000000000005,3.93294477462769,2.68621230125427
4.76500000000004,3.91919040679932,2.67270183563232
4.77000000000004,3.91241884231567,2.66598463058472
4.77500000000003,3.90564727783203,2.65926718711853
4.78000000000003,3.89887571334839,2.65254998207092
4.78500000000003,3.88560605049133,2.63928008079529
4.79000000000002,3.87910795211792,2.63272714614868
4.79500000000002,3.87260961532593,2.62617444992065
4.80000000000001,3.86611151695251,2.61962151527405
4.80500000000001,3.85346722602844,2.60682725906372
4.81000000000006,3.84732103347778,2.6005859375
4.81500000000005,3.8411750793457,2.59434461593628
4.82000000000005,3.83502888679504,2.58810329437256
4.82500000000005,3.82324361801147,2.57615780830383
4.83000000000004,3.81760430335999,2.57045388221741
4.83500000000004,3.8119649887085,2.56474995613098
4.84000000000003,3.80632567405701,2.55904579162598
4.84500000000003,3.79577159881592,2.54863476753235
4.85000000000002,3.79085659980774,2.54392766952515
4.85500000000002,3.78594183921814,2.53922080993652
4.86000000000001,3.78102684020996,2.53451371192932
4.86500000000001,3.77259111404419,2.52643752098083
4.87000000000006,3.7690703868866,2.52306818962097
4.87500000000006,3.76554989814758,2.51969909667969
4.88000000000005,3.76202917098999,2.51632976531982
4.88500000000005,3.75671410560608,2.51114678382874
4.89000000000004,3.75492000579834,2.50933289527893
4.89500000000004,3.75312566757202,2.50751900672913
4.90000000000003,3.7513313293457,2.50570511817932
4.90500000000003,3.74918055534363,2.50361227989197
4.91000000000003,3.74882388114929,2.50333333015442
4.91500000000002,3.74846720695496,2.50305461883545
4.92000000000002,3.74811053276062,2.5027756690979
4.92500000000001,3.7485716342926,2.50340986251831
4.93000000000001,3.74938917160034,2.50432300567627
4.93500000000006,3.75020694732666,2.50523638725281
4.94000000000005,3.7510244846344,2.50614953041077
4.94500000000005,3.75365114212036,2.50886631011963
4.95000000000005,3.75546002388,2.51066994667053
4.95500000000004,3.75726890563965,2.51247358322144
4.96000000000004,3.75907802581787,2.51427721977234
4.96500000000003,3.76346564292908,2.51873373985291
4.97000000000003,3.76604437828064,2.52138638496399
4.97500000000002,3.7686231136322,2.52403903007507
4.98000000000002,3.77120184898376,2.52669167518616
4.98500000000001,3.77623152732849,2.53341841697693
4.99000000000001,3.77868247032166,2.5374927520752
4.99500000000006,3.78113341331482,2.54156708717346
5.00000000000006,3.78358435630798,2.54564142227173
5.00500000000005,3.78630685806274,2.55534052848816
5.01000000000005,3.78657865524292,2.56096506118774
5.01500000000004,3.7868504524231,2.56658959388733
5.02000000000004,3.78712224960327,2.57221436500549
5.02500000000003,3.7846999168396,2.58430957794189
5.03000000000003,3.78200578689575,2.59078001976013
5.03500000000003,3.7793116569519,2.59725069999695
5.04000000000002,3.77661752700806,2.60372138023376
5.04500000000002,3.76959824562073,2.61704421043396
5.05000000000001,3.76527285575867,2.62389636039734
5.05500000000001,3.76094770431519,2.63074851036072
5.06000000000006,3.75662231445313,2.6376006603241
5.06500000000005,3.74721193313599,2.65149140357971
5.07000000000005,3.74212646484375,2.65852999687195
5.07500000000005,3.73704123497009,2.66556859016418
5.08000000000004,3.73195600509644,2.67260694503784
5.08500000000004,3.72140741348267,2.68678045272827
5.09000000000003,3.71594405174255,2.69391512870789
5.09500000000003,3.71048045158386,2.70105004310608
5.10000000000002,3.70501708984375,2.70818471908569
5.10500000000002,3.69390368461609,2.72250127792358
5.11000000000001,3.68825364112854,2.72968316078186
5.11500000000001,3.68260359764099,2.73686504364014
5.12000000000006,3.67695355415344,2.74404668807983
5.12500000000006,3.66558074951172,2.75842595100403
5.13000000000005,3.65985774993896,2.76562309265137
5.13500000000005,3.65413498878479,2.77282047271729
5.14000000000004,3.64841198921204,2.7800178527832
5.14500000000004,3.63697195053101,2.79440426826477
5.15000000000003,3.63125491142273,2.801593542099
5.15500000000003,3.62553763389587,2.80878257751465
5.16000000000003,3.6198205947876,2.81597185134888
5.16500000000002,3.60845327377319,2.83032202720642
5.17000000000002,3.60280299186707,2.83748316764832
5.17500000000001,3.59715294837952,2.84464406967163
5.18000000000001,3.59150266647339,2.85180521011353
5.18500000000006,3.58032178878784,2.86607980728149
5.19000000000005,3.57479095458984,2.87319350242615
5.19500000000005,3.56926012039185,2.8803071975708
5.20000000000005,3.56372928619385,2.88742089271545
5.20500000000004,3.55283451080322,2.90158104896545
5.21000000000004,3.5474705696106,2.90862727165222
5.21500000000003,3.54210662841797,2.91567349433899
5.22000000000003,3.53674268722534,2.92271971702576
5.22500000000002,3.52622556686401,2.93672275543213
5.23000000000002,3.52107238769531,2.94367933273315
5.23500000000001,3.51591920852661,2.95063614845276
5.24000000000001,3.51076602935791,2.95759272575378
5.24500000000006,3.5007107257843,2.97139072418213
5.25000000000006,3.49580860137939,2.97823214530945
5.25500000000005,3.49090671539307,2.98507356643677
5.26000000000005,3.48600459098816,2.99191498756409
5.26500000000004,3.476487159729,3.00545287132263
5.27000000000004,3.47187185287476,3.01214909553528
5.27500000000003,3.46725654602051,3.01884531974792
5.28000000000003,3.46264147758484,3.02554178237915
5.28500000000003,3.45372748374939,3.0387544631958
5.29000000000002,3.44942879676819,3.04527068138123
5.29500000000002,3.44513010978699,3.05178713798523
5.30000000000001,3.44083118438721,3.05830359458923
5.30500000000001,3.43257331848145,3.07111668586731
5.31000000000006,3.42861390113831,3.07741355895996
5.31500000000005,3.42465448379517,3.08371043205261
5.32000000000005,3.42069506645203,3.09000730514526
5.32500000000005,3.41313099861145,3.10233855247498
5.33000000000004,3.40952610969543,3.10837268829346
5.33500000000004,3.40592122077942,3.11440706253052
5.34000000000003,3.4023163318634,3.120441198349
5.34500000000003,3.39546918869019,3.13220310211182
5.35000000000002,3.3922266960144,3.13793063163757
5.35500000000002,3.38898420333862,3.14365816116333
5.36000000000001,3.38574171066284,3.14938569068909
5.36500000000001,3.37962031364441,3.16049265861511
5.37000000000006,3.37674140930176,3.16587233543396
5.37500000000006,3.37386250495911,3.17125201225281
5.38000000000005,3.37098360061646,3.17663168907166
5.38500000000005,3.36558532714844,3.18700909614563
5.39000000000004,3.36306595802307,3.19200682640076
5.39500000000004,3.36054658889771,3.19700455665588
5.40000000000003,3.35802698135376,3.20200228691101
5.40500000000003,3.35333871841431,3.21159195899963
5.41000000000003,3.35116982460022,3.21618390083313
5.41500000000002,3.34900116920471,3.22077584266663
5.42000000000002,3.34683227539063,3.22536778450012
5.42500000000001,3.34283256530762,3.23413395881653
5.43000000000001,3.34100151062012,3.23830795288086
5.43500000000006,3.3391706943512,3.24248218536377
5.44000000000005,3.3373396396637,3.2466561794281
5.44500000000005,3.33399963378906,3.2545850276947
5.45000000000005,3.33249044418335,3.25833988189697
5.45500000000004,3.33098125457764,3.26209449768066
5.46000000000004,3.32947182655334,3.26584935188293
5.46500000000003,3.32675576210022,3.27294731140137
5.47000000000003,3.32554864883423,3.27629041671753
5.47500000000002,3.32434153556824,3.27963352203369
5.48000000000002,3.32313442230225,3.28297662734985
5.48500000000001,3.32100033760071,3.28926610946655
5.49000000000001,3.320072889328,3.29221224784851
5.49500000000006,3.31914567947388,3.29515838623047
5.50000000000006,3.31821846961975,3.29810476303101
5.50500000000005,3.31661891937256,3.30362033843994
5.51000000000005,3.31594657897949,3.30618977546692
5.51500000000004,3.315274477005,3.30875897407532
5.52000000000004,3.31460213661194,3.31132841110229
5.52500000000003,3.31348633766174,3.31611442565918
5.53000000000003,3.31304264068604,3.31833100318909
5.53500000000003,3.31259894371033,3.32054758071899
5.54000000000002,3.3121554851532,3.3227641582489
5.54500000000002,3.31147003173828,3.32687139511108
5.55000000000001,3.31122803688049,3.32876205444336
5.55500000000001,3.31098604202271,3.33065247535706
5.56000000000006,3.3107442855835,3.33254313468933
5.56500000000005,3.31043529510498,3.33602714538574
5.57000000000005,3.31036829948425,3.3376202583313
5.57500000000005,3.31030106544495,3.33921360969543
5.58000000000004,3.31023406982422,3.34080672264099
5.58500000000004,3.3102490901947,3.34372520446777
5.59000000000003,3.31033086776733,3.34505033493042
5.59500000000003,3.31041288375854,3.34637570381165
5.60000000000002,3.31049466133118,3.34770083427429
5.60500000000002,3.31078290939331,3.3501124382019
5.61000000000001,3.31098937988281,3.35119891166687
5.61500000000001,3.31119585037231,3.35228514671326
5.62000000000006,3.31140208244324,3.35337162017822
5.62500000000006,3.31191682815552,3.35533380508423
5.63000000000005,3.3122251033783,3.35620975494385
5.63500000000005,3.31253337860107,3.35708570480347
5.64000000000004,3.31284165382385,3.35796165466309
5.64500000000004,3.3135392665863,3.35952997207642
5.65000000000003,3.31392884254456,3.36022233963013
5.65500000000003,3.31431841850281,3.36091470718384
5.66000000000003,3.31470799446106,3.36160707473755
5.66500000000002,3.31554985046387,3.36283302307129
5.67000000000002,3.31600213050842,3.3633668422699
5.67500000000001,3.31645464897156,3.36390066146851
5.68000000000001,3.31690692901611,3.36443448066711
5.68500000000006,3.31785821914673,3.3653666973114
5.69000000000005,3.31835699081421,3.3657648563385
5.69500000000005,3.31885576248169,3.36616325378418
5.70000000000005,3.31935477256775,3.36656141281128
5.70500000000004,3.32038450241089,3.36724328994751
5.71000000000004,3.32091546058655,3.36752676963806
5.71500000000003,3.32144641876221,3.36781024932861
5.72000000000003,3.32197737693787,3.36809372901917
5.72500000000002,3.32305908203125,3.36856460571289
5.73000000000002,3.32360982894897,3.36875176429749
5.73500000000001,3.3241605758667,3.36893916130066
5.74000000000001,3.32471132278442,3.36912631988525
5.74500000000006,3.32582187652588,3.3694212436676
5.75000000000006,3.32638168334961,3.3695285320282
5.75500000000005,3.32694149017334,3.36963605880737
5.76000000000005,3.32750129699707,3.36974358558655
5.76500000000004,3.32862091064453,3.36989307403564
5.77000000000004,3.32918071746826,3.36993503570557
5.77500000000003,3.32974052429199,3.36997699737549
5.78000000000003,3.33030033111572,3.37001895904541
5.78500000000003,3.33141255378723,3.37004995346069
5.79000000000002,3.33196496963501,3.37003898620605
5.79500000000002,3.33251714706421,3.37002801895142
5.80000000000001,3.33306956291199,3.37001705169678
5.80500000000001,3.33416032791138,3.36995267868042
5.81000000000006,3.33469891548157,3.36989951133728
5.81500000000005,3.33523726463318,3.36984610557556
5.82000000000005,3.33577585220337,3.36979269981384
5.82500000000005,3.33683395385742,3.36965298652649
5.83000000000004,3.33735346794128,3.36956667900085
5.83500000000004,3.33787298202515,3.36948013305664
5.84000000000003,3.33839273452759,3.36939358711243
5.84500000000003,3.33940887451172,3.36919522285461
5.85000000000002,3.33990526199341,3.36908340454102
5.85500000000002,3.34040188789368,3.36897158622742
5.86000000000001,3.34089851379395,3.36885952949524
5.86500000000001,3.3418653011322,3.36861681938171
5.87000000000006,3.34233570098877,3.36848592758179
5.87500000000006,3.34280610084534,3.36835503578186
5.88000000000005,3.3432765007019,3.36822390556335
5.88500000000005,3.34418869018555,3.36794853210449
5.89000000000004,3.34463024139404,3.36780381202698
5.89500000000004,3.34507203102112,3.36765909194946
5.90000000000003,3.34551382064819,3.36751437187195
5.90500000000003,3.3463671207428,3.36721563339233
5.91000000000003,3.34677863121033,3.36706161499023
5.91500000000002,3.34719014167786,3.36690759658813
5.92000000000002,3.34760165214539,3.36675357818604
5.92500000000001,3.348393201828,3.36643934249878
5.93000000000001,3.34877324104309,3.3662793636322
5.93500000000006,3.34915328025818,3.36611938476563
5.94000000000005,3.34953331947327,3.36595940589905
5.94500000000005,3.35026144981384,3.36563587188721
5.95000000000005,3.35060930252075,3.36547255516052
5.95500000000004,3.35095739364624,3.36530923843384
5.96000000000004,3.35130524635315,3.36514592170715
5.96500000000003,3.35196876525879,3.36481809616089
5.97000000000003,3.35228443145752,3.36465358734131
5.97500000000002,3.35260009765625,3.36448884010315
5.98000000000002,3.35291576385498,3.36432433128357
5.98500000000001,3.35351467132568,3.36399531364441
5.99000000000001,3.35379791259766,3.36383104324341
5.99500000000006,3.35408139228821,3.36366653442383
6.00000000000006,3.35436463356018,3.36350226402283
6.00500000000005,3.35489964485168,3.36317467689514
6.01000000000005,3.35515093803406,3.36301159858704
6.01500000000004,3.35540246963501,3.36284828186035
6.02000000000004,3.35565376281738,3.36268520355225
6.02500000000003,3.35612535476685,3.36236071586609
6.03000000000003,3.35634541511536,3.36219930648804
6.03500000000003,3.35656523704529,3.36203789710999
6.04000000000002,3.3567852973938,3.36187672615051
6.04500000000002,3.35719466209412,3.36155605316162
6.05000000000001,3.35738372802734,3.36139678955078
6.05500000000001,3.35757303237915,3.36123776435852
6.06000000000006,3.35776233673096,3.36107850074768
6.06500000000005,3.3581109046936,3.36076211929321
6.07000000000005,3.35827016830444,3.36060523986816
6.07500000000005,3.35842943191528,3.36044812202454
6.08000000000004,3.35858845710754,3.36029100418091
6.08500000000004,3.35887789726257,3.35997867584229
6.09000000000003,3.35900783538818,3.35982370376587
6.09500000000003,3.35913777351379,3.35966849327087
6.10000000000002,3.3592677116394,3.35951352119446
6.10500000000002,3.35949921607971,3.35920476913452
6.11000000000001,3.35960054397583,3.35905122756958
6.11500000000001,3.35970211029053,3.35889768600464
6.12000000000006,3.35980367660522,3.3587441444397
6.12500000000006,3.35997891426086,3.35843825340271
6.13000000000005,3.36005258560181,3.35828590393066
6.13500000000005,3.36012625694275,3.35813331604004
6.14000000000004,3.36020016670227,3.35798096656799
6.14500000000004,3.36032032966614,3.35767674446106
6.15000000000003,3.36036705970764,3.35752487182617
6.15500000000003,3.36041355133057,3.35737299919128
6.16000000000003,3.36046028137207,3.3572211265564
6.16500000000002,3.36052680015564,3.35691738128662
6.17000000000002,3.36054682731628,3.35676550865173
6.17500000000001,3.36056709289551,3.35661363601685
6.18000000000001,3.36058712005615,3.35646176338196
6.18500000000006,3.36060094833374,3.35615706443787
6.19000000000005,3.36059498786926,3.35600447654724
6.19500000000005,3.36058878898621,3.35585188865662
6.20000000000005,3.36058282852173,3.35569930076599
6.20500000000004,3.36054468154907,3.35539269447327
6.21000000000004,3.36051273345947,3.35523867607117
6.21500000000003,3.36048078536987,3.35508465766907
6.22000000000003,3.36044883728027,3.35493063926697
6.22500000000002,3.36035943031311,3.35462069511414
6.23000000000002,3.36030173301697,3.3544647693634
6.23500000000001,3.36024403572083,3.35430860519409
6.24000000000001,3.36018633842468,3.35415267944336
6.24500000000006,3.36004519462585,3.35383796691895
6.25000000000006,3.35996150970459,3.35367941856384
6.25500000000005,3.3598780632019,3.35352087020874
6.26000000000005,3.35979461669922,3.35336208343506
6.26500000000004,3.35960149765015,3.35304164886475
6.27000000000004,3.35949206352234,3.35287976264954
6.27500000000003,3.35938239097595,3.35271787643433
6.28000000000003,3.35927295684814,3.35255599021912
6.28500000000003,3.35902714729309,3.35222840309143
6.29000000000002,3.358891248703,3.35206270217896
6.29500000000002,3.35875511169434,3.35189700126648
6.30000000000001,3.35861897468567,3.351731300354
6.30500000000001,3.35831952095032,3.35139536857605
6.31000000000006,3.35815644264221,3.35122537612915
6.31500000000005,3.35799312591553,3.35105538368225
6.32000000000005,3.35782980918884,3.35088539123535
6.32500000000005,3.35747504234314,3.35054063796997
6.33000000000004,3.35728359222412,3.35036563873291
6.33500000000004,3.35709238052368,3.35019087791443
6.34000000000003,3.35690093040466,3.35001611709595
6.34500000000003,3.35648894309998,3.34966111183167
6.35000000000002,3.35626840591431,3.34948110580444
6.35500000000002,3.35604763031006,3.34930086135864
6.36000000000001,3.35582709312439,3.34912085533142
6.36500000000001,3.35535526275635,3.3487548828125
6.37000000000006,3.35510420799255,3.34856915473938
6.37500000000006,3.35485291481018,3.34838342666626
6.38000000000005,3.35460186004639,3.34819769859314
6.38500000000005,3.35406732559204,3.34782004356384
6.39000000000004,3.35378408432007,3.34762811660767
6.39500000000004,3.3535008430481,3.34743618965149
6.40000000000003,3.35321760177612,3.34724450111389
6.40500000000003,3.35261702537537,3.3468542098999
6.41000000000003,3.35229992866516,3.34665608406067
6.41500000000002,3.35198259353638,3.34645771980286
6.42000000000002,3.35166549682617,3.34625935554504
6.42500000000001,3.35099506378174,3.3458559513092
6.43000000000001,3.35064172744751,3.3456506729126
6.43500000000006,3.35028862953186,3.34544563293457
6.44000000000005,3.34993553161621,3.34524035453796
6.44500000000005,3.34919095039368,3.34482264518738
6.45000000000005,3.34879946708679,3.3446102142334
6.45500000000004,3.34840822219849,3.34439778327942
6.46000000000004,3.34801697731018,3.34418535232544
6.46500000000003,3.34719347953796,3.34375238418579
6.47000000000003,3.34676146507263,3.3435320854187
6.47500000000002,3.3463294506073,3.34331178665161
6.48000000000002,3.34589767456055,3.34309148788452
6.48500000000001,3.34499025344849,3.34264254570007
6.49000000000001,3.34451508522034,3.34241390228271
6.49500000000006,3.34403991699219,3.34218525886536
6.50000000000006,3.34356474876404,3.341956615448
6.50500000000005,3.34256815910339,3.3414900302887
6.51000000000005,3.3420467376709,3.34125232696533
6.51500000000004,3.34152555465698,3.34101438522339
6.52000000000004,3.34100413322449,3.34077668190002
6.52500000000003,3.33991241455078,3.34029102325439
6.53000000000003,3.33934211730957,3.34004330635071
6.53500000000003,3.33877182006836,3.33979558944702
6.54000000000002,3.33820128440857,3.33954763412476
6.54500000000002,3.33700847625732,3.33904099464417
6.55000000000001,3.33638596534729,3.33878207206726
6.55500000000001,3.33576345443726,3.33852314949036
6.56000000000006,3.33514094352722,3.33826422691345
6.56500000000005,3.3338406085968,3.33773398399353
6.57000000000005,3.33316278457642,3.33746266365051
6.57500000000005,3.33248519897461,3.33719110488892
6.58000000000004,3.33180737495422,3.3369197845459
6.58500000000004,3.33039307594299,3.33636283874512
6.59000000000003,3.32965683937073,3.33607721328735
6.59500000000003,3.32892036437988,3.33579158782959
6.60000000000002,3.32818412780762,3.33550596237183
6.60500000000002,3.32664942741394,3.33491849899292
6.61000000000001,3.32585144042969,3.3346164226532
6.61500000000001,3.32505321502686,3.33431458473206
6.62000000000006,3.32425498962402,3.33401250839233
6.62500000000006,3.32259368896484,3.33338975906372
6.63000000000005,3.32173037528992,3.33306884765625
6.63500000000005,3.32086730003357,3.33274793624878
6.64000000000004,3.32000398635864,3.33242702484131
6.64500000000004,3.31820940971375,3.33176279067993
6.65000000000003,3.31727814674377,3.3314197063446
6.65500000000003,3.31634664535522,3.33107662200928
6.66000000000003,3.31541538238525,3.33073353767395
6.66500000000002,3.31348156929016,3.33002114295959
6.67000000000002,3.31247901916504,3.32965183258057
6.67500000000001,3.31147646903992,3.32928252220154
6.68000000000001,3.31047391891479,3.32891321182251
6.68500000000006,3.30839514732361,3.32814383506775
6.69000000000005,3.30731868743896,3.32774376869202
6.69500000000005,3.3062424659729,3.32734370231628
6.70000000000005,3.30516600608826,3.32694363594055
6.70500000000004,3.30293703079224,3.32610678672791
6.71000000000004,3.30178427696228,3.32567000389099
6.71500000000003,3.3006317615509,3.32523345947266
6.72000000000003,3.29947900772095,3.32479667663574
6.72500000000002,3.29709553718567,3.32388019561768
6.73000000000002,3.29586434364319,3.32340025901794
6.73500000000001,3.29463338851929,3.32292032241821
6.74000000000001,3.29340243339539,3.3224401473999
6.74500000000006,3.29086065292358,3.32142901420593
6.75000000000006,3.28954982757568,3.32089781761169
6.75500000000005,3.28823900222778,3.32036662101746
6.76000000000005,3.28692817687988,3.31983518600464
6.76500000000004,3.28422570228577,3.31871199607849
6.77000000000004,3.28283405303955,3.31812000274658
6.77500000000003,3.28144240379333,3.31752824783325
6.78000000000003,3.28005075454712,3.31693625450134
6.78500000000003,3.27718639373779,3.31568074226379
6.79000000000002,3.27571368217468,3.31501722335815
6.79500000000002,3.27424097061157,3.31435346603394
6.80000000000001,3.27276825904846,3.3136899471283
6.80500000000001,3.26974201202393,3.31227850914001
6.81000000000006,3.26818871498108,3.31153059005737
6.81500000000005,3.26663541793823,3.31078267097473
6.82000000000005,3.26508212089539,3.31003499031067
6.82500000000005,3.26189637184143,3.30844044685364
6.83000000000004,3.26026391983032,3.30759358406067
6.83500000000004,3.25863146781921,3.30674695968628
6.84000000000003,3.25699901580811,3.30590033531189
6.84500000000003,3.25365734100342,3.3040919303894
6.85000000000002,3.25194811820984,3.30313014984131
6.85500000000002,3.25023889541626,3.30216813087463
6.86000000000001,3.24852967262268,3.30120635032654
6.86500000000001,3.24503755569458,3.29914927482605
6.87000000000006,3.24325489997864,3.29805421829224
6.87500000000006,3.2414722442627,3.29695892333984
6.88000000000005,3.23968958854675,3.29586362838745
6.88500000000005,3.23605537414551,3.2935197353363
6.89000000000004,3.23420381546021,3.29227113723755
6.89500000000004,3.2323522567749,3.29102230072021
6.90000000000003,3.2305006980896,3.28977370262146
6.90500000000003,3.22673392295837,3.28710103034973
6.91000000000003,3.22481894493103,3.28567719459534
6.91500000000002,3.22290396690369,3.28425335884094
6.92000000000002,3.22098898887634,3.28282952308655
6.92500000000001,3.21710228919983,3.27978372573853
6.93000000000001,3.21513032913208,3.2781617641449
6.93500000000006,3.21315860748291,3.27653980255127
6.94000000000005,3.21118688583374,3.27491807937622
6.94500000000005,3.20719408988953,3.2714524269104
6.95000000000005,3.20517301559448,3.26960897445679
6.95500000000004,3.20315194129944,3.26776552200317
6.96000000000004,3.20113110542297,3.26592183113098
6.96500000000003,3.19704842567444,3.2619891166687
6.97000000000003,3.19498658180237,3.25990009307861
6.97500000000002,3.19292497634888,3.25781083106995
6.98000000000002,3.19086337089539,3.25572180747986
6.98500000000001,3.18670892715454,3.25127410888672
6.99000000000001,3.18461585044861,3.24891591072083
6.99500000000006,3.18252301216125,3.24655747413635
7.00000000000006,3.1804301738739,3.24419903755188
7.00500000000005,3.17622351646423,3.23919010162354
7.01000000000005,3.17410969734192,3.23653960227966
7.01500000000004,3.17199563980103,3.23388910293579
7.02000000000004,3.16988182067871,3.23123860359192
7.02500000000003,3.16564440727234,3.2256236076355
7.03000000000003,3.1635205745697,3.22265911102295
7.03500000000003,3.16139698028564,3.2196946144104
7.04000000000002,3.15927338600159,3.21673011779785
7.04500000000002,3.15502834320068,3.21046614646912
7.05000000000001,3.15290689468384,3.20716667175293
7.05500000000001,3.15078568458557,3.20386743545532
7.06000000000006,3.14866423606873,3.20056796073914
7.06500000000005,3.14443731307983,3.1936149597168
7.07000000000005,3.14233183860779,3.18996143341064
7.07500000000005,3.14022612571716,3.18630766868591
7.08000000000004,3.13812065124512,3.18265414237976
7.08500000000004,3.13394021987915,3.1749746799469
7.09000000000003,3.13186573982239,3.17094874382019
7.09500000000003,3.12979102134705,3.16692304611206
7.10000000000002,3.1277163028717,3.16289710998535
7.10500000000002,3.12361550331116,3.15445852279663
7.11000000000001,3.12158918380737,3.15004539489746
7.11500000000001,3.11956310272217,3.14563250541687
7.12000000000006,3.11753678321838,3.1412193775177
7.12500000000006,3.11355400085449,3.13199663162231
7.13000000000005,3.11159729957581,3.1271870136261
7.13500000000005,3.10964059829712,3.1223771572113
7.14000000000004,3.10768389701843,3.11756753921509
7.14500000000004,3.10386538505554,3.10755062103271
7.15000000000003,3.10200357437134,3.10234379768372
7.15500000000003,3.10014176368713,3.09713673591614
7.16000000000003,3.09827995300293,3.09192967414856
7.16500000000002,3.09468150138855,3.08113074302673
7.17000000000002,3.09294509887695,3.07553887367249
7.17500000000001,3.09120845794678,3.06994700431824
7.18000000000001,3.08947205543518,3.06435537338257
7.18500000000006,3.08616042137146,3.05281329154968
7.19000000000005,3.08458518981934,3.04686331748962
7.19500000000005,3.08300971984863,3.04091310501099
7.20000000000005,3.08143448829651,3.03496289253235
7.20500000000004,3.07848572731018,3.02274298667908
7.21000000000004,3.07711219787598,3.01647329330444
7.21500000000003,3.07573866844177,3.01020336151123
7.22000000000003,3.07436490058899,3.00393342971802
7.22500000000002,3.0718629360199,2.99111914634705
7.23000000000002,3.07073450088501,2.98457455635071
7.23500000000001,3.0696063041687,2.97802996635437
7.24000000000001,3.06847786903381,2.97148537635803
7.24500000000006,3.06651067733765,2.95816731452942
7.25000000000006,3.06567168235779,2.95139384269714
7.25500000000005,3.06483292579651,2.94462013244629
7.26000000000005,3.06399416923523,2.93784666061401
7.26500000000004,3.06264901161194,2.92411255836487
7.27000000000004,3.06214237213135,2.917151927948
7.27500000000003,3.06163597106934,2.91019129753113
7.28000000000003,3.06112933158875,2.90323066711426
7.28500000000003,3.06048727035522,2.88915801048279
7.29000000000002,3.06035161018372,2.88204622268677
7.29500000000002,3.06021595001221,2.87493443489075
7.30000000000001,3.0600802898407,2.86782240867615
7.30500000000001,3.06021189689636,2.85347676277161
7.31000000000006,3.06047916412354,2.84624314308167
7.31500000000005,3.06074643135071,2.83900928497314
7.32000000000005,3.06101369857788,2.8317756652832
7.32500000000005,3.06197476387024,2.81720972061157
7.33000000000004,3.06266856193542,2.80987739562988
7.33500000000004,3.06336259841919,2.80254530906677
7.34000000000003,3.06405639648438,2.79521298408508
7.34500000000003,3.06588435173035,2.78046894073486
7.35000000000002,3.06701874732971,2.77305698394775
7.35500000000002,3.0681529045105,2.76564478874207
7.36000000000001,3.06928706169128,2.75823283195496
7.36500000000001,3.07199931144714,2.74334383010864
7.37000000000006,3.07357716560364,2.73586654663086
7.37500000000006,3.07515501976013,2.72838950157166
7.38000000000005,3.07673287391663,2.72091221809387
7.38500000000005,3.08032464981079,2.70590448379517
7.39000000000004,3.08233833312988,2.69837379455566
7.39500000000004,3.08435201644897,2.69084310531616
7.40000000000003,3.08636569976807,2.68331241607666
7.40500000000003,3.09081053733826,2.66820669174194
7.41000000000003,3.09324169158936,2.66063165664673
7.41500000000002,3.09567260742188,2.65305685997009
7.42000000000002,3.09810376167297,2.64548182487488
7.42500000000001,3.10335445404053,2.63029527664185
7.43000000000001,3.10617423057556,2.62268352508545
7.43500000000006,3.10899376869202,2.61507177352905
7.44000000000005,3.11181354522705,2.60746026039124
7.44500000000005,3.11780333518982,2.59220623970032
7.45000000000005,3.12097334861755,2.5845639705658
7.45500000000004,3.12414360046387,2.57692170143127
7.46000000000004,3.12731385231018,2.56927943229675
7.46500000000003,3.13395810127258,2.55396938323975
7.47000000000003,3.13743257522583,2.54630160331726
7.47500000000002,3.1409068107605,2.5386335849762
7.48000000000002,3.14438104629517,2.53096580505371
7.48500000000001,3.15157985687256,2.5156090259552
7.49000000000001,3.15530443191528,2.50792002677917
7.49500000000006,3.15902924537659,2.50023126602173
7.50000000000006,3.16275382041931,2.4925422668457
7.50500000000005,3.17039251327515,2.4771466255188
7.51000000000005,3.17430663108826,2.4694402217865
7.51500000000004,3.17822098731995,2.4617338180542
7.52000000000004,3.18213510513306,2.45402717590332
7.52500000000003,3.19008469581604,2.43860006332397
7.53000000000003,3.19411993026733,2.43087935447693
7.53500000000003,3.19815540313721,2.42315864562988
7.54000000000002,3.2021906375885,2.41543817520142
7.54500000000002,3.21030449867249,2.39998555183411
7.55000000000001,3.21438312530518,2.39225363731384
7.55500000000001,3.21846151351929,2.38452172279358
7.56000000000006,3.2225399017334,2.37678980827332
7.56500000000005,3.23064756393433,2.36131763458252
7.57000000000005,3.23467659950256,2.35357713699341
7.57500000000005,3.23870587348938,2.34583687782288
7.58000000000004,3.24273490905762,2.33809638023376
7.58500000000004,3.25062799453735,2.32260990142822
7.59000000000003,3.25449204444885,2.31486392021179
7.59500000000003,3.25835633277893,2.30711770057678
7.60000000000002,3.26222038269043,2.29937171936035
7.60500000000002,3.26962876319885,2.28387641906738
7.61000000000001,3.27317333221436,2.27612733840942
7.61500000000001,3.27671766281128,2.26837825775146
7.62000000000006,3.28026223182678,2.26062917709351
7.62500000000006,3.28680753707886,2.24513077735901
7.63000000000005,3.28980827331543,2.23738169670105
7.63500000000005,3.292809009552,2.22963237762451
7.64000000000004,3.29580998420715,2.22188329696655
7.64500000000004,3.30091238021851,2.20638823509216
7.65000000000003,3.30301403999329,2.19864225387573
7.65500000000003,3.30511569976807,2.1908962726593
7.66000000000003,3.30721712112427,2.18315029144287
7.66500000000002,3.30991649627686,2.16766548156738
7.67000000000002,3.31051445007324,2.15992665290833
7.67500000000001,3.31111216545105,2.15218782424927
7.68000000000001,3.31170988082886,2.14444899559021
7.68500000000006,3.31058311462402,2.12898349761963
7.69000000000005,3.30885863304138,2.12125682830811
7.69500000000005,3.30713415145874,2.11353015899658
7.70000000000005,3.3054096698761,2.10580348968506
7.70500000000004,3.29952359199524,2.0903685092926
7.71000000000004,3.29536199569702,2.08266043663025
7.71500000000003,3.2912003993988,2.0749523639679
7.72000000000003,3.28703856468201,2.06724405288696
7.72500000000002,3.27717900276184,2.05185461044312
7.73000000000002,3.27148103713989,2.0441734790802
7.73500000000001,3.26578307151794,2.03649234771729
7.74000000000001,3.260085105896,2.02881097793579
7.74500000000006,3.24790692329407,2.01348662376404
7.75000000000006,3.24142694473267,2.0058434009552
7.75500000000005,3.23494696617126,1.99820017814636
7.76000000000005,3.22846674919128,1.99055695533752
7.76500000000004,3.21510028839111,1.97532272338867
7.77000000000004,3.20821404457092,1.96773183345795
7.77500000000003,3.20132756233215,1.96014082431793
7.78000000000003,3.19444108009338,1.95254993438721
7.78500000000003,3.18044829368591,1.93743801116943
7.79000000000002,3.17334151268005,1.92991709709167
7.79500000000002,3.16623497009277,1.92239606380463
7.80000000000001,3.15912842750549,1.91487514972687
7.80500000000001,3.14479827880859,1.89992332458496
7.81000000000006,3.13757491111755,1.8924925327301
7.81500000000005,3.13035154342651,1.88506162166595
7.82000000000005,3.12312793731689,1.8776308298111
7.82500000000005,3.10863065719604,1.86287999153137
7.83000000000004,3.10135674476624,1.85555994510651
7.83500000000004,3.09408283233643,1.84824001789093
7.84000000000003,3.08680891990662,1.84091997146606
7.84500000000003,3.07226037979126,1.82641410827637
7.85000000000002,3.06498599052429,1.81922817230225
7.85500000000002,3.05771136283875,1.81204223632813
7.86000000000001,3.0504367351532,1.80485618114471
7.86500000000001,3.03593492507935,1.79065501689911
7.87000000000006,3.02870726585388,1.78363978862762
7.87500000000006,3.021479845047,1.77662456035614
7.88000000000005,3.01425242424011,1.76960921287537
7.88500000000005,2.99993181228638,1.75578725337982
7.89000000000004,2.99283862113953,1.74898052215576
7.89500000000004,2.98574566841125,1.7421737909317
7.90000000000003,2.9786524772644,1.73536705970764
7.90500000000003,2.96471881866455,1.72199475765228
7.91000000000003,2.95787787437439,1.71542930603027
7.91500000000002,2.95103716850281,1.70886373519897
7.92000000000002,2.94419646263123,1.70229816436768
7.92500000000001,2.93083000183105,1.68952083587646
7.93000000000001,2.92430448532104,1.68330883979797
7.93500000000006,2.91777873039246,1.67709696292877
7.94000000000005,2.91125321388245,1.67088496685028
7.94500000000005,2.89852356910706,1.65904092788696
7.95000000000005,2.89231944084167,1.65340888500214
7.95500000000004,2.88611531257629,1.64777672290802
7.96000000000004,2.87991118431091,1.6421445608139
7.96500000000003,2.86771202087402,1.6319659948349
7.97000000000003,2.86171674728394,1.62741935253143
7.97500000000002,2.85572171211243,1.62287282943726
7.98000000000002,2.84972643852234,1.61832630634308
7.98500000000001,2.83774781227112,1.61141407489777
7.99000000000001,2.83176445960999,1.60904848575592
7.99500000000006,2.82578110694885,1.60668289661407
8.00000000000006,2.81979775428772,1.60431730747223
8.00500000000005,2.80771684646606,1.60265684127808
8.01000000000005,2.80161929130554,1.60336196422577
8.01500000000004,2.7955219745636,1.60406720638275
8.02000000000004,2.78942441940308,1.60477232933044
8.02500000000003,2.77710795402527,1.60840618610382
8.03000000000003,2.77088928222656,1.6113349199295
8.03500000000003,2.76467037200928,1.61426365375519
8.04000000000002,2.75845146179199,1.61719226837158
8.04500000000002,2.74593424797058,1.62422895431519
8.05000000000001,2.73963570594788,1.62833690643311
8.05500000000001,2.73333716392517,1.63244485855103
8.06000000000006,2.72703886032104,1.63655281066895
8.06500000000005,2.71440696716309,1.64539980888367
8.07000000000005,2.70807337760925,1.65013885498047
8.07500000000005,2.70173978805542,1.65487790107727
8.08000000000004,2.69540619850159,1.65961694717407
8.08500000000004,2.68274140357971,1.66944456100464
8.09000000000003,2.67640995979309,1.6745331287384
8.09500000000003,2.67007875442505,1.67962169647217
8.10000000000002,2.66374731063843,1.68471026420593
8.10500000000002,2.65111804008484,1.6950740814209
8.11000000000001,2.64482021331787,1.7003493309021
8.11500000000001,2.6385223865509,1.7056245803833
8.12000000000006,2.63222455978394,1.7108998298645
8.12500000000006,2.61968994140625,1.72153079509735
8.13000000000005,2.61345314979553,1.72688639163971
8.13500000000005,2.60721635818481,1.73224198818207
8.14000000000004,2.6009795665741,1.73759770393372
8.14500000000004,2.58859300613403,1.7483115196228
8.15000000000003,2.58244347572327,1.75366973876953
8.15500000000003,2.57629370689392,1.75902807712555
8.16000000000003,2.57014393806458,1.76438629627228
8.16500000000002,2.5579571723938,1.77504253387451
8.17000000000002,2.55191993713379,1.78034043312073
8.17500000000001,2.54588294029236,1.78563845157623
8.18000000000001,2.53984570503235,1.79093647003174
8.18500000000006,2.52791023254395,1.80141699314117
8.19000000000005,2.52201175689697,1.80659961700439
8.19500000000005,2.51611328125,1.81178212165833
8.20000000000005,2.51021480560303,1.81696474552155
8.20500000000004,2.49858379364014,1.82716310024261
8.21000000000004,2.49285125732422,1.83217883110046
8.21500000000003,2.48711848258972,1.8371946811676
8.22000000000003,2.4813859462738,1.84221041202545
8.22500000000002,2.47011518478394,1.85202550888062
8.23000000000002,2.46457695960999,1.85682487487793
8.23500000000001,2.45903873443604,1.86162412166595
8.24000000000001,2.45350074768066,1.86642348766327
8.24500000000006,2.44264912605286,1.87575697898865
8.25000000000006,2.437335729599,1.88029110431671
8.25500000000005,2.43202233314514,1.88482522964478
8.26000000000005,2.42670893669128,1.88935935497284
8.26500000000004,2.41633915901184,1.8981146812439
8.27000000000004,2.41128277778625,1.90233600139618
8.27500000000003,2.40622639656067,1.90655720233917
8.28000000000003,2.40117001533508,1.91077840328217
8.28500000000003,2.39134860038757,1.91886210441589
8.29000000000002,2.38658332824707,1.92272448539734
8.29500000000002,2.38181805610657,1.92658686637878
8.30000000000001,2.37705302238464,1.93044924736023
8.30500000000001,2.36785006523132,1.93777179718018
8.31000000000006,2.36341214179993,1.94123184680939
8.31500000000005,2.35897445678711,1.94469201564789
8.32000000000005,2.35453677177429,1.94815218448639
8.32500000000005,2.34602642059326,1.95463061332703
8.33000000000004,2.34195399284363,1.95764887332916
8.33500000000004,2.33788180351257,1.9606671333313
8.34000000000003,2.33380937576294,1.96368539333344
8.34500000000003,2.32606911659241,1.9692450761795
8.35000000000002,2.32240152359009,1.97178661823273
8.35500000000002,2.31873369216919,1.97432816028595
8.36000000000001,2.31506586074829,1.97686970233917
8.36500000000001,2.3081750869751,1.98144662380219
8.37000000000006,2.30495166778564,1.98348200321198
8.37500000000006,2.30172848701477,1.98551738262177
8.38000000000005,2.2985053062439,1.98755276203156
8.38500000000005,2.29254221916199,1.99109423160553
8.39000000000004,2.28980255126953,1.992600440979
8.39500000000004,2.2870626449585,1.99410665035248
8.40000000000003,2.28432297706604,1.99561285972595
8.40500000000003,2.27936315536499,1.99807977676392
8.41000000000003,2.2771430015564,1.99904048442841
8.41500000000002,2.2749228477478,2.0000011920929
8.42000000000002,2.27270269393921,2.0009617805481
8.42500000000001,2.26881337165833,2.00232887268066
8.43000000000001,2.26714396476746,2.00273513793945
8.43500000000006,2.26547479629517,2.00314140319824
8.44000000000005,2.2638053894043,2.00354766845703
8.44500000000005,2.26104116439819,2.00380420684814
8.45000000000005,2.25994634628296,2.00365447998047
8.45500000000004,2.25885152816772,2.00350451469421
8.46000000000004,2.25775671005249,2.00335478782654
8.46500000000003,2.25615549087524,2.00250506401062
8.47000000000003,2.25564908981323,2.00180506706238
8.47500000000002,2.2551429271698,2.00110483169556
8.48000000000002,2.25463652610779,2.00040483474731
8.48500000000001,2.25421524047852,1.99846696853638
8.49000000000001,2.25430035591125,1.99722909927368
8.49500000000006,2.25438547134399,1.99599123001099
8.50000000000006,2.25447058677673,1.99475336074829
8.50500000000005,2.25522422790527,1.99175834655762
8.51000000000005,2.25589275360107,1.99000120162964
8.51500000000004,2.25656127929688,1.98824405670166
8.52000000000004,2.2572295665741,1.98648691177368
8.52500000000003,2.25913143157959,1.98247671127319
8.53000000000003,2.26036477088928,1.98022365570068
8.53500000000003,2.26159811019897,1.97797071933746
8.54000000000002,2.26283121109009,1.97571766376495
8.54500000000002,2.26583576202393,1.97074329853058
8.55000000000001,2.26760721206665,1.96802186965942
8.55500000000001,2.2693784236908,1.96530044078827
8.56000000000006,2.27114963531494,1.96257901191711
8.56500000000005,2.27519726753235,1.956698179245
8.57000000000005,2.27747368812561,1.95353865623474
8.57500000000005,2.27975010871887,1.95037913322449
8.58000000000004,2.28202652931213,1.94721972942352
8.58500000000004,2.28704786300659,1.94049525260925
8.59000000000003,2.28979301452637,1.93693029880524
8.59500000000003,2.29253792762756,1.93336522579193
8.60000000000002,2.29528284072876,1.92980027198792
8.60500000000002,2.30120348930359,1.92229890823364
8.61000000000001,2.30437874794006,1.91836261749268
8.61500000000001,2.30755424499512,1.91442632675171
8.62000000000006,2.31072974205017,1.91048991680145
8.62500000000006,2.31747317314148,1.90228128433228
8.63000000000005,2.32104086875916,1.89800882339478
8.63500000000005,2.32460856437683,1.89373648166656
8.64000000000004,2.32817625999451,1.88946413993835
8.64500000000004,2.33566689491272,1.88061964511871
8.65000000000003,2.3395893573761,1.87604749202728
8.65500000000003,2.34351205825806,1.87147533893585
8.66000000000003,2.34743475914001,1.86690318584442
8.66500000000002,2.35559916496277,1.85749566555023
8.67000000000002,2.35984063148499,1.85266041755676
8.67500000000001,2.36408233642578,1.84782516956329
8.68000000000001,2.368323802948,1.84298992156982
8.68500000000006,2.37709140777588,1.83309328556061
8.69000000000005,2.38161730766296,1.82803201675415
8.69500000000005,2.38614320755005,1.82297074794769
8.70000000000005,2.39066910743713,1.81790935993195
8.70500000000004,2.39997220039368,1.80759811401367
8.71000000000004,2.40474939346313,1.80234813690186
8.71500000000003,2.40952658653259,1.79709804058075
8.72000000000003,2.41430354118347,1.79184806346893
8.72500000000002,2.42407727241516,1.78119707107544
8.73000000000002,2.42907404899597,1.77579605579376
8.73500000000001,2.4340705871582,1.77039504051208
8.74000000000001,2.43906712532043,1.7649941444397
8.74500000000006,2.44924879074097,1.7540796995163
8.75000000000006,2.45443415641785,1.74856638908386
8.75500000000005,2.45961928367615,1.74305307865143
8.76000000000005,2.46480441093445,1.7375396490097
8.76500000000004,2.47533321380615,1.72644114494324
8.77000000000004,2.48067688941956,1.72085607051849
8.77500000000003,2.48602056503296,1.71527087688446
8.78000000000003,2.49136424064636,1.70968568325043
8.78500000000003,2.50218057632446,1.69848811626434
8.79000000000002,2.50765299797058,1.692875623703
8.79500000000002,2.5131254196167,1.68726325035095
8.80000000000001,2.5185980796814,1.68165075778961
8.80500000000001,2.52964210510254,1.67044997215271
8.81000000000006,2.53521370887756,1.66486167907715
8.81500000000005,2.54078507423401,1.65927338600159
8.82000000000005,2.54635667800903,1.65368497371674
8.82500000000005,2.55756855010986,1.64259612560272
8.83000000000004,2.56320858001709,1.63709557056427
8.83500000000004,2.5688488483429,1.63159513473511
8.84000000000003,2.5744891166687,1.62609457969666
8.84500000000003,2.58580613136292,1.61526584625244
8.85000000000002,2.5914831161499,1.60993766784668
8.85500000000002,2.59716010093689,1.60460960865021
8.86000000000001,2.60283708572388,1.59928143024445
8.86500000000001,2.61419367790222,1.58891844749451
8.87000000000006,2.61987328529358,1.58388352394104
8.87500000000006,2.62555265426636,1.57884860038757
8.88000000000005,2.63123226165771,1.5738137960434
8.88500000000005,2.6425564289093,1.56422221660614
8.89000000000004,2.64820122718811,1.55966556072235
8.89500000000004,2.65384578704834,1.55510890483856
8.90000000000003,2.65949058532715,1.55055224895477
8.90500000000003,2.67070436477661,1.54221725463867
8.91000000000003,2.67627334594727,1.53843891620636
8.91500000000002,2.68184232711792,1.53466057777405
8.92000000000002,2.68741130828857,1.53088212013245
8.92500000000001,2.69843125343323,1.52460587024689
8.93000000000001,2.70388245582581,1.52210795879364
8.93500000000006,2.7093334197998,1.51961004734039
8.94000000000005,2.7147843837738,1.51711225509644
8.94500000000005,2.72553372383118,1.51415717601776
8.95000000000005,2.73083186149597,1.51370000839233
8.95500000000004,2.73613023757935,1.51324284076691
8.96000000000004,2.74142837524414,1.51278567314148
8.96500000000003,2.75186944007874,1.51447784900665
8.97000000000003,2.75701236724854,1.51662731170654
8.97500000000002,2.76215505599976,1.51877665519714
8.98000000000002,2.76729798316956,1.52092599868774
8.98500000000001,2.77750515937805,1.52735364437103
8.99000000000001,2.78256940841675,1.53163182735443
8.99500000000006,2.78763389587402,1.53591001033783
9.00000000000006,2.79269814491272,1.54018819332123
9.00500000000005,2.80292654037476,1.54997062683105
9.01000000000005,2.8080906867981,1.55547499656677
9.01500000000004,2.81325483322144,1.5609792470932
9.02000000000004,2.81841897964478,1.56648349761963
9.02500000000003,2.82900023460388,1.5781797170639
9.03000000000003,2.83441734313965,1.58437156677246
9.03500000000003,2.83983445167542,1.59056353569031
9.04000000000002,2.84525156021118,1.59675538539886
9.04500000000002,2.85624980926514,1.6096066236496
9.05000000000001,2.86183071136475,1.61626601219177
9.05500000000001,2.86741161346436,1.62292528152466
9.06000000000006,2.87299251556396,1.62958467006683
9.06500000000005,2.88392233848572,1.64325523376465
9.07000000000005,2.88927102088928,1.65026640892029
9.07500000000005,2.89461970329285,1.65727770328522
9.08000000000004,2.89996862411499,1.66428887844086
9.08500000000004,2.9097044467926,1.67853796482086
9.09000000000003,2.91409182548523,1.68577599525452
9.09500000000003,2.91847896575928,1.69301390647888
9.10000000000002,2.9228663444519,1.70025181770325
9.10500000000002,2.92975354194641,1.71483790874481
9.11000000000001,2.93225336074829,1.7221862077713
9.11500000000001,2.93475341796875,1.72953450679779
9.12000000000006,2.93725347518921,1.73688268661499
9.12500000000006,2.94006013870239,1.75164258480072
9.13000000000005,2.94036674499512,1.75905418395996
9.13500000000005,2.94067335128784,1.7664657831192
9.14000000000004,2.94097995758057,1.77387738227844
9.14500000000004,2.93995833396912,1.788738489151
9.15000000000003,2.93862986564636,1.79618787765503
9.15500000000003,2.93730163574219,1.80363726615906
9.16000000000003,2.93597340583801,1.81108677387238
9.16500000000002,2.93230843544006,1.82600438594818
9.17000000000002,2.92997193336487,1.83347249031067
9.17500000000001,2.92763543128967,1.84094071388245
9.18000000000001,2.92529892921448,1.84840881824493
9.18500000000006,2.92001700401306,1.86334884166718
9.19000000000005,2.91707158088684,1.87082076072693
9.19500000000005,2.91412615776062,1.87829267978668
9.20000000000005,2.9111807346344,1.88576459884644
9.20500000000004,2.9049277305603,1.90069913864136
9.21000000000004,2.90162014961243,1.90816187858582
9.21500000000003,2.89831256866455,1.91562449932098
9.22000000000003,2.89500498771667,1.92308712005615
9.22500000000002,2.88819289207458,1.9379905462265
9.23000000000002,2.88468861579895,1.94543135166168
9.23500000000001,2.88118433952332,1.95287203788757
9.24000000000001,2.87768006324768,1.96031284332275
9.24500000000006,2.87059617042542,1.97515869140625
9.25000000000006,2.86701655387878,1.98256385326385
9.25500000000005,2.86343717575073,1.98996901512146
9.26000000000005,2.8598575592041,1.99737405776978
9.26500000000004,2.85271954536438,2.01213216781616
9.27000000000004,2.84916114807129,2.01948499679565
9.27500000000003,2.8456027507782,2.02683806419373
9.28000000000003,2.84204435348511,2.03419089317322
9.28500000000003,2.83502912521362,2.04882311820984
9.29000000000002,2.83157205581665,2.05610227584839
9.29500000000002,2.82811522483826,2.06338143348694
9.30000000000001,2.82465839385986,2.07066035270691
9.30500000000001,2.81791591644287,2.08511471748352
9.31000000000006,2.81463003158569,2.09228992462158
9.31500000000005,2.81134438514709,2.09946513175964
9.32000000000005,2.8080587387085,2.10664033889771
9.32500000000005,2.80171895027161,2.12084221839905
9.33000000000004,2.79866456985474,2.12786865234375
9.33500000000004,2.79561042785645,2.13489532470703
9.34000000000003,2.79255604743958,2.14192199707031
9.34500000000003,2.78672957420349,2.15575623512268
9.35000000000002,2.78395700454712,2.16256403923035
9.35500000000002,2.78118467330933,2.16937160491943
9.36000000000001,2.77841234207153,2.1761794090271
9.36500000000001,2.77318716049194,2.18945908546448
9.37000000000006,2.77073454856873,2.19593119621277
9.37500000000006,2.76828169822693,2.20240306854248
9.38000000000005,2.76582908630371,2.20887517929077
9.38500000000005,2.76126432418823,2.22127890586853
9.39000000000004,2.75915265083313,2.22721076011658
9.39500000000004,2.75704073905945,2.23314261436462
9.40000000000003,2.75492882728577,2.23907423019409
9.40500000000003,2.7510461807251,2.25003051757813
9.41000000000003,2.74927520751953,2.25505495071411
9.41500000000002,2.74750423431396,2.2600793838501
9.42000000000002,2.74573349952698,2.26510381698608
9.42500000000001,2.7425103187561,2.27362656593323
9.43000000000001,2.7410581111908,2.27712488174438
9.43500000000006,2.73960590362549,2.28062343597412
9.44000000000005,2.73815369606018,2.28412175178528
9.44500000000005,2.73553061485291,2.28883051872253
9.45000000000005,2.73435997962952,2.29004096984863
9.45500000000004,2.73318934440613,2.29125142097473
9.46000000000004,2.73201870918274,2.29246187210083
9.46500000000003,2.72992563247681,2.29227423667908
9.47000000000003,2.72900342941284,2.2908763885498
9.47500000000002,2.72808122634888,2.28947854042053
9.48000000000002,2.72715878486633,2.28808069229126
9.48500000000001,2.72555136680603,2.28310489654541
9.49000000000001,2.72486639022827,2.27952694892883
9.49500000000006,2.72418117523193,2.27594900131226
9.50000000000006,2.7234959602356,2.2723708152771
9.50500000000005,2.72237467765808,2.2637300491333
9.51000000000005,2.72193837165833,2.25866723060608
9.51500000000004,2.72150206565857,2.25360441207886
9.52000000000004,2.72106599807739,2.24854159355164
9.52500000000003,2.720463514328,2.23749709129333
9.53000000000003,2.72029709815979,2.23151516914368
9.53500000000003,2.72013092041016,2.2255334854126
9.54000000000002,2.71996474266052,2.21955156326294
9.54500000000002,2.71991658210754,2.20702958106995
9.55000000000001,2.72003483772278,2.20048904418945
9.55500000000001,2.72015309333801,2.19394874572754
9.56000000000006,2.72027134895325,2.18740820884705
9.56500000000005,2.72079157829285,2.17397856712341
9.57000000000005,2.72119355201721,2.16708922386169
9.57500000000005,2.72159552574158,2.16019988059998
9.58000000000004,2.72199749946594,2.15331053733826
9.58500000000004,2.72306656837463,2.1393039226532
9.59000000000003,2.72373342514038,2.13218688964844
9.59500000000003,2.72440028190613,2.12506985664368
9.60000000000002,2.72506737709045,2.11795258522034
9.60500000000002,2.72662997245789,2.10356330871582
9.61000000000001,2.72752594947815,2.09629082679749
9.61500000000001,2.72842168807983,2.08901834487915
9.62000000000006,2.72931742668152,2.08174610137939
9.62500000000006,2.73128581047058,2.06709122657776
9.63000000000005,2.73235845565796,2.05970883369446
9.63500000000005,2.73343086242676,2.05232644081116
9.64000000000004,2.73450350761414,2.04494404792786
9.64500000000004,2.73675870895386,2.0300989151001
9.65000000000003,2.73794150352478,2.02263617515564
9.65500000000003,2.73912405967712,2.0151731967926
9.66000000000003,2.74030685424805,2.00771045684814
9.66500000000002,2.74270081520081,1.99272477626801
9.67000000000002,2.7439124584198,1.98520171642303
9.67500000000001,2.74512386322021,1.97767877578735
9.68000000000001,2.74633550643921,1.97015583515167
9.68500000000006,2.74869060516357,1.95506405830383
9.69000000000005,2.74983429908752,1.94749534130096
9.69500000000005,2.75097799301147,1.9399266242981
9.70000000000005,2.75212168693542,1.93235778808594
9.70500000000004,2.75422692298889,1.91718518733978
9.71000000000004,2.75518846511841,1.90958142280579
9.71500000000003,2.75615000724792,1.9019775390625
9.72000000000003,2.75711154937744,1.89437365531921
9.72500000000002,2.75871515274048,1.87913906574249
9.73000000000002,2.759357213974,1.87150824069977
9.73500000000001,2.75999927520752,1.86387753486633
9.74000000000001,2.76064133644104,1.85624670982361
9.74500000000006,2.76143574714661,1.84096491336823
9.75000000000006,2.76158809661865,1.83331382274628
9.75500000000005,2.7617404460907,1.82566285133362
9.76000000000005,2.76189279556274,1.81801176071167
9.76500000000004,2.76148390769958,1.80269503593445
9.77000000000004,2.76092267036438,1.79502928256989
9.77500000000003,2.76036143302917,1.78736352920532
9.78000000000003,2.75980019569397,1.77969777584076
9.78500000000003,2.75766324996948,1.76435685157776
9.79000000000002,2.75608777999878,1.75668168067932
9.79500000000002,2.7545120716095,1.74900639057159
9.80000000000001,2.75293636322021,1.74133121967316
9.80500000000001,2.74843883514404,1.72597634792328
9.81000000000006,2.74551677703857,1.71829664707184
9.81500000000005,2.74259471893311,1.7106169462204
9.82000000000005,2.73967266082764,1.70293724536896
9.82500000000005,2.73235464096069,1.68757903575897
9.83000000000004,2.72795867919922,1.67990040779114
9.83500000000004,2.72356295585632,1.67222189903259
9.84000000000003,2.71916699409485,1.66454327106476
9.84500000000003,2.70915651321411,1.64919364452362
9.85000000000002,2.70354175567627,1.64152264595032
9.85500000000002,2.69792723655701,1.63385152816772
9.86000000000001,2.69231271743774,1.62618052959442
9.86500000000001,2.68027448654175,1.61085414886475
9.87000000000006,2.67385101318359,1.60319888591766
9.87500000000006,2.66742753982544,1.59554362297058
9.88000000000005,2.66100406646729,1.58788824081421
9.88500000000005,2.6476628780365,1.57260453701019
9.89000000000004,2.64074516296387,1.56497609615326
9.89500000000004,2.63382744789124,1.55734765529633
9.90000000000003,2.62690997123718,1.54971921443939
9.90500000000003,2.61276984214783,1.53450608253479
9.91000000000003,2.6055474281311,1.52692139148712
9.91500000000002,2.59832501411438,1.51933670043945
9.92000000000002,2.59110283851624,1.51175200939178
9.92500000000001,2.57646226882935,1.49665498733521
9.93000000000001,2.56904435157776,1.48914265632629
9.93500000000006,2.56162619590759,1.48163032531738
9.94000000000005,2.55420804023743,1.47411799430847
9.94500000000005,2.53924036026001,1.45922255516052
9.95000000000005,2.53169083595276,1.45183932781219
9.95500000000004,2.52414107322693,1.44445610046387
9.96000000000004,2.51659154891968,1.43707299232483
9.96500000000003,2.50140023231506,1.42257905006409
9.97000000000003,2.4937584400177,1.41546833515167
9.97500000000002,2.48611664772034,1.40835762023926
9.98000000000002,2.47847485542297,1.40124690532684
9.98500000000001,2.4631245136261,1.38790965080261
9.99000000000001,2.45541596412659,1.38168299198151
9.99500000000006,2.44770741462708,1.37545645236969
10.0000000000001,2.43999886512756,1.36922991275787
10.0050000000001,2.42453145980835,1.36386394500732
10.01,2.41677284240723,1.36472475528717
10.015,2.40901398658752,1.36558544635773
10.02,2.4012553691864,1.36644613742828
10.025,2.38569951057434,1.37399590015411
10.03,2.3779022693634,1.38068497180939
10.035,2.37010502815247,1.38737404346466
10.04,2.36230778694153,1.39406311511993
10.045,2.34668302536011,1.40814793109894
10.05,2.33885550498962,1.41554379463196
10.055,2.33102798461914,1.42293953895569
10.0600000000001,2.32320022583008,1.43033528327942
10.0650000000001,2.30752110481262,1.44536030292511
10.0700000000001,2.29966926574707,1.45298957824707
10.075,2.2918176651001,1.46061885356903
10.08,2.28396582603455,1.46824812889099
10.085,2.26824283599854,1.48361957073212
10.09,2.2603714466095,1.49136185646057
10.095,2.25250005722046,1.49910402297974
10.1,2.24462890625,1.50684630870819
10.105,2.22887015342712,1.52239584922791
10.11,2.22098278999329,1.53020322322845
10.115,2.21309542655945,1.538010597229
10.1200000000001,2.20520806312561,1.54581797122955
10.1250000000001,2.1894199848175,1.56147432327271
10.1300000000001,2.18151950836182,1.56932330131531
10.135,2.17361879348755,1.5771723985672
10.14,2.16571807861328,1.5850213766098
10.145,2.14990592002869,1.6007479429245
10.15,2.14199423789978,1.6086254119873
10.155,2.13408255577087,1.6165030002594
10.16,2.12617087364197,1.6243804693222
10.165,2.11033821105957,1.64015603065491
10.17,2.10241723060608,1.64805400371552
10.175,2.09449625015259,1.65595197677612
10.18,2.0865752696991,1.66384994983673
10.1850000000001,2.07072567939758,1.67966115474701
10.1900000000001,2.06279706954956,1.68757426738739
10.1950000000001,2.05486822128296,1.69548749923706
10.2,2.04693961143494,1.70340061187744
10.205,2.03107571601868,1.71923840045929
10.21,2.02314066886902,1.72716295719147
10.215,2.01520562171936,1.73508763313293
10.22,2.0072705745697,1.74301218986511
10.225,1.99139511585236,1.7588700056076
10.23,1.98345482349396,1.76680326461792
10.235,1.97551453113556,1.77473652362823
10.24,1.96757423877716,1.78266978263855
10.2450000000001,1.95168972015381,1.79854261875153
10.2500000000001,1.94374549388885,1.8064820766449
10.2550000000001,1.9358012676239,1.81442165374756
10.26,1.92785704135895,1.82236123085022
10.265,1.91196608543396,1.83824455738068
10.27,1.90401947498322,1.84618818759918
10.275,1.89607274532318,1.85413193702698
10.28,1.88812613487244,1.86207568645477
10.285,1.87223243713379,1.87796473503113
10.29,1.86428546905518,1.88591003417969
10.295,1.85633850097656,1.89385533332825
10.3,1.84839153289795,1.90180063247681
10.305,1.8325012922287,1.91768872737885
10.3100000000001,1.82455790042877,1.92563152313232
10.3150000000001,1.81661462783813,1.9335743188858
10.3200000000001,1.80867123603821,1.94151711463928
10.325,1.79279208183289,1.95739674568176
10.33,1.7848562002182,1.96533358097076
10.335,1.77692031860352,1.97327053546906
10.34,1.76898443698883,1.98120737075806
10.345,1.75312209129333,1.99707400798798
10.35,1.74519550800323,2.00500392913818
10.355,1.73726892471313,2.0129337310791
10.36,1.72934246063232,2.02086353302002
10.365,1.7135009765625,2.03671526908875
10.3700000000001,1.70558607578278,2.04463696479797
10.3750000000001,1.69767117500305,2.05255889892578
10.3800000000001,1.68975627422333,2.06048059463501
10.385,1.67394125461578,2.0763144493103
10.39,1.66604125499725,2.08422684669495
10.395,1.65814113616943,2.09213900566101
10.4,1.6502411365509,2.10005116462708
10.405,1.63446056842804,2.11586451530457
10.41,1.62657999992371,2.12376546859741
10.415,1.61869943141937,2.13166666030884
10.42,1.61081886291504,2.13956761360168
10.425,1.59508419036865,2.15535640716553
10.43,1.5872300863266,2.16324400901794
10.4350000000001,1.57937598228455,2.17113184928894
10.4400000000001,1.57152187824249,2.17901945114136
10.4450000000001,1.55585086345673,2.19477868080139
10.45,1.5480340719223,2.20265030860901
10.455,1.54021728038788,2.21052193641663
10.46,1.53240036964417,2.21839356422424
10.465,1.51682257652283,2.23411726951599
10.47,1.50906157493591,2.24196934700012
10.475,1.50130045413971,2.24982142448425
10.48,1.4935394525528,2.25767350196838
10.485,1.47810769081116,2.27335381507874
10.49,1.47043704986572,2.28118181228638
10.4950000000001,1.462766289711,2.28900980949402
10.5000000000001,1.45509564876556,2.29683780670166
10.5050000000001,1.4399197101593,2.31246376037598
10.51,1.43241465091705,2.32026171684265
10.515,1.42490947246552,2.32805967330933
10.52,1.41740429401398,2.335857629776
10.525,1.40277147293091,2.35141539573669
10.53,1.39564371109009,2.35917496681213
10.535,1.38851594924927,2.36693477630615
10.54,1.38138818740845,2.37469458580017
10.545,1.36862051486969,2.39016437530518
10.55,1.36298060417175,2.39787459373474
10.555,1.35734069347382,2.40558481216431
10.5600000000001,1.35170066356659,2.41329503059387
10.5650000000001,1.34874081611633,2.42864990234375
10.5700000000001,1.35142076015472,2.43629431724548
10.575,1.35410070419312,2.4439389705658
10.58,1.35678064823151,2.45158362388611
10.585,1.36594784259796,2.46678304672241
10.59,1.37243509292603,2.47433805465698
10.595,1.37892234325409,2.48189306259155
10.6,1.38540959358215,2.48944807052612
10.605,1.39899611473083,2.5044310092926
10.61,1.40609526634216,2.51185894012451
10.615,1.41319453716278,2.51928687095642
10.6200000000001,1.4202938079834,2.52671480178833
10.6250000000001,1.43472790718079,2.54138374328613
10.6300000000001,1.44206273555756,2.54862451553345
10.635,1.44939756393433,2.55586528778076
10.64,1.45673251152039,2.56310606002808
10.645,1.47152209281921,2.57729935646057
10.65,1.47897684574127,2.58425164222717
10.655,1.48643171787262,2.59120416641235
10.66,1.49388647079468,2.59815645217896
10.665,1.50886476039886,2.61159873008728
10.67,1.51638829708099,2.61808848381042
10.675,1.52391183376312,2.62457823753357
10.68,1.53143537044525,2.63106799125671
10.6850000000001,1.54652345180511,2.64329600334167
10.6900000000001,1.55408799648285,2.64903450012207
10.6950000000001,1.56165242195129,2.65477299690247
10.7,1.56921696662903,2.66051125526428
10.705,1.58436977863312,2.67085313796997
10.71,1.59195804595947,2.67545652389526
10.715,1.59954631328583,2.68005967140198
10.72,1.60713458061218,2.68466305732727
10.725,1.62232303619385,2.69247341156006
10.73,1.62992322444916,2.69568061828613
10.735,1.63752341270447,2.69888758659363
10.74,1.64512360095978,2.70209455490112
10.7450000000001,1.66032707691193,2.70720410346985
10.7500000000001,1.66793036460876,2.70910668373108
10.7550000000001,1.67553353309631,2.71100902557373
10.76,1.68313682079315,2.71291160583496
10.765,1.6983391046524,2.71572065353394
10.77,1.70593822002411,2.71662712097168
10.775,1.71353721618652,2.71753358840942
10.78,1.72113621234894,2.71844005584717
10.785,1.736323595047,2.7195508480072
10.79,1.74391198158264,2.71975493431091
10.795,1.751500248909,2.7199592590332
10.8,1.75908863544464,2.72016334533691
10.805,1.77424800395966,2.72009110450745
10.8100000000001,1.78181898593903,2.71981453895569
10.8150000000001,1.78939008712769,2.71953797340393
10.8200000000001,1.79696118831635,2.71926140785217
10.825,1.81207895278931,2.71839737892151
10.83,1.8196257352829,2.71781015396118
10.835,1.82717251777649,2.71722269058228
10.84,1.83471918106079,2.71663522720337
10.845,1.84978020191193,2.7152886390686
10.85,1.85729444026947,2.71452951431274
10.855,1.86480867862701,2.71377038955688
10.86,1.87232291698456,2.7130115032196
10.865,1.88730883598328,2.71144032478333
10.8700000000001,1.89478051662445,2.71062850952148
10.8750000000001,1.90225219726563,2.70981645584106
10.8800000000001,1.9097238779068,2.70900464057922
10.885,1.9246119260788,2.70743131637573
10.89,1.93202829360962,2.70666980743408
10.895,1.93944454193115,2.70590853691101
10.9,1.94686090946198,2.70514702796936
10.905,1.96162128448486,2.70376443862915
10.91,1.96896529197693,2.70314335823059
10.915,1.97630929946899,2.70252227783203
10.92,1.98365330696106,2.70190095901489
10.925,1.99824619293213,2.70087575912476
10.93,2.00549483299255,2.70047187805176
10.9350000000001,2.01274371147156,2.70006775856018
10.9400000000001,2.01999235153198,2.6996636390686
10.9450000000001,2.03436231613159,2.69913625717163
10.95,2.04148364067078,2.69901275634766
10.955,2.04860472679138,2.69888925552368
10.96,2.05572581291199,2.69876575469971
10.965,2.06979441642761,2.69884848594666
10.97,2.07674169540405,2.69905471801758
10.975,2.08368897438049,2.6992609500885
10.98,2.09063625335693,2.69946718215942
10.985,2.10428905487061,2.70024251937866
10.99,2.11099457740784,2.70081186294556
10.9950000000001,2.11770033836365,2.70138120651245
11.0000000000001,2.12440586090088,2.70195055007935
11.0050000000001,2.13747572898865,2.7034695148468
11.01,2.14384031295776,2.70441937446594
11.015,2.1502046585083,2.7053689956665
11.02,2.15656900405884,2.70631885528564
11.025,2.16881346702576,2.70860123634338
11.03,2.17469358444214,2.70993399620056
11.035,2.18057346343994,2.71126651763916
11.04,2.18645358085632,2.71259927749634
11.045,2.19753503799438,2.71563911437988
11.05,2.20273661613464,2.71734619140625
11.055,2.2079381942749,2.71905326843262
11.0600000000001,2.21313977241516,2.72076034545898
11.0650000000001,2.22262859344482,2.72453570365906
11.0700000000001,2.22691607475281,2.72660374641418
11.075,2.23120331764221,2.72867202758789
11.08,2.2354907989502,2.7307403087616
11.085,2.24290871620178,2.73522615432739
11.09,2.24603939056396,2.73764395713806
11.095,2.24917006492615,2.74006175994873
11.1,2.25230073928833,2.74247932434082
11.105,2.25720119476318,2.74765777587891
11.11,2.25897097587585,2.75041818618774
11.115,2.26074075698853,2.75317883491516
11.1200000000001,2.26251077651978,2.755939245224
11.1250000000001,2.26455879211426,2.76180005073547
11.1300000000001,2.26483726501465,2.76490044593811
11.135,2.26511549949646,2.76800060272217
11.14,2.26539397239685,2.77110075950623
11.145,2.2644362449646,2.77763676643372
11.15,2.26320052146912,2.78107261657715
11.155,2.26196455955505,2.78450846672058
11.16,2.26072883605957,2.78794431686401
11.165,2.25686073303223,2.79514193534851
11.17,2.25422859191895,2.79890394210815
11.175,2.25159645080566,2.80266571044922
11.18,2.24896430969238,2.80642771720886
11.1850000000001,2.24254107475281,2.81426024436951
11.1900000000001,2.23874998092651,2.81833076477051
11.1950000000001,2.23495888710022,2.82240128517151
11.2,2.23116779327393,2.82647180557251
11.205,2.22270321846008,2.83489561080933
11.21,2.21802949905396,2.83924865722656
11.215,2.21335601806641,2.84360146522522
11.22,2.20868253707886,2.84795451164246
11.225,2.19869947433472,2.85690903663635
11.23,2.19338989257813,2.86151027679443
11.235,2.18808031082153,2.86611151695251
11.24,2.18277072906494,2.87071299552917
11.2450000000001,2.17170643806458,2.88012266159058
11.2500000000001,2.1659517288208,2.88493132591248
11.2550000000001,2.16019701957703,2.88973999023438
11.26,2.15444231033325,2.8945484161377
11.265,2.14262771606445,2.90432620048523
11.27,2.13656759262085,2.90929532051086
11.275,2.13050770759583,2.9142644405365
11.28,2.1244478225708,2.91923356056213
11.285,2.11212587356567,2.92927980422974
11.29,2.10586357116699,2.93435716629028
11.295,2.09960150718689,2.93943452835083
11.3,2.09333920478821,2.94451189041138
11.305,2.08069205284119,2.95471549034119
11.3100000000001,2.07430672645569,2.95984172821045
11.3150000000001,2.06792163848877,2.96496820449829
11.3200000000001,2.06153655052185,2.97009444236755
11.325,2.0487105846405,2.98032665252686
11.33,2.04226970672607,2.98543262481689
11.335,2.03582882881165,2.99053859710693
11.34,2.0293881893158,2.99564456939697
11.345,2.01651668548584,3.00574970245361
11.35,2.01008582115173,3.01074862480164
11.355,2.00365519523621,3.01574778556824
11.36,1.99722445011139,3.02074694633484
11.365,1.98444962501526,3.03052306175232
11.3700000000001,1.97810542583466,3.0353000164032
11.3750000000001,1.97176134586334,3.04007697105408
11.3800000000001,1.96541726589203,3.04485392570496
11.385,1.95292186737061,3.05402112007141
11.39,1.94677078723907,3.05841135978699
11.395,1.94061958789825,3.06280159950256
11.4,1.93446838855743,3.06719183921814
11.405,1.92253184318542,3.07533979415894
11.41,1.91674649715424,3.07909750938416
11.415,1.91096115112305,3.08285522460938
11.42,1.90517580509186,3.08661293983459
11.425,1.89428782463074,3.09313535690308
11.43,1.88918507099152,3.09590029716492
11.4350000000001,1.88408243656158,3.09866499900818
11.4400000000001,1.87897968292236,3.10142993927002
11.4450000000001,1.87005960941315,3.10554647445679
11.45,1.86624217033386,3.10689830780029
11.455,1.86242473125458,3.1082501411438
11.46,1.85860729217529,3.1096019744873
11.465,1.85312020778656,3.11080288887024
11.47,1.85145044326782,3.11065173149109
11.475,1.84978067874908,3.11050081253052
11.48,1.84811091423035,3.11034989356995
11.485,1.84696173667908,3.10933184623718
11.49,1.84748232364655,3.10846495628357
11.4950000000001,1.84800291061401,3.10759782791138
11.5000000000001,1.84852349758148,3.10673093795776
11.5050000000001,1.8507285118103,3.10545229911804
11.51,1.85241305828094,3.10504078865051
11.515,1.85409760475159,3.10462927818298
11.52,1.85578215122223,3.10421776771545
11.525,1.86046540737152,3.10342907905579
11.53,1.86346411705017,3.10305190086365
11.535,1.86646282672882,3.10267496109009
11.54,1.86946153640747,3.10229778289795
11.545,1.87712717056274,3.09994435310364
11.55,1.88179409503937,3.09796786308289
11.555,1.88646101951599,3.09599137306213
11.5600000000001,1.89112794399261,3.09401488304138
11.5650000000001,1.90147280693054,3.08847999572754
11.5700000000001,1.90715086460114,3.08492159843445
11.575,1.91282892227173,3.08136320114136
11.58,1.91850709915161,3.07780456542969
11.585,1.93033933639526,3.0698082447052
11.59,1.93649363517761,3.06537008285522
11.595,1.94264793395996,3.06093192100525
11.6,1.94880223274231,3.05649399757385
11.605,1.96133434772491,3.04716205596924
11.61,1.96771228313446,3.04226803779602
11.615,1.97409021854401,3.03737425804138
11.6200000000001,1.98046815395355,3.03248023986816
11.6250000000001,1.99331593513489,3.02246022224426
11.6300000000001,1.99978590011597,3.01733422279358
11.635,2.00625586509705,3.0122082233429
11.64,2.01272583007813,3.00708222389221
11.645,2.02567291259766,2.99672985076904
11.65,2.03215026855469,2.99150323867798
11.655,2.03862738609314,2.98627662658691
11.66,2.04510474205017,2.98105025291443
11.665,2.05799770355225,2.97058439254761
11.67,2.06441354751587,2.96534538269043
11.675,2.07082962989807,2.96010637283325
11.68,2.07724547386169,2.9548671245575
11.6850000000001,2.08994722366333,2.94444251060486
11.6900000000001,2.09623289108276,2.93925666809082
11.6950000000001,2.10251879692078,2.93407106399536
11.7,2.10880470275879,2.92888522148132
11.705,2.12116575241089,2.91862106323242
11.71,2.12724089622498,2.91354274749756
11.715,2.13331604003906,2.90846419334412
11.72,2.13939118385315,2.90338563919067
11.725,2.15122628211975,2.89338231086731
11.73,2.15698599815369,2.88845729827881
11.735,2.1627459526062,2.88353228569031
11.74,2.16850590705872,2.87860727310181
11.7450000000001,2.17956805229187,2.86895132064819
11.7500000000001,2.18487024307251,2.86422038078308
11.7550000000001,2.19017267227173,2.85948967933655
11.76,2.19547486305237,2.85475873947144
11.765,2.20542883872986,2.84552597999573
11.77,2.21008062362671,2.84102439880371
11.775,2.21473217010498,2.83652257919312
11.78,2.21938395500183,2.83202075958252
11.785,2.22778987884521,2.82327556610107
11.79,2.23154425621033,2.81903195381165
11.795,2.23529863357544,2.81478834152222
11.8,2.23905301094055,2.81054496765137
11.805,2.24539041519165,2.80233883857727
11.8100000000001,2.24797344207764,2.79837608337402
11.8150000000001,2.25055646896362,2.79441356658936
11.8200000000001,2.25313949584961,2.79045104980469
11.825,2.25690007209778,2.78282284736633
11.83,2.25807785987854,2.77915716171265
11.835,2.2592556476593,2.77549147605896
11.84,2.26043343544006,2.77182602882385
11.845,2.26126456260681,2.76480197906494
11.85,2.2609179019928,2.7614438533783
11.855,2.26057124137878,2.75808548927307
11.86,2.26022458076477,2.75472736358643
11.865,2.25802540779114,2.74832510948181
11.8700000000001,2.25617289543152,2.74528121948242
11.8750000000001,2.2543203830719,2.74223732948303
11.8800000000001,2.25246787071228,2.73919343948364
11.885,2.24739003181458,2.73342752456665
11.89,2.24416446685791,2.73070526123047
11.895,2.24093890190125,2.72798323631287
11.9,2.23771333694458,2.72526097297668
11.905,2.23010396957397,2.72015023231506
11.91,2.22572040557861,2.71776151657104
11.915,2.22133684158325,2.71537280082703
11.92,2.21695303916931,2.71298432350159
11.925,2.20728230476379,2.70855736732483
11.93,2.20199537277222,2.70651888847351
11.9350000000001,2.19670820236206,2.70448064804077
11.9400000000001,2.19142127037048,2.70244240760803
11.9450000000001,2.18018531799316,2.69873404502869
11.95,2.174236536026,2.69706416130066
11.955,2.16828751564026,2.69539427757263
11.96,2.1623387336731,2.6937243938446
11.965,2.14997315406799,2.69076561927795
11.97,2.14355659484863,2.68947696685791
11.975,2.13714003562927,2.68818807601929
11.98,2.13072323799133,2.68689942359924
11.985,2.11756229400635,2.68470430374146
11.99,2.11081790924072,2.68379807472229
11.9950000000001,2.10407328605652,2.68289184570313
12.0000000000001,2.09732890129089,2.68198561668396
12.0050000000001,2.08360815048218,2.68054103851318
12.01,2.07663202285767,2.68000292778015
12.015,2.06965589523315,2.67946481704712
12.02,2.06267952919006,2.67892670631409
12.025,2.04856014251709,2.67818760871887
12.03,2.04141712188721,2.67798638343811
12.035,2.03427386283875,2.67778539657593
12.04,2.02713084220886,2.67758440971375
12.045,2.01272201538086,2.67747187614441
12.05,2.00545620918274,2.67756032943726
12.055,1.99819052219391,2.6776487827301
12.0600000000001,1.99092483520508,2.67773747444153
12.0650000000001,1.97630155086517,2.67814135551453
12.0700000000001,1.96894407272339,2.67845678329468
12.075,1.96158647537231,2.67877221107483
12.08,1.95422899723053,2.67908763885498
12.085,1.93944406509399,2.67986869812012
12.09,1.93201673030853,2.6803343296051
12.095,1.92458927631378,2.68080019950867
12.1,1.91716194152832,2.68126583099365
12.105,1.9022536277771,2.68225741386414
12.11,1.89477264881134,2.68278360366821
12.115,1.88729166984558,2.68330955505371
12.1200000000001,1.87981069087982,2.68383550643921
12.1250000000001,1.86480736732483,2.68484401702881
12.1300000000001,1.8572850227356,2.68532681465149
12.135,1.84976267814636,2.68580937385559
12.14,1.84224033355713,2.68629193305969
12.145,1.82716393470764,2.68709444999695
12.15,1.81960988044739,2.6874144077301
12.155,1.81205582618713,2.68773412704468
12.16,1.80450177192688,2.68805408477783
12.165,1.78936982154846,2.68839120864868
12.17,1.78179180622101,2.6884081363678
12.175,1.77421391010284,2.68842530250549
12.18,1.76663601398468,2.68844246864319
12.1850000000001,1.75146317481995,2.68800187110901
12.1900000000001,1.74386823177338,2.68754434585571
12.1950000000001,1.73627328872681,2.68708682060242
12.2,1.72867834568024,2.68662929534912
12.205,1.71347761154175,2.68501472473145
12.21,1.70587193965912,2.68385791778564
12.215,1.6982661485672,2.68270111083984
12.22,1.69066047668457,2.68154430389404
12.225,1.67544448375702,2.67823934555054
12.23,1.6678341627121,2.67609095573425
12.235,1.66022396087646,2.67394280433655
12.24,1.65261375904083,2.67179465293884
12.2450000000001,1.63739562034607,2.66622018814087
12.2500000000001,1.62978780269623,2.6627938747406
12.2550000000001,1.62217998504639,2.65936756134033
12.26,1.61457216739655,2.65594148635864
12.265,1.59936726093292,2.64775490760803
12.27,1.59177017211914,2.64299440383911
12.275,1.58417308330536,2.63823413848877
12.28,1.57657611370087,2.63347387313843
12.285,1.56140375137329,2.62288546562195
12.29,1.55382835865021,2.61705756187439
12.295,1.54625308513641,2.61122941970825
12.3,1.53867781162262,2.60540151596069
12.305,1.52356469631195,2.59303784370422
12.3100000000001,1.51602685451508,2.58650231361389
12.3150000000001,1.5084890127182,2.57996678352356
12.3200000000001,1.50095117092133,2.57343125343323
12.325,1.48593759536743,2.55992007255554
12.33,1.47846186161041,2.55294442176819
12.335,1.47098612785339,2.54596900939941
12.34,1.46351039409637,2.53899335861206
12.345,1.44866526126862,2.52476525306702
12.35,1.44129586219788,2.51751255989075
12.355,1.43392646312714,2.51025986671448
12.36,1.4265570640564,2.50300717353821
12.365,1.41201901435852,2.48832058906555
12.3700000000001,1.40485048294067,2.48088645935059
12.3750000000001,1.39768183231354,2.47345232963562
12.3800000000001,1.39051330089569,2.46601843833923
12.385,1.3766530752182,2.45102643966675
12.39,1.36996138095856,2.44346857070923
12.395,1.36326968669891,2.43591046333313
12.4,1.35657811164856,2.42835259437561
12.405,1.34548735618591,2.41314888000488
12.41,1.34108829498291,2.40550303459167
12.415,1.33668923377991,2.39785718917847
12.42,1.33229029178619,2.39021134376526
12.425,1.33244597911835,2.37485504150391
12.43,1.33700060844421,2.36714434623718
12.4350000000001,1.34155535697937,2.35943388938904
12.4400000000001,1.34611010551453,2.35172343254089
12.4450000000001,1.35763835906982,2.33625340461731
12.45,1.36461198329926,2.32849383354187
12.455,1.3715854883194,2.32073450088501
12.46,1.37855911254883,2.31297492980957
12.465,1.39298152923584,2.29741787910461
12.47,1.40043032169342,2.28962063789368
12.475,1.407879114151,2.28182315826416
12.48,1.41532790660858,2.27402567863464
12.485,1.43041884899139,2.25840091705322
12.49,1.43806099891663,2.25057363510132
12.4950000000001,1.44570302963257,2.24274635314941
12.5000000000001,1.4533451795578,2.23491883277893
12.5050000000001,1.46873104572296,2.21924042701721
12.51,1.47647488117218,2.21138906478882
12.515,1.4842187166214,2.203537940979
12.52,1.49196255207062,2.19568681716919
12.525,1.50751137733459,2.1799647808075
12.53,1.51531648635864,2.17209434509277
12.535,1.52312171459198,2.16422367095947
12.54,1.53092682361603,2.15635299682617
12.545,1.54657733440399,2.14059591293335
12.55,1.5544228553772,2.13270950317383
12.555,1.56226825714111,2.12482309341431
12.5600000000001,1.57011377811432,2.11693668365479
12.5650000000001,1.58583283424377,2.10115051269531
12.5700000000001,1.59370648860931,2.09325075149536
12.575,1.60158002376556,2.08535122871399
12.58,1.6094536781311,2.07745170593262
12.585,1.6252213716507,2.06164145469666
12.59,1.63311553001404,2.05373096466064
12.595,1.64100956916809,2.04582047462463
12.6,1.64890372753143,2.03790998458862
12.605,1.66470718383789,2.0220799446106
12.61,1.6726166009903,2.01416039466858
12.615,1.6805260181427,2.00624060630798
12.6200000000001,1.6884354352951,1.99832105636597
12.6250000000001,1.70426595211029,1.98247444629669
12.6300000000001,1.71218705177307,1.97454738616943
12.635,1.72010803222656,1.96662032604218
12.64,1.72802913188934,1.95869326591492
12.645,1.74388015270233,1.94283318519592
12.65,1.75181007385254,1.9349000453949
12.655,1.75973999500275,1.92696702480316
12.66,1.76766991615295,1.91903400421143
12.665,1.783536195755,1.90316331386566
12.67,1.79147255420685,1.89522564411163
12.675,1.79940903186798,1.88728809356689
12.68,1.80734539031982,1.87935054302216
12.6850000000001,1.82322251796722,1.86347246170044
12.6900000000001,1.83116316795349,1.85553216934204
12.6950000000001,1.83910381793976,1.84759175777435
12.7,1.84704446792603,1.83965134620667
12.705,1.86292743682861,1.82377028465271
12.71,1.87086975574493,1.81582963466644
12.715,1.87881195545197,1.80788898468018
12.72,1.88675427436829,1.79994833469391
12.725,1.90263605117798,1.7840713262558
12.73,1.91057562828064,1.77613496780396
12.735,1.9185152053833,1.7681987285614
12.74,1.92645478248596,1.76026237010956
12.7450000000001,1.94232761859894,1.74439859390259
12.7500000000001,1.95026087760925,1.73647117614746
12.7550000000001,1.95819413661957,1.72854375839233
12.76,1.96612739562988,1.72061634063721
12.765,1.98198640346527,1.70477283000946
12.77,1.98991227149963,1.69685673713684
12.775,1.99783802032471,1.68894064426422
12.78,2.00576376914978,1.6810245513916
12.785,2.02160692214966,1.66520667076111
12.79,2.02952408790588,1.65730488300323
12.795,2.03744125366211,1.64940309524536
12.8,2.04535841941833,1.64150130748749
12.805,2.06118249893188,1.6257164478302
12.8100000000001,2.06908965110779,1.61783337593079
12.8150000000001,2.07699656486511,1.60995042324066
12.8200000000001,2.08490371704102,1.60206735134125
12.825,2.10070586204529,1.5863264799118
12.83,2.10860085487366,1.57846868038177
12.835,2.11649584770203,1.57061088085175
12.84,2.1243908405304,1.56275296211243
12.845,2.14016675949097,1.54707276821136
12.85,2.14804744720459,1.53925025463104
12.855,2.15592837333679,1.53142786026001
12.86,2.16380906105042,1.52360534667969
12.865,2.17955327033997,1.50801277160645
12.8700000000001,2.18741703033447,1.50024271011353
12.8750000000001,2.1952805519104,1.49247264862061
12.8800000000001,2.20314407348633,1.4847024679184
12.885,2.2188503742218,1.46924602985382
12.89,2.22669291496277,1.46155953407288
12.895,2.23453545570374,1.45387315750122
12.9,2.2423779964447,1.44618666172028
12.905,2.25803732872009,1.4309641122818
12.91,2.26585412025452,1.42342782020569
12.915,2.27367091178894,1.41589152812958
12.92,2.28148746490479,1.40835535526276
12.925,2.29708862304688,1.39361238479614
12.93,2.30487275123596,1.38640582561493
12.9350000000001,2.31265711784363,1.37919914722443
12.9400000000001,2.32044124603271,1.37199246883392
12.9450000000001,2.33596849441528,1.3587394952774
12.95,2.34371137619019,1.35269320011139
12.955,2.35145449638367,1.34664690494537
12.96,2.35919737815857,1.34060060977936
12.965,2.37462949752808,1.3360481262207
12.97,2.38231873512268,1.33754205703735
12.975,2.39000797271729,1.33903586864471
12.98,2.39769721031189,1.34052979946136
12.985,2.41300415992737,1.34837627410889
12.99,2.42062187194824,1.35472881793976
12.9950000000001,2.42823934555054,1.36108148097992
13.0000000000001,2.43585705757141,1.36743402481079
13.0050000000001,2.45099377632141,1.38085293769836
13.01,2.45851278305054,1.38791930675507
13.015,2.46603202819824,1.39498555660248
13.02,2.47355103492737,1.40205180644989
13.025,2.48844861984253,1.41644310951233
13.03,2.49582719802856,1.42376804351807
13.035,2.5032057762146,1.43109309673309
13.04,2.51058411598206,1.43841814994812
13.045,2.52513241767883,1.45319724082947
13.05,2.53230237960815,1.46065151691437
13.055,2.5394721031189,1.46810567378998
13.0600000000001,2.54664182662964,1.47555994987488
13.0650000000001,2.56065821647644,1.49054205417633
13.0700000000001,2.56750464439392,1.49806988239288
13.075,2.5743510723114,1.50559782981873
13.08,2.58119750022888,1.51312577724457
13.085,2.59437274932861,1.52822613716125
13.09,2.60070133209229,1.53579843044281
13.095,2.60702991485596,1.54337084293365
13.1,2.61335873603821,1.5509432554245
13.105,2.62519097328186,1.56611454486847
13.11,2.63069438934326,1.57371342182159
13.115,2.63619804382324,1.58131241798401
13.1200000000001,2.64170169830322,1.58891141414642
13.1250000000001,2.65152359008789,1.604123711586
13.1300000000001,2.65584182739258,1.61173701286316
13.135,2.66016006469727,1.61935043334961
13.14,2.66447830200195,1.62696373462677
13.145,2.67175936698914,1.64219582080841
13.15,2.67472195625305,1.6498144865036
13.155,2.67768478393555,1.65743327140808
13.16,2.68064737319946,1.66505193710327
13.165,2.68538165092468,1.68028748035431
13.17,2.68715310096741,1.68790435791016
13.175,2.68892478942871,1.69552111625671
13.18,2.69069623947144,1.70313787460327
13.1850000000001,2.69335794448853,1.7183632850647
13.1900000000001,2.69424796104431,1.72597181797028
13.1950000000001,2.6951379776001,1.73358035087585
13.2,2.69602799415588,1.74118888378143
13.205,2.69719672203064,1.75639152526855
13.21,2.69747543334961,1.76398575305939
13.215,2.69775438308716,1.77157998085022
13.22,2.69803309440613,1.77917408943176
13.225,2.69818258285522,1.79434168338776
13.23,2.69805335998535,1.80191504955292
13.235,2.6979238986969,1.80948853492737
13.24,2.69779467582703,1.81706190109253
13.2450000000001,2.69728636741638,1.83218061923981
13.2500000000001,2.69690728187561,1.83972597122192
13.2550000000001,2.69652819633484,1.84727132320404
13.26,2.69614911079407,1.85481679439545
13.265,2.69527220726013,1.8698707818985
13.27,2.69477462768555,1.87737941741943
13.275,2.69427704811096,1.88488805294037
13.28,2.6937792301178,1.8923966884613
13.285,2.69277787208557,1.90736627578735
13.29,2.69227433204651,1.91482722759247
13.295,2.69177079200745,1.92228829860687
13.3,2.6912670135498,1.92974925041199
13.305,2.69035172462463,1.94460928440094
13.3100000000001,2.68993973731995,1.95200836658478
13.3150000000001,2.68952798843384,1.95940744876862
13.3200000000001,2.68911623954773,1.96680665016174
13.325,2.68846869468689,1.98152375221252
13.33,2.68823289871216,1.98884177207947
13.335,2.68799710273743,1.9961599111557
13.34,2.68776154518127,2.00347805023193
13.345,2.6875364780426,2.01800656318665
13.35,2.68754744529724,2.02521705627441
13.355,2.68755841255188,2.03242754936218
13.36,2.68756914138794,2.03963780403137
13.365,2.6878936290741,2.05391335487366
13.3700000000001,2.68820714950562,2.06097841262817
13.3750000000001,2.68852066993713,2.06804347038269
13.3800000000001,2.68883419036865,2.07510828971863
13.385,2.68980431556702,2.08903765678406
13.39,2.69046092033386,2.09590172767639
13.395,2.69111752510071,2.10276579856873
13.4,2.69177389144897,2.10963010787964
13.405,2.69345355033875,2.12307548522949
13.41,2.69447684288025,2.12965679168701
13.415,2.69549989700317,2.13623809814453
13.42,2.69652318954468,2.14281916618347
13.425,2.69894337654114,2.15557742118835
13.43,2.70034050941467,2.16175436973572
13.4350000000001,2.70173764228821,2.1679310798645
13.4400000000001,2.70313477516174,2.17410802841187
13.4450000000001,2.70629668235779,2.18588352203369
13.45,2.7080614566803,2.19148230552673
13.455,2.70982646942139,2.19708108901978
13.46,2.7115912437439,2.20267987251282
13.465,2.71547412872314,2.21307015419006
13.47,2.7175920009613,2.21786189079285
13.475,2.71971011161804,2.22265338897705
13.48,2.7218279838562,2.22744512557983
13.485,2.72640156745911,2.23596048355103
13.49,2.72885704040527,2.23968434333801
13.4950000000001,2.73131275177002,2.243408203125
13.5000000000001,2.73376822471619,2.24713182449341
13.5050000000001,2.73900532722473,2.2532696723938
13.51,2.74178671836853,2.25568342208862
13.515,2.74456834793091,2.25809741020203
13.52,2.74734997749329,2.26051139831543
13.525,2.75323295593262,2.26385688781738
13.53,2.75633430480957,2.26478886604309
13.535,2.75943565368652,2.26572060585022
13.54,2.76253724098206,2.26665234565735
13.545,2.76905584335327,2.26696705818176
13.55,2.77247333526611,2.26635003089905
13.555,2.77589058876038,2.26573300361633
13.5600000000001,2.77930784225464,2.26511597633362
13.5650000000001,2.78645181655884,2.26240277290344
13.5700000000001,2.7901782989502,2.26030683517456
13.575,2.79390501976013,2.2582106590271
13.58,2.79763150215149,2.25611448287964
13.585,2.80538105964661,2.25064873695374
13.59,2.80940389633179,2.24727892875671
13.595,2.81342697143555,2.24390935897827
13.6,2.81745004653931,2.24053955078125
13.605,2.82577204704285,2.23280239105225
13.61,2.83007097244263,2.22843480110168
13.615,2.83436989784241,2.2240674495697
13.6200000000001,2.83866882324219,2.21969985961914
13.6250000000001,2.84751439094543,2.21023368835449
13.6300000000001,2.85206079483032,2.20513486862183
13.635,2.85660719871521,2.20003628730774
13.64,2.86115384101868,2.19493746757507
13.645,2.87045836448669,2.18422365188599
13.65,2.87521648406982,2.17860841751099
13.655,2.87997460365295,2.17299318313599
13.66,2.88473272323608,2.16737794876099
13.665,2.89441823959351,2.15579080581665
13.67,2.8993456363678,2.14981889724731
13.675,2.90427327156067,2.14384698867798
13.68,2.90920066833496,2.13787484169006
13.6850000000001,2.91917634010315,2.12568998336792
13.6900000000001,2.92422485351563,2.11947727203369
13.6950000000001,2.92927312850952,2.11326432228088
13.7,2.93432140350342,2.10705161094666
13.705,2.94448375701904,2.0944721698761
13.71,2.94959759712219,2.08810544013977
13.715,2.95471167564392,2.08173871040344
13.72,2.95982575416565,2.07537221908569
13.725,2.97005462646484,2.06255507469177
13.73,2.97516965866089,2.05610466003418
13.735,2.98028469085693,2.04965424537659
13.74,2.98539972305298,2.04320383071899
13.7450000000001,2.99555110931396,2.03028321266174
13.7500000000001,3.00058770179749,2.02381277084351
13.7550000000001,3.00562405586243,2.01734256744385
13.76,3.01066064834595,2.01087236404419
13.765,3.02055072784424,1.99798047542572
13.77,3.02540445327759,1.9915589094162
13.775,3.03025817871094,1.98513734340668
13.78,3.03511190414429,1.97871577739716
13.785,3.04448962211609,1.96600925922394
13.79,3.04901361465454,1.95972430706024
13.795,3.05353784561157,1.95343935489655
13.8,3.05806183815002,1.94715440273285
13.805,3.06656241416931,1.93485462665558
13.8100000000001,3.07053875923157,1.928839802742
13.8150000000001,3.07451510429382,1.92282509803772
13.8200000000001,3.07849144935608,1.91681027412415
13.825,3.08556699752808,1.90528357028961
13.83,3.0886664390564,1.89977169036865
13.835,3.09176564216614,1.8942596912384
13.84,3.09486508369446,1.88874781131744
13.845,3.09974575042725,1.8786678314209
13.85,3.10152745246887,1.8740998506546
13.855,3.10330891609192,1.86953186988831
13.86,3.10509037971497,1.86496376991272
13.865,3.10703754425049,1.85753381252289
13.8700000000001,3.10720324516296,1.85467183589935
13.8750000000001,3.10736870765686,1.85180974006653
13.8800000000001,3.10753440856934,1.84894776344299
13.885,3.10670232772827,1.84548032283783
13.89,3.10570454597473,1.84487473964691
13.895,3.10470700263977,1.84426927566528
13.9,3.10370945930481,1.84366369247437
13.905,3.10181665420532,1.84388875961304
13.91,3.10092163085938,1.84471929073334
13.915,3.10002660751343,1.84554982185364
13.92,3.09913158416748,1.84638047218323
13.925,3.09831857681274,1.84870779514313
13.93,3.09840059280396,1.85020470619202
13.9350000000001,3.09848284721375,1.85170149803162
13.9400000000001,3.09856486320496,1.85319840908051
13.9450000000001,3.09864616394043,1.85759902000427
13.95,3.09864544868469,1.86050283908844
13.955,3.09864473342896,1.8634067773819
13.96,3.09864401817322,1.86631059646606
13.965,3.096843957901,1.87388455867767
13.97,3.09504437446594,1.87855470180511
13.975,3.09324479103088,1.88322496414185
13.98,3.09144520759583,1.88789510726929
13.985,3.08614110946655,1.89826786518097
13.99,3.08263635635376,1.90397036075592
13.9950000000001,3.07913160324097,1.90967285633087
14.0000000000001,3.07562708854675,1.91537535190582
14.0050000000001,3.06768822669983,1.92726182937622
14.01,3.06325387954712,1.93344569206238
14.015,3.05881977081299,1.93962955474854
14.02,3.05438566207886,1.94581341743469
14.025,3.04504251480103,1.95840680599213
14.03,3.0401337146759,1.96481645107269
14.035,3.0352246761322,1.97122597694397
14.04,3.03031587600708,1.97763550281525
14.045,3.02025938034058,1.99054837226868
14.05,3.01511144638062,1.99705159664154
14.055,3.00996375083923,2.0035548210144
14.0600000000001,3.00481605529785,2.01005816459656
14.0650000000001,2.99441862106323,2.02307415008545
14.0700000000001,2.98916912078857,2.02958679199219
14.075,2.98391938209534,2.03609943389893
14.08,2.9786696434021,2.04261207580566
14.085,2.96815919876099,2.05557870864868
14.09,2.96289849281311,2.06203293800354
14.095,2.95763778686523,2.06848692893982
14.1,2.95237708091736,2.07494115829468
14.105,2.94191241264343,2.08772325515747
14.11,2.9367082118988,2.09405136108398
14.115,2.93150424957275,2.1003794670105
14.1200000000001,2.9263002872467,2.10670733451843
14.1250000000001,2.9160041809082,2.11915802955627
14.1300000000001,2.91091227531433,2.12528038024902
14.135,2.90582013130188,2.13140296936035
14.14,2.90072822570801,2.13752555847168
14.145,2.89070343971252,2.14946150779724
14.15,2.88577079772949,2.15527510643005
14.155,2.88083815574646,2.16108870506287
14.16,2.87590551376343,2.16690230369568
14.165,2.86624121665955,2.17807912826538
14.17,2.86150932312012,2.18344235420227
14.175,2.85677766799927,2.18880558013916
14.18,2.85204601287842,2.19416880607605
14.1850000000001,2.84281945228577,2.20425128936768
14.1900000000001,2.83832478523254,2.20897030830383
14.1950000000001,2.83382987976074,2.21368956565857
14.2,2.82933497428894,2.21840858459473
14.205,2.82061171531677,2.22695231437683
14.21,2.81638312339783,2.23077702522278
14.215,2.81215476989746,2.23460173606873
14.22,2.80792617797852,2.23842644691467
14.225,2.79975843429565,2.24490022659302
14.23,2.79581904411316,2.24754953384399
14.235,2.79187965393066,2.25019884109497
14.24,2.78794002532959,2.25284814834595
14.2450000000001,2.78036594390869,2.2567298412323
14.2500000000001,2.77673149108887,2.25796246528625
14.2550000000001,2.77309679985046,2.25919508934021
14.26,2.76946210861206,2.26042747497559
14.265,2.76250720024109,2.26135420799255
14.27,2.75918698310852,2.26104855537415
14.275,2.75586700439453,2.26074266433716
14.28,2.75254678726196,2.26043677330017
14.285,2.74622678756714,2.25830841064453
14.29,2.74322724342346,2.25648593902588
14.295,2.74022746086121,2.25466346740723
14.3,2.73722791671753,2.25284075737
14.305,2.73155570030212,2.24781584739685
14.3100000000001,2.7288830280304,2.24461340904236
14.3150000000001,2.72621035575867,2.24141073226929
14.3200000000001,2.72353792190552,2.23820829391479
14.325,2.71853041648865,2.23064064979553
14.33,2.71619534492493,2.22627520561218
14.335,2.71386051177979,2.22190999984741
14.34,2.71152567863464,2.21754479408264
14.345,2.70720934867859,2.20790696144104
14.35,2.70522785186768,2.20263433456421
14.355,2.70324659347534,2.1973614692688
14.36,2.70126509666443,2.19208884239197
14.365,2.69767284393311,2.18087816238403
14.3700000000001,2.6960620880127,2.17494010925293
14.3750000000001,2.69445109367371,2.16900205612183
14.3800000000001,2.6928403377533,2.16306400299072
14.385,2.6900007724762,2.15071725845337
14.39,2.68877243995667,2.14430832862854
14.395,2.68754386901855,2.13789963722229
14.4,2.68631529808044,2.13149070739746
14.405,2.68424081802368,2.11834311485291
14.41,2.68339490890503,2.1116042137146
14.415,2.68254899978638,2.10486531257629
14.42,2.68170285224915,2.09812664985657
14.425,2.68037843704224,2.08441543579102
14.43,2.6798996925354,2.07744312286377
14.4350000000001,2.67942118644714,2.0704710483551
14.4400000000001,2.67894268035889,2.06349873542786
14.4450000000001,2.67832088470459,2.04938626289368
14.45,2.67817759513855,2.04224610328674
14.455,2.67803430557251,2.03510594367981
14.46,2.67789125442505,2.0279655456543
14.465,2.67789196968079,2.01356172561646
14.47,2.67803597450256,2.00629806518555
14.475,2.67817997932434,1.99903452396393
14.48,2.67832398414612,1.99177086353302
14.485,2.67883610725403,1.97715139389038
14.49,2.67920422554016,1.96979534626007
14.4950000000001,2.67957234382629,1.96243941783905
14.5000000000001,2.67994022369385,1.95508348941803
14.5050000000001,2.68082356452942,1.94030129909515
14.51,2.68133854866028,1.93287515640259
14.515,2.68185377120972,1.92544901371002
14.52,2.68236899375916,1.91802287101746
14.525,2.68345594406128,1.90311658382416
14.53,2.68402767181396,1.89563655853271
14.535,2.68459963798523,1.88815641403198
14.54,2.68517136573792,1.88067638874054
14.545,2.6862678527832,1.86567461490631
14.55,2.68679237365723,1.85815298557281
14.555,2.68731713294983,1.85063135623932
14.5600000000001,2.68784165382385,1.84310972690582
14.5650000000001,2.68872356414795,1.82803452014923
14.5700000000001,2.68908095359802,1.82048106193542
14.575,2.6894383430481,1.81292748451233
14.58,2.68979573249817,1.80537390708923
14.585,2.69020199775696,1.79024291038513
14.59,2.69025111198425,1.78266549110413
14.595,2.69030022621155,1.77508795261383
14.6,2.69034934043884,1.76751053333282
14.605,2.68996572494507,1.75233840942383
14.61,2.689532995224,1.74474370479584
14.615,2.68910050392151,1.73714911937714
14.6200000000001,2.68866777420044,1.72955453395844
14.6250000000001,2.68709325790405,1.71435451507568
14.6300000000001,2.68595123291016,1.70674896240234
14.635,2.68480944633484,1.69914352893829
14.64,2.68366765975952,1.69153809547424
14.645,2.68037915229797,1.67632269859314
14.65,2.67823266983032,1.66871273517609
14.655,2.67608594894409,1.66110265254974
14.66,2.67393946647644,1.65349268913269
14.665,2.66835474967957,1.63827502727509
14.67,2.66491651535034,1.63066744804382
14.675,2.66147828102112,1.62305986881256
14.68,2.65804004669189,1.61545217037201
14.6850000000001,2.64982342720032,1.60024774074554
14.6900000000001,2.64504504203796,1.59265089035034
14.6950000000001,2.64026665687561,1.58505403995514
14.7,2.63548827171326,1.57745718955994
14.705,2.6248664855957,1.56228530406952
14.71,2.6190230846405,1.5547102689743
14.715,2.6131796836853,1.54713523387909
14.72,2.60733604431152,1.53956019878387
14.725,2.59494662284851,1.52444767951965
14.73,2.58840036392212,1.51691019535065
14.735,2.58185434341431,1.50937259197235
14.74,2.57530808448792,1.50183510780334
14.7450000000001,2.56177949905396,1.48682224750519
14.7500000000001,2.55479717254639,1.47934699058533
14.7550000000001,2.54781484603882,1.47187173366547
14.76,2.54083228111267,1.46439635753632
14.765,2.52659296989441,1.44955229759216
14.77,2.51933574676514,1.44218337535858
14.775,2.51207852363586,1.43481457233429
14.78,2.50482153892517,1.42744576931
14.785,2.4901270866394,1.41290926933289
14.79,2.48269009590149,1.40574169158936
14.795,2.47525310516357,1.39857399463654
14.8,2.46781587600708,1.39140641689301
14.805,2.45281887054443,1.37754940986633
14.8100000000001,2.44525861740112,1.3708598613739
14.8150000000001,2.43769860267639,1.36417043209076
14.8200000000001,2.43013858795166,1.35748100280762
14.825,2.41493129730225,1.34640514850616
14.83,2.40728378295898,1.34201872348785
14.835,2.3996365070343,1.33763229846954
14.84,2.39198923110962,1.33324587345123
14.845,2.37663006782532,1.33342373371124
14.85,2.36891841888428,1.33798801898956
14.855,2.36120676994324,1.34255230426788
14.86,2.3534951210022,1.34711670875549
14.865,2.33802318572998,1.35865533351898
14.8700000000001,2.33026266098022,1.36562967300415
14.8750000000001,2.32250237464905,1.37260401248932
14.8800000000001,2.31474208831787,1.3795782327652
14.885,2.29918360710144,1.39400160312653
14.89,2.29138541221619,1.40145063400269
14.895,2.28358745574951,1.40889966487885
14.9,2.27578926086426,1.416348695755
14.905,2.26016330718994,1.43143999576569
14.91,2.2523353099823,1.43908226490021
14.915,2.24450755119324,1.44672453403473
14.92,2.2366795539856,1.45436668395996
14.925,2.22100019454956,1.46975290775299
14.93,2.21314835548401,1.47749674320221
14.9350000000001,2.20529675483704,1.48524069786072
14.9400000000001,2.19744515419006,1.49298465251923
14.9450000000001,2.18172240257263,1.50853371620178
14.95,2.17385149002075,1.51633894443512
14.955,2.16598057746887,1.52414405345917
14.96,2.15810966491699,1.5319492816925
14.965,2.14235186576843,1.54760003089905
14.97,2.13446497917175,1.55544555187225
14.975,2.12657833099365,1.56329107284546
14.98,2.11869144439697,1.57113659381866
14.985,2.10290479660034,1.58685576915741
14.99,2.09500503540039,1.59472954273224
14.9950000000001,2.08710503578186,1.60260319709778
15.0000000000001,2.07920527458191,1.61047685146332
15.0050000000001,2.06339454650879,1.62624478340149
15.01,2.0554838180542,1.63413894176483
15.015,2.04757308959961,1.64203310012817
15.02,2.03966236114502,1.64992725849152
15.025,2.02383184432983,1.66573083400726
15.03,2.01591205596924,1.67364037036896
15.035,2.00799226760864,1.68154978752136
15.04,2.00007247924805,1.68945932388306
15.045,1.9842255115509,1.70528995990753
15.05,1.97629821300507,1.71321105957031
15.055,1.96837103366852,1.72113215923309
15.0600000000001,1.96044373512268,1.72905325889587
15.0650000000001,1.94458329677582,1.74490439891815
15.0700000000001,1.9366500377655,1.75283432006836
15.075,1.92871677875519,1.76076424121857
15.08,1.92078351974487,1.76869428157806
15.085,1.90491259098053,1.7845606803894
15.09,1.89697480201721,1.79249715805054
15.095,1.88903713226318,1.80043363571167
15.1,1.88109934329987,1.80836999416351
15.105,1.86522102355957,1.8242472410202
15.11,1.85728061199188,1.83218789100647
15.115,1.8493400812149,1.84012866020203
15.1200000000001,1.84139955043793,1.84806942939758
15.1250000000001,1.82551825046539,1.86395239830017
15.1300000000001,1.81757736206055,1.87189471721649
15.135,1.80963659286499,1.87983703613281
15.14,1.80169582366943,1.88777935504913
15.145,1.78581845760345,1.90366125106812
15.15,1.77788197994232,1.91160082817078
15.155,1.76994550228119,1.91954040527344
15.16,1.76200902462006,1.92748010158539
15.165,1.74614489078522,1.94335305690765
15.17,1.7382173538208,1.95128631591797
15.175,1.73028969764709,1.95921957492828
15.18,1.72236204147339,1.96715295314789
15.1850000000001,1.70651817321777,1.98301208019257
15.1900000000001,1.69860172271729,1.99093794822693
15.1950000000001,1.69068539142609,1.99886381626129
15.2,1.6827689409256,2.00678968429565
15.205,1.66695046424866,2.02263259887695
15.21,1.6590484380722,2.03055000305176
15.215,1.65114641189575,2.03846716880798
15.22,1.64324426651001,2.04638433456421
15.225,1.62745869159698,2.06220865249634
15.23,1.6195752620697,2.07011556625366
15.235,1.61169183254242,2.07802271842957
15.24,1.60380840301514,2.08592987060547
15.2450000000001,1.58806645870209,2.10173201560974
15.2500000000001,1.58020806312561,2.10962700843811
15.2550000000001,1.57234966754913,2.11752223968506
15.26,1.56449127197266,2.12541723251343
15.265,1.54880964756012,2.141193151474
15.27,1.54098629951477,2.14907383918762
15.275,1.53316307067871,2.15695476531982
15.28,1.52533972263336,2.16483569145203
15.285,1.5097451210022,2.18057990074158
15.29,1.50197374820709,2.18844366073608
15.295,1.49420237541199,2.19630718231201
15.3,1.48643100261688,2.20417070388794
15.305,1.47097098827362,2.21987700462341
15.3100000000001,1.46328234672546,2.22771954536438
15.3150000000001,1.45559370517731,2.23556208610535
15.3200000000001,1.44790506362915,2.24340462684631
15.325,1.43267571926117,2.2590639591217
15.33,1.42513513565063,2.26688075065613
15.335,1.41759443283081,2.27469730377197
15.34,1.41005384922028,2.2825140953064
15.345,1.39529490470886,2.29811501502991
15.35,1.38807654380798,2.30589914321899
15.355,1.38085830211639,2.31368327140808
15.36,1.37363994121552,2.32146739959717
15.365,1.36031377315521,2.33699440956116
15.3700000000001,1.3542058467865,2.34473729133606
15.3750000000001,1.34809803962708,2.35248017311096
15.3800000000001,1.34199011325836,2.36022281646729
15.385,1.33710885047913,2.37565469741821
15.39,1.3383355140686,2.38334369659424
15.395,1.33956229686737,2.39103269577026
15.4,1.34078896045685,2.39872169494629
15.405,1.34832739830017,2.41402792930603
15.41,1.35463917255402,2.42164516448975
15.415,1.36095094680786,2.42926239967346
15.42,1.36726272106171,2.43687963485718
15.425,1.3806277513504,2.45201539993286
15.43,1.38768088817596,2.45953369140625
15.4350000000001,1.39473414421082,2.46705222129822
15.4400000000001,1.40178740024567,2.47457051277161
15.4450000000001,1.41615891456604,2.48946642875671
15.45,1.42347717285156,2.49684381484985
15.455,1.43079543113708,2.50422120094299
15.46,1.43811368942261,2.51159858703613
15.465,1.45288181304932,2.52614378929138
15.47,1.4603316783905,2.53331160545349
15.475,1.46778154373169,2.5404794216156
15.48,1.47523140907288,2.54764723777771
15.485,1.49020612239838,2.56165838241577
15.49,1.4977308511734,2.56850147247314
15.4950000000001,1.50525569915771,2.5753448009491
15.5000000000001,1.51278054714203,2.58218789100647
15.5050000000001,1.52787518501282,2.5953540802002
15.51,1.53544497489929,2.60167717933655
15.515,1.54301488399506,2.6080002784729
15.52,1.55058479309082,2.61432337760925
15.525,1.5657514333725,2.62614130973816
15.53,1.5733482837677,2.63163661956787
15.535,1.58094501495361,2.637131690979
15.54,1.58854186534882,2.64262676239014
15.545,1.60375010967255,2.65243005752563
15.55,1.61136162281036,2.65673804283142
15.555,1.61897301673889,2.66104626655579
15.5600000000001,1.62658441066742,2.66535449028015
15.5650000000001,1.64181280136108,2.67261600494385
15.5700000000001,1.64942979812622,2.67556953430176
15.575,1.65704667568207,2.67852306365967
15.58,1.66466355323792,2.681476354599
15.585,1.67989563941956,2.68619322776794
15.59,1.68751060962677,2.68795657157898
15.595,1.69512569904327,2.68971991539001
15.6,1.70274078845978,2.69148325920105
15.605,1.71796274185181,2.69412755966187
15.61,1.72556960582733,2.69500851631165
15.615,1.73317646980286,2.69588947296143
15.6200000000001,1.74078321456909,2.69677042961121
15.6250000000001,1.7559826374054,2.69791913032532
15.6300000000001,1.76357507705688,2.69818663597107
15.635,1.77116751670837,2.6984543800354
15.64,1.77876007556915,2.69872212409973
15.645,1.79392421245575,2.6988468170166
15.65,1.80149579048157,2.69870376586914
15.655,1.80906748771667,2.69856071472168
15.66,1.81663918495178,2.6984179019928
15.665,1.83175432682037,2.69787979125977
15.67,1.83929789066315,2.69748449325562
15.675,1.84684145450592,2.69708943367004
15.68,1.85438501834869,2.69669413566589
15.6850000000001,1.86943531036377,2.69578313827515
15.6900000000001,1.87694203853607,2.69526696205139
15.6950000000001,1.88444864749908,2.69475102424622
15.7,1.89195537567139,2.69423508644104
15.705,1.90692102909088,2.69319534301758
15.71,1.91437995433807,2.69267129898071
15.715,1.92183876037598,2.69214749336243
15.72,1.92929768562317,2.69162368774414
15.725,1.9441534280777,2.69066619873047
15.73,1.95155024528503,2.69023251533508
15.735,1.95894694328308,2.6897988319397
15.74,1.96634376049042,2.68936538696289
15.7450000000001,1.98105609416962,2.6886727809906
15.7500000000001,1.98837161064148,2.6884138584137
15.7550000000001,1.99568712711334,2.68815493583679
15.76,2.00300264358521,2.68789601325989
15.765,2.0175256729126,2.68762397766113
15.77,2.02473330497742,2.68761086463928
15.775,2.03194093704224,2.68759751319885
15.78,2.03914833068848,2.687584400177
15.785,2.05341768264771,2.68786001205444
15.79,2.06047940254211,2.68814897537231
15.795,2.06754088401794,2.68843770027161
15.8,2.07460260391235,2.68872666358948
15.805,2.08852458000183,2.68964743614197
15.8100000000001,2.09538507461548,2.69027924537659
15.8150000000001,2.10224533081055,2.69091105461121
15.8200000000001,2.10910582542419,2.69154286384583
15.825,2.12254309654236,2.69317364692688
15.83,2.12912011146545,2.69417238235474
15.835,2.13569712638855,2.69517135620117
15.84,2.14227414131165,2.69617033004761
15.845,2.1550235748291,2.69854283332825
15.85,2.16119575500488,2.69991660118103
15.855,2.16736817359924,2.70129036903381
15.86,2.1735405921936,2.7026641368866
15.865,2.18530750274658,2.70578098297119
15.8700000000001,2.1909019947052,2.70752382278442
15.8750000000001,2.1964967250824,2.70926666259766
15.8800000000001,2.20209121704102,2.71100974082947
15.885,2.21247506141663,2.71485066413879
15.89,2.21726441383362,2.71694874763489
15.895,2.22205352783203,2.7190465927124
15.9,2.22684288024902,2.7211446762085
15.905,2.23535680770874,2.72568035125732
15.91,2.23908138275146,2.72811818122864
15.915,2.24280619621277,2.73055577278137
15.92,2.24653100967407,2.73299360275269
15.925,2.2526752948761,2.73819732666016
15.93,2.25509476661682,2.74096345901489
15.9350000000001,2.25751423835754,2.74372959136963
15.9400000000001,2.25993371009827,2.74649548530579
15.9450000000001,2.26329565048218,2.7523500919342
15.95,2.26423788070679,2.75543880462646
15.955,2.2651801109314,2.75852727890015
15.96,2.26612234115601,2.76161575317383
15.965,2.26646161079407,2.76811099052429
15.97,2.26585841178894,2.77151775360107
15.975,2.26525545120239,2.77492451667786
15.98,2.26465225219727,2.77833151817322
15.985,2.26196837425232,2.78545665740967
15.99,2.2598876953125,2.78917479515076
15.9950000000001,2.2578067779541,2.79289317131042
16.0000000000001,2.2557258605957,2.79661154747009
16.0050000000001,2.25028944015503,2.80434703826904
16.01,2.24693393707275,2.80836391448975
16.015,2.24357843399048,2.81238102912903
16.02,2.24022269248962,2.81639790534973
16.025,2.23251175880432,2.82471013069153
16.03,2.22815608978271,2.82900500297546
16.035,2.22380065917969,2.83330011367798
16.04,2.21944522857666,2.83759522438049
16.045,2.21000051498413,2.84643459320068
16.05,2.20491123199463,2.85097908973694
16.055,2.19982218742371,2.85552334785461
16.0600000000001,2.1947329044342,2.86006784439087
16.0650000000001,2.18403625488281,2.86937022209167
16.0700000000001,2.17842864990234,2.87412810325623
16.075,2.17282128334045,2.87888598442078
16.08,2.16721367835999,2.88364386558533
16.085,2.15564036369324,2.89333057403564
16.09,2.14967441558838,2.89825940132141
16.095,2.14370846748352,2.90318822860718
16.1,2.13774251937866,2.90811705589294
16.105,2.12556886672974,2.91809749603271
16.11,2.11936116218567,2.92314887046814
16.115,2.11315321922302,2.92820048332214
16.1200000000001,2.10694551467896,2.93325185775757
16.1250000000001,2.0943751335144,2.94342231750488
16.1300000000001,2.0880126953125,2.94854116439819
16.135,2.0816502571106,2.9536600112915
16.14,2.07528781890869,2.95877885818481
16.145,2.06247854232788,2.96901965141296
16.15,2.05603194236755,2.97414183616638
16.155,2.04958510398865,2.97926378250122
16.16,2.04313826560974,2.98438572883606
16.165,2.03022456169128,2.994553565979
16.17,2.02375769615173,2.99959969520569
16.175,2.0172905921936,3.00464582443237
16.18,2.01082372665405,3.00969171524048
16.1850000000001,1.99793815612793,3.01960444450378
16.1900000000001,1.99151957035065,3.02447128295898
16.1950000000001,1.98510098457336,3.02933788299561
16.2,1.97868251800537,3.03420472145081
16.205,1.96598184108734,3.04361367225647
16.21,1.95969974994659,3.04815578460693
16.215,1.95341753959656,3.0526978969574
16.22,1.94713544845581,3.05724024772644
16.225,1.93484139442444,3.0657844543457
16.23,1.92882943153381,3.0697865486145
16.235,1.9228173494339,3.0737886428833
16.24,1.91680538654327,3.0777907371521
16.2450000000001,1.90528440475464,3.08492946624756
16.2500000000001,1.89977538585663,3.08806610107422
16.2550000000001,1.89426636695862,3.09120273590088
16.26,1.88875734806061,3.09433937072754
16.265,1.87868392467499,3.09930944442749
16.27,1.87411952018738,3.10114312171936
16.275,1.86955523490906,3.10297656059265
16.28,1.86499083042145,3.10481023788452
16.285,1.85757267475128,3.10686922073364
16.29,1.85471880435944,3.10709452629089
16.295,1.85186493396759,3.10732007026672
16.3,1.84901106357574,3.10754561424255
16.305,1.84557449817657,3.1068229675293
16.3100000000001,1.84499180316925,3.10587501525879
16.3150000000001,1.84440898895264,3.10492706298828
16.3200000000001,1.84382629394531,3.10397911071777
16.325,1.84411418437958,3.10216975212097
16.33,1.84498465061188,3.10130858421326
16.335,1.84585523605347,3.10044741630554
16.34,1.84672570228577,3.09958600997925
16.345,1.84913372993469,3.09883689880371
16.35,1.85067105293274,3.09894895553589
16.355,1.85220849514008,3.09906101226807
16.36,1.85374581813812,3.09917306900024
16.365,1.85820972919464,3.09931898117065
16.3700000000001,1.86113631725311,3.09935307502747
16.3750000000001,1.86406278610229,3.09938716888428
16.3800000000001,1.86698937416077,3.09942126274109
16.385,1.87459444999695,3.09768867492676
16.39,1.87927293777466,3.09592199325562
16.395,1.88395154476166,3.09415531158447
16.4,1.88863003253937,3.09238886833191
16.405,1.89901506900787,3.08713793754578
16.41,1.90472161769867,3.08365392684937
16.415,1.91042816638947,3.08016991615295
16.42,1.91613471508026,3.07668590545654
16.425,1.92802786827087,3.06877994537354
16.43,1.93421447277069,3.06435799598694
16.4350000000001,1.94040107727051,3.05993628501892
16.4400000000001,1.94658780097961,3.05551433563232
16.4450000000001,1.95918619632721,3.04619145393372
16.45,1.9655978679657,3.04129028320313
16.455,1.97200965881348,3.03638935089111
16.46,1.97842144966125,3.03148818016052
16.465,1.99133837223053,3.02144432067871
16.47,1.99784350395203,3.01630163192749
16.475,2.00434875488281,3.01115894317627
16.48,2.01085376739502,3.00601625442505
16.485,2.0238733291626,2.99562692642212
16.49,2.03038763999939,2.99038028717041
16.4950000000001,2.03690195083618,2.9851336479187
16.5000000000001,2.04341626167297,2.97988700866699
16.5050000000001,2.05638647079468,2.96938109397888
16.51,2.06284213066101,2.96412205696106
16.515,2.06929779052734,2.95886278152466
16.52,2.07575345039368,2.95360350608826
16.525,2.08853840827942,2.94314050674438
16.53,2.09486770629883,2.93793678283691
16.535,2.10119724273682,2.93273305892944
16.54,2.10752654075623,2.92752909660339
16.545,2.11997938156128,2.91723227500916
16.55,2.12610292434692,2.91213917732239
16.555,2.13222622871399,2.90704607963562
16.5600000000001,2.13834977149963,2.90195274353027
16.5650000000001,2.15028715133667,2.89192461967468
16.5700000000001,2.15610098838806,2.88698959350586
16.575,2.16191506385803,2.88205480575562
16.58,2.16772890090942,2.87711977958679
16.585,2.17890501022339,2.86744928359985
16.59,2.18426728248596,2.86271405220032
16.595,2.18962955474854,2.8579785823822
16.6,2.19499182701111,2.85324335098267
16.605,2.20507001876831,2.84400820732117
16.61,2.20978593826294,2.8395082950592
16.615,2.21450185775757,2.83500838279724
16.6200000000001,2.2192177772522,2.83050847053528
16.6250000000001,2.2277512550354,2.82177352905273
16.6300000000001,2.2315685749054,2.81753849983215
16.635,2.23538613319397,2.81330347061157
16.64,2.23920369148254,2.80906844139099
16.645,2.24565768241882,2.80088591575623
16.65,2.24829411506653,2.79693841934204
16.655,2.25093078613281,2.79299092292786
16.66,2.25356721878052,2.78904342651367
16.665,2.25741696357727,2.78145146369934
16.67,2.2586305141449,2.77780699729919
16.675,2.25984382629395,2.77416253089905
16.68,2.26105713844299,2.7705180644989
16.6850000000001,2.26194071769714,2.76354169845581
16.6900000000001,2.26161074638367,2.76020979881287
16.6950000000001,2.26128101348877,2.75687789916992
16.7,2.26095104217529,2.75354599952698
16.705,2.25877285003662,2.74720072746277
16.71,2.25692462921143,2.7441873550415
16.715,2.25507616996765,2.74117398262024
16.72,2.25322794914246,2.73816084861755
16.725,2.2481529712677,2.73245930671692
16.73,2.24492621421814,2.72977113723755
16.735,2.24169969558716,2.72708296775818
16.74,2.2384729385376,2.72439479827881
16.7450000000001,2.23086094856262,2.71935439109802
16.7500000000001,2.22647571563721,2.71700215339661
16.7550000000001,2.22209024429321,2.71464991569519
16.76,2.2177050113678,2.71229767799377
16.765,2.20803189277649,2.7079451084137
16.77,2.2027440071106,2.70594477653503
16.775,2.19745588302612,2.70394444465637
16.78,2.19216799736023,2.70194411277771
16.785,2.18093132972717,2.69831275939941
16.79,2.17498230934143,2.69668173789978
16.795,2.16903328895569,2.69505071640015
16.8,2.16308450698853,2.69341969490051
16.805,2.15071892738342,2.69053864479065
16.8100000000001,2.14430260658264,2.689288854599
16.8150000000001,2.13788604736328,2.68803906440735
16.8200000000001,2.13146948814392,2.6867892742157
16.825,2.11830878257751,2.68467140197754
16.83,2.11156463623047,2.68380308151245
16.835,2.10482025146484,2.68293499946594
16.84,2.09807586669922,2.68206691741943
16.845,2.08435559272766,2.68069744110107
16.85,2.07737922668457,2.6801962852478
16.855,2.07040309906006,2.67969489097595
16.86,2.06342697143555,2.6791934967041
16.865,2.04930758476257,2.67852592468262
16.8700000000001,2.04216432571411,2.67835974693298
16.8750000000001,2.03502106666565,2.67819356918335
16.8800000000001,2.02787804603577,2.67802715301514
16.885,2.01346898078918,2.67798185348511
16.89,2.00620293617249,2.67810273170471
16.895,1.99893712997437,2.67822360992432
16.9,1.99167120456696,2.67834448814392
16.905,1.97704756259918,2.67881035804749
16.91,1.96968972682953,2.67915534973145
16.915,1.96233201026917,2.67950034141541
16.92,1.95497417449951,2.67984533309937
16.925,1.94018876552582,2.68068242073059
16.93,1.93276107311249,2.68117451667786
16.9350000000001,1.92533338069916,2.68166661262512
16.9400000000001,1.91790580749512,2.68215894699097
16.9450000000001,1.90299677848816,2.6832001209259
16.95,1.89551544189453,2.68374943733215
16.955,1.8880341053009,2.68429851531982
16.96,1.88055276870728,2.6848475933075
16.965,1.86554861068726,2.68589901924133
16.97,1.85802590847015,2.68640112876892
16.975,1.85050308704376,2.68690323829651
16.98,1.84298038482666,2.68740558624268
16.985,1.82790315151215,2.68824315071106
16.99,1.82034862041473,2.68857860565186
16.9950000000001,1.81279408931732,2.68891406059265
17.0000000000001,1.80523955821991,2.68924927711487
17.0050000000001,1.79010677337646,2.68961262702942
17.01,1.78252840042114,2.68964052200317
17.015,1.77495002746582,2.68966841697693
17.02,1.7673716545105,2.68969631195068
17.025,1.75219786167145,2.6892716884613
17.03,1.74460244178772,2.68881893157959
17.035,1.73700702190399,2.68836641311646
17.04,1.72941148281097,2.68791365623474
17.045,1.71420979499817,2.68630123138428
17.05,1.70660352706909,2.68514156341553
17.055,1.69899725914001,2.68398189544678
17.0600000000001,1.69139111042023,2.68282222747803
17.0650000000001,1.67617404460907,2.67950177192688
17.0700000000001,1.66856324672699,2.6773407459259
17.075,1.66095244884491,2.67517995834351
17.08,1.65334165096283,2.67301917076111
17.085,1.63812243938446,2.66741132736206
17.09,1.63051402568817,2.66396403312683
17.095,1.62290561199188,2.66051697731018
17.1,1.61529719829559,2.65706992149353
17.105,1.60009098052979,2.64884090423584
17.11,1.59249329566956,2.6440589427948
17.115,1.58489561080933,2.63927698135376
17.1200000000001,1.5772979259491,2.6344952583313
17.1250000000001,1.56212413311005,2.62386918067932
17.1300000000001,1.55454814434052,2.61802530288696
17.135,1.54697203636169,2.61218118667603
17.14,1.53939604759216,2.60633730888367
17.145,1.52428126335144,2.59394764900208
17.15,1.51674258708954,2.58740210533142
17.155,1.50920379161835,2.58085632324219
17.16,1.50166511535645,2.57431077957153
17.165,1.48664951324463,2.56078338623047
17.17,1.479172706604,2.55380177497864
17.175,1.47169578075409,2.54682016372681
17.18,1.46421897411346,2.5398383140564
17.1850000000001,1.44937098026276,2.52560019493103
17.1900000000001,1.44199979305267,2.5183436870575
17.1950000000001,1.43462860584259,2.51108717918396
17.2,1.42725741863251,2.50383067131042
17.205,1.41271471977234,2.48913764953613
17.21,1.40554308891296,2.4817008972168
17.215,1.39837145805359,2.47426438331604
17.22,1.3911999464035,2.46682786941528
17.225,1.37732911109924,2.45183181762695
17.23,1.37062990665436,2.4442720413208
17.235,1.36393070220947,2.43671250343323
17.24,1.35723149776459,2.42915296554565
17.2450000000001,1.34607994556427,2.41394639015198
17.2500000000001,1.34162759780884,2.40629935264587
17.2550000000001,1.33717513084412,2.39865231513977
17.26,1.33272278308868,2.39100527763367
17.265,1.33276915550232,2.3756468296051
17.27,1.33726787567139,2.36793541908264
17.275,1.34176659584045,2.36022400856018
17.28,1.34626531600952,2.3525128364563
17.285,1.35773122310638,2.33704137802124
17.29,1.36469841003418,2.32928109169006
17.295,1.37166559696198,2.32152104377747
17.3,1.37863278388977,2.31376099586487
17.305,1.39304673671722,2.2982029914856
17.3100000000001,1.40049350261688,2.29040503501892
17.3150000000001,1.40794038772583,2.28260707855225
17.3200000000001,1.41538715362549,2.27480912208557
17.325,1.43047511577606,2.25918340682983
17.33,1.43811643123627,2.25135588645935
17.335,1.44575762748718,2.24352812767029
17.34,1.4533988237381,2.23570036888123
17.345,1.46878337860107,2.22002124786377
17.35,1.47652673721313,2.2121696472168
17.355,1.4842700958252,2.2043182849884
17.36,1.49201333522797,2.19646668434143
17.365,1.5075615644455,2.18074440956116
17.3700000000001,1.51536643505096,2.17287349700928
17.3750000000001,1.52317130565643,2.1650025844574
17.3800000000001,1.5309761762619,2.1571319103241
17.385,1.546626329422,2.14137434959412
17.39,1.55447161197662,2.13348770141602
17.395,1.56231689453125,2.12560105323792
17.4,1.57016217708588,2.11771440505981
17.405,1.58588099479675,2.10192799568176
17.41,1.593754529953,2.09402823448181
17.415,1.60162806510925,2.08612847328186
17.42,1.6095016002655,2.07822847366333
17.425,1.62526917457581,2.06241822242737
17.43,1.63316309452057,2.05450749397278
17.4350000000001,1.64105713367462,2.04659676551819
17.4400000000001,1.64895117282867,2.03868627548218
17.4450000000001,1.66475462913513,2.02285599708557
17.45,1.67266392707825,2.01493620872498
17.455,1.68057334423065,2.00701642036438
17.46,1.68848276138306,1.99909675121307
17.465,1.70431315898895,1.98324978351593
17.47,1.71223413944244,1.97532272338867
17.475,1.72015523910522,1.96739554405212
17.48,1.72807621955872,1.95946836471558
17.485,1.7439272403717,1.943608045578
17.49,1.75185704231262,1.93567490577698
17.4950000000001,1.75978696346283,1.92774176597595
17.5000000000001,1.76771688461304,1.91980850696564
17.5050000000001,1.78358316421509,1.90393769741058
17.51,1.79151964187622,1.89600002765656
17.515,1.79945600032806,1.88806235790253
17.52,1.80739235877991,1.8801246881485
17.525,1.82326948642731,1.86424648761749
17.53,1.83121013641357,1.8563060760498
17.535,1.83915078639984,1.84836566448212
17.54,1.84709143638611,1.84042513370514
17.545,1.86297428607941,1.82454395294189
17.55,1.87091660499573,1.81660318374634
17.555,1.87885880470276,1.80866253376007
17.5600000000001,1.88680100440979,1.80072176456451
17.5650000000001,1.90268290042877,1.78484463691711
17.5700000000001,1.91062247753143,1.77690815925598
17.575,1.91856205463409,1.76897168159485
17.58,1.92650163173676,1.76103532314301
17.585,1.94237446784973,1.74517142772675
17.59,1.95030772686005,1.73724389076233
17.595,1.95824086666107,1.72931635379791
17.6,1.96617412567139,1.7213888168335
17.605,1.98203325271606,1.70554506778717
17.61,1.98995900154114,1.69762873649597
17.615,1.99788475036621,1.68971252441406
17.6200000000001,2.00581049919128,1.68179631233215
17.6250000000001,2.02165365219116,1.66597807407379
17.6300000000001,2.02957057952881,1.65807604789734
17.635,2.03748774528503,1.65017414093018
17.64,2.04540491104126,1.64227211475372
17.645,2.06122899055481,1.62648689746857
17.65,2.06913614273071,1.61860358715057
17.655,2.07704305648804,1.61072039604187
17.66,2.08495020866394,1.60283708572388
17.665,2.10075211524963,1.58709561824799
17.67,2.108647108078,1.57923746109009
17.675,2.11654210090637,1.57137930393219
17.68,2.12443709373474,1.56352114677429
17.6850000000001,2.14021277427673,1.5478401184082
17.6900000000001,2.14809346199036,1.54001712799072
17.6950000000001,2.15597414970398,1.53219413757324
17.7,2.16385507583618,1.52437126636505
17.705,2.17959928512573,1.50877749919891
17.71,2.18746256828308,1.50100660324097
17.715,2.19532608985901,1.49323582649231
17.72,2.20318961143494,1.48546493053436
17.725,2.21889567375183,1.47000634670258
17.73,2.22673797607422,1.46231865882874
17.735,2.23458051681519,1.4546309709549
17.74,2.24242305755615,1.44694328308105
17.7450000000001,2.25808215141296,1.43171679973602
17.7500000000001,2.26589870452881,1.42417800426483
17.7550000000001,2.27371525764465,1.41663920879364
17.76,2.2815318107605,1.40910053253174
17.765,2.29713225364685,1.39434838294983
17.77,2.30491638183594,1.38713502883911
17.775,2.31270051002502,1.37992179393768
17.78,2.32048439979553,1.37270843982697
17.785,2.33601117134094,1.35941350460052
17.79,2.34375381469727,1.35333204269409
17.795,2.35149645805359,1.34725046157837
17.8,2.35923886299133,1.34116888046265
17.805,2.37467050552368,1.33643126487732
17.8100000000001,2.38235926628113,1.33777511119843
17.8150000000001,2.39004802703857,1.33911907672882
17.8200000000001,2.39773678779602,1.34046292304993
17.825,2.4130425453186,1.34813642501831
17.83,2.42065978050232,1.35446619987488
17.835,2.42827677726746,1.36079585552216
17.84,2.43589377403259,1.36712551116943
17.845,2.45102906227112,1.38051402568817
17.85,2.45854735374451,1.38757288455963
17.855,2.46606540679932,1.3946316242218
17.86,2.47358369827271,1.40169048309326
17.865,2.48847913742065,1.41607046127319
17.8700000000001,2.49585628509521,1.42339158058167
17.8750000000001,2.50323367118835,1.43071269989014
17.8800000000001,2.51061081886292,1.43803381919861
17.885,2.52515602111816,1.4528067111969
17.89,2.53232383728027,1.46025836467743
17.895,2.53949189186096,1.46771001815796
17.9,2.54665970802307,1.47516167163849
17.905,2.56067156791687,1.49013948440552
17.91,2.56751537322998,1.49766552448273
17.915,2.57435917854309,1.50519168376923
17.92,2.58120322227478,1.51271772384644
17.925,2.59437227249146,1.52781462669373
17.93,2.60069751739502,1.5353856086731
17.9350000000001,2.60702276229858,1.54295647144318
17.9400000000001,2.61334800720215,1.55052733421326
17.9450000000001,2.62517428398132,1.56569588184357
17.95,2.63067531585693,1.5732935667038
17.955,2.63617634773254,1.58089125156403
17.96,2.64167737960815,1.58848893642426
17.965,2.65149927139282,1.60369884967804
17.97,2.65582013130188,1.61131107807159
17.975,2.66014099121094,1.61892330646515
17.98,2.66446185112,1.6265355348587
17.985,2.67175650596619,1.64176535606384
17.99,2.67473030090332,1.64938294887543
17.9950000000001,2.67770385742188,1.6570006608963
18.0000000000001,2.68067765235901,1.66461825370789
18.0050000000001,2.68543982505798,1.67985165119171
18.01,2.68722820281982,1.68746745586395
18.015,2.68901658058167,1.69508326053619
18.02,2.69080495834351,1.70269906520844
18.025,2.69350147247314,1.71792232990265
18.03,2.69440937042236,1.72552990913391
18.035,2.69531726837158,1.73313748836517
18.04,2.6962251663208,1.74074506759644
18.045,2.69742822647095,1.75594592094421
18.05,2.69772338867188,1.76353919506073
18.055,2.6980185508728,1.77113234996796
18.0600000000001,2.69831371307373,1.77872562408447
18.0650000000001,2.69849324226379,1.79389131069183
18.0700000000001,2.69837760925293,1.80146372318268
18.075,2.69826173782349,1.80903625488281
18.08,2.69814610481262,1.81660866737366
18.085,2.69766187667847,1.83172571659088
18.09,2.69729328155518,1.83927011489868
18.095,2.69692468643188,1.84681463241577
18.1,2.69655632972717,1.85435903072357
18.105,2.69569754600525,1.86941123008728
18.11,2.69520735740662,1.87691903114319
18.115,2.69471716880798,1.8844268321991
18.1200000000001,2.69422698020935,1.89193451404572
18.1250000000001,2.69323801994324,1.90690243244171
18.1300000000001,2.69273900985718,1.9143625497818
18.135,2.69223999977112,1.92182266712189
18.14,2.69174122810364,1.92928278446198
18.145,2.69083261489868,1.94414114952087
18.15,2.69042277336121,1.95153951644897
18.155,2.69001317024231,1.95893776416779
18.16,2.68960332870483,1.9663360118866
18.165,2.68895769119263,1.9810516834259
18.17,2.68872165679932,1.98836898803711
18.175,2.68848562240601,1.99568629264832
18.18,2.68824934959412,2.00300359725952
18.1850000000001,2.68802189826965,2.01753091812134
18.1900000000001,2.68803024291992,2.02474069595337
18.1950000000001,2.68803858757019,2.03195071220398
18.2,2.68804717063904,2.03916049003601
18.205,2.6883647441864,2.05343532562256
18.21,2.6886739730835,2.0605001449585
18.215,2.68898320198059,2.06756472587585
18.22,2.68929219245911,2.07462954521179
18.225,2.69025206565857,2.08855891227722
18.23,2.69090270996094,2.09542369842529
18.235,2.69155335426331,2.10228824615479
18.24,2.69220399856567,2.10915279388428
18.2450000000001,2.69387054443359,2.12260031700134
18.2500000000001,2.69488644599915,2.12918329238892
18.2550000000001,2.69590258598328,2.13576626777649
18.26,2.69691848754883,2.14234900474548
18.265,2.69932341575623,2.15511274337769
18.27,2.70071244239807,2.16129374504089
18.275,2.70210146903992,2.16747450828552
18.28,2.70349073410034,2.17365527153015
18.285,2.70663595199585,2.18544268608093
18.29,2.70839214324951,2.19104933738708
18.295,2.71014857292175,2.19665575027466
18.3,2.71190476417542,2.20226240158081
18.305,2.71577024459839,2.21267437934875
18.3100000000001,2.71787977218628,2.21747994422913
18.3150000000001,2.71998906135559,2.2222855091095
18.3200000000001,2.7220983505249,2.22709083557129
18.325,2.72665476799011,2.23564147949219
18.33,2.72910165786743,2.23938655853271
18.335,2.73154854774475,2.24313163757324
18.34,2.73399567604065,2.24687647819519
18.345,2.73921585083008,2.25306367874146
18.35,2.74198913574219,2.25550580024719
18.355,2.7447624206543,2.25794792175293
18.36,2.74753570556641,2.26038980484009
18.365,2.75340270996094,2.26379609107971
18.3700000000001,2.75649642944336,2.26476001739502
18.3750000000001,2.7595899105072,2.26572418212891
18.3800000000001,2.76268362998962,2.26668810844421
18.385,2.76918745040894,2.26706695556641
18.39,2.77259755134583,2.26648187637329
18.395,2.77600765228271,2.26589679718018
18.4,2.77941751480103,2.26531147956848
18.405,2.78654766082764,2.2626576423645
18.41,2.79026770591736,2.26058888435364
18.415,2.79398798942566,2.25852036476135
18.42,2.79770803451538,2.25645160675049
18.425,2.80544543266296,2.25103378295898
18.43,2.80946278572083,2.24768471717834
18.4350000000001,2.81348013877869,2.24433565139771
18.4400000000001,2.81749749183655,2.24098658561707
18.4450000000001,2.82580900192261,2.23328423500061
18.45,2.83010339736938,2.22893118858337
18.455,2.83439755439758,2.22457814216614
18.46,2.83869171142578,2.22022485733032
18.465,2.84752869606018,2.21078252792358
18.47,2.8520712852478,2.20569324493408
18.475,2.856614112854,2.20060396194458
18.48,2.86115670204163,2.19551467895508
18.485,2.87045454978943,2.18481636047363
18.49,2.87520980834961,2.17920756340027
18.4950000000001,2.87996506690979,2.17359852790833
18.5000000000001,2.88472032546997,2.16798949241638
18.5050000000001,2.89440083503723,2.15641260147095
18.51,2.89932632446289,2.15044450759888
18.515,2.90425181388855,2.14447641372681
18.52,2.90917706489563,2.13850831985474
18.525,2.91914963722229,2.12632989883423
18.53,2.92419672012329,2.12011957168579
18.535,2.92924380302429,2.11390924453735
18.54,2.93429088592529,2.10769867897034
18.545,2.94445180892944,2.09512305259705
18.55,2.94956541061401,2.08875775337219
18.555,2.95467901229858,2.08239245414734
18.5600000000001,2.95979261398315,2.07602715492249
18.5650000000001,2.97002172470093,2.06321167945862
18.5700000000001,2.97513723373413,2.05676174163818
18.575,2.98025274276733,2.05031180381775
18.58,2.98536825180054,2.04386186599731
18.585,2.99552202224731,2.03094124794006
18.59,3.00056028366089,2.02447056770325
18.595,3.00559830665588,2.01799988746643
18.6,3.01063656806946,2.01152920722961
18.605,3.02053141593933,1.99863564968109
18.61,3.02538824081421,1.99221277236938
18.615,3.03024482727051,1.98578977584839
18.6200000000001,3.03510165214539,1.97936689853668
18.6250000000001,3.04448771476746,1.96665620803833
18.6300000000001,3.04901671409607,1.96036851406097
18.635,3.05354595184326,1.95408082008362
18.64,3.05807518959045,1.94779312610626
18.645,3.06658887863159,1.93548583984375
18.65,3.07057332992554,1.9294661283493
18.655,3.07455778121948,1.92344641685486
18.66,3.07854223251343,1.9174268245697
18.665,3.08563828468323,1.90588629245758
18.67,3.08875012397766,1.9003654718399
18.675,3.09186196327209,1.89484465122223
18.68,3.09497380256653,1.88932394981384
18.6850000000001,3.09988451004028,1.87921857833862
18.6900000000001,3.1016833782196,1.87463390827179
18.6950000000001,3.10348224639893,1.87004935741425
18.7,3.10528111457825,1.8654648065567
18.705,3.10726284980774,1.85799050331116
18.71,3.10744547843933,1.85510075092316
18.715,3.1076283454895,1.85221111774445
18.72,3.10781097412109,1.84932136535645
18.725,3.10700154304504,1.84579944610596
18.73,3.1060094833374,1.84516727924347
18.735,3.10501718521118,1.84453499317169
18.74,3.10402512550354,1.8439028263092
18.7450000000001,3.102126121521,1.84409177303314
18.7500000000001,3.10121917724609,1.84491300582886
18.7550000000001,3.10031247138977,1.84573411941528
18.76,3.09940552711487,1.846555352211
18.765,3.09856367111206,1.84886872768402
18.77,3.09862875938416,1.85036110877991
18.775,3.09869384765625,1.8518533706665
18.78,3.09875893592834,1.8533456325531
18.785,3.09881281852722,1.85773396492004
18.79,3.098801612854,1.8606299161911
18.795,3.09879016876221,1.86352598667145
18.8,3.09877896308899,1.8664219379425
18.805,3.09696245193481,1.87398254871368
18.8100000000001,3.09515738487244,1.87864708900452
18.8150000000001,3.09335231781006,1.88331162929535
18.8200000000001,3.0915470123291,1.88797616958618
18.825,3.0862340927124,1.89833998680115
18.83,3.08272624015808,1.90403926372528
18.835,3.07921838760376,1.90973854064941
18.84,3.07571053504944,1.91543781757355
18.845,3.06776666641235,1.92731881141663
18.85,3.06333041191101,1.93350064754486
18.855,3.05889415740967,1.93968236446381
18.86,3.05445790290833,1.94586408138275
18.865,3.04511141777039,1.95845377445221
18.8700000000001,3.04020094871521,1.96486175060272
18.8750000000001,3.03529071807861,1.97126960754395
18.8800000000001,3.03038024902344,1.97767758369446
18.885,3.02032089233398,1.99058735370636
18.89,3.01517200469971,1.99708914756775
18.895,3.01002287864685,2.00359106063843
18.9,3.00487399101257,2.01009297370911
18.905,2.99447417259216,2.02310609817505
18.91,2.98922348022461,2.02961730957031
18.915,2.98397254943848,2.03612852096558
18.92,2.97872185707092,2.04263973236084
18.925,2.9682092666626,2.05560398101807
18.93,2.96294760704041,2.06205677986145
18.9350000000001,2.95768570899963,2.06850957870483
18.9400000000001,2.95242381095886,2.07496237754822
18.9450000000001,2.94195699691772,2.08774161338806
18.95,2.93675208091736,2.0940682888031
18.955,2.93154692649841,2.10039496421814
18.96,2.92634177207947,2.1067214012146
18.965,2.91604351997375,2.11916899681091
18.97,2.91095042228699,2.12528991699219
18.975,2.90585732460022,2.13141083717346
18.98,2.90076398849487,2.13753175735474
18.985,2.89073705673218,2.14946436882019
18.99,2.88580322265625,2.15527629852295
18.9950000000001,2.88086938858032,2.16108798980713
19.0000000000001,2.87593555450439,2.16689991950989
19.0050000000001,2.86626863479614,2.17807269096375
19.01,2.86153554916382,2.18343377113342
19.015,2.85680270195007,2.18879508972168
19.02,2.85206961631775,2.19415616989136
19.025,2.84284019470215,2.20423412322998
19.03,2.83834385871887,2.20895075798035
19.035,2.8338475227356,2.21366739273071
19.04,2.82935118675232,2.21838426589966
19.045,2.82062482833862,2.2269229888916
19.05,2.81639456748962,2.23074531555176
19.055,2.8121645450592,2.23456740379333
19.0600000000001,2.80793428421021,2.23838973045349
19.0650000000001,2.79976296424866,2.24485874176025
19.0700000000001,2.79582166671753,2.24750590324402
19.075,2.7918803691864,2.2501528263092
19.08,2.78793931007385,2.25279998779297
19.085,2.78036141395569,2.25667810440063
19.09,2.77672481536865,2.25790905952454
19.095,2.77308797836304,2.25914025306702
19.1,2.769451379776,2.26037120819092
19.105,2.76249265670776,2.26129627227783
19.11,2.75917029380798,2.26098990440369
19.115,2.7558479309082,2.26068377494812
19.1200000000001,2.752525806427,2.26037740707397
19.1250000000001,2.74620175361633,2.25824928283691
19.1300000000001,2.74320006370544,2.25642728805542
19.135,2.74019813537598,2.25460505485535
19.14,2.73719644546509,2.25278306007385
19.145,2.73151993751526,2.2477593421936
19.15,2.7288453578949,2.24455785751343
19.155,2.72617053985596,2.24135637283325
19.16,2.72349572181702,2.23815488815308
19.165,2.7184841632843,2.23058915138245
19.17,2.71614718437195,2.22622489929199
19.175,2.71381044387817,2.22186064720154
19.18,2.71147346496582,2.21749639511108
19.1850000000001,2.70715308189392,2.20786046981812
19.1900000000001,2.70516991615295,2.2025887966156
19.1950000000001,2.70318651199341,2.19731688499451
19.2,2.70120334625244,2.19204521179199
19.205,2.69760751724243,2.18083596229553
19.21,2.69599485397339,2.17489862442017
19.215,2.69438242912292,2.1689612865448
19.22,2.69276976585388,2.16302394866943
19.225,2.68992733955383,2.1506781578064
19.23,2.68869733810425,2.14426970481873
19.235,2.68746733665466,2.13786149024963
19.24,2.68623733520508,2.13145303726196
19.2450000000001,2.68416023254395,2.11830639839172
19.2500000000001,2.6833131313324,2.111567735672
19.2550000000001,2.68246603012085,2.10482931137085
19.26,2.68161869049072,2.0980908870697
19.265,2.6802921295166,2.08438038825989
19.27,2.67981266975403,2.07740831375122
19.275,2.67933320999146,2.07043647766113
19.28,2.67885375022888,2.06346440315247
19.285,2.67823052406311,2.04935240745544
19.29,2.67808675765991,2.04221224784851
19.295,2.67794299125671,2.03507232666016
19.3,2.67779922485352,2.02793216705322
19.305,2.67779922485352,2.01352882385254
19.3100000000001,2.67794322967529,2.00626516342163
19.3150000000001,2.67808699607849,1.99900186061859
19.3200000000001,2.67823076248169,1.99173831939697
19.325,2.6787428855896,1.97711908817291
19.33,2.67911100387573,1.96976315975189
19.335,2.67947912216187,1.96240735054016
19.34,2.67984747886658,1.95505142211914
19.345,2.68073105812073,1.94026947021484
19.35,2.68124675750732,1.93284344673157
19.355,2.68176221847534,1.925417304039
19.36,2.68227791786194,1.91799128055573
19.365,2.68336606025696,1.90308523178101
19.3700000000001,2.68393874168396,1.89560520648956
19.3750000000001,2.68451142311096,1.88812518119812
19.3800000000001,2.68508386611938,1.88064515590668
19.385,2.68618226051331,1.86564350128174
19.39,2.68670797348022,1.85812199115753
19.395,2.68723368644714,1.85060036182404
19.4,2.68775939941406,1.84307873249054
19.405,2.68864369392395,1.82800376415253
19.41,2.6890025138855,1.82045018672943
19.415,2.68936133384705,1.81289672851563
19.42,2.68972015380859,1.80534327030182
19.425,2.69012975692749,1.79021239280701
19.43,2.69018054008484,1.782634973526
19.4350000000001,2.69023132324219,1.77505743503571
19.4400000000001,2.69028234481812,1.7674800157547
19.4450000000001,2.68990254402161,1.75230801105499
19.45,2.68947172164917,1.74471342563629
19.455,2.68904113769531,1.73711884021759
19.46,2.68861055374146,1.72952425479889
19.465,2.68704032897949,1.71432423591614
19.47,2.68590092658997,1.70671880245209
19.475,2.68476152420044,1.69911348819733
19.48,2.68362212181091,1.69150805473328
19.485,2.68033862113953,1.67629265785217
19.49,2.67819452285767,1.66868269443512
19.4950000000001,2.67605042457581,1.66107261180878
19.5000000000001,2.67390632629395,1.65346264839172
19.5050000000001,2.66832661628723,1.63824510574341
19.51,2.66489052772522,1.63063752651215
19.515,2.66145467758179,1.62302994728088
19.52,2.65801882743835,1.61542236804962
19.525,2.64980626106262,1.60021805763245
19.53,2.64502954483032,1.59262120723724
19.535,2.64025282859802,1.58502435684204
19.54,2.63547611236572,1.57742762565613
19.545,2.62485671043396,1.562255859375
19.55,2.61901426315308,1.55468082427979
19.555,2.61317157745361,1.54710578918457
19.5600000000001,2.60732913017273,1.53953075408936
19.5650000000001,2.59494090080261,1.52441835403442
19.5700000000001,2.58839511871338,1.51688086986542
19.575,2.58184933662415,1.50934338569641
19.58,2.57530379295349,1.5018059015274
19.585,2.56177592277527,1.48679316043854
19.59,2.5547935962677,1.47931790351868
19.595,2.54781150817871,1.47184264659882
19.6,2.54082942008972,1.46436738967896
19.605,2.52659010887146,1.44952344894409
19.61,2.51933312416077,1.44215476512909
19.615,2.51207613945007,1.4347859621048
19.6200000000001,2.50481915473938,1.42741727828979
19.6250000000001,2.49012494087219,1.41288113594055
19.6300000000001,2.48268795013428,1.40571367740631
19.635,2.47525095939636,1.39854621887207
19.64,2.46781396865845,1.39137887954712
19.645,2.4528169631958,1.3775223493576
19.65,2.44525694847107,1.37083339691162
19.655,2.43769693374634,1.36414432525635
19.66,2.43013691902161,1.35745537281036
19.665,2.41492962837219,1.34638297557831
19.67,2.40728211402893,1.34199953079224
19.675,2.39963483810425,1.33761620521545
19.68,2.39198756217957,1.33323276042938
19.6850000000001,2.37662839889526,1.33341658115387
19.6900000000001,2.36891674995422,1.33798372745514
19.6950000000001,2.36120533943176,1.3425509929657
19.7,2.35349369049072,1.34711813926697
19.705,2.33802175521851,1.35865986347198
19.71,2.33026123046875,1.36563444137573
19.715,2.32250094413757,1.37260901927948
19.72,2.3147406578064,1.37958359718323
19.725,2.29918217658997,1.39400732517242
19.73,2.29138398170471,1.40145635604858
19.735,2.28358578681946,1.40890550613403
19.74,2.27578783035278,1.41635465621948
19.7450000000001,2.26016187667847,1.43144595623016
19.7500000000001,2.25233387947083,1.43908822536469
19.7550000000001,2.24450612068176,1.44673049449921
19.76,2.23667812347412,1.45437276363373
19.765,2.22099876403809,1.46975898742676
19.77,2.21314716339111,1.47750294208527
19.775,2.20529532432556,1.48524677753448
19.78,2.19744372367859,1.49299073219299
19.785,2.18172121047974,1.50853979587555
19.79,2.17385029792786,1.51634502410889
19.795,2.1659791469574,1.52415025234222
19.8,2.15810823440552,1.53195548057556
19.805,2.14235043525696,1.5476062297821
19.8100000000001,2.13446378707886,1.55545175075531
19.8150000000001,2.12657690048218,1.56329727172852
19.8200000000001,2.1186900138855,1.57114291191101
19.825,2.10290336608887,1.58686208724976
19.83,2.09500360488892,1.5947357416153
19.835,2.08710360527039,1.60260939598083
19.84,2.07920384407043,1.61048316955566
19.845,2.06339335441589,1.62625098228455
19.85,2.0554826259613,1.63414514064789
19.855,2.04757189750671,1.64203929901123
19.86,2.03966093063354,1.64993345737457
19.865,2.02383041381836,1.66573703289032
19.8700000000001,2.01591062545776,1.67364656925201
19.8750000000001,2.00799083709717,1.68155598640442
19.8800000000001,2.00007104873657,1.68946552276611
19.885,1.98422408103943,1.70529615879059
19.89,1.97629690170288,1.71321725845337
19.895,1.96836960315704,1.72113835811615
19.9,1.9604424238205,1.72905945777893
19.905,1.94458198547363,1.74491059780121
19.91,1.93664872646332,1.75284051895142
19.915,1.928715467453,1.76077044010162
19.92,1.92078220844269,1.76870048046112
19.925,1.90491127967834,1.78456687927246
19.93,1.89697349071503,1.79250335693359
19.9350000000001,1.889035820961,1.80043983459473
19.9400000000001,1.88109803199768,1.80837619304657
19.9450000000001,1.86521983146667,1.82425343990326
19.95,1.8572793006897,1.83219408988953
19.955,1.84933876991272,1.84013485908508
19.96,1.84139823913574,1.84807562828064
19.965,1.82551693916321,1.86395859718323
19.97,1.81757605075836,1.87190091609955
19.975,1.80963528156281,1.87984323501587
19.98,1.80169439315796,1.88778555393219
19.985,1.78581714630127,1.90366744995117
19.99,1.77788066864014,1.91160702705383
19.9950000000001,1.769944190979,1.91954672336578
20.0000000000001,1.76200771331787,1.92748641967773
20.0050000000001,1.74614357948303,1.94335925579071
20.01,1.73821604251862,1.95129251480103
20.015,1.73028838634491,1.95922589302063
20.02,1.72236084938049,1.96715915203094
20.025,1.70651686191559,1.98301827907562
20.03,1.6986004114151,1.99094414710999
20.035,1.6906840801239,1.99887001514435
20.04,1.68276762962341,2.00679588317871
20.045,1.66694927215576,2.02263903617859
20.05,1.65904712677002,2.03055620193481
20.055,1.65114510059357,2.03847336769104
20.0600000000001,1.64324295520782,2.04639053344727
20.0650000000001,1.6274573802948,2.06221485137939
20.0700000000001,1.61957395076752,2.0701220035553
20.075,1.61169052124023,2.0780291557312
20.08,1.60380709171295,2.08593606948853
20.085,1.58806526660919,2.1017382144928
20.09,1.58020687103271,2.10963344573975
20.095,1.57234847545624,2.11752843856812
20.1,1.56449007987976,2.12542366981506
20.105,1.54880845546722,2.14119958877563
20.11,1.54098510742188,2.14908027648926
20.115,1.53316175937653,2.15696120262146
20.1200000000001,1.52533853054047,2.16484189033508
20.1250000000001,1.50974380970001,2.18058633804321
20.1300000000001,1.50197243690491,2.18844985961914
20.135,1.4942010641098,2.19631361961365
20.14,1.48642981052399,2.20417714118958
20.145,1.47096979618073,2.21988320350647
20.15,1.46328115463257,2.22772598266602
20.155,1.45559251308441,2.23556852340698
20.16,1.44790387153625,2.24341106414795
20.165,1.43267464637756,2.25907039642334
20.17,1.42513406276703,2.26688718795776
20.175,1.41759347915649,2.27470374107361
20.18,1.41005289554596,2.28252053260803
20.1850000000001,1.39529418945313,2.29812145233154
20.1900000000001,1.38807606697083,2.30590558052063
20.1950000000001,1.38085782527924,2.31368970870972
20.2,1.37363970279694,2.32147407531738
20.205,1.36031460762024,2.33700108528137
20.21,1.35420751571655,2.3447437286377
20.215,1.34810054302216,2.3524866104126
20.22,1.34199357032776,2.3602294921875
20.225,1.33711755275726,2.37566113471985
20.23,1.33834862709045,2.38335013389587
20.235,1.33957958221436,2.39103937149048
20.24,1.34081065654755,2.3987283706665
20.2450000000001,1.34835422039032,2.41403460502625
20.2500000000001,1.3546667098999,2.42165184020996
20.2550000000001,1.36097919940948,2.42926907539368
20.26,1.36729156970978,2.43688631057739
20.265,1.38065755367279,2.45202207565308
20.27,1.38771092891693,2.45954060554504
20.275,1.39476430416107,2.46705913543701
20.28,1.4018177986145,2.4745774269104
20.285,1.41618955135345,2.48947358131409
20.29,1.42350792884827,2.49685096740723
20.295,1.43082630634308,2.50422835350037
20.3,1.43814468383789,2.51160597801208
20.305,1.45291292667389,2.52615141868591
20.3100000000001,1.46036291122437,2.5333194732666
20.3150000000001,1.46781277656555,2.54048728942871
20.3200000000001,1.47526276111603,2.5476553440094
20.325,1.49023759365082,2.56166696548462
20.33,1.49776232242584,2.56851029396057
20.335,1.50528717041016,2.5753538608551
20.34,1.51281201839447,2.58219742774963
20.345,1.52790677547455,2.59536457061768
20.35,1.53547668457031,2.60168814659119
20.355,1.54304659366608,2.6080117225647
20.36,1.55061650276184,2.61433553695679
20.365,1.56578326225281,2.62615537643433
20.37,1.57338011264801,2.63165163993835
20.375,1.58097696304321,2.63714790344238
20.38,1.58857381343842,2.64264440536499
20.385,1.60378217697144,2.65245079994202
20.39,1.61139357089996,2.65676093101501
20.395,1.61900508403778,2.66107106208801
20.4,1.6266165971756,2.66538119316101
20.4050000000001,1.64184498786926,2.67264747619629
20.4100000000001,1.64946186542511,2.67560338973999
20.4150000000001,1.65707886219025,2.67855954170227
20.4200000000001,1.66469585895538,2.68151545524597
20.4250000000001,1.67992794513702,2.68623733520508
20.4300000000001,1.68754303455353,2.68800330162048
20.4350000000001,1.69515812397003,2.68976926803589
20.4400000000001,1.70277321338654,2.69153523445129
20.4450000000001,1.71799516677856,2.69418454170227
20.45,1.72560203075409,2.69506788253784
20.455,1.73320889472961,2.69595098495483
20.46,1.74081587791443,2.69683432579041
20.465,1.75601518154144,2.69798731803894
20.47,1.76360774040222,2.6982569694519
20.475,1.77120018005371,2.69852662086487
20.48,1.77879273891449,2.69879627227783
20.485,1.79395687580109,2.69892477989197
20.49,1.80152857303619,2.69878339767456
20.495,1.8091002702713,2.69864201545715
20.5,1.81667196750641,2.69850087165833
20.505,1.83178734779358,2.69796562194824
20.51,1.83933091163635,2.69757175445557
20.515,1.84687447547913,2.69717788696289
20.52,1.85441815853119,2.69678378105164
20.525,1.86946845054626,2.6958749294281
20.5300000000001,1.87697529792786,2.69535994529724
20.5350000000001,1.88448202610016,2.69484496116638
20.5400000000001,1.89198887348175,2.69432997703552
20.5450000000001,1.90695452690125,2.69329166412354
20.5500000000001,1.91441357135773,2.69276833534241
20.5550000000001,1.92187249660492,2.69224524497986
20.5600000000001,1.92933142185211,2.69172191619873
20.5650000000001,1.94418728351593,2.69076538085938
20.5700000000001,1.95158421993256,2.69033193588257
20.575,1.95898115634918,2.68989849090576
20.58,1.96637797355652,2.68946528434753
20.585,1.9810905456543,2.68877267837524
20.59,1.98840606212616,2.68851375579834
20.595,1.99572169780731,2.68825483322144
20.6,2.00303721427917,2.68799567222595
20.605,2.01756072044373,2.68772292137146
20.61,2.02476835250854,2.68770933151245
20.615,2.03197598457336,2.68769550323486
20.62,2.03918385505676,2.68768191337585
20.625,2.05345344543457,2.6879563331604
20.63,2.06051516532898,2.68824434280396
20.635,2.06757712364197,2.68853235244751
20.64,2.07463908195496,2.68882060050964
20.645,2.08856153488159,2.68973922729492
20.65,2.09542226791382,2.69036984443665
20.6550000000001,2.10228276252747,2.69100046157837
20.6600000000001,2.10914349555969,2.69163131713867
20.6650000000001,2.12258148193359,2.69325923919678
20.6700000000001,2.12915897369385,2.69425654411316
20.6750000000001,2.13573622703552,2.69525408744812
20.6800000000001,2.14231371879578,2.6962513923645
20.6850000000001,2.15506386756897,2.69862079620361
20.6900000000001,2.16123676300049,2.69999289512634
20.6950000000001,2.16740965843201,2.70136475563049
20.7,2.1735827922821,2.70273685455322
20.705,2.18535089492798,2.70584964752197
20.71,2.19094634056091,2.70759057998657
20.715,2.19654178619385,2.70933151245117
20.72,2.2021369934082,2.71107244491577
20.725,2.21252250671387,2.71490907669067
20.73,2.2173125743866,2.71700501441956
20.735,2.22210288047791,2.71910071372986
20.74,2.22689294815063,2.72119641304016
20.745,2.23540878295898,2.72572779655457
20.75,2.2391345500946,2.72816300392151
20.755,2.24286031723022,2.73059844970703
20.76,2.24658584594727,2.73303389549255
20.765,2.25273180007935,2.73823308944702
20.77,2.25515198707581,2.74099683761597
20.775,2.25757193565369,2.74376058578491
20.7800000000001,2.25999212265015,2.74652433395386
20.7850000000001,2.26335430145264,2.75237417221069
20.7900000000001,2.26429653167725,2.75546026229858
20.7950000000001,2.26523852348328,2.75854659080505
20.8000000000001,2.26618051528931,2.76163268089294
20.8050000000001,2.26651835441589,2.76812338829041
20.8100000000001,2.26591420173645,2.7715277671814
20.8150000000001,2.26530981063843,2.77493238449097
20.8200000000001,2.26470541954041,2.77833676338196
20.825,2.26201820373535,2.78545761108398
20.83,2.25993514060974,2.78917384147644
20.835,2.25785207748413,2.7928900718689
20.84,2.25576901435852,2.79660630226135
20.845,2.25032782554626,2.80433750152588
20.85,2.24696946144104,2.80835270881653
20.855,2.24361133575439,2.8123676776886
20.86,2.24025297164917,2.81638264656067
20.865,2.23253655433655,2.8246910572052
20.87,2.22817850112915,2.82898426055908
20.875,2.22382044792175,2.83327746391296
20.88,2.21946215629578,2.83757066726685
20.885,2.21001267433167,2.84640669822693
20.89,2.20492100715637,2.85094952583313
20.895,2.19982957839966,2.85549235343933
20.9,2.19473791122437,2.86003518104553
20.9050000000001,2.18403673171997,2.86933445930481
20.9100000000001,2.17842721939087,2.87409067153931
20.9150000000001,2.17281770706177,2.87884712219238
20.9200000000001,2.16720795631409,2.88360357284546
20.9250000000001,2.15563058853149,2.89328742027283
20.9300000000001,2.14966297149658,2.89821481704712
20.9350000000001,2.14369535446167,2.90314245223999
20.9400000000001,2.13772749900818,2.90806984901428
20.9450000000001,2.12555027008057,2.9180474281311
20.95,2.11934089660645,2.92309761047363
20.955,2.11313152313232,2.92814779281616
20.96,2.1069221496582,2.93319773674011
20.965,2.09434866905212,2.94336557388306
20.97,2.08798480033875,2.94848299026489
20.975,2.08162069320679,2.95360064506531
20.98,2.07525682449341,2.95871806144714
20.985,2.06244444847107,2.96895623207092
20.99,2.05599641799927,2.97407674789429
20.995,2.04954814910889,2.97919750213623
21,2.04309988021851,2.98431801795959
21.005,2.03018307685852,2.99448323249817
21.01,2.02371454238892,2.9995276927948
21.015,2.01724600791931,3.00457215309143
21.02,2.01077747344971,3.00961661338806
21.025,1.99788856506348,3.01952600479126
21.0300000000001,1.99146831035614,3.02439093589783
21.0350000000001,1.9850480556488,3.02925586700439
21.0400000000001,1.97862780094147,3.03412079811096
21.0450000000001,1.96592330932617,3.04352569580078
21.0500000000001,1.9596391916275,3.04806566238403
21.0550000000001,1.95335495471954,3.05260562896729
21.0600000000001,1.94707083702087,3.05714583396912
21.0650000000001,1.93477189540863,3.06568479537964
21.0700000000001,1.92875707149506,3.06968402862549
21.075,1.92274236679077,3.07368302345276
21.08,1.91672766208649,3.07768225669861
21.085,1.90519988536835,3.08481359481812
21.09,1.89968681335449,3.08794593811035
21.095,1.89417374134064,3.09107828140259
21.1,1.88866066932678,3.09421062469482
21.105,1.87857663631439,3.09917044639587
21.11,1.87400579452515,3.10099768638611
21.115,1.86943483352661,3.10282492637634
21.12,1.86486387252808,3.10465216636658
21.125,1.85742843151093,3.10669636726379
21.13,1.85456395149231,3.10691332817078
21.135,1.8516993522644,3.10713028907776
21.14,1.84883487224579,3.10734724998474
21.145,1.84537470340729,3.10660624504089
21.15,1.84477913379669,3.10564827919006
21.1550000000001,1.8441835641861,3.10469031333923
21.1600000000001,1.84358811378479,3.1037323474884
21.1650000000001,1.84385144710541,3.1019024848938
21.1700000000001,1.84471035003662,3.10103034973145
21.1750000000001,1.84556925296783,3.10015821456909
21.1800000000001,1.84642815589905,3.09928607940674
21.1850000000001,1.84880805015564,3.0985209941864
21.1900000000001,1.85032904148102,3.09862780570984
21.1950000000001,1.85185015201569,3.09873461723328
21.2,1.85337114334106,3.09884142875671
21.205,1.85779285430908,3.09899735450745
21.21,1.86069357395172,3.09904599189758
21.215,1.86359441280365,3.0990948677063
21.22,1.86649513244629,3.09914374351501
21.225,1.87405502796173,3.09745168685913
21.23,1.87871420383453,3.09571075439453
21.235,1.88337337970734,3.09396958351135
21.24,1.88803255558014,3.09222865104675
21.245,1.89838886260986,3.08701968193054
21.25,1.90408599376678,3.08355188369751
21.255,1.90978300571442,3.0800838470459
21.26,1.91548013687134,3.07661604881287
21.265,1.92735934257507,3.06873464584351
21.27,1.93354141712189,3.06432127952576
21.275,1.93972337245941,3.05990767478943
21.2800000000001,1.94590544700623,3.05549430847168
21.2850000000001,1.95849704742432,3.04618430137634
21.2900000000001,1.96490657329559,3.04128766059875
21.2950000000001,1.97131609916687,3.03639101982117
21.3000000000001,1.97772562503815,3.03149437904358
21.3050000000001,1.99063944816589,3.02145719528198
21.3100000000001,1.99714374542236,3.01631689071655
21.3150000000001,2.00364804267883,3.01117634773254
21.3200000000001,2.0101523399353,3.00603604316711
21.325,2.02317094802856,2.99564981460571
21.33,2.02968549728394,2.99040412902832
21.335,2.03619980812073,2.98515844345093
21.34,2.0427143573761,2.97991275787354
21.345,2.05568552017212,2.96940779685974
21.35,2.06214213371277,2.96414852142334
21.355,2.068598985672,2.95888924598694
21.36,2.07505559921265,2.95362997055054
21.365,2.0878438949585,2.94316601753235
21.37,2.09417533874512,2.93796110153198
21.375,2.10050678253174,2.9327564239502
21.38,2.10683822631836,2.92755174636841
21.385,2.11929655075073,2.91725206375122
21.39,2.12542343139648,2.91215705871582
21.395,2.13155055046082,2.907062292099
21.4,2.13767743110657,2.9019672870636
21.4050000000001,2.14962387084961,2.89193487167358
21.4100000000001,2.15544319152832,2.88699746131897
21.4150000000001,2.16126251220703,2.88205981254578
21.4200000000001,2.16708183288574,2.87712240219116
21.4250000000001,2.17827200889587,2.86744618415833
21.4300000000001,2.18364286422729,2.8627073764801
21.4350000000001,2.18901348114014,2.85796856880188
21.4400000000001,2.19438433647156,2.85322999954224
21.4450000000001,2.20448398590088,2.84398698806763
21.45,2.20921277999878,2.83948278427124
21.455,2.21394157409668,2.83497881889343
21.46,2.21867036819458,2.83047461509705
21.465,2.22723579406738,2.82173013687134
21.47,2.23107242584229,2.8174901008606
21.475,2.23490905761719,2.81324982643127
21.48,2.23874568939209,2.80900979042053
21.485,2.2452449798584,2.80081582069397
21.49,2.2479076385498,2.79686236381531
21.495,2.25057053565979,2.79290866851807
21.5,2.2532331943512,2.7889552116394
21.505,2.25714182853699,2.78135013580322
21.51,2.25838756561279,2.77769899368286
21.515,2.2596333026886,2.77404761314392
21.52,2.2608790397644,2.77039623260498
21.525,2.26182961463928,2.76340532302856
21.5300000000001,2.26153445243835,2.76006603240967
21.5350000000001,2.26123929023743,2.75672650337219
21.5400000000001,2.2609441280365,2.7533872127533
21.5450000000001,2.2588324546814,2.74702644348145
21.5500000000001,2.2570161819458,2.74400496482849
21.5550000000001,2.25519990921021,2.74098372459412
21.5600000000001,2.25338363647461,2.73796248435974
21.5650000000001,2.248366355896,2.73224449157715
21.5700000000001,2.24516558647156,2.72954797744751
21.575,2.24196457862854,2.72685146331787
21.58,2.23876357078552,2.72415471076965
21.585,2.23119521141052,2.71909737586975
21.59,2.22682762145996,2.71673631668091
21.595,2.22246026992798,2.71437549591064
21.6,2.21809267997742,2.71201467514038
21.605,2.2084481716156,2.70764470100403
21.61,2.20317101478577,2.70563578605652
21.615,2.19789385795593,2.70362687110901
21.62,2.1926167011261,2.70161771774292
21.625,2.181396484375,2.69796943664551
21.63,2.17545318603516,2.69632983207703
21.635,2.16950988769531,2.69469046592712
21.64,2.16356682777405,2.69305086135864
21.645,2.15120959281921,2.69015407562256
21.65,2.1447958946228,2.6888964176178
21.6550000000001,2.13838195800781,2.68763899803162
21.6600000000001,2.13196802139282,2.68638157844543
21.6650000000001,2.1188108921051,2.68424940109253
21.6700000000001,2.11206746101379,2.68337464332581
21.6750000000001,2.10532426834106,2.68249988555908
21.6800000000001,2.09858083724976,2.68162512779236
21.6850000000001,2.08486127853394,2.68024396896362
21.6900000000001,2.07788515090942,2.67973756790161
21.6950000000001,2.07090902328491,2.6792311668396
21.7,2.0639328956604,2.67872452735901
21.705,2.04981303215027,2.67804861068726
21.71,2.04266929626465,2.67787885665894
21.715,2.03552556037903,2.67770934104919
21.72,2.02838206291199,2.67753958702087
21.725,2.01397156715393,2.67748975753784
21.73,2.00670504570007,2.67760920524597
21.735,1.99943840503693,2.6777286529541
21.74,1.99217176437378,2.67784833908081
21.745,1.97754657268524,2.67831373214722
21.75,1.97018790245056,2.67865967750549
21.755,1.96282923221588,2.67900562286377
21.76,1.9554705619812,2.67935156822205
21.765,1.94068336486816,2.6801929473877
21.77,1.93325471878052,2.68068861961365
21.775,1.92582619190216,2.6811842918396
21.7800000000001,1.91839754581451,2.68167996406555
21.7850000000001,1.90348672866821,2.68273091316223
21.7900000000001,1.89600443840027,2.68328619003296
21.7950000000001,1.88852214813232,2.68384170532227
21.8000000000001,1.88103985786438,2.68439698219299
21.8050000000001,1.86603391170502,2.68546366691589
21.8100000000001,1.85851013660431,2.68597507476807
21.8150000000001,1.8509863615036,2.68648648262024
21.8200000000001,1.84346258640289,2.68699765205383
21.825,1.82838344573975,2.68785691261292
21.83,1.82082784175873,2.68820452690125
21.835,1.813272356987,2.68855214118958
21.84,1.80571687221527,2.68889999389648
21.845,1.7905820608139,2.68929076194763
21.85,1.78300261497498,2.68933415412903
21.855,1.77542328834534,2.68937730789185
21.86,1.76784384250641,2.68942046165466
21.865,1.75266802310944,2.6890287399292
21.87,1.7450715303421,2.68859386444092
21.875,1.73747503757477,2.68815898895264
21.88,1.72987854480743,2.68772411346436
21.885,1.71467471122742,2.68614768981934
21.89,1.70706737041473,2.68500661849976
21.895,1.69946002960205,2.6838653087616
21.9,1.69185268878937,2.68272399902344
21.9050000000001,1.67663335800171,2.67943692207336
21.9100000000001,1.66902136802673,2.67729139328003
21.9150000000001,1.66140949726105,2.67514562606812
21.9200000000001,1.65379750728607,2.67300009727478
21.9250000000001,1.63857591152191,2.66741466522217
21.9300000000001,1.63096630573273,2.66397476196289
21.9350000000001,1.62335669994354,2.66053485870361
21.9400000000001,1.61574709415436,2.65709495544434
21.9450000000001,1.60053837299347,2.64887237548828
21.95,1.59293925762177,2.64408946037292
21.955,1.58534026145935,2.63930678367615
21.96,1.57774114608765,2.63452386856079
21.965,1.56256449222565,2.62389302253723
21.97,1.55498695373535,2.61804485321045
21.975,1.54740941524506,2.61219692230225
21.98,1.53983187675476,2.60634875297546
21.985,1.52471375465393,2.59395146369934
21.99,1.5171731710434,2.58740210533142
21.995,1.50963258743286,2.5808527469635
22,1.50209200382233,2.57430338859558
22.005,1.48707222938538,2.56076955795288
22.01,1.47959303855896,2.55378532409668
22.015,1.47211372852325,2.5468008518219
22.02,1.46463441848755,2.5398166179657
22.025,1.44978058338165,2.52557396888733
22.0300000000001,1.44240593910217,2.51831555366516
22.0350000000001,1.43503129482269,2.51105737686157
22.0400000000001,1.42765665054321,2.5037989616394
22.0450000000001,1.41310429573059,2.48910284042358
22.0500000000001,1.40592670440674,2.48166513442993
22.0550000000001,1.3987489938736,2.47422742843628
22.0600000000001,1.39157140254974,2.46678948402405
22.0650000000001,1.3776798248291,2.45179128646851
22.0700000000001,1.3709659576416,2.4442310333252
22.075,1.3642520904541,2.43667054176331
22.08,1.3575382232666,2.42911005020142
22.085,1.34627509117126,2.41390204429626
22.09,1.34172570705414,2.40625429153442
22.095,1.33717632293701,2.39860677719116
22.1,1.33262693881989,2.3909592628479
22.105,1.33247292041779,2.37559986114502
22.11,1.33686828613281,2.3678879737854
22.115,1.34126365184784,2.36017632484436
22.12,1.34565901756287,2.35246467590332
22.125,1.35701012611389,2.33699226379395
22.13,1.36396598815918,2.32923197746277
22.135,1.37092173099518,2.32147145271301
22.14,1.37787759304047,2.31371116638184
22.145,1.39227652549744,2.29815268516541
22.15,1.39971971511841,2.29035449028015
22.1550000000001,1.40716278553009,2.2825562953949
22.1600000000001,1.41460597515106,2.27475833892822
22.1650000000001,1.4296886920929,2.25913214683533
22.1700000000001,1.43732821941376,2.25130438804626
22.1750000000001,1.44496774673462,2.2434766292572
22.1800000000001,1.45260739326477,2.23564863204956
22.1850000000001,1.46798932552338,2.21996927261353
22.1900000000001,1.47573161125183,2.21211767196655
22.1950000000001,1.48347401618958,2.20426607131958
22.2,1.49121642112732,2.19641447067261
22.205,1.50676310062408,2.18069195747375
22.21,1.51456737518311,2.17282104492188
22.215,1.52237164974213,2.16495013237
22.22,1.53017592430115,2.15707921981812
22.225,1.54582512378693,2.14132142066956
22.23,1.55367004871368,2.13343477249146
22.235,1.56151485443115,2.12554812431335
22.24,1.56935977935791,2.11766123771667
22.245,1.58507788181305,2.10187482833862
22.25,1.59295117855072,2.09397506713867
22.255,1.60082447528839,2.08607506752014
22.26,1.60869765281677,2.07817530632019
22.265,1.62446475028992,2.06236481666565
22.27,1.63235855102539,2.05445408821106
22.275,1.64025235176086,2.04654335975647
22.2800000000001,1.64814615249634,2.03863286972046
22.2850000000001,1.66394925117493,2.02280235290527
22.2900000000001,1.67185842990875,2.01488256454468
22.2950000000001,1.67976760864258,2.00696301460266
22.3000000000001,1.68767690658569,1.99904322624207
22.3050000000001,1.70350694656372,1.98319637775421
22.3100000000001,1.71142792701721,1.97526919841766
22.3150000000001,1.71934878826141,1.96734189987183
22.3200000000001,1.72726964950562,1.95941472053528
22.325,1.74312043190002,1.94355440139771
22.33,1.75105023384094,1.93562126159668
22.335,1.75898003578186,1.92768800258636
22.34,1.76690983772278,1.91975486278534
22.345,1.78277587890625,1.90388405323029
22.35,1.79071223735809,1.89594638347626
22.355,1.79864847660065,1.88800871372223
22.36,1.80658483505249,1.88007092475891
22.365,1.82246172428131,1.86419284343719
22.37,1.83040225505829,1.85625231266022
22.375,1.83834278583527,1.84831190109253
22.38,1.84628343582153,1.84037137031555
22.385,1.86216616630554,1.82449018955231
22.39,1.87010836601257,1.81654942035675
22.395,1.8780505657196,1.80860865116119
22.4,1.88599276542664,1.80066788196564
22.4050000000001,1.90187442302704,1.78479075431824
22.4100000000001,1.90981388092041,1.7768542766571
22.4150000000001,1.91775333881378,1.76891791820526
22.4200000000001,1.92569279670715,1.76098144054413
22.4250000000001,1.94156539440155,1.74511742591858
22.4300000000001,1.94949853420258,1.73718988895416
22.4350000000001,1.9574316740036,1.72926235198975
22.4400000000001,1.96536481380463,1.72133481502533
22.4450000000001,1.98122370243073,1.70549094676971
22.45,1.9891494512558,1.69757473468781
22.455,1.99707508087158,1.68965840339661
22.46,2.00500082969666,1.68174207210541
22.465,2.02084350585938,1.66592383384705
22.47,2.02876043319702,1.65802180767059
22.475,2.03667759895325,1.65011978149414
22.48,2.04459452629089,1.64221775531769
22.485,2.06041836738586,1.62643241882324
22.49,2.06832528114319,1.61854910850525
22.495,2.07623219490051,1.61066567897797
22.5,2.08413887023926,1.60278236865997
22.505,2.09994053840637,1.5870406627655
22.51,2.10783553123474,1.57918238639832
22.515,2.11573028564453,1.57132411003113
22.52,2.1236252784729,1.56346583366394
22.525,2.13940048217773,1.54778432846069
22.5300000000001,2.14728093147278,1.53996121883392
22.5350000000001,2.1551616191864,1.53213798999786
22.5400000000001,2.16304206848145,1.52431488037109
22.5450000000001,2.17878580093384,1.50872051715851
22.5500000000001,2.18664908409119,1.50094926357269
22.5550000000001,2.19451236724854,1.49317800998688
22.5600000000001,2.2023754119873,1.48540675640106
22.5650000000001,2.21808099746704,1.46994709968567
22.5700000000001,2.22592306137085,1.46225869655609
22.575,2.23376512527466,1.45457029342651
22.58,2.24160742759705,1.44688189029694
22.585,2.25726580619812,1.43165326118469
22.59,2.26508188247681,1.42411303520203
22.595,2.27289819717407,1.41657269001007
22.6,2.28071427345276,1.4090324640274
22.605,2.29631400108337,1.39427483081818
22.61,2.30409741401672,1.3870575428009
22.615,2.31188106536865,1.37984025478363
22.62,2.319664478302,1.37262296676636
22.625,2.33519005775452,1.35930323600769
22.63,2.3429319858551,1.35320091247559
22.635,2.35067391395569,1.34709858894348
22.64,2.35841584205627,1.34099626541138
22.645,2.37384557723999,1.33615028858185
22.65,2.3815336227417,1.33740675449371
22.6550000000001,2.38922142982483,1.33866310119629
22.6600000000001,2.39690923690796,1.33991956710815
22.6650000000001,2.41221284866333,1.34749293327332
22.6700000000001,2.41982865333557,1.35380983352661
22.6750000000001,2.42744421958923,1.36012673377991
22.6800000000001,2.43506002426147,1.3664436340332
22.6850000000001,2.45019197463989,1.3798154592514
22.6900000000001,2.45770835876465,1.38687026500702
22.6950000000001,2.4652247428894,1.39392518997192
22.7,2.47274088859558,1.40098011493683
22.705,2.48763179779053,1.41535413265228
22.71,2.49500608444214,1.42267322540283
22.715,2.50238060951233,1.42999243736267
22.72,2.50975489616394,1.43731153011322
22.725,2.52429270744324,1.4520810842514
22.73,2.53145623207092,1.45953154563904
22.735,2.53861975669861,1.46698200702667
22.74,2.54578328132629,1.47443246841431
22.745,2.55978345870972,1.48940813541412
22.75,2.56662011146545,1.49693322181702
22.755,2.57345676422119,1.5044584274292
22.76,2.58029341697693,1.51198363304138
22.765,2.59344363212585,1.52707898616791
22.77,2.59975743293762,1.53464913368225
22.775,2.60607099533081,1.54221940040588
22.7800000000001,2.612384557724,1.54978954792023
22.7850000000001,2.62418174743652,1.56495678424835
22.7900000000001,2.62966537475586,1.57255387306213
22.7950000000001,2.63514876365662,1.58015096187592
22.8000000000001,2.64063239097595,1.5877480506897
22.8050000000001,2.65041565895081,1.60295677185059
22.8100000000001,2.6547155380249,1.61056840419769
22.8150000000001,2.659015417099,1.6181800365448
22.8200000000001,2.6633152961731,1.6257917881012
22.825,2.67057204246521,1.64102053642273
22.83,2.67352914810181,1.64863777160645
22.835,2.67648601531982,1.65625488758087
22.84,2.67944312095642,1.6638720035553
22.845,2.68418145179749,1.6791045665741
22.85,2.68596267700195,1.68671989440918
22.855,2.68774390220642,1.69433522224426
22.86,2.68952512741089,1.70195055007935
22.865,2.69221639633179,1.71717309951782
22.87,2.69312620162964,1.72478020191193
22.875,2.69403624534607,1.73238730430603
22.88,2.6949462890625,1.73999440670013
22.885,2.69616031646729,1.75519442558289
22.89,2.69646430015564,1.76278722286224
22.895,2.69676852226257,1.77038013935089
22.9,2.69707250595093,1.77797293663025
22.9050000000001,2.69727516174316,1.79313790798187
22.9100000000001,2.69717383384705,1.80071008205414
22.9150000000001,2.69707226753235,1.8082822561264
22.9200000000001,2.69697093963623,1.81585431098938
22.9250000000001,2.69651937484741,1.83097064495087
22.9300000000001,2.69616961479187,1.83851480484009
22.9350000000001,2.69581961631775,1.8460590839386
22.9400000000001,2.69546961784363,1.85360324382782
22.9450000000001,2.69465208053589,1.86865496635437
22.95,2.69418430328369,1.87616240978241
22.955,2.69371652603149,1.88366997241974
22.96,2.6932487487793,1.89117753505707
22.965,2.69230771064758,1.90614497661591
22.97,2.69183444976807,1.9136049747467
22.975,2.69136142730713,1.92106485366821
22.98,2.69088816642761,1.92852485179901
22.985,2.69003415107727,1.94338309764862
22.99,2.68965339660645,1.95078122615814
22.995,2.68927264213562,1.95817947387695
23,2.68889188766479,1.96557772159576
23.005,2.68830680847168,1.98029339313507
23.01,2.68810248374939,1.98761081695557
23.015,2.68789839744568,1.99492824077606
23.02,2.68769407272339,2.00224566459656
23.025,2.68753266334534,2.01677322387695
23.0300000000001,2.68757557868958,2.02398347854614
23.0350000000001,2.68761825561523,2.03119373321533
23.0400000000001,2.68766117095947,2.03840398788452
23.0450000000001,2.68804979324341,2.05267953872681
23.0500000000001,2.68839573860168,2.0597448348999
23.0550000000001,2.68874168395996,2.066810131073
23.0600000000001,2.68908739089966,2.07387542724609
23.0650000000001,2.69012212753296,2.087806224823
23.0700000000001,2.69081115722656,2.09467172622681
23.075,2.69149994850159,2.10153722763062
23.08,2.69218897819519,2.10840272903442
23.085,2.6939332485199,2.1218523979187
23.09,2.69498872756958,2.12843656539917
23.095,2.69604396820068,2.13502097129822
23.1,2.69709944725037,2.14160513877869
23.105,2.69958353042603,2.15437173843384
23.11,2.70101237297058,2.16055417060852
23.115,2.70244121551514,2.1667366027832
23.12,2.70387005805969,2.17291903495789
23.125,2.70709466934204,2.18471002578735
23.13,2.70889043807983,2.19031834602356
23.135,2.71068596839905,2.19592666625977
23.14,2.71248173713684,2.20153498649597
23.145,2.7164249420166,2.21195030212402
23.15,2.71857237815857,2.21675729751587
23.1550000000001,2.72071981430054,2.22156429290771
23.1600000000001,2.72286748886108,2.22637128829956
23.1650000000001,2.72749805450439,2.23492527008057
23.1700000000001,2.72998118400574,2.23867201805115
23.1750000000001,2.73246431350708,2.24241900444031
23.1800000000001,2.73494720458984,2.24616575241089
23.1850000000001,2.74023675918579,2.25235962867737
23.1900000000001,2.7430431842804,2.25480675697327
23.1950000000001,2.745849609375,2.25725364685059
23.2,2.7486560344696,2.25970077514648
23.205,2.7545850276947,2.26312613487244
23.21,2.75770783424377,2.26410436630249
23.215,2.76083064079285,2.26508283615112
23.22,2.76395344734192,2.26606106758118
23.225,2.77051043510437,2.26648497581482
23.23,2.77394461631775,2.26593065261841
23.235,2.77737879753113,2.26537609100342
23.24,2.78081321716309,2.26482176780701
23.245,2.78798580169678,2.26224732398987
23.25,2.79172420501709,2.2602276802063
23.255,2.7954626083374,2.25820779800415
23.26,2.79920125007629,2.256187915802
23.265,2.806969165802,2.25088024139404
23.27,2.81099843978882,2.24759244918823
23.275,2.81502795219421,2.24430465698242
23.2800000000001,2.81905746459961,2.24101662635803
23.2850000000001,2.8273868560791,2.23344016075134
23.2900000000001,2.83168697357178,2.22915148735046
23.2950000000001,2.83598685264587,2.22486281394958
23.3000000000001,2.84028697013855,2.22057414054871
23.3050000000001,2.84912943840027,2.21125745773315
23.3100000000001,2.85367178916931,2.20622968673706
23.3150000000001,2.85821437835693,2.20120167732239
23.3200000000001,2.86275672912598,2.19617366790771
23.325,2.87204933166504,2.18559241294861
23.33,2.87679934501648,2.1800389289856
23.335,2.88154935836792,2.17448544502258
23.34,2.88629937171936,2.16893196105957
23.345,2.89596557617188,2.15746021270752
23.35,2.90088176727295,2.1515417098999
23.355,2.90579795837402,2.14562320709229
23.36,2.9107141494751,2.13970470428467
23.365,2.92066550254822,2.12762022018433
23.37,2.92570066452026,2.12145447731018
23.375,2.93073582649231,2.11528849601746
23.38,2.93577098846436,2.10912275314331
23.385,2.94590640068054,2.09663200378418
23.39,2.95100665092468,2.09030747413635
23.395,2.95610690116882,2.08398270606995
23.4,2.96120715141296,2.07765793800354
23.4050000000001,2.97140979766846,2.06492137908936
23.4100000000001,2.97651219367981,2.058509349823
23.4150000000001,2.98161435127258,2.05209732055664
23.4200000000001,2.98671674728394,2.04568552970886
23.4250000000001,2.99684619903564,2.03283953666687
23.4300000000001,3.001873254776,2.02640533447266
23.4350000000001,3.00690031051636,2.01997137069702
23.4400000000001,3.01192760467529,2.01353740692139
23.4450000000001,3.02180552482605,2.00071668624878
23.45,3.02665662765503,1.99433016777039
23.455,3.03150773048401,1.9879435300827
23.46,3.03635883331299,1.98155701160431
23.465,3.0457444190979,1.96892011165619
23.47,3.05027890205383,1.96266973018646
23.475,3.05481338500977,1.95641934871674
23.48,3.0593478679657,1.9501690864563
23.485,3.06789422035217,1.93793845176697
23.49,3.07190585136414,1.93195831775665
23.495,3.07591772079468,1.92597806453705
23.5,3.07992935180664,1.91999781131744
23.505,3.08712315559387,1.90853905677795
23.51,3.09030508995056,1.90306055545807
23.515,3.09348702430725,1.89758205413818
23.52,3.09666895866394,1.8921035528183
23.525,3.10179471969604,1.88208413124084
23.5300000000001,3.10373854637146,1.87754321098328
23.5350000000001,3.10568237304688,1.87300229072571
23.5400000000001,3.10762596130371,1.86846137046814
23.5450000000001,3.10997772216797,1.8610737323761
23.5500000000001,3.11038589477539,1.85822713375092
23.5550000000001,3.11079382896423,1.85538041591644
23.5600000000001,3.11120176315308,1.85253381729126
23.5650000000001,3.11084651947021,1.8491370677948
23.5700000000001,3.11008334159851,1.84858703613281
23.575,3.10932016372681,1.84803700447083
23.58,3.1085569858551,1.84748697280884
23.585,3.10700154304504,1.84800016880035
23.59,3.10620927810669,1.84906339645386
23.595,3.10541701316833,1.85012650489807
23.6,3.10462474822998,1.85118973255157
23.605,3.10355186462402,1.85440754890442
23.61,3.10327124595642,1.85656213760376
23.615,3.1029908657074,1.85871660709381
23.62,3.10271024703979,1.86087119579315
23.625,3.10119891166687,1.86691904067993
23.63,3.09996795654297,1.87081229686737
23.635,3.09873700141907,1.8747056722641
23.64,3.09750604629517,1.87859892845154
23.645,3.09324264526367,1.88779032230377
23.65,3.0902099609375,1.89308845996857
23.6550000000001,3.08717727661133,1.89838647842407
23.6600000000001,3.08414483070374,1.90368449687958
23.6650000000001,3.07692313194275,1.91496860980988
23.6700000000001,3.07273411750793,1.92095446586609
23.6750000000001,3.06854486465454,1.92694044113159
23.6800000000001,3.06435585021973,1.93292641639709
23.6850000000001,3.0553822517395,1.94521880149841
23.6900000000001,3.05059742927551,1.95152521133423
23.6950000000001,3.04581260681152,1.95783150196075
23.7,3.04102802276611,1.96413791179657
23.705,3.03115558624268,1.976895570755
23.71,3.02606821060181,1.98334681987762
23.715,3.02098059654236,1.98979806900024
23.72,3.01589298248291,1.99624931812286
23.725,3.00557780265808,2.00919532775879
23.73,3.00034999847412,2.01569008827209
23.735,2.99512219429016,2.02218508720398
23.74,2.9898943901062,2.02867984771729
23.745,2.97940182685852,2.04163956642151
23.75,2.9741370677948,2.04810452461243
23.755,2.96887230873108,2.05456948280334
23.76,2.96360754966736,2.06103444099426
23.765,2.95311546325684,2.07386755943298
23.77,2.94788813591003,2.08023571968079
23.775,2.94266080856323,2.08660387992859
23.7800000000001,2.93743371963501,2.09297204017639
23.7850000000001,2.92707633972168,2.10553765296936
23.7900000000001,2.92194652557373,2.11173534393311
23.7950000000001,2.9168164730072,2.11793303489685
23.8000000000001,2.91168642044067,2.1241307258606
23.8050000000001,2.90157508850098,2.13626337051392
23.8100000000001,2.89659357070923,2.14219856262207
23.8150000000001,2.89161205291748,2.14813375473022
23.8200000000001,2.88663077354431,2.1540687084198
23.825,2.8768618106842,2.16555237770081
23.83,2.87207436561584,2.17110109329224
23.835,2.86728692054749,2.17664980888367
23.84,2.86249971389771,2.1821985244751
23.845,2.85315918922424,2.19273924827576
23.85,2.84860634803772,2.19773125648499
23.855,2.8440535068512,2.20272350311279
23.86,2.83950066566467,2.20771551132202
23.865,2.83066415786743,2.21691679954529
23.87,2.82638049125671,2.22112584114075
23.875,2.822096824646,2.22533488273621
23.88,2.81781315803528,2.22954392433167
23.885,2.80954313278198,2.23690748214722
23.89,2.8055567741394,2.24006199836731
23.895,2.80157041549683,2.2432165145874
23.9,2.79758405685425,2.2463710308075
23.9050000000001,2.78992938995361,2.25136232376099
23.9100000000001,2.78626084327698,2.25319910049438
23.9150000000001,2.78259229660034,2.25503587722778
23.9200000000001,2.77892374992371,2.25687289237976
23.9250000000001,2.77191758155823,2.25905990600586
23.9300000000001,2.76857995986938,2.25941014289856
23.9350000000001,2.76524233818054,2.25976037979126
23.9400000000001,2.7619047164917,2.26011085510254
23.9450000000001,2.75556755065918,2.25929832458496
23.95,2.7525680065155,2.25813555717468
23.955,2.74956846237183,2.2569727897644
23.96,2.74656891822815,2.25581026077271
23.965,2.74091291427612,2.25206732749939
23.97,2.73825621604919,2.24948740005493
23.975,2.73559975624084,2.24690723419189
23.98,2.73294305801392,2.24432730674744
23.985,2.7279794216156,2.23792791366577
23.99,2.72567224502563,2.23410892486572
23.995,2.72336530685425,2.23028969764709
24,2.72105836868286,2.22647047042847
24.005,2.71680521965027,2.21782183647156
24.01,2.71485924720764,2.21299242973328
24.015,2.71291327476501,2.208163022995
24.02,2.71096706390381,2.20333361625671
24.025,2.70745086669922,2.19290447235107
24.0300000000001,2.70588064193726,2.18730449676514
24.0350000000001,2.70431017875671,2.1817045211792
24.0400000000001,2.70273995399475,2.17610454559326
24.0450000000001,2.69998788833618,2.16434502601624
24.0500000000001,2.69880628585815,2.15818548202515
24.0550000000001,2.69762468338013,2.15202593803406
24.0600000000001,2.69644284248352,2.14586615562439
24.0650000000001,2.69447255134583,2.13314986228943
24.0700000000001,2.69368386268616,2.12659335136414
24.075,2.69289517402649,2.12003660202026
24.08,2.69210648536682,2.11347985267639
24.085,2.69091296195984,2.10008549690247
24.09,2.69050812721252,2.09324765205383
24.095,2.69010329246521,2.0864098072052
24.1,2.68969869613647,2.07957196235657
24.105,2.68924808502197,2.06569504737854
24.11,2.68920230865479,2.05865573883057
24.115,2.6891565322876,2.05161666870117
24.12,2.68911075592041,2.0445773601532
24.125,2.68933725357056,2.03035235404968
24.13,2.68960952758789,2.02316641807556
24.135,2.68988180160522,2.01598048210144
24.14,2.69015407562256,2.0087947845459
24.145,2.69096112251282,1.99431395530701
24.15,2.69149565696716,1.98701906204224
24.1550000000001,2.69203019142151,1.97972428798676
24.1600000000001,2.69256496429443,1.97242939472198
24.1650000000001,2.69382691383362,1.95775759220123
24.1700000000001,2.69455432891846,1.95038056373596
24.1750000000001,2.69528150558472,1.94300353527069
24.1800000000001,2.69600892066956,1.93562638759613
24.1850000000001,2.69757413864136,1.92080962657928
24.1900000000001,2.69841194152832,1.91336989402771
24.1950000000001,2.69924998283386,1.90593004226685
24.2,2.70008778572083,1.89849030971527
24.205,2.70177888870239,1.88356256484985
24.21,2.70263195037842,1.87607455253601
24.215,2.70348525047302,1.86858654022217
24.22,2.70433855056763,1.86109852790833
24.225,2.70595121383667,1.84608566761017
24.23,2.70671057701111,1.83856070041656
24.235,2.70747017860413,1.83103573322296
24.24,2.70822954177856,1.82351076602936
24.245,2.70952868461609,1.8084329366684
24.25,2.71006846427917,1.80088007450104
24.255,2.71060800552368,1.79332733154297
24.26,2.71114778518677,1.78577446937561
24.265,2.71185755729675,1.77064847946167
24.27,2.71202778816223,1.7630752325058
24.275,2.71219801902771,1.75550210475922
24.2800000000001,2.71236824989319,1.74792897701263
24.2850000000001,2.71215200424194,1.73276913166046
24.2900000000001,2.71176528930664,1.72518253326416
24.2950000000001,2.71137881278992,1.71759593486786
24.3000000000001,2.71099233627319,1.71000921726227
24.3050000000001,2.70941352844238,1.69482910633087
24.3100000000001,2.7082211971283,1.68723559379578
24.3150000000001,2.70702886581421,1.67964208126068
24.3200000000001,2.70583629608154,1.67204856872559
24.325,2.70232748985291,1.6568615436554
24.33,2.70001101493835,1.64926815032959
24.335,2.69769477844238,1.64167475700378
24.34,2.69537830352783,1.63408136367798
24.345,2.68935585021973,1.61890280246735
24.35,2.68565011024475,1.61131775379181
24.355,2.6819441318512,1.60373258590698
24.36,2.67823839187622,1.59614753723145
24.365,2.66948056221008,1.58099639415741
24.37,2.6644287109375,1.57343029975891
24.375,2.65937685966492,1.56586420536041
24.38,2.65432500839233,1.55829811096191
24.385,2.64322280883789,1.54320013523102
24.39,2.63717222213745,1.53566813468933
24.395,2.63112187385559,1.52813625335693
24.4,2.62507128715515,1.52060425281525
24.4050000000001,2.6123366355896,1.50559782981873
24.4100000000001,2.60565257072449,1.4981232881546
24.4150000000001,2.59896850585938,1.49064874649048
24.4200000000001,2.59228444099426,1.48317432403564
24.4250000000001,2.5785276889801,1.46832358837128
24.4300000000001,2.57145476341248,1.46094739437103
24.4350000000001,2.56438183784485,1.45357120037079
24.4400000000001,2.55730891227722,1.44619500637054
24.4450000000001,2.54291772842407,1.43162548542023
24.45,2.53559947013855,1.42443215847015
24.455,2.52828097343445,1.41723895072937
24.46,2.52096271514893,1.4100456237793
24.465,2.50616431236267,1.39607441425323
24.47,2.49868416786194,1.38929641246796
24.475,2.49120402336121,1.38251852989197
24.48,2.48372387886047,1.37574052810669
24.485,2.46865224838257,1.36386597156525
24.49,2.4610607624054,1.35876941680908
24.495,2.45346903800964,1.35367274284363
24.5,2.44587755203247,1.34857606887817
24.505,2.43061470985413,1.34693586826324
24.51,2.42294311523438,1.35039222240448
24.515,2.4152717590332,1.35384857654572
24.52,2.40760040283203,1.35730493068695
24.525,2.39219832420349,1.367595911026
24.5300000000001,2.38446760177612,1.37443065643311
24.5350000000001,2.37673711776733,1.38126528263092
24.5400000000001,2.36900639533997,1.38809990882874
24.5450000000001,2.35350012779236,1.40233719348907
24.5500000000001,2.34572434425354,1.40973973274231
24.5550000000001,2.33794856071472,1.41714239120483
24.5600000000001,2.33017301559448,1.42454493045807
24.5650000000001,2.31458640098572,1.43956804275513
24.5700000000001,2.30677580833435,1.44718861579895
24.575,2.2989649772644,1.45480918884277
24.58,2.29115438461304,1.4624297618866
24.585,2.27550530433655,1.47778236865997
24.59,2.26766705513,1.48551440238953
24.595,2.25982856750488,1.49324643611908
24.6,2.25199031829834,1.50097846984863
24.605,2.23629140853882,1.51650869846344
24.61,2.22843098640442,1.5243067741394
24.615,2.22057056427002,1.53210496902466
24.62,2.21270990371704,1.53990304470062
24.625,2.19697093963623,1.55554234981537
24.63,2.1890926361084,1.56338346004486
24.635,2.18121409416199,1.57122457027435
24.64,2.17333555221558,1.57906568050385
24.645,2.15756392478943,1.59477770328522
24.65,2.14967060089111,1.6026486158371
24.6550000000001,2.1417772769928,1.61051952838898
24.6600000000001,2.13388395309448,1.61839044094086
24.6650000000001,2.1180853843689,1.63415372371674
24.6700000000001,2.11017990112305,1.64204621315002
24.6750000000001,2.1022744178772,1.64993870258331
24.6800000000001,2.09436893463135,1.6578311920166
24.6850000000001,2.07854771614075,1.67363238334656
24.6900000000001,2.070631980896,1.68154096603394
24.6950000000001,2.06271624565125,1.6894496679306
24.7,2.05480051040649,1.69735825061798
24.705,2.03896069526672,1.71318793296814
24.71,2.0310366153717,1.72110891342163
24.715,2.02311253547668,1.72902989387512
24.72,2.01518821716309,1.73695087432861
24.725,1.99933290481567,1.75280237197876
24.73,1.99140179157257,1.76073288917542
24.735,1.98347055912018,1.76866340637207
24.74,1.97553944587708,1.77659392356873
24.745,1.95967149734497,1.7924622297287
24.75,1.95173478126526,1.80040013790131
24.755,1.94379794597626,1.80833804607391
24.76,1.93586122989655,1.81627595424652
24.765,1.91998338699341,1.83215713500977
24.77,1.91204237937927,1.8401004076004
24.775,1.90410137176514,1.84804379940033
24.7800000000001,1.896160364151,1.85598707199097
24.7850000000001,1.88027584552765,1.87187731266022
24.7900000000001,1.87233221530914,1.87982416152954
24.7950000000001,1.86438858509064,1.88777112960815
24.8000000000001,1.85644495487213,1.89571797847748
24.8050000000001,1.84055757522583,1.9116131067276
24.8100000000001,1.83261382579803,1.91956126689911
24.8150000000001,1.82466995716095,1.92750954627991
24.8200000000001,1.81672620773315,1.93545770645142
24.825,1.80084276199341,1.95135176181793
24.83,1.79290318489075,1.95929753780365
24.835,1.78496360778809,1.96724331378937
24.84,1.77702403068542,1.97518920898438
24.845,1.76115345954895,1.99107539653778
24.85,1.75322246551514,1.99901568889618
24.855,1.74529147148132,2.00695610046387
24.86,1.7373605966568,2.01489639282227
24.865,1.72150957584381,2.03077054023743
24.87,1.71358966827393,2.03870463371277
24.875,1.70566964149475,2.04663848876953
24.88,1.69774973392487,2.05457234382629
24.885,1.68192374706268,2.07043266296387
24.89,1.67401778697968,2.07835912704468
24.895,1.66611182689667,2.08628559112549
24.9,1.65820598602295,2.0942120552063
24.9050000000001,1.64241254329681,2.11005640029907
24.9100000000001,1.63452506065369,2.11797428131104
24.9150000000001,1.62663757801056,2.12589192390442
24.9200000000001,1.61875021457672,2.13380980491638
24.9250000000001,1.60300040245056,2.14963531494141
24.9300000000001,1.59513819217682,2.15754294395447
24.9350000000001,1.58727586269379,2.16545057296753
24.9400000000001,1.57941353321075,2.17335820198059
24.9450000000001,1.56372487545013,2.18916130065918
24.95,1.55589842796326,2.19705700874329
24.955,1.54807186126709,2.20495247840881
24.96,1.54024541378021,2.21284794807434
24.965,1.5246467590332,2.22862482070923
24.97,1.51687455177307,2.23650598526001
24.975,1.50910222530365,2.24438714981079
24.98,1.50133001804352,2.25226831436157
24.985,1.485875248909,2.26801323890686
24.99,1.47819256782532,2.27587699890137
24.995,1.47051000595093,2.28374075889587
25,1.46282744407654,2.29160451889038
25.005,1.44763278961182,2.30731081962585
25.01,1.44012081623077,2.31515336036682
25.015,1.43260884284973,2.32299590110779
25.02,1.4250967502594,2.33083820343018
25.025,1.41049766540527,2.34649682044983
25.0300000000001,1.40341055393219,2.35431313514709
25.0350000000001,1.39632332324982,2.36212921142578
25.0400000000001,1.38923621177673,2.36994528770447
25.0450000000001,1.37752103805542,2.38554430007935
25.0500000000001,1.37289309501648,2.39332747459412
25.0550000000001,1.36826503276825,2.40111041069031
25.0600000000001,1.36363697052002,2.4088933467865
25.0650000000001,1.36395657062531,2.4244167804718
25.0700000000001,1.36890411376953,2.43215727806091
25.075,1.37385165691376,2.43989753723145
25.08,1.37879920005798,2.44763803482056
25.085,1.39066028594971,2.46306300163269
25.09,1.39757394790649,2.47074770927429
25.095,1.40448760986328,2.47843241691589
25.1,1.41140127182007,2.48611688613892
25.105,1.42562353610992,2.50141072273254
25.11,1.43293213844299,2.50901985168457
25.115,1.44024074077606,2.5166289806366
25.12,1.44754934310913,2.52423810958862
25.125,1.46233355998993,2.53935122489929
25.13,1.46980917453766,2.54685497283936
25.135,1.47728478908539,2.554358959198
25.14,1.48476040363312,2.56186270713806
25.145,1.49980056285858,2.57671785354614
25.15,1.50736522674561,2.58406925201416
25.1550000000001,1.51492989063263,2.5914204120636
25.1600000000001,1.52249443531036,2.59877157211304
25.1650000000001,1.53767645359039,2.61324310302734
25.1700000000001,1.54529368877411,2.62036347389221
25.1750000000001,1.55291104316711,2.62748384475708
25.1800000000001,1.56052839756012,2.63460397720337
25.1850000000001,1.57579553127289,2.64847898483276
25.1900000000001,1.58344531059265,2.65523338317871
25.1950000000001,1.59109508991241,2.66198801994324
25.2,1.59874486923218,2.66874265670776
25.205,1.61406397819519,2.68165326118469
25.21,1.62173342704773,2.68780899047852
25.215,1.62940287590027,2.69396495819092
25.22,1.63707232475281,2.70012092590332
25.225,1.65242171287537,2.71146941184998
25.23,1.66010177135468,2.71666193008423
25.235,1.66778171062469,2.72185468673706
25.24,1.675461769104,2.72704744338989
25.245,1.69082534313202,2.73607921600342
25.25,1.69850897789001,2.73991823196411
25.255,1.70619261264801,2.74375748634338
25.26,1.71387624740601,2.74759674072266
25.265,1.7292412519455,2.75380849838257
25.27,1.73692262172699,2.75618147850037
25.275,1.74460399150848,2.75855422019958
25.2800000000001,1.75228536128998,2.7609269618988
25.2850000000001,1.76764070987701,2.76444840431213
25.2900000000001,1.77531468868256,2.76559710502625
25.2950000000001,1.7829886674881,2.76674580574036
25.3000000000001,1.79066264629364,2.76789450645447
25.3050000000001,1.80599808692932,2.76930284500122
25.3100000000001,1.81365954875946,2.76956224441528
25.3150000000001,1.82132112979889,2.76982164382935
25.3200000000001,1.82898259162903,2.77008104324341
25.325,1.84428775310516,2.76997900009155
25.33,1.85193145275116,2.76961755752563
25.335,1.85957515239716,2.76925587654114
25.34,1.86721885204315,2.76889443397522
25.345,1.88248217105865,2.76774907112122
25.35,1.89010190963745,2.76696538925171
25.355,1.89772164821625,2.7661817073822
25.36,1.90534138679504,2.76539778709412
25.365,1.9205493927002,2.76356315612793
25.37,1.92813766002655,2.76251220703125
25.375,1.93572604656219,2.76146125793457
25.38,1.94331431388855,2.76041030883789
25.385,1.95844995975494,2.75816798210144
25.39,1.96599733829498,2.75697684288025
25.395,1.97354471683502,2.75578546524048
25.4,1.98109209537506,2.75459408760071
25.4050000000001,1.99613320827484,2.75217771530151
25.4100000000001,2.00362706184387,2.75095248222351
25.4150000000001,2.01112079620361,2.74972724914551
25.4200000000001,2.01861453056335,2.74850225448608
25.4250000000001,2.03353095054626,2.74610757827759
25.4300000000001,2.04095339775085,2.74493789672852
25.4350000000001,2.04837608337402,2.74376845359802
25.4400000000001,2.05579876899719,2.74259901046753
25.4450000000001,2.07054734230042,2.74039006233215
25.45,2.07787346839905,2.73935079574585
25.455,2.08519959449768,2.73831152915955
25.46,2.09252572059631,2.73727202415466
25.465,2.10704326629639,2.73538327217102
25.47,2.11423468589783,2.73453402519226
25.475,2.12142610549927,2.73368453979492
25.48,2.12861752510071,2.73283505439758
25.485,2.14280581474304,2.73137044906616
25.49,2.14980244636536,2.73075532913208
25.495,2.15679907798767,2.730140209198
25.5,2.16379570960999,2.72952508926392
25.505,2.177494764328,2.72855639457703
25.51,2.18419742584229,2.7282030582428
25.515,2.19089984893799,2.72784948348999
25.52,2.19760227203369,2.72749614715576
25.525,2.21054196357727,2.72706055641174
25.5300000000001,2.21677923202515,2.72697830200195
25.5350000000001,2.22301650047302,2.72689628601074
25.5400000000001,2.2292537689209,2.72681403160095
25.5450000000001,2.24096369743347,2.72691369056702
25.5500000000001,2.24643659591675,2.72709536552429
25.5550000000001,2.25190949440002,2.72727680206299
25.5600000000001,2.25738215446472,2.72745847702026
25.5650000000001,2.26706671714783,2.72806739807129
25.5700000000001,2.27127814292908,2.72849440574646
25.575,2.27548980712891,2.72892141342163
25.58,2.27970123291016,2.7293484210968
25.585,2.28617262840271,2.73043298721313
25.59,2.28843212127686,2.73109006881714
25.595,2.29069185256958,2.73174738883972
25.6,2.2929515838623,2.7324047088623
25.605,2.29491448402405,2.73395395278931
25.61,2.29461789131165,2.73484587669373
25.615,2.29432129859924,2.73573803901672
25.62,2.29402446746826,2.73662996292114
25.625,2.29092574119568,2.73867869377136
25.63,2.2881236076355,2.73983550071716
25.635,2.28532147407532,2.74099230766296
25.64,2.28251934051514,2.74214935302734
25.645,2.27511930465698,2.74476981163025
25.65,2.27052116394043,2.74623322486877
25.6550000000001,2.26592302322388,2.74769687652588
25.6600000000001,2.26132488250732,2.74916052818298
25.6650000000001,2.25104284286499,2.75242686271667
25.6700000000001,2.24535894393921,2.75422954559326
25.6750000000001,2.23967504501343,2.75603222846985
25.6800000000001,2.23399114608765,2.75783491134644
25.6850000000001,2.22198343276978,2.76178979873657
25.6900000000001,2.21566009521484,2.76394200325012
25.6950000000001,2.20933651924133,2.76609420776367
25.7,2.20301294326782,2.76824641227722
25.705,2.18997502326965,2.77288746833801
25.71,2.18326091766357,2.77537631988525
25.715,2.1765468120575,2.7778651714325
25.72,2.16983246803284,2.78035426139832
25.725,2.15615367889404,2.78563690185547
25.73,2.14918899536133,2.7884304523468
25.735,2.14222407341003,2.79122424125671
25.74,2.13525938987732,2.79401779174805
25.745,2.12116193771362,2.79986333847046
25.75,2.11402893066406,2.80291509628296
25.755,2.10689616203308,2.80596685409546
25.76,2.0997633934021,2.80901837348938
25.765,2.08538126945496,2.81532168388367
25.77,2.07813215255737,2.81857323646545
25.775,2.07088279724121,2.82182455062866
25.7800000000001,2.06363344192505,2.82507610321045
25.7850000000001,2.04905223846436,2.83171057701111
25.7900000000001,2.04172039031982,2.8350932598114
25.7950000000001,2.03438854217529,2.83847618103027
25.8000000000001,2.02705669403076,2.84185910224915
25.8050000000001,2.01233434677124,2.84867715835571
25.8100000000001,2.00494384765625,2.85211229324341
25.8150000000001,1.99755322933197,2.8555474281311
25.8200000000001,1.99016273021698,2.8589825630188
25.825,1.97534072399139,2.86581230163574
25.83,1.9679092168808,2.86920690536499
25.835,1.9604777097702,2.87260127067566
25.84,1.9530463218689,2.87599587440491
25.845,1.93815660476685,2.88263154029846
25.85,1.93069851398468,2.88587236404419
25.855,1.92324030399323,2.8891134262085
25.86,1.91578221321106,2.89235424995422
25.865,1.90085160732269,2.89853835105896
25.87,1.89337921142578,2.90148138999939
25.875,1.88590681552887,2.90442442893982
25.88,1.87843441963196,2.90736746788025
25.885,1.86348736286163,2.91276144981384
25.89,1.85601270198822,2.91521215438843
25.895,1.84853804111481,2.91766309738159
25.9,1.84106349945068,2.92011380195618
25.9050000000001,1.82612502574921,2.92424750328064
25.9100000000001,1.81866121292114,2.92593026161194
25.9150000000001,1.81119728088379,2.92761325836182
25.9200000000001,1.80373346805573,2.92929601669312
25.9250000000001,1.78883254528046,2.93149471282959
25.9300000000001,1.78139543533325,2.93201065063477
25.9350000000001,1.77395832538605,2.93252658843994
25.9400000000001,1.76652121543884,2.93304228782654
25.9450000000001,1.7516952753067,2.93241119384766
25.95,1.74430644512177,2.93126440048218
25.955,1.73691761493683,2.93011736869812
25.96,1.72952878475189,2.92897033691406
25.965,1.71483182907104,2.92475843429565
25.97,1.70752382278442,2.9216935634613
25.975,1.7002158164978,2.91862869262695
25.98,1.69290781021118,2.91556358337402
25.985,1.67842602729797,2.90788817405701
25.99,1.67125225067139,2.90327739715576
25.995,1.6640784740448,2.89866662025452
26,1.65690469741821,2.89405584335327
26.005,1.64278864860535,2.88392734527588
26.01,1.63584649562836,2.87840962409973
26.015,1.62890422344208,2.87289190292358
26.02,1.62196207046509,2.86737418174744
26.025,1.60852134227753,2.8559308052063
26.0300000000001,1.60202276706696,2.85000538825989
26.0350000000001,1.59552431106567,2.8440797328949
26.0400000000001,1.58902585506439,2.83815431594849
26.0450000000001,1.57693815231323,2.82629871368408
26.0500000000001,1.57134902477264,2.82036876678467
26.0550000000001,1.56575989723206,2.81443881988525
26.0600000000001,1.56017076969147,2.80850887298584
26.0650000000001,1.55005574226379,2.79703879356384
26.0700000000001,1.54552972316742,2.79149866104126
26.075,1.54100370407104,2.78595852851868
26.08,1.53647780418396,2.78041839599609
26.085,1.52853763103485,2.76986861228943
26.09,1.52512359619141,2.76485896110535
26.095,1.52170944213867,2.75984954833984
26.1,1.51829528808594,2.75483989715576
26.105,1.51339757442474,2.74498820304871
26.11,1.51191389560699,2.74014616012573
26.115,1.51043021678925,2.73530411720276
26.12,1.5089465379715,2.73046207427979
26.125,1.50863826274872,2.72056174278259
26.13,1.5098135471344,2.71550345420837
26.135,1.51098883152008,2.71044540405273
26.14,1.51216423511505,2.70538711547852
26.145,1.51653492450714,2.69499945640564
26.15,1.51973044872284,2.68967008590698
26.1550000000001,1.52292597293854,2.68434071540833
26.1600000000001,1.52612137794495,2.67901110649109
26.1650000000001,1.53364992141724,2.66816473007202
26.1700000000001,1.53798294067383,2.66264772415161
26.1750000000001,1.54231607913971,2.6571307182312
26.1800000000001,1.5466490983963,2.65161371231079
26.1850000000001,1.55594670772552,2.64047765731812
26.1900000000001,1.56091141700745,2.63485884666443
26.1950000000001,1.56587612628937,2.62923979759216
26.2,1.570840716362,2.62362098693848
26.205,1.58113372325897,2.61234617233276
26.21,1.58646214008331,2.60669040679932
26.215,1.59179055690765,2.60103440284729
26.22,1.59711897373199,2.59537839889526
26.225,1.60798490047455,2.58407855033875
26.23,1.61352252960205,2.57843446731567
26.235,1.61906027793884,2.57279062271118
26.24,1.62459790706635,2.56714653968811
26.245,1.63578367233276,2.55590963363647
26.25,1.64143180847168,2.55031657218933
26.255,1.6470799446106,2.54472351074219
26.26,1.65272808074951,2.53913068771362
26.265,1.66406536102295,2.52802968025208
26.27,1.66975438594818,2.52252149581909
26.275,1.67544341087341,2.51701331138611
26.2800000000001,1.68113243579865,2.5115053653717
26.2850000000001,1.69249737262726,2.50060486793518
26.2900000000001,1.69817328453064,2.49521279335022
26.2950000000001,1.70384919643402,2.48982048034668
26.3000000000001,1.7095251083374,2.48442840576172
26.3050000000001,1.72081863880157,2.47378945350647
26.3100000000001,1.72643637657166,2.46854305267334
26.3150000000001,1.73205399513245,2.46329641342163
26.3200000000001,1.73767161369324,2.4580500125885
26.325,1.74880802631378,2.4477322101593
26.33,1.75432682037354,2.44266104698181
26.335,1.75984561443329,2.43758988380432
26.34,1.76536440849304,2.43251872062683
26.345,1.77626490592957,2.42258191108704
26.35,1.78164660930634,2.41771626472473
26.355,1.78702831268311,2.41285085678101
26.36,1.79241001605988,2.4079852104187
26.365,1.8029990196228,2.39849090576172
26.37,1.80820643901825,2.39386224746704
26.375,1.81341373920441,2.38923358917236
26.38,1.81862103939056,2.38460493087769
26.385,1.82882452011108,2.37561678886414
26.39,1.83382058143616,2.37125778198242
26.395,1.83881664276123,2.36689853668213
26.4,1.84381282329559,2.36253929138184
26.4050000000001,1.85355687141418,2.35412454605103
26.4100000000001,1.85830497741699,2.35006904602051
26.4150000000001,1.86305296421051,2.34601354598999
26.4200000000001,1.86780095100403,2.34195828437805
26.4250000000001,1.87701237201691,2.33418703079224
26.4300000000001,1.88147568702698,2.33047127723694
26.4350000000001,1.88593912124634,2.32675552368164
26.4400000000001,1.89040243625641,2.32303977012634
26.4450000000001,1.89900839328766,2.31598591804504
26.45,1.90315091609955,2.31264758110046
26.455,1.90729343891144,2.30930924415588
26.46,1.91143596172333,2.3059709072113
26.465,1.91936480998993,2.29971075057983
26.47,1.92315101623535,2.29678893089294
26.475,1.92693722248077,2.29386711120605
26.48,1.93072354793549,2.29094529151917
26.485,1.93790543079376,2.28555774688721
26.49,1.94130098819733,2.28309178352356
26.495,1.94469666481018,2.28062605857849
26.5,1.94809222221375,2.27816033363342
26.505,1.95445990562439,2.27372336387634
26.51,1.95743203163147,2.27175235748291
26.515,1.96040403842926,2.2697811126709
26.52,1.96337604522705,2.26781010627747
26.525,1.96886563301086,2.26439881324768
26.5300000000001,1.97138321399689,2.26295852661133
26.5350000000001,1.97390067577362,2.26151823997498
26.5400000000001,1.97641825675964,2.26007771492004
26.5450000000001,1.98097038269043,2.2577588558197
26.5500000000001,1.98300504684448,2.25688004493713
26.5550000000001,1.98503971099854,2.25600123405457
26.5600000000001,1.98707437515259,2.255122423172
26.5650000000001,1.99063587188721,2.25394940376282
26.5700000000001,1.99216282367706,2.25365543365479
26.575,1.99368977546692,2.25336122512817
26.58,1.99521672725677,2.25306701660156
26.585,1.99774253368378,2.25307631492615
26.59,1.99874138832092,2.25337958335876
26.595,1.99974024295807,2.25368309020996
26.6,2.00073909759521,2.25398659706116
26.605,2.00219392776489,2.25519251823425
26.61,2.00265002250671,2.25609517097473
26.615,2.00310611724854,2.25699782371521
26.62,2.00356197357178,2.25790047645569
26.625,2.00392270088196,2.26029467582703
26.63,2.0038275718689,2.26178622245789
26.635,2.00373244285583,2.26327776908875
26.64,2.00363731384277,2.26476955413818
26.645,2.00289440155029,2.26832103729248
26.65,2.00224661827087,2.27038097381592
26.6550000000001,2.00159883499146,2.27244091033936
26.6600000000001,2.00095129013062,2.27450060844421
26.6650000000001,1.99910926818848,2.27915954589844
26.6700000000001,1.99791502952576,2.28175830841064
26.6750000000001,1.99672079086304,2.28435707092285
26.6800000000001,1.99552667140961,2.28695607185364
26.6850000000001,1.99260485172272,2.29265713691711
26.6900000000001,1.99087738990784,2.29575967788696
26.6950000000001,1.98914992809296,2.29886198043823
26.7,1.98742234706879,2.3019642829895
26.705,1.9834543466568,2.30863380432129
26.71,1.9812136888504,2.31220078468323
26.715,1.9789731502533,2.31576776504517
26.72,1.9767324924469,2.3193347454071
26.725,1.97176480293274,2.3268928527832
26.73,1.96903765201569,2.33088374137878
26.735,1.96631050109863,2.33487486839294
26.74,1.96358335018158,2.3388659954071
26.745,1.95767486095428,2.34723162651062
26.75,1.95449340343475,2.35160636901855
26.755,1.95131206512451,2.35598111152649
26.76,1.94813072681427,2.36035585403442
26.765,1.94135093688965,2.36944985389709
26.77,1.93775260448456,2.37416911125183
26.775,1.93415439128876,2.37888813018799
26.7800000000001,1.93055605888367,2.38360738754272
26.7850000000001,1.9229838848114,2.39335250854492
26.7900000000001,1.91901016235352,2.39837837219238
26.7950000000001,1.91503643989563,2.40340423583984
26.8000000000001,1.91106271743774,2.40843033790588
26.8050000000001,1.90278446674347,2.41875338554382
26.8100000000001,1.89848005771637,2.4240505695343
26.8150000000001,1.89417552947998,2.4293475151062
26.8200000000001,1.88987112045288,2.43464469909668
26.825,1.88097870349884,2.445476770401
26.83,1.8763906955719,2.45101141929626
26.835,1.87180268764496,2.45654606819153
26.84,1.86721456050873,2.46208095550537
26.845,1.85780370235443,2.47335648536682
26.85,1.85298085212708,2.47909760475159
26.855,1.84815800189972,2.48483848571777
26.86,1.84333515167236,2.49057936668396
26.865,1.83350479602814,2.50223779678345
26.87,1.82849717140198,2.50815534591675
26.875,1.82348966598511,2.51407289505005
26.88,1.81848216056824,2.51999068260193
26.885,1.80833435058594,2.53197503089905
26.89,1.8031941652298,2.53804159164429
26.895,1.79805386066437,2.54410839080811
26.9,1.79291367530823,2.55017518997192
26.9050000000001,1.78255581855774,2.56243205070496
26.9100000000001,1.77733814716339,2.56862211227417
26.9150000000001,1.77212047576904,2.57481217384338
26.9200000000001,1.76690280437469,2.5810022354126
26.9250000000001,1.75645172595978,2.59348130226135
26.9300000000001,1.75121819972992,2.59977054595947
26.9350000000001,1.74598467350006,2.60605955123901
26.9400000000001,1.7407511472702,2.61234879493713
26.9450000000001,1.73034131526947,2.62500286102295
26.95,1.7251650094986,2.63136792182922
26.955,1.71998858451843,2.63773274421692
26.96,1.71481227874756,2.64409780502319
26.965,1.70461058616638,2.65688133239746
26.97,1.69958519935608,2.66329979896545
26.975,1.69455981254578,2.66971826553345
26.98,1.68953442573547,2.67613673210144
26.985,1.67976558208466,2.68900513648987
26.99,1.67502212524414,2.69545483589172
26.995,1.67027866840363,2.70190477371216
27,1.66553521156311,2.70835447311401
27.005,1.65653014183044,2.72126317024231
27.01,1.65226852893829,2.72772216796875
27.015,1.64800691604614,2.73418092727661
27.02,1.64374530315399,2.74063992500305
27.025,1.63603794574738,2.75354433059692
27.0300000000001,1.63259220123291,2.75998973846436
27.0350000000001,1.62914645671844,2.76643538475037
27.0400000000001,1.62570071220398,2.7728807926178
27.0450000000001,1.62023150920868,2.78573679924011
27.0500000000001,1.61820793151855,2.792147397995
27.0550000000001,1.61618435382843,2.7985577583313
27.0600000000001,1.6141608953476,2.80496835708618
27.0650000000001,1.61253786087036,2.81773734092712
27.0700000000001,1.61293840408325,2.82409572601318
27.075,1.61333894729614,2.83045411109924
27.08,1.61373949050903,2.8368124961853
27.085,1.61746561527252,2.84947633743286
27.09,1.62079107761383,2.85578179359436
27.095,1.62411665916443,2.86208724975586
27.1,1.62744212150574,2.86839270591736
27.105,1.63601875305176,2.88098907470703
27.11,1.64126992225647,2.88728022575378
27.115,1.64652109146118,2.89357137680054
27.12,1.65177226066589,2.89986252784729
27.125,1.66321122646332,2.91252613067627
27.13,1.66939890384674,2.9188985824585
27.135,1.67558670043945,2.9252712726593
27.14,1.68177449703217,2.93164372444153
27.145,1.6946165561676,2.94458365440369
27.15,1.70127081871033,2.95115113258362
27.1550000000001,1.70792508125305,2.95771861076355
27.1600000000001,1.71457934379578,2.96428608894348
27.1650000000001,1.7281448841095,2.97766828536987
27.1700000000001,1.73505628108978,2.98448300361633
27.1750000000001,1.74196767807007,2.99129748344421
27.1800000000001,1.74887895584106,2.99811220169067
27.1850000000001,1.76286625862122,3.01195859909058
27.1900000000001,1.76994204521179,3.0189905166626
27.1950000000001,1.77701795101166,3.02602243423462
27.2,1.78409385681152,3.03305411338806
27.205,1.79837441444397,3.04726696014404
27.21,1.80557906627655,3.05444765090942
27.215,1.81278383731842,3.06162858009338
27.22,1.819988489151,3.06880927085876
27.225,1.83451509475708,3.08324313163757
27.23,1.84183716773987,3.09049606323242
27.235,1.84915924072266,3.09774899482727
27.24,1.85648131370544,3.10500192642212
27.245,1.87123429775238,3.11948704719543
27.25,1.87866520881653,3.1267192363739
27.255,1.88609611988068,3.13395142555237
27.26,1.89352703094482,3.14118361473083
27.265,1.90847408771515,3.15555119514465
27.27,1.91599011421204,3.16268658638
27.275,1.92350614070892,3.16982197761536
27.2800000000001,1.9310222864151,3.17695760726929
27.2850000000001,1.94611740112305,3.19107389450073
27.2900000000001,1.9536966085434,3.19805479049683
27.2950000000001,1.96127569675446,3.2050359249115
27.3000000000001,1.9688549041748,3.21201682090759
27.3050000000001,1.98406291007996,3.22570824623108
27.3100000000001,1.99169182777405,3.23241901397705
27.3150000000001,1.99932074546814,3.23912954330444
27.3200000000001,2.00694966316223,3.24584007263184
27.325,2.02224636077881,3.2587616443634
27.33,2.02991437911987,3.264972448349
27.335,2.03758215904236,3.27118349075317
27.34,2.04525017738342,3.27739429473877
27.345,2.06061577796936,3.28883481025696
27.35,2.06831336021423,3.29406452178955
27.355,2.07601094245911,3.29929423332214
27.36,2.08370852470398,3.30452394485474
27.365,2.099125623703,3.31307816505432
27.37,2.10684490203857,3.31640291213989
27.375,2.11456441879272,3.31972765922546
27.38,2.1222836971283,3.32305216789246
27.385,2.13773775100708,3.32704520225525
27.39,2.14547228813171,3.32771348953247
27.395,2.15320682525635,3.32838177680969
27.4,2.16094136238098,3.32905006408691
27.4050000000001,2.17641997337341,3.32826662063599
27.4100000000001,2.18416404724121,3.32681488990784
27.4150000000001,2.19190835952759,3.32536315917969
27.4200000000001,2.19965243339539,3.32391142845154
27.4250000000001,2.2151460647583,3.31975531578064
27.4300000000001,2.22289538383484,3.31705069541931
27.4350000000001,2.23064494132996,3.31434631347656
27.4400000000001,2.23839426040649,3.31164169311523
27.4450000000001,2.25389456748962,3.30551195144653
27.45,2.26164531707764,3.30208659172058
27.455,2.26939606666565,3.29866123199463
27.46,2.27714705467224,3.29523587226868
27.465,2.29264712333679,3.28796744346619
27.47,2.30039620399475,3.28412437438965
27.475,2.30814528465271,3.28028130531311
27.48,2.31589460372925,3.27643847465515
27.485,2.33138823509216,3.26852536201477
27.49,2.33913278579712,3.26445531845093
27.495,2.34687733650208,3.26038503646851
27.5,2.35462188720703,3.25631499290466
27.505,2.37010359764099,3.24808025360107
27.51,2.37784099578857,3.24391579627991
27.515,2.38557815551758,3.23975133895874
27.52,2.39331531524658,3.23558664321899
27.525,2.40877962112427,3.22726440429688
27.5300000000001,2.41650676727295,3.22310638427734
27.5350000000001,2.42423367500305,3.21894860267639
27.5400000000001,2.43196082115173,3.21479058265686
27.5450000000001,2.44740200042725,3.20656418800354
27.5500000000001,2.45511603355408,3.20249581336975
27.5550000000001,2.46283006668091,3.19842720031738
27.5600000000001,2.47054409980774,3.19435858726501
27.5650000000001,2.48595595359802,3.18638205528259
27.5700000000001,2.49365377426147,3.18247413635254
27.575,2.50135183334351,3.17856621742249
27.58,2.50904965400696,3.17465829849243
27.585,2.5244255065918,3.1670663356781
27.59,2.53210353851318,3.16338205337524
27.595,2.53978180885315,3.15969800949097
27.6,2.54745984077454,3.15601396560669
27.605,2.56279230117798,3.14892601966858
27.61,2.57044649124146,3.14552211761475
27.615,2.57810091972351,3.14211821556091
27.62,2.58575510978699,3.13871431350708
27.625,2.60103511810303,3.13223648071289
27.63,2.60866093635559,3.12916254997253
27.635,2.61628651618958,3.12608885765076
27.64,2.62391233444214,3.1230149269104
27.645,2.6391294002533,3.11723899841309
27.65,2.64672064781189,3.11453700065613
27.6550000000001,2.65431213378906,3.11183524131775
27.6600000000001,2.66190361976624,3.10913324356079
27.6650000000001,2.67704510688782,3.10413503646851
27.6700000000001,2.68459510803223,3.1018385887146
27.6750000000001,2.69214534759521,3.09954214096069
27.6800000000001,2.69969534873962,3.09724569320679
27.6850000000001,2.71474575996399,3.09308218955994
27.6900000000001,2.72224593162537,3.09121513366699
27.6950000000001,2.72974634170532,3.08934807777405
27.7,2.7372465133667,3.0874810218811
27.705,2.75218653678894,3.08418941497803
27.71,2.7596263885498,3.0827648639679
27.715,2.76706600189209,3.08134031295776
27.72,2.77450585365295,3.07991600036621
27.725,2.789311170578,3.07751202583313
27.73,2.79667687416077,3.07653260231018
27.735,2.80404257774353,3.07555341720581
27.74,2.81140828132629,3.07457399368286
27.745,2.82604885101318,3.0730516910553
27.75,2.83332347869873,3.07250881195068
27.755,2.84059810638428,3.07196617126465
27.76,2.84787273406982,3.07142329216003
27.765,2.86230945587158,3.07075548171997
27.77,2.86947154998779,3.07063055038452
27.775,2.87663340568542,3.07050561904907
27.7800000000001,2.88379549980164,3.07038068771362
27.7850000000001,2.89797973632813,3.07052040100098
27.7900000000001,2.9050018787384,3.07078528404236
27.7950000000001,2.91202402114868,3.07105016708374
27.8000000000001,2.91904616355896,3.07131481170654
27.8050000000001,2.93291711807251,3.07219862937927
27.8100000000001,2.9397656917572,3.07281756401062
27.8150000000001,2.94661450386047,3.07343649864197
27.8200000000001,2.95346307754517,3.07405543327332
27.825,2.96694707870483,3.07560634613037
27.83,2.97358226776123,3.07653832435608
27.835,2.98021745681763,3.07747054100037
27.84,2.98685264587402,3.07840251922607
27.845,2.99986433982849,3.0805356502533
27.85,3.00624084472656,3.08173680305481
27.855,3.01261734962463,3.08293795585632
27.86,3.01899409294128,3.08413910865784
27.865,3.0314416885376,3.08676624298096
27.87,3.03751301765442,3.08819198608398
27.875,3.04358434677124,3.08961796760559
27.88,3.04965567588806,3.0910439491272
27.885,3.06145048141479,3.094078540802
27.89,3.06717419624329,3.0956871509552
27.895,3.07289791107178,3.09729552268982
27.9,3.07862162590027,3.09890413284302
27.9050000000001,3.08968925476074,3.10226583480835
27.9100000000001,3.09503316879272,3.10401892662048
27.9150000000001,3.10037708282471,3.10577201843262
27.9200000000001,3.10572099685669,3.10752487182617
27.9250000000001,3.11601066589355,3.11114263534546
27.9300000000001,3.12095665931702,3.11300706863403
27.9350000000001,3.1259024143219,3.11487150192261
27.9400000000001,3.13084840774536,3.11673617362976
27.9450000000001,3.14033794403076,3.12054872512817
27.95,3.14488172531128,3.12249708175659
27.955,3.1494255065918,3.12444519996643
27.96,3.15396904945374,3.12639355659485
27.965,3.16266107559204,3.1303505897522
27.97,3.16680908203125,3.13235974311829
27.975,3.17095732688904,3.1343686580658
27.98,3.17510533332825,3.13637757301331
27.985,3.18301963806152,3.14043712615967
27.99,3.18678569793701,3.14248752593994
27.995,3.19055199623108,3.14453816413879
28,3.19431805610657,3.14658856391907
28.005,3.20148539543152,3.150714635849
28.01,3.20488667488098,3.15279030799866
28.015,3.20828795433044,3.15486598014832
28.02,3.21168947219849,3.15694165229797
28.025,3.21814656257629,3.16110348701477
28.0300000000001,3.22120213508606,3.16318988800049
28.0350000000001,3.2242579460144,3.16527628898621
28.0400000000001,3.22731375694275,3.16736245155334
28.0450000000001,3.23310041427612,3.17153286933899
28.0500000000001,3.23583126068115,3.17361688613892
28.0550000000001,3.23856210708618,3.17570090293884
28.0600000000001,3.24129319190979,3.17778468132019
28.0650000000001,3.24645185470581,3.18193864822388
28.0700000000001,3.24887990951538,3.18400835990906
28.075,3.25130772590637,3.18607807159424
28.08,3.25373578071594,3.18814778327942
28.085,3.25831151008606,3.19226217269897
28.09,3.26045966148376,3.19430685043335
28.095,3.26260757446289,3.19635128974915
28.1,3.26475548744202,3.19839596748352
28.105,3.26879549026489,3.20244979858398
28.11,3.27068734169006,3.20445895195007
28.115,3.27257919311523,3.20646810531616
28.12,3.27447128295898,3.20847749710083
28.125,3.27802324295044,3.21245145797729
28.13,3.27968335151672,3.21441602706909
28.135,3.28134369850159,3.21638083457947
28.14,3.28300380706787,3.21834540367126
28.145,3.28611660003662,3.22222208976746
28.15,3.28756928443909,3.22413396835327
28.1550000000001,3.28902196884155,3.22604584693909
28.1600000000001,3.29047465324402,3.2279577255249
28.1650000000001,3.29319620132446,3.2317214012146
28.1700000000001,3.29446506500244,3.23357319831848
28.1750000000001,3.29573392868042,3.23542499542236
28.1800000000001,3.2970027923584,3.23727679252625
28.1850000000001,3.2993791103363,3.24091410636902
28.1900000000001,3.30048656463623,3.24269962310791
28.1950000000001,3.30159401893616,3.24448537826538
28.2,3.30270171165466,3.24627089500427
28.205,3.30477619171143,3.2497706413269
28.21,3.30574321746826,3.25148487091064
28.215,3.30671048164368,3.25319910049438
28.22,3.30767750740051,3.25491333007813
28.225,3.309490442276,3.25826644897461
28.23,3.31033658981323,3.25990533828735
28.235,3.31118249893188,3.2615442276001
28.24,3.31202840805054,3.26318311691284
28.245,3.31361627578735,3.26638269424438
28.25,3.31435823440552,3.26794338226318
28.255,3.31510019302368,3.26950430870056
28.26,3.31584239006042,3.27106499671936
28.265,3.31723761558533,3.27410626411438
28.27,3.31789112091064,3.27558708190918
28.275,3.31854438781738,3.2770676612854
28.2800000000001,3.3191978931427,3.27854824066162
28.2850000000001,3.32042932510376,3.28142857551575
28.2900000000001,3.32100749015808,3.28282833099365
28.2950000000001,3.3215856552124,3.28422808647156
28.3000000000001,3.32216382026672,3.28562760353088
28.3050000000001,3.32325649261475,3.2883460521698
28.3100000000001,3.32377123832703,3.28966450691223
28.3150000000001,3.32428574562073,3.29098320007324
28.3200000000001,3.32480025291443,3.29230189323425
28.325,3.32577586174011,3.29485869407654
28.33,3.32623696327209,3.29609680175781
28.335,3.3266978263855,3.29733490943909
28.34,3.32715892791748,3.29857301712036
28.345,3.32803559303284,3.30097031593323
28.35,3.32845163345337,3.30212950706482
28.355,3.32886743545532,3.30328845977783
28.36,3.32928347587585,3.30444765090942
28.365,3.33007740974426,3.30668830871582
28.37,3.33045530319214,3.3077700138092
28.375,3.33083319664001,3.30885171890259
28.38,3.33121132850647,3.30993366241455
28.385,3.3319354057312,3.3120219707489
28.39,3.33228158950806,3.31302881240845
28.395,3.33262777328491,3.31403541564941
28.4,3.33297395706177,3.31504225730896
28.4050000000001,3.33363938331604,3.31698322296143
28.4100000000001,3.33395886421204,3.31791758537292
28.4150000000001,3.33427810668945,3.31885194778442
28.4200000000001,3.33459734916687,3.31978631019592
28.4250000000001,3.33521342277527,3.32158541679382
28.4300000000001,3.33551025390625,3.32245016098022
28.4350000000001,3.33580684661865,3.32331490516663
28.4400000000001,3.33610367774963,3.32417988777161
28.4450000000001,3.33667802810669,3.32584285736084
28.45,3.33695554733276,3.32664132118225
28.455,3.33723306655884,3.32743978500366
28.46,3.33751058578491,3.32823801040649
28.465,3.3380491733551,3.32977151870728
28.47,3.33831024169922,3.33050656318665
28.475,3.33857131004333,3.33124184608459
28.48,3.33883237838745,3.33197689056396
28.485,3.33934044837952,3.33338737487793
28.49,3.33958721160889,3.33406257629395
28.495,3.33983421325684,3.33473753929138
28.5,3.34008121490479,3.3354127407074
28.505,3.34056258201599,3.3367063999176
28.51,3.34079718589783,3.33732485771179
28.515,3.34103178977966,3.33794331550598
28.52,3.3412663936615,3.33856177330017
28.525,3.34172463417053,3.33974528312683
28.5300000000001,3.34194827079773,3.3403103351593
28.5350000000001,3.34217190742493,3.34087538719177
28.5400000000001,3.34239554405212,3.34144043922424
28.5450000000001,3.34283328056335,3.34251999855042
28.5500000000001,3.34304714202881,3.3430347442627
28.5550000000001,3.34326100349426,3.34354948997498
28.5600000000001,3.34347486495972,3.34406423568726
28.5650000000001,3.3438937664032,3.34504628181458
28.5700000000001,3.34409880638123,3.34551382064819
28.575,3.34430384635925,3.34598112106323
28.58,3.34450888633728,3.34644865989685
28.585,3.34491086006165,3.34733891487122
28.59,3.34510779380798,3.34776210784912
28.595,3.34530472755432,3.34818506240845
28.6,3.34550142288208,3.34860801696777
28.605,3.34588766098022,3.34941244125366
28.61,3.34607696533203,3.34979391098022
28.615,3.34626626968384,3.35017514228821
28.62,3.34645557403564,3.35055661201477
28.625,3.34682726860046,3.35128021240234
28.63,3.3470094203949,3.35162234306335
28.635,3.34719157218933,3.35196471214294
28.64,3.34737396240234,3.35230684280396
28.645,3.347731590271,3.35295462608337
28.65,3.34790706634521,3.3532600402832
28.6550000000001,3.34808254241943,3.35356545448303
28.6600000000001,3.34825801849365,3.35387086868286
28.6650000000001,3.34860277175903,3.35444712638855
28.6700000000001,3.34877181053162,3.35471773147583
28.6750000000001,3.34894108772278,3.35498857498169
28.6800000000001,3.34911012649536,3.35525941848755
28.6850000000001,3.34944248199463,3.35576796531677
28.6900000000001,3.34960579872131,3.35600590705872
28.6950000000001,3.34976887702942,3.35624408721924
28.7,3.34993195533752,3.35648202896118
28.705,3.35025262832642,3.35692667961121
28.71,3.3504102230072,3.35713362693787
28.715,3.35056781768799,3.35734057426453
28.72,3.3507251739502,3.35754728317261
28.725,3.35103487968445,3.35793137550354
28.73,3.35118699073792,3.35810852050781
28.735,3.35133934020996,3.35828590393066
28.74,3.35149145126343,3.35846304893494
28.745,3.35179090499878,3.35878896713257
28.75,3.35193824768066,3.35893774032593
28.755,3.35208559036255,3.35908651351929
28.76,3.35223269462585,3.35923504829407
28.765,3.35252285003662,3.35950517654419
28.77,3.3526656627655,3.35962653160095
28.775,3.35280847549438,3.35974764823914
28.7800000000001,3.35295128822327,3.3598690032959
28.7850000000001,3.35323262214661,3.36008477210999
28.7900000000001,3.35337138175964,3.36017942428589
28.7950000000001,3.35351014137268,3.36027407646179
28.8000000000001,3.35364890098572,3.3603687286377
28.8050000000001,3.35392284393311,3.36053156852722
28.8100000000001,3.35405802726746,3.36059999465942
28.8150000000001,3.35419321060181,3.36066842079163
28.8200000000001,3.35432839393616,3.36073684692383
28.825,3.35459589958191,3.36084794998169
28.83,3.35472822189331,3.36089062690735
28.835,3.35486030578613,3.36093330383301
28.84,3.35499262809753,3.36097598075867
28.845,3.35525465011597,3.36103534698486
28.85,3.355384349823,3.36105251312256
28.855,3.35551428794861,3.36106944084167
28.86,3.35564398765564,3.36108636856079
28.865,3.35590171813965,3.36109447479248
28.87,3.35602974891663,3.36108589172363
28.875,3.3561577796936,3.36107707023621
28.88,3.356285572052,3.36106824874878
28.885,3.35654044151306,3.36102485656738
28.89,3.35666704177856,3.36099028587341
28.895,3.35679388046265,3.36095547676086
28.9,3.35692071914673,3.36092090606689
28.9050000000001,3.35717368125916,3.36082530021667
28.9100000000001,3.3572998046875,3.36076426506042
28.9150000000001,3.35742592811584,3.36070322990417
28.9200000000001,3.35755205154419,3.36064219474792
28.9250000000001,3.35780453681946,3.36049342155457
28.9300000000001,3.3579306602478,3.36040568351746
28.9350000000001,3.35805678367615,3.36031794548035
28.9400000000001,3.35818290710449,3.36023020744324
28.9450000000001,3.35843586921692,3.36002731323242
28.95,3.35856246948242,3.35991215705872
28.955,3.35868906974792,3.35979700088501
28.96,3.35881590843201,3.3596818447113
28.965,3.35907006263733,3.35942339897156
28.97,3.35919785499573,3.35928010940552
28.975,3.35932564735413,3.35913681983948
28.98,3.35945320129395,3.35899353027344
28.985,3.35970997810364,3.35867810249329
28.99,3.35983896255493,3.35850596427917
28.995,3.35996794700623,3.35833382606506
29,3.3600971698761,3.35816168785095
29.005,3.36035680770874,3.35778784751892
29.01,3.36048722267151,3.357586145401
29.015,3.36061787605286,3.3573842048645
29.02,3.3607485294342,3.35718250274658
29.025,3.36101126670837,3.35674858093262
29.0300000000001,3.36114358901978,3.35651636123657
29.0350000000001,3.3612756729126,3.35628414154053
29.0400000000001,3.361407995224,3.35605216026306
29.0450000000001,3.36167359352112,3.35555672645569
29.0500000000001,3.36180710792542,3.35529327392578
29.0550000000001,3.36194062232971,3.35503005981445
29.0600000000001,3.36207437515259,3.35476684570313
29.0650000000001,3.36234211921692,3.35420870780945
29.0700000000001,3.36247658729553,3.3539137840271
29.075,3.36261105537415,3.35361862182617
29.08,3.36274552345276,3.35332369804382
29.085,3.36301422119141,3.35270166397095
29.09,3.36314868927002,3.352374792099
29.095,3.36328291893005,3.35204768180847
29.1,3.36341738700867,3.35172057151794
29.105,3.36368465423584,3.35103416442871
29.11,3.36381769180298,3.35067486763
29.115,3.36395072937012,3.35031533241272
29.12,3.36408376693726,3.34995603561401
29.125,3.36434650421143,3.34920525550842
29.13,3.36447620391846,3.34881353378296
29.135,3.36460614204407,3.34842205047607
29.14,3.3647358417511,3.34803056716919
29.145,3.36498975753784,3.34721565246582
29.15,3.36511397361755,3.34679222106934
29.1550000000001,3.36523818969727,3.34636878967285
29.1600000000001,3.3653621673584,3.34594559669495
29.1650000000001,3.3656017780304,3.34506797790527
29.1700000000001,3.36571717262268,3.34461379051208
29.1750000000001,3.36583256721497,3.3441596031189
29.1800000000001,3.36594772338867,3.34370541572571
29.1850000000001,3.36616587638855,3.34276747703552
29.1900000000001,3.36626839637756,3.3422839641571
29.1950000000001,3.36637091636658,3.34180045127869
29.2,3.36647343635559,3.34131669998169
29.205,3.36666083335876,3.34032201766968
29.21,3.36674571037292,3.33981108665466
29.215,3.36683058738708,3.33930015563965
29.22,3.36691570281982,3.33878922462463
29.225,3.36706185340881,3.33774256706238
29.23,3.36712288856506,3.33720707893372
29.235,3.36718416213989,3.33667135238647
29.24,3.36724543571472,3.33613586425781
29.245,3.36733722686768,3.33504366874695
29.25,3.36736750602722,3.33448719978333
29.255,3.36739802360535,3.3339307308197
29.26,3.36742854118347,3.33337426185608
29.265,3.36745023727417,3.33224487304688
29.27,3.36744117736816,3.33167195320129
29.275,3.36743235588074,3.33109903335571
29.2800000000001,3.36742353439331,3.33052611351013
29.2850000000001,3.36735653877258,3.32936954498291
29.2900000000001,3.36729836463928,3.32878613471985
29.2950000000001,3.36724019050598,3.32820248603821
29.3000000000001,3.36718201637268,3.32761883735657
29.3050000000001,3.36700463294983,3.3264479637146
29.3100000000001,3.36688542366028,3.32586050033569
29.3150000000001,3.36676645278931,3.32527327537537
29.3200000000001,3.36664724349976,3.32468581199646
29.325,3.36633443832397,3.32351565361023
29.33,3.36614108085632,3.32293272018433
29.335,3.36594748497009,3.32234978675842
29.34,3.36575388908386,3.32176685333252
29.345,3.36527681350708,3.32061529159546
29.35,3.36499357223511,3.3200466632843
29.355,3.36471009254456,3.31947803497314
29.36,3.36442685127258,3.31890940666199
29.365,3.36375284194946,3.31779813766479
29.37,3.36336207389832,3.31725525856018
29.375,3.36297130584717,3.31671214103699
29.38,3.3625807762146,3.31616926193237
29.385,3.3616726398468,3.31512260437012
29.39,3.36115503311157,3.31461882591248
29.395,3.36063742637634,3.31411480903625
29.4,3.36012005805969,3.31361103057861
29.4050000000001,3.35893630981445,3.31265735626221
29.4100000000001,3.35827016830444,3.31220769882202
29.4150000000001,3.35760402679443,3.31175804138184
29.4200000000001,3.35693788528442,3.31130838394165
29.4250000000001,3.35543322563171,3.31048059463501
29.4300000000001,3.35459470748901,3.31010246276855
29.4350000000001,3.35375618934631,3.3097243309021
29.4400000000001,3.35291767120361,3.30934619903564
29.4450000000001,3.3510422706604,3.30868077278137
29.45,3.35000562667847,3.30839323997498
29.455,3.34896898269653,3.30810594558716
29.46,3.3479323387146,3.30781865119934
29.465,3.34563374519348,3.30735635757446
29.47,3.3443717956543,3.30718111991882
29.475,3.34310960769653,3.30700612068176
29.48,3.34184765815735,3.3068311214447
29.485,3.33907008171082,3.30661678314209
29.49,3.33755445480347,3.30657720565796
29.495,3.33603882789612,3.30653786659241
29.5,3.33452320098877,3.30649852752686
29.505,3.33120965957642,3.30658030509949
29.51,3.32941174507141,3.30670166015625
29.515,3.32761383056641,3.30682301521301
29.52,3.3258159160614,3.3069441318512
29.525,3.32190942764282,3.30737376213074
29.5300000000001,3.31980085372925,3.30768203735352
29.5350000000001,3.31769251823425,3.30799007415771
29.5400000000001,3.31558394432068,3.30829834938049
29.5450000000001,3.3110294342041,3.30912852287292
29.5500000000001,3.30858325958252,3.30965065956116
29.5550000000001,3.30613732337952,3.31017279624939
29.5600000000001,3.30369114875793,3.31069469451904
29.5650000000001,3.29843711853027,3.31197929382324
29.5700000000001,3.29562878608704,3.31274175643921
29.575,3.29282069206238,3.31350445747375
29.58,3.29001259803772,3.31426692008972
29.585,3.28401303291321,3.31605815887451
29.59,3.28082156181335,3.31708693504333
29.595,3.2776300907135,3.31811547279358
29.6,3.27443861961365,3.3191442489624
29.605,3.26765608787537,3.32149171829224
29.61,3.26406502723694,3.32281041145325
29.615,3.26047372817993,3.32412910461426
29.62,3.2568826675415,3.32544779777527
29.625,3.24929022789001,3.32839632034302
29.63,3.24528908729553,3.33002614974976
29.635,3.24128794670105,3.33165621757507
29.64,3.23728680610657,3.33328604698181
29.645,3.22887206077576,3.33687520027161
29.65,3.22445845603943,3.33883428573608
29.6550000000001,3.22004508972168,3.34079360961914
29.6600000000001,3.21563148498535,3.3427529335022
29.6650000000001,3.20639967918396,3.34701538085938
29.6700000000001,3.20158100128174,3.3493185043335
29.6750000000001,3.1967625617981,3.35162162780762
29.6800000000001,3.19194412231445,3.35392498970032
29.6850000000001,3.18192076683044,3.35888600349426
29.6900000000001,3.17671585083008,3.36154413223267
29.6950000000001,3.17151093482971,3.36420226097107
29.7,3.16630578041077,3.36686015129089
29.705,3.15553832054138,3.37253737449646
29.71,3.14997553825378,3.37555646896362
29.715,3.14441299438477,3.37857580184937
29.72,3.13885021209717,3.38159489631653
29.725,3.12740445137024,3.38799571990967
29.73,3.12152123451233,3.39137721061707
29.735,3.11563801765442,3.39475870132446
29.74,3.10975503921509,3.39814019203186
29.745,3.0977098941803,3.40526056289673
29.75,3.091548204422,3.40899920463562
29.755,3.08538627624512,3.41273784637451
29.76,3.07922458648682,3.4164764881134
29.765,3.06666493415833,3.42429876327515
29.77,3.06026697158813,3.42838215827942
29.775,3.05386924743652,3.43246555328369
29.7800000000001,3.04747152328491,3.43654918670654
29.7850000000001,3.03448009490967,3.44504070281982
29.7900000000001,3.02788662910461,3.44944906234741
29.7950000000001,3.02129316329956,3.45385718345642
29.8000000000001,3.01469969749451,3.45826530456543
29.8050000000001,3.00135350227356,3.46737909317017
29.8100000000001,2.99460053443909,3.47208452224731
29.8150000000001,2.98784780502319,3.47678995132446
29.8200000000001,2.9810950756073,3.48149538040161
29.825,2.96746182441711,3.49116921424866
29.83,2.96058130264282,3.49613761901855
29.835,2.95370101928711,3.50110602378845
29.84,2.94682049751282,3.50607466697693
29.845,2.93295931816101,3.51623511314392
29.85,2.9259786605835,3.52142715454102
29.855,2.9189977645874,3.52661919593811
29.86,2.91201710700989,3.53181123733521
29.865,2.89797878265381,3.54237532615662
29.87,2.8909215927124,3.54774713516235
29.875,2.88386416435242,3.55311894416809
29.88,2.87680673599243,3.55849099159241
29.885,2.86263632774353,3.56936717033386
29.89,2.85552334785461,3.574871301651
29.895,2.84841012954712,3.58037567138672
29.9,2.8412971496582,3.58587980270386
29.9050000000001,2.82703518867493,3.59696912765503
29.9100000000001,2.81988620758057,3.6025538444519
29.9150000000001,2.81273698806763,3.60813879966736
29.9200000000001,2.80558800697327,3.61372375488281
29.9250000000001,2.79127359390259,3.62491536140442
29.9300000000001,2.78410792350769,3.63052201271057
29.9350000000001,2.77694249153137,3.6361289024353
29.9400000000001,2.76977705955505,3.64173555374146
29.9450000000001,2.755450963974,3.6529004573822
29.95,2.74829053878784,3.6584587097168
29.955,2.74112987518311,3.66401672363281
29.96,2.73396944999695,3.66957497596741
29.965,2.71967935562134,3.68055009841919
29.97,2.71254968643188,3.68596720695496
29.975,2.70542001724243,3.69138431549072
29.98,2.69829058647156,3.69680142402649
29.985,2.6840980052948,3.70736241340637
29.99,2.67703533172607,3.71250605583191
29.995,2.66997241973877,3.71764993667603
30,2.66290950775146,3.72279381752014
30.005,2.6489052772522,3.73260092735291
30.01,2.64196395874023,3.73726439476013
30.015,2.63502287864685,3.74192786216736
30.02,2.62808156013489,3.74659132957458
30.025,2.61441588401794,3.75509142875671
30.0300000000001,2.60769128799438,3.7589282989502
30.0350000000001,2.6009669303894,3.7627649307251
30.0400000000001,2.59424257278442,3.76660180091858
30.0450000000001,2.58119773864746,3.77287197113037
30.0500000000001,2.5748770236969,3.77530527114868
30.0550000000001,2.56855654716492,3.77773857116699
30.0600000000001,2.56223607063293,3.7801718711853
30.0650000000001,2.55041027069092,3.78292655944824
30.0700000000001,2.5449047088623,3.78324794769287
30.075,2.53939914703369,3.7835693359375
30.08,2.53389358520508,3.78389072418213
30.085,2.52457022666931,3.78241896629333
30.09,2.52075219154358,3.78062605857849
30.095,2.51693415641785,3.77883291244507
30.1,2.51311635971069,3.77703976631165
30.105,2.50791525840759,3.77251815795898
30.11,2.5065324306488,3.76978969573975
30.115,2.50514936447144,3.76706123352051
30.12,2.50376653671265,3.76433253288269
30.125,2.50225830078125,3.75953602790833
30.13,2.50213313102722,3.75746774673462
30.135,2.50200796127319,3.75539970397949
30.14,2.50188279151917,3.75333166122437
30.145,2.50196313858032,3.75097250938416
30.15,2.50216865539551,3.75068116188049
30.1550000000001,2.50237417221069,3.75039005279541
30.1600000000001,2.50257968902588,3.75009894371033
30.1650000000001,2.50396156311035,3.75116729736328
30.1700000000001,2.50513768196106,3.75252676010132
30.1750000000001,2.50631380081177,3.75388622283936
30.1800000000001,2.50748991966248,3.75524544715881
30.1850000000001,2.51131868362427,3.75942802429199
30.1900000000001,2.51397132873535,3.76225113868713
30.1950000000001,2.51662373542786,3.7650740146637
30.2,2.51927638053894,3.76789712905884
30.205,2.52600431442261,3.7749228477478
30.21,2.53007984161377,3.77912569046021
30.215,2.53415513038635,3.78332853317261
30.22,2.53823065757751,3.78753113746643
30.225,2.54746007919312,3.79704022407532
30.23,2.55261445045471,3.8023464679718
30.235,2.55776858329773,3.80765295028687
30.24,2.56292271614075,3.81295919418335
30.245,2.57395029067993,3.82431411743164
30.25,2.5798237323761,3.83036303520203
30.255,2.58569717407227,3.83641171455383
30.26,2.59157061576843,3.84246063232422
30.265,2.60383367538452,3.85494923591614


==> result_tvAlphaPlot.csv <==
tEst,vAlphaEst,tDes,vAlphaDes
5.6843418860808e-14,10.5039,5.6843418860808e-14,7.86445398017652
0.0050000000000523,12.10709,0.0050000000000523,8.42555402049307
0.0100000000000477,12.61456,0.0100000000000477,8.68962108663681
0.0150000000000432,13.39091,0.0150000000000432,8.95368815278055
0.0200000000000387,14.18587,0.0200000000000387,9.21775521892429
0.0250000000000341,15.1443,0.0250000000000341,9.67442508192592
0.0300000000000296,14.66888,0.0300000000000296,9.86702702501017
0.035000000000025,14.93192,0.035000000000025,10.0596298218681
0.0400000000000205,16.13836,0.0400000000000205,10.2522317649523
0.0450000000000159,17.80349,0.0450000000000159,10.5242338033643
0.0500000000000114,14.91846,0.0500000000000114,10.6036338986921
0.0550000000000068,15.12785,0.0550000000000068,10.6830331402462
0.0600000000000591,17.90215,0.0600000000000591,10.7624332355739
0.0650000000000546,14.80079,0.0650000000000546,10.80291235169
0.07000000000005,12.67524,0.07000000000005,10.763992226252
0.0750000000000455,15.13155,0.0750000000000455,10.725072100814
0.0800000000000409,21.35589,0.0800000000000409,10.6861519753759
0.0850000000000364,24.67935,0.0850000000000364,10.5098127127055
0.0900000000000318,25.58132,0.0900000000000318,10.3723935754731
0.0950000000000273,28.05969,0.0950000000000273,10.2349744382406
0.100000000000023,29.39616,0.100000000000023,10.0975553010082
0.105000000000018,25.35196,0.105000000000018,9.74902184671986
0.110000000000014,20.38242,0.110000000000014,9.53790667589029
0.115000000000009,14.61669,0.115000000000009,9.32679150506072
0.120000000000061,10.18528,0.120000000000061,9.11567633423115
0.125000000000057,9.914141,0.125000000000057,8.64088939445606
0.130000000000052,12.55449,0.130000000000052,8.37721677173688
0.135000000000048,9.003683,0.135000000000048,8.11354329524407
0.140000000000043,4.19224,0.140000000000043,7.84987067252489
0.145000000000039,2.681385,0.145000000000039,7.28501915080672
0.150000000000034,7.322905,0.150000000000034,6.98384025180771
0.15500000000003,10.18168,0.15500000000003,6.68266135280871
0.160000000000025,11.53814,0.160000000000025,6.38148202692288
0.16500000000002,13.68461,0.16500000000002,5.75102525756626
0.170000000000016,12.99123,0.170000000000016,5.42174781409547
0.175000000000011,13.99086,0.175000000000011,5.09246994373786
0.180000000000007,16.25938,0.180000000000007,4.76319250026706
0.185000000000059,18.90496,0.185000000000059,4.08635490446465
0.190000000000055,17.53305,0.190000000000055,3.73879517901985
0.19500000000005,12.04095,0.19500000000005,3.39123524013164
0.200000000000045,6.707244,0.200000000000045,3.04367551468684
0.205000000000041,6.369452,0.205000000000041,2.35955309524779
0.210000000000036,9.216622,0.210000000000036,2.02299040125353
0.215000000000032,12.94686,0.215000000000032,1.68642760053757
0.220000000000027,10.3464,0.220000000000027,1.34986479982161
0.225000000000023,8.735641,0.225000000000023,0.752773237756235
0.230000000000018,7.797257,0.230000000000018,0.49224436968512
0.235000000000014,9.680683,0.235000000000014,0.231715501614005
0.240000000000009,13.81821,0.240000000000009,-0.0288133697921637
0.245000000000061,17.21688,0.245000000000061,-0.442722376592633
0.250000000000057,18.39426,0.250000000000057,-0.596102572017894
0.255000000000052,11.81195,0.255000000000052,-0.749482740762729
0.260000000000048,9.152565,0.260000000000048,-0.902862962868416
0.265000000000043,8.97418,0.265000000000043,-1.12438563444579
0.270000000000039,11.65093,0.270000000000039,-1.19252819063919
0.275000000000034,8.397625,0.275000000000034,-1.26067074683258
0.28000000000003,7.430552,0.28000000000003,-1.32881330302598
0.285000000000025,10.30845,0.285000000000025,-1.40889481644515
0.29000000000002,10.12468,0.29000000000002,-1.42083366694921
0.295000000000016,11.60249,0.295000000000016,-1.43277251745328
0.300000000000011,13.44554,0.300000000000011,-1.44471136795734
0.305000000000007,13.06178,0.305000000000007,-1.43451570979551
0.310000000000059,12.2864,0.310000000000059,-1.41238109440791
0.315000000000055,15.40839,0.315000000000055,-1.39024658574201
0.32000000000005,15.55143,0.32000000000005,-1.36811197035441
0.325000000000045,12.8656,0.325000000000045,-1.30459900175782
0.330000000000041,11.8312,0.330000000000041,-1.26322064854882
0.335000000000036,11.69776,0.335000000000036,-1.22184218861812
0.340000000000032,10.25725,0.340000000000032,-1.18046383540913
0.345000000000027,10.14316,0.345000000000027,-1.08796877333858
0.350000000000023,4.78409,0.350000000000023,-1.03685217119873
0.355000000000018,1.28504,0.355000000000018,-0.985735462337179
0.360000000000014,0.1120491,0.360000000000014,-0.934618860197332
0.365000000000009,1.431561,0.365000000000009,-0.82870007516933
0.370000000000061,3.813079,0.370000000000061,-0.773897838920321
0.375000000000057,1.537824,0.375000000000057,-0.719095656032165
0.380000000000052,-1.448872,0.380000000000052,-0.664293473144009
0.385000000000048,0.0531719,0.385000000000048,-0.554966370359317
0.390000000000043,1.361925,0.390000000000043,-0.500441397101929
0.395000000000039,6.022273,0.395000000000039,-0.445916450524966
0.400000000000034,3.156561,0.400000000000034,-0.391391503948004
0.40500000000003,-1.178101,0.40500000000003,-0.28539617277653
0.410000000000025,-2.409211,0.410000000000025,-0.233925788182018
0.41500000000002,0.6848616,0.41500000000002,-0.182455390247293
0.420000000000016,2.33452,0.420000000000016,-0.130985005652781
0.425000000000011,-0.8021672,0.425000000000011,-0.0332505348183857
0.430000000000007,-3.512573,0.430000000000007,0.0130135547565507
0.435000000000059,-0.4932526,0.435000000000059,0.059277644331487
0.440000000000055,1.083209,0.440000000000055,0.10554173057137
0.44500000000005,-1.937854,0.44500000000005,0.191031773307515
0.450000000000045,-5.026915,0.450000000000045,0.230257709793457
0.455000000000041,-4.111789,0.455000000000041,0.269483646279399
0.460000000000036,-3.804872,0.460000000000036,0.308709609445767
0.465000000000032,-2.077625,0.465000000000032,0.378498748157238
0.470000000000027,-0.4885285,0.470000000000027,0.409061950382768
0.475000000000023,1.167273,0.475000000000023,0.439625152608297
0.480000000000018,-1.268488,0.480000000000018,0.470188354833827
0.485000000000014,-2.336258,0.485000000000014,0.521268031263473
0.490000000000009,-0.01736618,0.490000000000009,0.541784532148016
0.495000000000061,-4.730171,0.495000000000061,0.562300979671706
0.500000000000057,-4.730505,0.500000000000057,0.582817480556249
0.505000000000052,-3.963075,0.505000000000052,0.612791232120321
0.510000000000048,-3.846286,0.510000000000048,0.622248536160703
0.515000000000043,-2.666324,0.515000000000043,0.631705840201085
0.520000000000039,-0.6667842,0.520000000000039,0.641163090880614
0.525000000000034,1.289877,0.525000000000034,0.648550954324188
0.53000000000003,3.212631,0.53000000000003,0.646481513727379
0.535000000000025,4.942417,0.535000000000025,0.644412073130571
0.54000000000002,8.643567,0.54000000000002,0.642342685894616
0.545000000000016,7.913383,0.545000000000016,0.626915049467703
0.550000000000011,5.176838,0.550000000000011,0.61355690699845
0.555000000000007,2.199948,0.555000000000007,0.600198764529198
0.560000000000059,5.003033,0.560000000000059,0.586840622059945
0.565000000000055,7.691918,0.565000000000055,0.549875691632689
0.57000000000005,5.439519,0.57000000000005,0.526268957035539
0.575000000000045,6.280363,0.575000000000045,0.502662222438388
0.580000000000041,7.561204,0.580000000000041,0.479055487841237
0.585000000000036,9.15782,0.585000000000036,0.423420902328412
0.590000000000032,10.33926,0.590000000000032,0.391393051412738
0.595000000000027,9.332342,0.595000000000027,0.35936522717749
0.600000000000023,10.76581,0.600000000000023,0.327337376261816
0.605000000000018,12.42307,0.605000000000018,0.257310168105173
0.610000000000014,8.026887,0.610000000000014,0.219310810864204
0.615000000000009,9.204504,0.615000000000009,0.181311426942808
0.620000000000061,6.082428,0.620000000000061,0.143312056361626
0.625000000000057,0.6401154,0.625000000000057,0.0640970765026582
0.630000000000052,-0.481366,0.630000000000052,0.02288145888724
0.635000000000048,-1.155735,0.635000000000048,-0.0183341570606516
0.640000000000043,-3.17643,0.640000000000043,-0.0595497713410165
0.645000000000039,-5.606699,0.645000000000039,-0.142530586671041
0.650000000000034,-10.27928,0.650000000000034,-0.184295792723281
0.65500000000003,-9.600492,0.65500000000003,-0.226060985435307
0.660000000000025,-9.614987,0.660000000000025,-0.267826178147333
0.66500000000002,-10.37464,0.66500000000002,-0.349668386268482
0.670000000000016,-8.877861,0.670000000000016,-0.389745401677605
0.675000000000011,-7.944479,0.675000000000011,-0.429822417086727
0.680000000000007,-7.010546,0.680000000000007,-0.469899405815423
0.685000000000059,-5.537446,0.685000000000059,-0.546733537810219
0.690000000000055,-1.355333,0.690000000000055,-0.583490681076319
0.69500000000005,-3.193635,0.69500000000005,-0.620247824342418
0.700000000000045,-3.881194,0.700000000000045,-0.657004967608518
0.705000000000041,-3.928494,0.705000000000041,-0.726174293333237
0.710000000000036,-3.153055,0.710000000000036,-0.758586529152709
0.715000000000032,-1.294667,0.715000000000032,-0.790998711611329
0.720000000000027,-5.155621,0.720000000000027,-0.823410894069948
0.725000000000023,-8.134459,0.725000000000023,-0.883364160170205
0.730000000000018,-7.052858,0.730000000000018,-0.910905190450989
0.735000000000014,-5.907104,0.735000000000014,-0.938446327453478
0.740000000000009,-6.317358,0.740000000000009,-0.965987357734262
0.745000000000061,-8.467766,0.745000000000061,-1.01603631592947
0.750000000000057,-11.06483,0.750000000000057,-1.0385442438439
0.755000000000052,-10.19656,0.755000000000052,-1.06105217175832
0.760000000000048,-11.68436,0.760000000000048,-1.08355999295104
0.765000000000043,-13.70278,0.765000000000043,-1.12363121870762
0.770000000000039,-10.10018,0.770000000000039,-1.14119440982808
0.775000000000034,-10.84782,0.775000000000034,-1.15875770767024
0.78000000000003,-10.10796,0.78000000000003,-1.17632089879069
0.785000000000025,-10.21761,0.785000000000025,-1.20676017043538
0.79000000000002,-10.03835,0.79000000000002,-1.21963603751621
0.795000000000016,-7.543631,0.795000000000016,-1.23251201131874
0.800000000000011,-7.864779,0.800000000000011,-1.24538798512127
0.805000000000007,-11.4845,0.805000000000007,-1.26682239939724
0.810000000000059,-10.16313,0.810000000000059,-1.27538083987068
0.815000000000055,-7.537609,0.815000000000055,-1.28393928034411
0.82000000000005,-10.22882,0.82000000000005,-1.29249772081755
0.825000000000045,-11.15635,0.825000000000045,-1.30573836268874
0.830000000000041,-12.1993,0.830000000000041,-1.31042035064308
0.835000000000036,-12.06571,0.835000000000036,-1.31510244531912
0.840000000000032,-11.347,0.840000000000032,-1.31978453999516
0.845000000000027,-12.05158,0.845000000000027,-1.32575220433905
0.850000000000023,-10.28802,0.850000000000023,-1.32703777400689
0.855000000000018,-7.997889,0.855000000000018,-1.32832334367474
0.860000000000014,-7.46945,0.860000000000014,-1.32960891334258
0.865000000000009,-6.112309,0.865000000000009,-1.3292750878469
0.870000000000061,-4.122659,0.870000000000061,-1.32765579940508
0.875000000000057,-4.500455,0.875000000000057,-1.32603640424155
0.880000000000052,-7.645698,0.880000000000052,-1.32441711579973
0.885000000000048,-5.688129,0.885000000000048,-1.3187551024212
0.890000000000043,-4.186865,0.890000000000043,-1.31471237748449
0.895000000000039,-1.800496,0.895000000000039,-1.31066975926949
0.900000000000034,-0.7832723,0.900000000000034,-1.30662714105449
0.90500000000003,-2.097712,0.90500000000003,-1.29657320931793
0.910000000000025,-4.660805,0.910000000000025,-1.29056210923979
0.91500000000002,-4.469701,0.91500000000002,-1.28455090243995
0.920000000000016,-5.433544,0.920000000000016,-1.2785396956401
0.925000000000011,-5.720252,0.925000000000011,-1.26496533499494
0.930000000000007,-5.618676,0.930000000000007,-1.25740207442791
0.935000000000059,-4.025684,0.935000000000059,-1.24983892058259
0.940000000000055,-4.086344,0.940000000000055,-1.24227566001557
0.94500000000005,-5.815464,0.94500000000005,-1.22596869009387
0.950000000000045,-3.918138,0.950000000000045,-1.21722476729578
0.955000000000041,-7.507076,0.955000000000041,-1.2084809512194
0.960000000000036,-7.266354,0.960000000000036,-1.19973713514302
0.965000000000032,-1.846076,0.965000000000032,-1.18139242097113
0.970000000000027,2.072902,0.970000000000027,-1.17179152287562
0.975000000000023,2.565407,0.975000000000023,-1.16219073150181
0.980000000000018,3.609893,0.980000000000018,-1.1525898334063
0.985000000000014,4.497664,0.985000000000014,-1.13280715097071
0.990000000000009,5.589086,0.990000000000009,-1.12262536663063
0.995000000000061,5.699576,0.995000000000061,-1.11244358229055
1.00000000000006,3.18932,1.00000000000006,-1.10226179795048
1.00500000000005,1.299538,1.00500000000005,-1.08154839551877
1.01000000000005,2.047351,1.01000000000005,-1.07101688414884
1.01500000000004,2.594707,1.01500000000004,-1.06048537277892
1.02000000000004,4.06706,1.02000000000004,-1.04995386140899
1.02500000000003,6.512903,1.02500000000003,-1.028731289719
1.03000000000003,10.26914,1.03000000000003,-1.01804012267722
1.03500000000003,9.936149,1.03500000000003,-1.00734906235716
1.04000000000002,6.9443,1.04000000000002,-0.996658002037087
1.04500000000002,6.032311,1.04500000000002,-0.975270011703133
1.05000000000001,5.865587,1.05000000000001,-0.964573081689246
1.05500000000001,5.633361,1.05500000000001,-0.95387615167536
1.06000000000006,3.632194,1.06000000000006,-0.943179114939768
1.06500000000005,0.5387525,1.06500000000005,-0.921901368127886
1.07000000000005,-2.214856,1.07000000000005,-0.91132055132989
1.07500000000005,-8.40556,1.07500000000005,-0.900739734531894
1.08000000000004,-10.57183,1.08000000000004,-0.890158971094751
1.08500000000004,-10.57024,1.08500000000004,-0.869208379671942
1.09000000000003,-11.98809,1.09000000000003,-0.858838605047129
1.09500000000003,-10.8797,1.09500000000003,-0.848468883783168
1.10000000000002,-8.296847,1.10000000000002,-0.838099109158355
1.10500000000002,-8.954459,1.10500000000002,-0.81764274595502
1.11000000000001,-8.690606,1.11000000000001,-0.807556104015645
1.11500000000001,-10.26367,1.11500000000001,-0.797469515437123
1.12000000000006,-9.20577,1.12000000000006,-0.787382926858601
1.12500000000006,-5.533242,1.12500000000006,-0.767546029796474
1.13000000000005,-3.962129,1.13000000000005,-0.757795774673722
1.13500000000005,-4.496445,1.13500000000005,-0.748045466190117
1.14000000000004,-7.301264,1.14000000000004,-0.738295211067365
1.14500000000004,-9.339218,1.14500000000004,-0.719168600318067
1.15000000000003,-9.115982,1.15000000000003,-0.70979224469152
1.15500000000003,-11.18339,1.15500000000003,-0.700415889064974
1.16000000000003,-10.65939,1.16000000000003,-0.691039533438427
1.16500000000002,-11.45586,1.16500000000002,-0.672685694560692
1.17000000000002,-10.7371,1.17000000000002,-0.663708157948651
1.17500000000001,-12.13435,1.17500000000001,-0.65473062133661
1.18000000000001,-12.45177,1.18000000000001,-0.645753138085421
1.18500000000006,-11.34917,1.18500000000006,-0.628211558110389
1.19000000000005,-1.662695,1.19000000000005,-0.619647514747398
1.19500000000005,7.266405,1.19500000000005,-0.611083418023554
1.20000000000005,9.019856,1.20000000000005,-0.602519374660563
1.20500000000004,8.589629,1.20500000000004,-0.585811131125125
1.21000000000004,7.990378,1.21000000000004,-0.577666984313531
1.21500000000003,9.261633,1.21500000000003,-0.569522837501937
1.22000000000003,8.007692,1.22000000000003,-0.56137863732949
1.22500000000002,7.464729,1.22500000000002,-0.545510133535993
1.23000000000002,4.978291,1.23000000000002,-0.537785723193238
1.23500000000001,4.018274,1.23500000000001,-0.530061366211335
1.24000000000001,3.85375,1.24000000000001,-0.522337009229433
1.24500000000006,3.050852,1.24500000000006,-0.507302802370883
1.25000000000006,3.399329,1.25000000000006,-0.499992952494235
1.25500000000005,5.415936,1.25500000000005,-0.49268315597844
1.26000000000005,11.22117,1.26000000000005,-0.485373306101793
1.26500000000004,14.97566,1.26500000000004,-0.471158988747909
1.27000000000004,14.60963,1.27000000000004,-0.464254521270672
1.27500000000003,15.00879,1.27500000000003,-0.457350000432583
1.28000000000003,14.82963,1.28000000000003,-0.450445479594493
1.28500000000003,13.91099,1.28500000000003,-0.437029520641134
1.29000000000002,15.47381,1.29000000000002,-0.430518055845437
1.29500000000002,17.18968,1.29500000000002,-0.424006564369314
1.30000000000001,16.62539,1.30000000000001,-0.417495099573618
1.30500000000001,18.70978,1.30500000000001,-0.404850605150926
1.31000000000006,19.3668,1.31000000000006,-0.398717575523931
1.31500000000005,20.32001,1.31500000000005,-0.392584519216509
1.32000000000005,21.67967,1.32000000000005,-0.386451489589513
1.32500000000005,21.47589,1.32500000000005,-0.374547590444092
1.33000000000004,22.38312,1.33000000000004,-0.368776720925666
1.33500000000004,24.61818,1.33500000000004,-0.363005878087666
1.34000000000003,26.18662,1.34000000000003,-0.35723500856924
1.34500000000003,29.40896,1.34500000000003,-0.346038007322488
1.35000000000002,29.2375,1.35000000000002,-0.340611848913736
1.35500000000002,27.51135,1.35500000000002,-0.335185717185411
1.36000000000001,27.29041,1.36000000000001,-0.329759558776659
1.36500000000001,29.1422,1.36500000000001,-0.319233783698419
1.37000000000006,31.54785,1.37000000000006,-0.314134167028932
1.37500000000006,33.7127,1.37500000000006,-0.309034523679019
1.38000000000005,34.82843,1.38000000000005,-0.303934880329105
1.38500000000005,33.5056,1.38500000000005,-0.294043459070031
1.39000000000004,32.16894,1.39000000000004,-0.28925168116087
1.39500000000004,28.73342,1.39500000000004,-0.284459903251709
1.40000000000003,23.09526,1.40000000000003,-0.279668125342549
1.40500000000003,21.3632,1.40500000000003,-0.270373571903484
1.41000000000003,18.44214,1.41000000000003,-0.265870796373579
1.41500000000002,19.83276,1.41500000000002,-0.261368047524101
1.42000000000002,13.95134,1.42000000000002,-0.256865271994197
1.42500000000001,6.300754,1.42500000000001,-0.248129966973853
1.43000000000001,0.8278822,1.43000000000001,-0.243897437483413
1.43500000000006,-0.5059257,1.43500000000006,-0.239664907992974
1.44000000000005,-3.712154,1.44000000000005,-0.235432351822108
1.44500000000005,-9.42252,1.44500000000005,-0.227218915943036
1.45000000000005,-9.056114,1.45000000000005,-0.223237996214189
1.45500000000004,-8.373411,1.45500000000004,-0.219257089825556
1.46000000000004,-8.542961,1.46000000000004,-0.21527617009671
1.46500000000003,-8.271631,1.46500000000003,-0.207547704329135
1.47000000000003,-5.995052,1.47000000000003,-0.203800158290406
1.47500000000002,-4.215811,1.47500000000002,-0.200052598911464
1.48000000000002,-5.893782,1.48000000000002,-0.196305039532522
1.48500000000001,-5.118241,1.48500000000001,-0.189025445259463
1.49000000000001,-3.383931,1.49000000000001,-0.185493410365347
1.49500000000006,-0.8742883,1.49500000000006,-0.181961362131017
1.50000000000006,-1.095854,1.50000000000006,-0.178429327236901
1.50500000000005,-4.945272,1.50500000000005,-0.171563412975878
1.51000000000005,-7.114795,1.51000000000005,-0.168229533608971
1.51500000000004,-7.038432,1.51500000000004,-0.164895654242064
1.52000000000004,-9.241706,1.52000000000004,-0.161561774875158
1.52500000000003,-8.12567,1.52500000000003,-0.15507538968032
1.53000000000003,-10.1057,1.53000000000003,-0.151922870512175
1.53500000000003,-8.625249,1.53500000000003,-0.148770364684244
1.54000000000002,-5.744922,1.54000000000002,-0.1456178455161
1.54500000000002,-3.509753,1.54500000000002,-0.139477959019508
1.55000000000001,-5.001378,1.55000000000001,-0.136490578350847
1.55500000000001,-5.670387,1.55500000000001,-0.133503197682187
1.56000000000006,-5.952596,1.56000000000006,-0.130515817013526
1.56500000000005,-7.452766,1.56500000000005,-0.124690572786004
1.57000000000005,-6.928464,1.57000000000005,-0.121852709227143
1.57500000000005,-6.142715,1.57500000000005,-0.119014845668282
1.58000000000004,-11.18307,1.58000000000004,-0.116176982109421
1.58500000000004,-13.07415,1.58500000000004,-0.110635737681197
1.59000000000003,-10.99304,1.59000000000003,-0.107932363481941
1.59500000000003,-8.846629,1.59500000000003,-0.105228989282684
1.60000000000002,-7.463829,1.60000000000002,-0.102525615083428
1.60500000000002,-7.653696,1.60500000000002,-0.0972389486142386
1.61000000000001,-9.761843,1.61000000000001,-0.094655656344306
1.61500000000001,-8.326836,1.61500000000001,-0.0920723574042669
1.62000000000006,-6.725201,1.62000000000006,-0.0894890651343343
1.62500000000006,-4.309689,1.62500000000006,-0.0844287353927879
1.63000000000005,-2.331562,1.63000000000005,-0.0819517045912806
1.63500000000005,-0.2470906,1.63500000000005,-0.0794746737897734
1.64000000000004,0.2637772,1.64000000000004,-0.0769976429882661
1.64500000000004,3.511834,1.64500000000004,-0.0721366227023732
1.65000000000003,4.141025,1.65000000000003,-0.0697526332179875
1.65500000000003,6.809409,1.65500000000003,-0.0673686370634952
1.66000000000003,7.559416,1.66000000000003,-0.0649846475791095
1.66500000000002,8.690331,1.66500000000002,-0.0602970433950048
1.67000000000002,5.329182,1.67000000000002,-0.0579934353653924
1.67500000000001,3.061412,1.67500000000001,-0.05568982733578
1.68000000000001,2.992501,1.68000000000001,-0.0533862193061675
1.68500000000006,4.517654,1.68500000000006,-0.0488472884633763
1.69000000000005,4.80815,1.69000000000005,-0.0466119689852508
1.69500000000005,5.446757,1.69500000000005,-0.044376646172072
1.70000000000005,5.164126,1.70000000000005,-0.0421413266939465
1.70500000000004,4.725123,1.70500000000004,-0.037727406989265
1.71000000000004,6.986487,1.71000000000004,-0.0355488100977623
1.71500000000003,7.904027,1.71500000000003,-0.0333702132062596
1.72000000000003,6.583285,1.72000000000003,-0.0311916129797037
1.72500000000002,9.443341,1.72500000000002,-0.0268800927517195
1.73000000000002,6.513126,1.73000000000002,-0.024747169415238
1.73500000000001,5.942042,1.73500000000001,-0.0226142444112298
1.74000000000001,5.872903,1.74000000000001,-0.0204813210747483
1.74500000000006,2.947284,1.74500000000006,-0.0162505858429873
1.75000000000006,1.622366,1.75000000000006,-0.0141527756152346
1.75500000000005,2.525925,1.75500000000005,-0.0120549628861918
1.76000000000005,-1.231231,1.76000000000005,-0.00995715182467574
1.76500000000004,0.9360085,1.76500000000004,-0.00578653968326444
1.77000000000004,1.311249,1.77000000000004,-0.0037137390202509
1.77500000000003,0.9899926,1.77500000000003,-0.00164093731503319
1.78000000000003,-0.5173672,1.78000000000003,0.000431862905043585
1.78500000000003,-0.1837018,1.78500000000003,0.00456212905670381
1.79000000000002,1.564559,1.79000000000002,0.00661959431085456
1.79500000000002,1.164976,1.79500000000002,0.00867705914812364
1.80000000000001,0.1313522,1.80000000000001,0.0107345244022744
1.80500000000001,-4.086952,1.80500000000001,0.0148434034563527
1.81000000000006,-4.717291,1.81000000000006,0.016894816422517
1.81500000000005,-3.329003,1.81500000000005,0.018946231056208
1.82000000000005,-1.716808,1.82000000000005,0.0209976440223722
1.82500000000005,-3.686825,1.82500000000005,0.0251033614459168
1.83000000000004,-2.775514,1.83000000000004,0.0271576625682438
1.83500000000004,-3.369992,1.83500000000004,0.0292119653580975
1.84000000000003,-0.5848684,1.84000000000003,0.0312662681479511
1.84500000000003,-4.272842,1.84500000000003,0.0353863996718828
1.85000000000002,-7.400878,1.85000000000002,0.0374522317410141
1.85500000000002,-6.991604,1.85500000000002,0.0395180638101455
1.86000000000001,-6.955645,1.86000000000001,0.0415838958792768
1.86500000000001,-5.755664,1.86500000000001,0.0457354802909343
1.87000000000006,-4.971215,1.87000000000006,0.0478212359685137
1.87500000000006,-4.644754,1.87500000000006,0.0499069883110398
1.88000000000005,-2.93043,1.88000000000005,0.0519927439886192
1.88500000000005,-0.1103289,1.88500000000005,0.0561923731781982
1.89000000000004,4.031526,1.89000000000004,0.0583062433551444
1.89500000000004,7.123045,1.89500000000004,0.0604201135320906
1.90000000000003,7.331012,1.90000000000003,0.0625339903791435
1.90500000000003,8.600474,1.90500000000003,0.0667978760407628
1.91000000000003,9.255314,1.91000000000003,0.0689478915254358
1.91500000000002,10.02994,1.91500000000002,0.0710979136802155
1.92000000000002,11.61356,1.92000000000002,0.0732479291648886
1.92500000000001,12.627,1.92500000000001,0.077591976167763
1.93000000000001,11.28631,1.93000000000001,0.0797860076859643
1.93500000000006,7.424313,1.93500000000006,0.0819800392041656
1.94000000000005,6.228756,1.94000000000005,0.0841740707223669
1.94500000000005,3.592156,1.94500000000005,0.0886138137447942
1.95000000000005,1.211587,1.95000000000005,0.0908595185789136
1.95500000000004,0.916568,1.95500000000004,0.0931052300831396
1.96000000000004,2.317026,1.96000000000004,0.0953509349172589
1.96500000000003,0.7083071,1.96500000000003,0.0999013483485816
1.97000000000003,-1.232082,1.97000000000003,0.102206050275678
1.97500000000002,-3.952089,1.97500000000002,0.104510752202775
1.98000000000002,-4.606778,1.98000000000002,0.106815454129872
1.98500000000001,-2.134308,1.98500000000001,0.111490565204293
1.99000000000001,1.892037,1.99000000000001,0.113860974351618
1.99500000000006,3.618857,1.99500000000006,0.116231383498943
2.00000000000006,3.5909,2.00000000000006,0.118601805986481
2.00500000000005,3.531746,2.00500000000005,0.12341398108166
2.01000000000005,6.188964,2.01000000000005,0.125855760369726
2.01500000000004,4.282686,2.01500000000004,0.128297539657792
2.02000000000004,1.026432,2.02000000000004,0.130739305605645
2.02500000000003,-1.792437,2.02500000000003,0.135698102984354
2.03000000000003,-5.146054,2.03000000000003,0.138215107734783
2.03500000000003,-3.688056,2.03500000000003,0.140732125825425
2.04000000000002,-1.841581,2.04000000000002,0.143249143916068
2.04500000000002,-2.493266,2.04500000000002,0.148359432756133
2.05000000000001,-1.717732,2.05000000000001,0.150952730185982
2.05500000000001,-0.288146,2.05500000000001,0.153546014275619
2.06000000000006,1.079648,2.06000000000006,0.156139298365255
2.06500000000005,2.772872,2.06500000000005,0.161398824170643
2.07000000000005,3.300234,2.07000000000005,0.164065052546181
2.07500000000005,4.163013,2.07500000000005,0.166731294261932
2.08000000000004,3.844675,2.08000000000004,0.16939752263747
2.08500000000004,0.9689364,2.08500000000004,0.174793185318795
2.09000000000003,4.041927,2.09000000000003,0.177522619624582
2.09500000000003,3.87363,2.09500000000003,0.180252040590155
2.10000000000002,2.189583,2.10000000000002,0.182981461555729
2.10500000000002,2.140897,2.10500000000002,0.188484552974136
2.11000000000001,5.288464,2.11000000000001,0.191258210086757
2.11500000000001,7.188099,2.11500000000001,0.194031867199377
2.12000000000006,7.973189,2.12000000000006,0.196805524311997
2.12500000000006,10.02764,2.12500000000006,0.20236535165724
2.13000000000005,9.99746,2.13000000000005,0.205151521889863
2.13500000000005,7.965058,2.13500000000005,0.207937692122486
2.14000000000004,5.102789,2.14000000000004,0.210723862355109
2.14500000000004,2.757017,2.14500000000004,0.216259744017618
2.15000000000003,1.787585,2.15000000000003,0.219009455447503
2.15500000000003,2.073933,2.15500000000003,0.221759166877389
2.16000000000003,4.425162,2.16000000000003,0.224508878307274
2.16500000000002,6.715318,2.16500000000002,0.229900165398662
2.17000000000002,8.685094,2.17000000000002,0.232541714379738
2.17500000000001,11.95782,2.17500000000001,0.235183290041241
2.18000000000001,14.54813,2.18000000000001,0.237824865702743
2.18500000000006,14.29764,2.18500000000006,0.242899055925828
2.19000000000005,9.925886,2.19000000000005,0.245331697167837
2.19500000000005,8.789911,2.19500000000005,0.247764311729419
2.20000000000005,8.203662,2.20000000000005,0.250196926291002
2.20500000000004,10.20611,2.20500000000004,0.25471611028317
2.21000000000004,11.72028,2.21000000000004,0.256802653033329
2.21500000000003,13.87944,2.21500000000003,0.258889222463915
2.22000000000003,15.21076,2.22000000000003,0.260975765214075
2.22500000000002,19.52687,2.22500000000002,0.264621832250819
2.23000000000002,21.55698,2.23000000000002,0.266181356537403
2.23500000000001,24.9088,2.23500000000001,0.267740880823988
2.24000000000001,26.75766,2.24000000000001,0.269300405110572
2.24500000000006,27.22545,2.24500000000006,0.271660635675208
2.25000000000006,22.65448,2.25000000000006,0.27246134195326
2.25500000000005,16.81254,2.25500000000005,0.273262048231311
2.26000000000005,14.85538,2.26000000000005,0.274062727828937
2.26500000000004,17.43226,2.26500000000004,0.274617814101133
2.27000000000004,18.47642,2.27000000000004,0.274372194095277
2.27500000000003,20.23517,2.27500000000003,0.274126547408994
2.28000000000003,18.78796,2.28000000000003,0.273880927403138
2.28500000000003,18.82659,2.28500000000003,0.272002465298826
2.29000000000002,20.12385,2.29000000000002,0.270369649880796
2.29500000000002,22.58807,2.29500000000002,0.268736834462766
2.30000000000001,22.49691,2.30000000000001,0.26710399236431
2.30500000000001,22.5319,2.30500000000001,0.262085137345673
2.31000000000006,22.25314,2.31000000000006,0.258699071064639
2.31500000000005,18.4457,2.31500000000005,0.255313031464032
2.32000000000005,11.32428,2.32000000000005,0.251926991863425
2.32500000000005,4.788385,2.32500000000005,0.243124638931424
2.33000000000004,3.670926,2.33000000000004,0.23770832560003
2.33500000000004,2.032484,2.33500000000004,0.232292038949063
2.34000000000003,1.411296,2.34000000000003,0.226875725617669
2.34500000000003,-3.855512,2.34500000000003,0.214139383826939
2.35000000000002,-6.264984,2.35000000000002,0.206819342027389
2.35500000000002,-3.597809,2.35500000000002,0.199499286887627
2.36000000000001,-4.19399,2.36000000000001,0.192179245088077
2.36500000000001,-5.338284,2.36500000000001,0.176654625311035
2.37000000000006,-2.35511,2.37000000000006,0.168450060673755
2.37500000000006,0.542078,2.37500000000006,0.160245496036476
2.38000000000005,2.023062,2.38000000000005,0.152040918058983
2.38500000000005,1.415921,2.38500000000005,0.136726900228087
2.39000000000004,1.183216,2.39000000000004,0.129617447034471
2.39500000000004,4.050227,2.39500000000004,0.122507980500641
2.40000000000003,5.477042,2.40000000000003,0.115398527307025
2.40500000000003,1.548652,2.40500000000003,0.104238565162286
2.41000000000003,1.58277,2.41000000000003,0.100188056211163
2.41500000000002,2.887974,2.41500000000002,0.0961375405899343
2.42000000000002,1.187798,2.42000000000002,0.0920870316388118
2.42500000000001,-0.7953944,2.42500000000001,0.0876490028337836
2.43000000000001,-1.350586,2.43000000000001,0.087261482979878
2.43500000000006,-1.671573,2.43500000000006,0.0868739631259723
2.44000000000005,-3.430015,2.44000000000005,0.0864864432720667
2.44500000000005,-5.949135,2.44500000000005,0.0871846366816087
2.45000000000005,-6.807576,2.45000000000005,0.0882703499450565
2.45500000000004,-5.163103,2.45500000000004,0.0893560632085042
2.46000000000004,-6.137553,2.46000000000004,0.090441776471952
2.46500000000003,-4.286627,2.46500000000003,0.0889350927699427
2.47000000000003,-3.547785,2.47000000000003,0.0863426958044857
2.47500000000002,-6.82218,2.47500000000002,0.0837502988390286
2.48000000000002,-10.54127,2.48000000000002,0.0811579018735716
2.48500000000001,-9.806677,2.48500000000001,0.0709928194804473
2.49000000000001,-9.383318,2.49000000000001,0.0634201273826733
2.49500000000006,-10.51513,2.49500000000006,0.055847431949846
2.50000000000006,-11.0336,2.50000000000006,0.0482747398520721
2.50500000000005,-10.71748,2.50500000000005,0.0302888073797521
2.51000000000005,-10.99648,2.51000000000005,0.0198755670052061
2.51500000000004,-10.54532,2.51500000000004,0.00946232579689681
2.52000000000004,-16.31552,2.52000000000004,-0.000950917912702484
2.52500000000003,-21.32883,2.52500000000003,-0.0223680957994248
2.53000000000003,-19.55425,2.53000000000003,-0.0333720341453645
2.53500000000003,-17.85436,2.53500000000003,-0.0443759758263575
2.54000000000002,-14.81177,2.54000000000002,-0.0553799141722972
2.54500000000002,-15.05381,2.54500000000002,-0.076671981703074
2.55000000000001,-18.20162,2.55000000000001,-0.0869601075528578
2.55500000000001,-17.82301,2.55500000000001,-0.0972482334026415
2.56000000000006,-13.13374,2.56000000000006,-0.107536359252425
2.56500000000005,-6.859439,2.56500000000005,-0.126820444548711
2.57000000000005,-2.380723,2.57000000000005,-0.135816403995213
2.57500000000005,-0.6434522,2.57500000000005,-0.144812363441715
2.58000000000004,-0.9459287,2.58000000000004,-0.153808322888216
2.58500000000004,-3.348405,2.58500000000004,-0.17033064387197
2.59000000000003,-1.750959,2.59000000000003,-0.177856992069008
2.59500000000003,-2.525288,2.59500000000003,-0.185383340266046
2.60000000000002,-6.711101,2.60000000000002,-0.192909701803298
2.60500000000002,-9.005642,2.60500000000002,-0.206513450938193
2.61000000000001,-8.320694,2.61000000000001,-0.212590865216263
2.61500000000001,-7.510119,2.61500000000001,-0.21866826615412
2.62000000000006,-6.014601,2.62000000000006,-0.224745667091977
2.62500000000006,-5.68744,2.62500000000006,-0.235566794490966
2.63000000000005,-4.775842,2.63000000000005,-0.240310520952099
2.63500000000005,-4.104709,2.63500000000005,-0.245054247413232
2.64000000000004,-4.071149,2.64000000000004,-0.249797973874364
2.64500000000004,-3.396418,2.64500000000004,-0.258107752773331
2.65000000000003,-4.291009,2.65000000000003,-0.261673778530739
2.65500000000003,-2.930213,2.65500000000003,-0.265239804288146
2.66000000000003,0.7277968,2.66000000000003,-0.268805830045554
2.66500000000002,0.3895246,2.66500000000002,-0.274927467130457
2.67000000000002,1.186539,2.67000000000002,-0.277483051777526
2.67500000000001,3.139361,2.67500000000001,-0.280038663105022
2.68000000000001,0.8729408,2.68000000000001,-0.282594247752091
2.68500000000006,3.54969,2.68500000000006,-0.28685732633081
2.69000000000005,2.671135,2.69000000000005,-0.288564793582034
2.69500000000005,3.778712,2.69500000000005,-0.290272260833258
2.70000000000005,4.128644,2.70000000000005,-0.291979728084482
2.70500000000004,-0.7905586,2.70500000000004,-0.294695635414061
2.71000000000004,-1.115665,2.71000000000004,-0.29570404881199
2.71500000000003,-1.072564,2.71500000000003,-0.296712462209919
2.72000000000003,-2.499018,2.72000000000003,-0.297720902288274
2.72500000000002,-5.455441,2.72500000000002,-0.299171063506859
2.73000000000002,-6.101743,2.73000000000002,-0.299612811327515
2.73500000000001,-5.5667,2.73500000000001,-0.300054559148171
2.74000000000001,-4.563167,2.74000000000001,-0.300496306968827
2.74500000000006,-4.938069,2.74500000000006,-0.300928263072977
2.75000000000006,-5.335949,2.75000000000006,-0.300918471356472
2.75500000000005,-7.079776,2.75500000000005,-0.300908706320393
2.76000000000005,-5.87068,2.76000000000005,-0.300898914603887
2.76500000000004,-7.619817,2.76500000000004,-0.300526695974548
2.77000000000004,-7.647141,2.77000000000004,-0.300164295742141
2.77500000000003,-7.290189,2.77500000000003,-0.299801868829307
2.78000000000003,-2.048229,2.78000000000003,-0.299439468596899
2.78500000000003,-0.6346906,2.78500000000003,-0.298446423124603
2.79000000000002,-0.9747548,2.79000000000002,-0.29781580456514
2.79500000000002,-1.338958,2.79500000000002,-0.297185186005678
2.80000000000001,-2.919678,2.80000000000001,-0.296554567446215
2.80500000000001,-3.75767,2.80500000000001,-0.295097042429932
2.81000000000006,-5.325707,2.81000000000006,-0.29427013597311
2.81500000000005,-4.659531,2.81500000000005,-0.293443202835863
2.82000000000005,-5.570477,2.82000000000005,-0.292616296379042
2.82500000000005,-6.827239,2.82500000000005,-0.29082745382716
2.83000000000004,-6.95859,2.83000000000004,-0.289865517732098
2.83500000000004,-8.586466,2.83500000000004,-0.288903581637037
2.84000000000003,-12.00328,2.84000000000003,-0.287941645541976
2.84500000000003,-13.99043,2.84500000000003,-0.285935144071153
2.85000000000002,-13.12328,2.85000000000002,-0.284890552014964
2.85500000000002,-13.15362,2.85500000000002,-0.283845959958775
2.86000000000001,-11.39332,2.86000000000001,-0.282801367902586
2.86500000000001,-9.367361,2.86500000000001,-0.280674457667215
2.87000000000006,-7.968559,2.87000000000006,-0.279592112807606
2.87500000000006,-9.961484,2.87500000000006,-0.278509767947997
2.88000000000005,-6.485057,2.88000000000005,-0.277427423088388
2.88500000000005,0.9607706,2.88500000000005,-0.275263640503669
2.89000000000004,6.286063,2.89000000000004,-0.274182202778559
2.89500000000004,6.682739,2.89500000000004,-0.273100765053449
2.90000000000003,5.961087,2.90000000000003,-0.272019327328339
2.90500000000003,3.640339,2.90500000000003,-0.269890816267381
2.91000000000003,2.450397,2.91000000000003,-0.268843716251107
2.91500000000002,-2.443812,2.91500000000002,-0.267796616234832
2.92000000000002,-6.758845,2.92000000000002,-0.266749516218557
2.92500000000001,-7.235226,2.92500000000001,-0.264718735559668
2.93000000000001,-7.203723,2.93000000000001,-0.263735028236628
2.93500000000006,-5.549124,2.93500000000006,-0.262751320913587
2.94000000000005,-7.120674,2.94000000000005,-0.261767613590547
2.94500000000005,-6.442378,2.94500000000005,-0.259888911362397
2.95000000000005,-4.695866,2.95000000000005,-0.258993916457287
2.95500000000004,-2.479445,2.95500000000004,-0.258098948232604
2.96000000000004,1.983503,2.96000000000004,-0.257203953327494
2.96500000000003,2.871132,2.96500000000003,-0.255524900730435
2.97000000000003,4.085416,2.97000000000003,-0.254740869718911
2.97500000000002,4.959724,2.97500000000002,-0.253956812026961
2.98000000000002,6.876634,2.98000000000002,-0.253172754335011
2.98500000000001,6.475684,2.98500000000001,-0.251735186277709
2.99000000000001,4.665148,2.99000000000001,-0.25108164923193
2.99500000000006,8.015921,2.99500000000006,-0.250428112186151
3.00000000000006,12.05621,3.00000000000006,-0.249774601820798
3.00500000000005,9.173903,3.00500000000005,-0.248615470693879
3.01000000000005,9.561864,3.01000000000005,-0.24810987661274
3.01500000000004,10.35378,3.01500000000004,-0.2476042825316
3.02000000000004,11.47781,3.02000000000004,-0.24709868845046
3.02500000000003,6.989128,3.02500000000003,-0.246251024621865
3.03000000000003,5.413775,3.03000000000003,-0.245908981554835
3.03500000000003,6.202372,3.03500000000003,-0.245566938487806
3.04000000000002,6.077455,3.04000000000002,-0.245224895420776
3.04500000000002,4.592506,3.04500000000002,-0.244718500926843
3.05000000000001,4.810068,3.05000000000001,-0.244554176180366
3.05500000000001,1.79435,3.05500000000001,-0.244389851433889
3.06000000000006,3.199432,3.06000000000006,-0.244225526687412
3.06500000000005,9.172556,3.06500000000005,-0.244087695604395
3.07000000000005,13.92091,3.07000000000005,-0.244114162587429
3.07500000000005,16.0851,3.07500000000005,-0.244140656250889
3.08000000000004,15.59364,3.08000000000004,-0.244167123233923
3.08500000000004,14.22938,3.08500000000004,-0.244423175286519
3.09000000000003,13.40662,3.09000000000003,-0.244652760356082
3.09500000000003,13.16964,3.09500000000003,-0.244882318745218
3.10000000000002,12.18356,3.10000000000002,-0.245111877134353
3.10500000000002,10.26688,3.10500000000002,-0.245785878067216
3.11000000000001,9.707595,3.11000000000001,-0.246230293930517
3.11500000000001,13.43993,3.11500000000001,-0.246674709793817
3.12000000000006,10.98495,3.12000000000006,-0.247119125657117
3.12500000000006,3.160099,3.12500000000006,-0.248234314121681
3.13000000000005,-5.858551,3.13000000000005,-0.24890511340337
3.13500000000005,-12.78113,3.13500000000005,-0.249575886004633
3.14000000000004,-14.66247,3.14000000000004,-0.250246658605896
3.14500000000004,-16.02967,3.14500000000004,-0.251826086490608
3.15000000000003,-15.41626,3.15000000000003,-0.252734715093631
3.15500000000003,-17.74556,3.15500000000003,-0.253643343696655
3.16000000000003,-16.37313,3.16000000000003,-0.254551972299678
3.16500000000002,-13.01653,3.16500000000002,-0.256618771534268
3.17000000000002,-5.377691,3.17000000000002,-0.257776942165835
3.17500000000001,-3.805274,3.17500000000001,-0.258935112797402
3.18000000000001,-3.417335,3.18000000000001,-0.260093283428968
3.18500000000006,-3.236899,3.18500000000006,-0.262671279634251
3.19000000000005,-4.928938,3.19000000000005,-0.264091078527541
3.19500000000005,-4.607695,3.19500000000005,-0.265510877420831
3.20000000000005,-5.072891,3.20000000000005,-0.266930676314121
3.20500000000004,4.952394,3.20500000000004,-0.270044548884559
3.21000000000004,16.06907,3.21000000000004,-0.271738622561708
3.21500000000003,18.52101,3.21500000000003,-0.273432696238856
3.22000000000003,20.7928,3.22000000000003,-0.275126769916004
3.22500000000002,20.1925,3.22500000000002,-0.278802558947808
3.23000000000002,20.48301,3.23000000000002,-0.280784274302464
3.23500000000001,23.4364,3.23500000000001,-0.28276598965712
3.24000000000001,24.20374,3.24000000000001,-0.284747705011775
3.24500000000006,23.89295,3.24500000000006,-0.289012971385463
3.25000000000006,25.30331,3.25000000000006,-0.291296549084922
3.25500000000005,27.33499,3.25500000000005,-0.29358012678438
3.26000000000005,27.60197,3.26000000000005,-0.295863677803413
3.26500000000004,30.69758,3.26500000000004,-0.300747850029354
3.27000000000004,35.92156,3.27000000000004,-0.303348444555836
3.27500000000003,39.03886,3.27500000000003,-0.305949039082318
3.28000000000003,38.3371,3.28000000000003,-0.308549633608801
3.28500000000003,39.85891,3.28500000000003,-0.314084061188068
3.29000000000002,40.41427,3.29000000000002,-0.317017894240853
3.29500000000002,37.70067,3.29500000000002,-0.319951727293638
3.30000000000001,35.03855,3.30000000000001,-0.322885560346423
3.30500000000001,28.11893,3.30500000000001,-0.329103780575058
3.31000000000006,24.10368,3.31000000000006,-0.332388167750909
3.31500000000005,19.7523,3.31500000000005,-0.335672528246333
3.32000000000005,19.66062,3.32000000000005,-0.338956915422183
3.32500000000005,16.89212,3.32500000000005,-0.34589470675205
3.33000000000004,16.95131,3.33000000000004,-0.34954808422564
3.33500000000004,21.99611,3.33500000000004,-0.353201488379656
3.34000000000003,21.97449,3.34000000000003,-0.356854892533673
3.34500000000003,21.56571,3.34500000000003,-0.364550301252882
3.35000000000002,23.44693,3.35000000000002,-0.368592332498502
3.35500000000002,24.65764,3.35500000000002,-0.372634337063695
3.36000000000001,20.68823,3.36000000000001,-0.376676368309314
3.36500000000001,17.31328,3.36500000000001,-0.385169788583504
3.37000000000006,17.40852,3.37000000000006,-0.389621204292502
3.37500000000006,19.56223,3.37500000000006,-0.394072620001499
3.38000000000005,16.60782,3.38000000000005,-0.398524009030069
3.38500000000005,12.50892,3.38500000000005,-0.407858049500274
3.39000000000004,12.07265,3.39000000000004,-0.412740674261481
3.39500000000004,13.5369,3.39500000000004,-0.417623299022688
3.40000000000003,10.54035,3.40000000000003,-0.422505950464321
3.40500000000003,8.603276,3.40500000000003,-0.432725274164409
3.41000000000003,8.925221,3.41000000000003,-0.43806197310329
3.41500000000002,8.246261,3.41500000000002,-0.443398672042171
3.42000000000002,8.549034,3.42000000000002,-0.448735370981051
3.42500000000001,7.408809,3.42500000000001,-0.459886615296449
3.43000000000001,9.759041,3.43000000000001,-0.46570113399254
3.43500000000006,13.08981,3.43500000000006,-0.47151565268863
3.44000000000005,15.27539,3.44000000000005,-0.477330118023868
3.44500000000005,14.30152,3.44500000000005,-0.489461387763457
3.45000000000005,10.3255,3.45000000000005,-0.495778138806955
3.45500000000004,6.024628,3.45500000000004,-0.502094889850454
3.46000000000004,3.523,3.46000000000004,-0.508411640893952
3.46500000000003,5.285035,3.46500000000003,-0.521572348207509
3.47000000000003,7.85359,3.47000000000003,-0.528416251116714
3.47500000000002,3.933097,3.47500000000002,-0.53526015402592
3.48000000000002,2.618702,3.48000000000002,-0.542104056935126
3.48500000000001,3.228746,3.48500000000001,-0.556344147580956
3.49000000000001,3.108154,3.49000000000001,-0.56374033531758
3.49500000000006,2.916857,3.49500000000006,-0.571136523054205
3.50000000000006,-0.8194619,3.50000000000006,-0.57853271079083
3.50500000000005,-6.395762,3.50500000000005,-0.593902290609798
3.51000000000005,-6.900663,3.51000000000005,-0.601875682692142
3.51500000000004,-5.235089,3.51500000000004,-0.609849074774485
3.52000000000004,-6.731836,3.52000000000004,-0.617822520217682
3.52500000000003,-9.469623,3.52500000000003,-0.634370894637859
3.53000000000003,-11.64386,3.53000000000003,-0.642945876975693
3.53500000000003,-9.337224,3.53500000000003,-0.651520859313527
3.54000000000002,-6.605304,3.54000000000002,-0.66009584165136
3.54500000000002,-8.021489,3.54500000000002,-0.677870608553525
3.55000000000001,-12.11118,3.55000000000001,-0.687070393117856
3.55500000000001,-12.46518,3.55500000000001,-0.696270177682187
3.56000000000006,-9.61987,3.56000000000006,-0.705469962246519
3.56500000000005,-6.37152,3.56500000000005,-0.72451578466454
3.57000000000005,-5.3898,3.57000000000005,-0.734361769157378
3.57500000000005,-2.943743,3.57500000000005,-0.744207807011069
3.58000000000004,-4.75125,3.58000000000004,-0.75405384486476
3.58500000000004,-5.174837,3.58500000000004,-0.774411010242571
3.59000000000003,-1.790467,3.59000000000003,-0.784922137766692
3.59500000000003,0.5126249,3.59500000000003,-0.795433318651666
3.60000000000002,2.886198,3.60000000000002,-0.805944446175786
3.60500000000002,2.247672,3.60500000000002,-0.827647212180943
3.61000000000001,2.992038,3.61000000000001,-0.838838904022832
3.61500000000001,-0.6637584,3.61500000000001,-0.850030542503868
3.62000000000006,-4.877203,3.62000000000006,-0.861222180984904
3.62500000000006,-9.594643,3.62500000000006,-0.884296694435323
3.63000000000005,-11.45662,3.63000000000005,-0.896179516043853
3.63500000000005,-9.485168,3.63500000000005,-0.908062444374088
3.64000000000004,-11.30455,3.64000000000004,-0.919945265982618
3.64500000000004,-13.12143,3.64500000000004,-0.944406841443078
3.65000000000003,-9.298617,3.65000000000003,-0.956985595295009
3.65500000000003,-6.368455,3.65500000000003,-0.969564242425233
3.66000000000003,-8.830764,3.66000000000003,-0.982142996277164
3.66500000000002,-8.524707,3.66500000000002,-1.00799312785155
3.67000000000002,-3.7587,3.67000000000002,-1.0212646122957
3.67500000000001,-3.374439,3.67500000000001,-1.03453599001816
3.68000000000001,-5.116198,3.68000000000001,-1.04780747446231
3.68500000000006,-6.685478,3.68500000000006,-1.07503004717305
3.69000000000005,-6.086083,3.69000000000005,-1.08898113543962
3.69500000000005,-7.393712,3.69500000000005,-1.1029323304279
3.70000000000005,-9.211013,3.70000000000005,-1.11688341869447
3.70500000000004,-10.93701,3.70500000000004,-1.14544001272747
3.71000000000004,-8.066283,3.71000000000004,-1.1600454117722
3.71500000000003,-6.252207,3.71500000000003,-1.17465081081692
3.72000000000003,-6.323254,3.72000000000003,-1.18925620986164
3.72500000000002,-6.547727,3.72500000000002,-1.2190802308725
3.73000000000002,-5.89333,3.73000000000002,-1.23429885283864
3.73500000000001,-5.72979,3.73500000000001,-1.24951747480478
3.74000000000001,-5.434902,3.74000000000001,-1.26473609677092
3.74500000000006,-3.431209,3.74500000000006,-1.29572605241744
3.75000000000006,-0.9211997,3.75000000000006,-1.31149749281953
3.75500000000005,-2.888879,3.75500000000005,-1.32726893322162
3.76000000000005,-5.134865,3.76000000000005,-1.34304037362371
3.76500000000004,-4.164076,3.76500000000004,-1.37505165599456
3.77000000000004,-5.917376,3.77000000000004,-1.39129160468503
3.77500000000003,-7.540027,3.77500000000003,-1.4075315533755
3.78000000000003,-8.54079,3.78000000000003,-1.42377150206596
3.78500000000003,-8.857738,3.78500000000003,-1.45660624911863
3.79000000000002,-5.84154,3.79000000000002,-1.47320115420252
3.79500000000002,-3.862911,3.79500000000002,-1.48979595256472
3.80000000000001,-4.260239,3.80000000000001,-1.50639085764861
3.80500000000001,-5.22029,3.80500000000001,-1.53978653398686
3.81000000000006,-9.622592,3.81000000000006,-1.55658730524121
3.81500000000005,-11.48977,3.81500000000005,-1.57338807649556
3.82000000000005,-13.42844,3.82000000000005,-1.59018884774991
3.82500000000005,-12.25694,3.82500000000005,-1.6238049044106
3.83000000000004,-12.10542,3.83000000000004,-1.64062029653864
3.83500000000004,-11.1214,3.83500000000004,-1.65743558194498
3.84000000000003,-8.696589,3.84000000000003,-1.67425086735132
3.84500000000003,-9.446808,3.84500000000003,-1.70765476126091
3.85000000000002,-13.39698,3.85000000000002,-1.72424326304246
3.85500000000002,-16.70089,3.85500000000002,-1.74083187154572
3.86000000000001,-13.78838,3.86000000000001,-1.75742037332727
3.86500000000001,-10.31581,3.86500000000001,-1.7900718792111
3.87000000000006,-8.824621,3.87000000000006,-1.80613488331339
3.87500000000006,-8.417735,3.87500000000006,-1.82219799413738
3.88000000000005,-6.76238,3.88000000000005,-1.83826089151795
3.88500000000005,-6.788651,3.88500000000005,-1.86949769446995
3.89000000000004,-5.376568,3.89000000000004,-1.88467160004137
3.89500000000004,-4.166501,3.89500000000004,-1.89984550561278
3.90000000000003,-4.537092,3.90000000000003,-1.9150194111842
3.90500000000003,-4.769928,3.90500000000003,-1.94404408661876
3.91000000000003,-4.229123,3.91000000000003,-1.9578948564819
3.91500000000002,-4.871598,3.91500000000002,-1.97174541290163
3.92000000000002,-2.206165,3.92000000000002,-1.98559618276477
3.92500000000001,1.024061,3.92500000000001,-2.01146616457643
3.93000000000001,1.948944,3.93000000000001,-2.02348537652494
3.93500000000006,2.929986,3.93500000000006,-2.03550458847346
3.94000000000005,2.728976,3.94000000000005,-2.04752380042198
3.94500000000005,1.306157,3.94500000000005,-2.06914753900401
3.95000000000005,-1.509597,3.95000000000005,-2.07875206563751
3.95500000000004,-3.911497,3.95500000000004,-2.08835680571443
3.96000000000004,-4.661711,3.96000000000004,-2.09796133234794
3.96500000000003,-6.836693,3.96500000000003,-2.11410106935668
3.97000000000003,-5.027227,3.97000000000003,-2.12063627973191
3.97500000000002,-4.885375,3.97500000000002,-2.12717149010715
3.98000000000002,-6.776005,3.98000000000002,-2.13370648703897
3.98500000000001,-7.094146,3.98500000000001,-2.14298679313031
3.99000000000001,-8.797578,3.99000000000001,-2.14573167540301
3.99500000000006,-6.983416,3.99500000000006,-2.14847677111912
4.00000000000006,-3.412184,4.00000000000006,-2.15122165339182
4.00500000000005,-3.333552,4.00500000000005,-2.15214266171271
4.01000000000005,-4.093349,4.01000000000005,-2.1503185743175
4.01500000000004,-4.42417,4.01500000000004,-2.14849448692228
4.02000000000004,-4.118088,4.02000000000004,-2.14667039952706
4.02500000000003,-2.213077,4.02500000000003,-2.13762381397138
4.03000000000003,-1.091116,4.03000000000003,-2.1304011023675
4.03500000000003,-2.442539,4.03500000000003,-2.12317860420704
4.04000000000002,-4.413019,4.04000000000002,-2.11595589260316
4.04500000000002,-5.893908,4.04500000000002,-2.09524078262416
4.05000000000001,-4.667182,4.05000000000001,-2.08174838424903
4.05500000000001,-3.125282,4.05500000000001,-2.0682557724305
4.06000000000006,-3.191476,4.06000000000006,-2.05476316061196
4.06500000000005,0.8898538,4.06500000000005,-2.02061328197895
4.07000000000005,2.623542,4.07000000000005,-1.99995580172107
4.07500000000005,3.412009,4.07500000000005,-1.9792985349066
4.08000000000004,3.487352,4.08000000000004,-1.95864105464872
4.08500000000004,5.217647,4.08500000000004,-1.90929549921632
4.09000000000003,4.48488,4.09000000000003,-1.8806074240418
4.09500000000003,3.805613,4.09500000000003,-1.85191934886727
4.10000000000002,3.192682,4.10000000000002,-1.82323127369275
4.10500000000002,5.381351,4.10500000000002,-1.75711525597044
4.11000000000001,6.139856,4.11000000000001,-1.71968720670094
4.11500000000001,6.426438,4.11500000000001,-1.68225926415316
4.12000000000006,8.204125,4.12000000000006,-1.64483121488366
4.12500000000006,8.965208,4.12500000000006,-1.56091775189671
4.13000000000005,7.728805,4.13000000000005,-1.51443223145754
4.13500000000005,6.795508,4.13500000000005,-1.46794671101837
4.14000000000004,6.396111,4.14000000000004,-1.42146119057921
4.14500000000004,6.413289,4.14500000000004,-1.31982295980925
4.15000000000003,11.43344,4.15000000000003,-1.26467035620016
4.15500000000003,11.70157,4.15500000000003,-1.20951764586936
4.16000000000003,11.71561,4.16000000000003,-1.15436493553857
4.16500000000002,10.81264,4.16500000000002,-1.03676583333875
4.17000000000002,11.48351,4.17000000000002,-0.974319441469737
4.17500000000001,11.82361,4.17500000000001,-0.911872942879015
4.18000000000001,8.502814,4.18000000000001,-0.849426551009998
4.18500000000006,4.185722,4.18500000000006,-0.71967131291315
4.19000000000005,4.748854,4.19000000000005,-0.652362520046172
4.19500000000005,2.99433,4.19500000000005,-0.585053727179194
4.20000000000005,3.785868,4.20000000000005,-0.517744934312216
4.20500000000004,3.357074,4.20500000000004,-0.381559580039903
4.21000000000004,3.088346,4.21000000000004,-0.312683045314995
4.21500000000003,2.961658,4.21500000000003,-0.243806510590088
4.22000000000003,1.60849,4.22000000000003,-0.174929962524967
4.22500000000002,-6.184409,4.22500000000002,-0.039378718612928
4.23000000000002,-8.547866,4.23000000000002,0.0272960072494696
4.23500000000001,-7.916174,4.23500000000001,0.0939707364469205
4.24000000000001,-7.39551,4.24000000000001,0.160645462309318
4.24500000000006,-7.857418,4.24500000000006,0.287982786759555
4.25000000000006,-8.195807,4.25000000000006,0.348645432038141
4.25500000000005,-9.326647,4.25500000000005,0.4093080506363
4.26000000000005,-9.875884,4.26000000000005,0.469970695914885
4.26500000000004,-11.28577,4.26500000000004,0.581795780305951
4.27000000000004,-11.38147,4.27000000000004,0.63295821941843
4.27500000000003,-4.976353,4.27500000000003,0.684120711891763
4.28000000000003,1.119807,4.28000000000003,0.735283151004242
4.28500000000003,0.59809,4.28500000000003,0.825186849975858
4.29000000000002,-2.746109,4.29000000000002,0.86392805647414
4.29500000000002,-4.160212,4.29500000000002,0.902669262972423
4.30000000000001,-4.958951,4.30000000000001,0.941410522831558
4.30500000000001,-4.827462,4.30500000000001,1.00424933041273
4.31000000000006,-0.7601317,4.31000000000006,1.02834687813477
4.31500000000005,6.59349,4.31500000000005,1.05244453257852
4.32000000000005,10.21612,4.32000000000005,1.07654208030056
4.32500000000005,10.31658,4.32500000000005,1.10861366043518
4.33000000000004,11.21311,4.33000000000004,1.11658758612605
4.33500000000004,13.43302,4.33500000000004,1.12456151181692
4.34000000000003,14.91281,4.34000000000003,1.13253543750779
4.34500000000003,17.72844,4.34500000000003,1.13160119569538
4.35000000000002,19.06822,4.35000000000002,1.12269292147039
4.35500000000002,20.78211,4.35500000000002,1.1137846472454
4.36000000000001,22.42283,4.36000000000001,1.10487637302042
4.36500000000001,23.88322,4.36500000000001,1.07006684752397
4.37000000000006,25.65479,4.37000000000006,1.04416559625252
4.37500000000006,27.68785,4.37500000000006,1.01826434498107
4.38000000000005,27.37019,4.38000000000005,0.992362986987913
4.38500000000005,27.50482,4.38500000000005,0.923981694338684
4.39000000000004,25.20395,4.39000000000004,0.881501652960907
4.39500000000004,23.8123,4.39500000000004,0.839021558222277
4.40000000000003,20.23941,4.40000000000003,0.796541570205353
4.40500000000003,20.53705,4.40500000000003,0.695780378413503
4.41000000000003,18.65965,4.41000000000003,0.637499281360284
4.41500000000002,20.42179,4.41500000000002,0.579218184307064
4.42000000000002,18.7963,4.42000000000002,0.520937087253844
4.42500000000001,18.62128,4.42500000000001,0.389538174805404
4.43000000000001,14.86561,4.43000000000001,0.316420359410182
4.43500000000006,12.0873,4.43500000000006,0.243302517334535
4.44000000000005,9.307826,4.44000000000005,0.1701846885991
4.44500000000005,6.104395,4.44500000000005,0.0101079379222584
4.45000000000005,8.153544,4.45000000000005,-0.0768509940243092
4.45500000000004,8.010448,4.45500000000004,-0.16380993430851
4.46000000000004,6.729888,4.46000000000004,-0.250768874592711
4.46500000000003,4.956246,4.46500000000003,-0.437595225723055
4.47000000000003,6.758192,4.47000000000003,-0.537462676589837
4.47500000000002,9.80121,4.47500000000002,-0.63733012745662
4.48000000000002,8.328979,4.48000000000002,-0.737197578323403
4.48500000000001,10.67198,4.48500000000001,-0.948966953209414
4.49000000000001,13.22114,4.49000000000001,-1.06086882386779
4.49500000000006,14.55438,4.49500000000006,-1.17277080124787
4.50000000000006,16.2125,4.50000000000006,-1.28467267190624
4.50500000000005,15.69365,4.50500000000005,-1.51954537510323
4.51000000000005,13.11521,4.51000000000005,-1.64251620764185
4.51500000000004,10.24026,4.51500000000004,-1.76548704018047
4.52000000000004,6.555148,4.52000000000004,-1.88845787271908
4.52500000000003,3.212949,4.52500000000003,-2.14402391466709
4.53000000000003,1.893286,4.53000000000003,-2.27661901735479
4.53500000000003,-0.6964273,4.53500000000003,-2.40921412004248
4.54000000000002,-1.854393,4.54000000000002,-2.54180943617358
4.54500000000002,-0.5825354,4.54500000000002,-2.81384840029579
4.55000000000001,0.2010197,4.55000000000001,-2.9532922617303
4.55500000000001,0.9491349,4.55500000000001,-3.09273612316481
4.56000000000006,0.1244608,4.56000000000006,-3.23217998459932
4.56500000000005,0.98647,4.56500000000005,-3.51184549526008
4.57000000000005,-0.4126331,4.57000000000005,-3.65206714448632
4.57500000000005,-1.125961,4.57500000000005,-3.79228879371257
4.58000000000004,-3.606554,4.58000000000004,-3.93251086982564
4.58500000000004,-3.355214,4.58500000000004,-4.19924597861391
4.59000000000003,-3.521396,4.59000000000003,-4.32575986506277
4.59500000000003,-2.835046,4.59500000000003,-4.45227375151162
4.60000000000002,-2.050617,4.60000000000002,-4.57878721107365
4.60500000000002,-2.458868,4.60500000000002,-4.78335649935741
4.61000000000001,-3.752562,4.61000000000001,-4.86141190119232
4.61500000000001,-1.565516,4.61500000000001,-4.93946730302722
4.62000000000006,-1.927412,4.62000000000006,-5.01752270486213
4.62500000000006,-3.989572,4.62500000000006,-5.080126938134
4.63000000000005,-6.584935,4.63000000000005,-5.06467576957096
4.63500000000005,-6.691924,4.63500000000005,-5.04922502789474
4.64000000000004,-6.687375,4.64000000000004,-5.0337738593317
4.64500000000004,-7.664462,4.64500000000004,-4.90887531262156
4.65000000000003,-10.56948,4.65000000000003,-4.79942793447445
4.65500000000003,-9.680391,4.65500000000003,-4.68998098321417
4.66000000000003,-11.00193,4.66000000000003,-4.58053360506706
4.66500000000002,-12.2122,4.66500000000002,-4.29642932521944
4.67000000000002,-12.6426,4.67000000000002,-4.12177199663211
4.67500000000001,-11.32626,4.67500000000001,-3.94711509493159
4.68000000000001,-12.53672,4.68000000000001,-3.77245776634426
4.68500000000006,-12.02123,4.68500000000006,-3.38487697434459
4.69000000000005,-10.28135,4.69000000000005,-3.17195351093226
4.69500000000005,-8.876698,4.69500000000005,-2.95903004751993
4.70000000000005,-8.663443,4.70000000000005,-2.7461065841076
4.70500000000004,-8.313807,4.70500000000004,-2.30062307686256
4.71000000000004,-2.354816,4.71000000000004,-2.06806303302986
4.71500000000003,2.379087,4.71500000000003,-1.83550298919715
4.72000000000003,3.796668,4.72000000000003,-1.60294283864274
4.72500000000002,3.237962,4.72500000000002,-1.12907370553736
4.73000000000002,4.340471,4.73000000000002,-0.887764456182133
4.73500000000001,5.355007,4.73500000000001,-0.646455206826904
4.74000000000001,5.420479,4.74000000000001,-0.405146037512955
4.74500000000006,6.012928,4.74500000000006,0.0817180640968986
4.75000000000006,0.6778836,4.75000000000006,0.327272943031951
4.75500000000005,-2.747759,4.75500000000005,0.572827795286577
4.76000000000005,-2.966264,4.76000000000005,0.818382700902055
4.76500000000004,-2.340275,4.76500000000004,1.31286737263494
4.77000000000004,-2.149908,4.77000000000004,1.56179713875235
4.77500000000003,-4.050384,4.77500000000003,1.81072690486975
4.78000000000003,-3.526785,4.78000000000003,2.05965677770886
4.78500000000003,2.825619,4.78500000000003,2.56057687502207
4.79000000000002,4.385759,4.79000000000002,2.81256709949617
4.79500000000002,4.672933,4.79500000000002,3.06455732397027
4.80000000000001,4.430444,4.80000000000001,3.31654776188779
4.80500000000001,4.63497,4.80500000000001,3.82219435010665
4.81000000000006,4.35285,4.81000000000006,4.07585092729482
4.81500000000005,6.135817,4.81500000000005,4.32950750448299
4.82000000000005,6.258132,4.82000000000005,4.58316365478434
4.82500000000005,4.628366,4.82500000000005,5.08793000237391
4.83000000000004,1.305994,4.83000000000004,5.33903977277532
4.83500000000004,0.6659207,4.83500000000004,5.59014954317672
4.84000000000003,1.075428,4.84000000000003,5.84125931357812
4.84500000000003,2.81941,4.84500000000003,6.33060053270087
4.85000000000002,3.143397,4.85000000000002,6.56883155453539
4.85500000000002,2.660064,4.85500000000002,6.80706300325673
4.86000000000001,3.809462,4.86000000000001,7.04529402509126
4.86500000000001,5.934399,4.86500000000001,7.48723117005318
4.87000000000006,6.007772,4.87000000000006,7.69093643940693
4.87500000000006,5.870686,4.87500000000006,7.89464170876068
4.88000000000005,6.302398,4.88000000000005,8.09834697811443
4.88500000000005,6.310517,4.88500000000005,8.44106708764546
4.89000000000004,7.385598,4.89000000000004,8.58008107404908
4.89500000000004,6.951462,4.89500000000004,8.71909591422635
4.90000000000003,8.57695,4.90000000000003,8.85810990062997
4.90500000000003,6.319793,4.90500000000003,9.05135046640162
4.91000000000003,6.082451,4.91000000000003,9.105576191996
4.91500000000002,4.176665,4.91500000000002,9.15980277136402
4.92000000000002,0.8756772,4.92000000000002,9.21402935073204
4.92500000000001,-2.84554,4.92500000000001,9.2361668476057
4.93000000000001,-2.098022,4.93000000000001,9.20407861888498
4.93500000000006,-2.05471,4.93500000000006,9.17198953639062
4.94000000000005,-0.3339327,4.94000000000005,9.13990130766989
4.94500000000005,-1.182053,4.94500000000005,8.99931637775717
4.95000000000005,-0.1084617,4.95000000000005,8.89081967656516
4.95500000000004,3.582533,4.95500000000004,8.7823238291468
4.96000000000004,5.401653,4.96000000000004,8.6738271279548
4.96500000000003,6.063171,4.96500000000003,8.39218256998203
4.97000000000003,7.097051,4.97000000000003,8.21903385942762
4.97500000000002,6.992016,4.97500000000002,8.04588600264686
4.98000000000002,10.22319,4.98000000000002,7.87273729209245
4.98500000000001,12.43302,4.98500000000001,7.47022656034078
4.99000000000001,15.64867,4.99000000000001,7.24086453914352
4.99500000000006,19.77059,4.99500000000006,7.01150251794626
5.00000000000006,21.21593,5.00000000000006,6.782140496749
5.00500000000005,18.36677,5.00500000000005,6.2873637277074
5.01000000000005,11.67466,5.01000000000005,6.02194897986305
5.01500000000004,4.931453,5.01500000000004,5.75653380513188
5.02000000000004,2.068637,5.02000000000004,5.49111905728753
5.02500000000003,1.056323,5.02500000000003,4.97919808654236
5.03000000000003,-0.2770444,5.03000000000003,4.73269186364155
5.03500000000003,-0.7006053,5.03500000000003,4.48618606762756
5.04000000000002,-1.368151,5.04000000000002,4.23967984472674
5.04500000000002,-5.38023,5.04500000000002,3.80103058207654
5.05000000000001,-9.626161,5.05000000000001,3.60888754232715
5.05500000000001,-7.631225,5.05500000000001,3.41674471602117
5.06000000000006,-9.261954,5.06000000000006,3.22460167627178
5.06500000000005,-7.428432,5.06500000000005,2.89392788600254
5.07000000000005,-8.133032,5.07000000000005,2.75539692203929
5.07500000000005,-5.945755,5.07500000000005,2.61686617151944
5.08000000000004,-3.47514,5.08000000000004,2.47833520755618
5.08500000000004,-3.110171,5.08500000000004,2.2432411635414
5.09000000000003,-0.06958853,5.09000000000003,2.14667787004647
5.09500000000003,4.618026,5.09500000000003,2.05011457655153
5.10000000000002,9.352952,5.10000000000002,1.95355128305659
5.10500000000002,9.953847,5.10500000000002,1.79083077726092
5.11000000000001,9.655864,5.11000000000001,1.72467345823847
5.11500000000001,10.11767,5.11500000000001,1.65851624593772
5.12000000000006,11.99941,5.12000000000006,1.59235903363698
5.12500000000006,12.31184,5.12500000000006,1.48134241952806
5.13000000000005,12.94131,5.13000000000005,1.43648301771989
5.13500000000005,14.01866,5.13500000000005,1.39162350919001
5.14000000000004,15.76238,5.14000000000004,1.34676410738183
5.14500000000004,18.28892,5.14500000000004,1.27163021224269
5.15000000000003,19.49998,5.15000000000003,1.24135571891173
5.15500000000003,16.88519,5.15500000000003,1.21108122558077
5.16000000000003,12.58439,5.16000000000003,1.18080683897151
5.16500000000002,11.04554,5.16500000000002,1.12995789486976
5.17000000000002,11.61521,5.17000000000002,1.10938355082068
5.17500000000001,14.76519,5.17500000000001,1.08880920677161
5.18000000000001,14.58509,5.18000000000001,1.06823475600082
5.18500000000006,15.81748,5.18500000000006,1.0331800907462
5.19000000000005,17.97829,5.19000000000005,1.01869966281895
5.19500000000005,17.41204,5.19500000000005,1.0042192348917
5.20000000000005,13.27779,5.20000000000005,0.989738913686159
5.20500000000004,11.20636,5.20500000000004,0.964133281539721
5.21000000000004,11.27129,5.21000000000004,0.953008077320534
5.21500000000003,14.43898,5.21500000000003,0.941882873101347
5.22000000000003,17.45591,5.22000000000003,0.93075766888216
5.22500000000002,17.11008,5.22500000000002,0.909721540012167
5.23000000000002,19.54694,5.23000000000002,0.899810615361361
5.23500000000001,22.07257,5.23500000000001,0.889899690710555
5.24000000000001,14.96166,5.24000000000001,0.879988766059749
5.24500000000006,7.35365,5.24500000000006,0.859687522855767
5.25000000000006,2.599521,5.25000000000006,0.849297204302591
5.25500000000005,-2.212726,5.25500000000005,0.838906939110268
5.26000000000005,-3.607014,5.26000000000005,0.828516620557092
5.26500000000004,-0.6906113,5.26500000000004,0.805950636034722
5.27000000000004,-3.382542,5.27000000000004,0.793774970065528
5.27500000000003,-3.968041,5.27500000000003,0.781599357457186
5.28000000000003,-5.413312,5.28000000000003,0.769423691487993
5.28500000000003,-3.951118,5.28500000000003,0.742371873506511
5.29000000000002,1.709627,5.29000000000002,0.727495721494223
5.29500000000002,3.857978,5.29500000000002,0.712619569481935
5.30000000000001,4.958068,5.30000000000001,0.697743417469647
5.30500000000001,5.177219,5.30500000000001,0.664799707555383
5.31000000000006,6.65522,5.31000000000006,0.646732149653407
5.31500000000005,8.090932,5.31500000000005,0.628664591751431
5.32000000000005,4.132607,5.32000000000005,0.610597087210308
5.32500000000005,-2.385257,5.32500000000005,0.571231985620027
5.33000000000004,-3.259064,5.33000000000004,0.549934441931722
5.33500000000004,-2.91619,5.33500000000004,0.52863695160427
5.34000000000003,1.61083,5.34000000000003,0.507339407915966
5.34500000000003,2.956945,5.34500000000003,0.461916195336148
5.35000000000002,4.484059,5.35000000000002,0.437790499764208
5.35500000000002,6.302558,5.35500000000002,0.413664804192269
5.36000000000001,6.260469,5.36000000000001,0.389539108620329
5.36500000000001,5.584268,5.36500000000001,0.339226841296531
5.37000000000006,3.891076,5.37000000000006,0.313040269544672
5.37500000000006,3.479111,5.37500000000006,0.286853671112387
5.38000000000005,0.2161766,5.38000000000005,0.260667099360529
5.38500000000005,0.2487673,5.38500000000005,0.207228312944157
5.39000000000004,2.498595,5.39000000000004,0.179976111619857
5.39500000000004,2.325996,5.39500000000004,0.152723896955345
5.40000000000003,-1.505851,5.40000000000003,0.125471695631045
5.40500000000003,-5.807614,5.40500000000003,0.0709546998211634
5.41000000000003,-4.984265,5.41000000000003,0.0436899053355816
5.41500000000002,-5.258184,5.41500000000002,0.016425114185053
5.42000000000002,-4.477151,5.42000000000002,-0.0108396803005288
5.42500000000001,-7.009697,5.42500000000001,-0.0644258860781709
5.43000000000001,-5.780428,5.43000000000001,-0.090747307375391
5.43500000000006,-4.206942,5.43500000000006,-0.117068735342718
5.44000000000005,-3.786448,5.44000000000005,-0.143390149969831
5.44500000000005,-3.882397,5.44500000000005,-0.194329527377014
5.45000000000005,-1.185078,5.45000000000005,-0.218947490157084
5.45500000000004,-0.2823628,5.45500000000004,-0.243565452937154
5.46000000000004,3.249352,5.46000000000004,-0.26818340237701
5.46500000000003,6.006122,5.46500000000003,-0.315182174179706
5.47000000000003,4.862708,5.47000000000003,-0.337562969862119
5.47500000000002,5.395701,5.47500000000002,-0.359943792224958
5.48000000000002,3.619879,5.48000000000002,-0.382324614587797
5.48500000000001,5.322695,5.48500000000001,-0.424521176434592
5.49000000000001,7.34317,5.49000000000001,-0.444336942598975
5.49500000000006,7.33441,5.49500000000006,-0.464152708763357
5.50000000000006,5.312763,5.50000000000006,-0.483968474927739
5.50500000000005,-0.3007055,5.50500000000005,-0.520869852579202
5.51000000000005,-0.1801419,5.51000000000005,-0.53795541070543
5.51500000000004,2.555618,5.51500000000004,-0.555040968831659
5.52000000000004,3.634819,5.52000000000004,-0.57212658031874
5.52500000000003,-3.400845,5.52500000000003,-0.603522665416614
5.53000000000003,-9.405624,5.53000000000003,-0.617833245749113
5.53500000000003,-14.06497,5.53500000000003,-0.632143772720759
5.54000000000002,-13.69456,5.54000000000002,-0.646454299692405
5.54500000000002,-12.55865,5.54500000000002,-0.672343864937074
5.55000000000001,-11.35608,5.55000000000001,-0.683922849849244
5.55500000000001,-13.19782,5.55500000000001,-0.695501834761414
5.56000000000006,-11.10054,5.56000000000006,-0.707080873034437
5.56500000000005,-11.41356,5.56500000000005,-0.727618184651607
5.57000000000005,-11.31395,5.57000000000005,-0.736576457995755
5.57500000000005,-10.47018,5.57500000000005,-0.745534731339903
5.58000000000004,-7.65294,5.58000000000004,-0.75449300468405
5.58500000000004,-5.900978,5.58500000000004,-0.769952390818434
5.59000000000003,-2.332723,5.59000000000003,-0.776453503608669
5.59500000000003,-3.580376,5.59500000000003,-0.782954563038052
5.60000000000002,-5.461063,5.60000000000002,-0.789455675828288
5.60500000000002,-3.460778,5.60500000000002,-0.800205006199713
5.61000000000001,-2.853914,5.61000000000001,-0.804453223780902
5.61500000000001,-1.340781,5.61500000000001,-0.808701441362091
5.62000000000006,-2.421227,5.62000000000006,-0.812949658943281
5.62500000000006,-7.585377,5.62500000000006,-0.819426919432274
5.63000000000005,-14.90111,5.63000000000005,-0.821655908979225
5.63500000000005,-16.82223,5.63500000000005,-0.82388495188703
5.64000000000004,-15.57856,5.64000000000004,-0.826113941433981
5.64500000000004,-19.8865,5.64500000000004,-0.828804022110761
5.65000000000003,-21.30565,5.65000000000003,-0.829265059879737
5.65500000000003,-23.67772,5.65500000000003,-0.829726097648713
5.66000000000003,-26.39232,5.66000000000003,-0.830187135417689
5.66500000000002,-20.84344,5.66500000000002,-0.829598832014568
5.67000000000002,-16.64544,5.67000000000002,-0.828549437481619
5.67500000000001,-16.5988,5.67500000000001,-0.82750004294867
5.68000000000001,-16.38738,5.68000000000001,-0.826450648415721
5.68500000000006,-14.92631,5.68500000000006,-0.8230952646251
5.69000000000005,-15.90545,5.69000000000005,-0.820789222006574
5.69500000000005,-13.98656,5.69500000000005,-0.818483179388049
5.70000000000005,-17.35409,5.70000000000005,-0.816177136769523
5.70500000000004,-24.70442,5.70500000000004,-0.810550181471343
5.71000000000004,-24.71194,5.71000000000004,-0.807229268791689
5.71500000000003,-25.3841,5.71500000000003,-0.803908356112035
5.72000000000003,-25.99016,5.72000000000003,-0.800587443432381
5.72500000000002,-25.9744,5.72500000000002,-0.793154543428967
5.73000000000002,-26.77424,5.73000000000002,-0.789042502744355
5.73500000000001,-21.93314,5.73500000000001,-0.784930462059743
5.74000000000001,-12.49959,5.74000000000001,-0.780818474735984
5.74500000000006,-4.640095,5.74500000000006,-0.772005289550846
5.75000000000006,-2.385143,5.75000000000006,-0.767304091689467
5.75500000000005,-4.103682,5.75500000000005,-0.762602947188941
5.76000000000005,-2.441716,5.76000000000005,-0.757901749327563
5.76500000000004,0.4663158,5.76500000000004,-0.7480885283984
5.77000000000004,2.614312,5.77000000000004,-0.742976451969763
5.77500000000003,6.244145,5.77500000000003,-0.737864375541125
5.78000000000003,9.416561,5.78000000000003,-0.732752299112488
5.78500000000003,9.920421,5.78500000000003,-0.722271533913662
5.79000000000002,11.67859,5.79000000000002,-0.716902845143474
5.79500000000002,12.64601,5.79500000000002,-0.711534156373285
5.80000000000001,12.50492,5.80000000000001,-0.706165467603096
5.80500000000001,11.69031,5.80500000000001,-0.695302638697573
5.81000000000006,15.05353,5.81000000000006,-0.689808551923091
5.81500000000005,19.4456,5.81500000000005,-0.684314465148609
5.82000000000005,19.23108,5.82000000000005,-0.678820378374127
5.82500000000005,18.45412,5.82500000000005,-0.667816463373561
5.83000000000004,18.97515,5.83000000000004,-0.662306688508329
5.83500000000004,19.98673,5.83500000000004,-0.65679696700395
5.84000000000003,21.43835,5.84000000000003,-0.651287192138718
5.84500000000003,18.34232,5.84500000000003,-0.640342400963155
5.85000000000002,15.20336,5.85000000000002,-0.634907384652823
5.85500000000002,12.02112,5.85500000000002,-0.629472368342491
5.86000000000001,11.06203,5.86000000000001,-0.624037352032159
5.86500000000001,8.615601,5.86500000000001,-0.61331544913912
5.87000000000006,11.23964,5.87000000000006,-0.608028669278118
5.87500000000006,11.53395,5.87500000000006,-0.602741836056264
5.88000000000005,12.14065,5.88000000000005,-0.59745500283441
5.88500000000005,11.68474,5.88500000000005,-0.587088269778211
5.89000000000004,12.42073,5.89000000000004,-0.582008316583014
5.89500000000004,14.41178,5.89500000000004,-0.57692841674867
5.90000000000003,15.41727,5.90000000000003,-0.571848516914326
5.90500000000003,13.94604,5.90500000000003,-0.561941967853457
5.91000000000003,12.87654,5.91000000000003,-0.55711526526608
5.91500000000002,14.29766,5.91500000000002,-0.552288616039555
5.92000000000002,14.53352,5.92000000000002,-0.54746196681303
5.92500000000001,16.24929,5.92500000000001,-0.538097830821796
5.93000000000001,16.17412,5.93000000000001,-0.533560344057086
5.93500000000006,17.35101,5.93500000000006,-0.529022910653229
5.94000000000005,14.18466,5.94000000000005,-0.524485423888519
5.94500000000005,6.625036,5.94500000000005,-0.515727147021006
5.95000000000005,7.614455,5.95000000000005,-0.511506303557349
5.95500000000004,8.324721,5.95500000000004,-0.507285513454546
5.96000000000004,9.223269,5.96000000000004,-0.503064723351742
5.96500000000003,11.00303,5.96500000000003,-0.494960330375552
5.97000000000003,11.86093,5.97000000000003,-0.491076727502165
5.97500000000002,9.499543,5.97500000000002,-0.487193124628778
5.98000000000002,10.02415,5.98000000000002,-0.483309575116244
5.98500000000001,12.14417,5.98500000000001,-0.475894764441961
5.99000000000001,17.05431,5.99000000000001,-0.472363503280211
5.99500000000006,18.68485,5.99500000000006,-0.468832295479315
6.00000000000006,19.56661,6.00000000000006,-0.465301087678418
6.00500000000005,20.99049,6.00500000000005,-0.458601846041399
6.01000000000005,22.10244,6.01000000000005,-0.45543386556613
6.01500000000004,18.10833,6.01500000000004,-0.452265831730007
6.02000000000004,13.42384,6.02000000000004,-0.449097851254738
6.02500000000003,7.43541,6.02500000000003,-0.44313274823179
6.03000000000003,3.771437,6.03000000000003,-0.440335625684111
6.03500000000003,5.473758,6.03500000000003,-0.437538529816858
6.04000000000002,5.982011,6.04000000000002,-0.434741407269179
6.04500000000002,9.623055,6.04500000000002,-0.429523356186701
6.05000000000001,6.800006,6.05000000000001,-0.427102400971475
6.05500000000001,5.537147,6.05500000000001,-0.424681472436676
6.06000000000006,6.567151,6.06000000000006,-0.42226051722145
6.06500000000005,8.524735,6.06500000000005,-0.417798482702728
6.07000000000005,10.31019,6.07000000000005,-0.415757350038378
6.07500000000005,9.643991,6.07500000000005,-0.413716244054455
6.08000000000004,5.562712,6.08000000000004,-0.411675138070532
6.08500000000004,3.027718,6.08500000000004,-0.407975336654927
6.09000000000003,5.013841,6.09000000000003,-0.406316667903672
6.09500000000003,4.958416,6.09500000000003,-0.404657999152417
6.10000000000002,2.902523,6.10000000000002,-0.402999303720735
6.10500000000002,1.986714,6.10500000000002,-0.400066484524155
6.11000000000001,3.160094,6.11000000000001,-0.39879233407883
6.11500000000001,4.178609,6.11500000000001,-0.397518210313932
6.12000000000006,3.049356,6.12000000000006,-0.396244059868607
6.12500000000006,2.858263,6.12500000000006,-0.394082251635446
6.13000000000005,4.196212,6.13000000000005,-0.393194593847608
6.13500000000005,7.390382,6.13500000000005,-0.392306936059771
6.14000000000004,10.50987,6.14000000000004,-0.391419278271934
6.14500000000004,8.317595,6.14500000000004,-0.390032669829142
6.15000000000003,7.300668,6.15000000000003,-0.389533719174187
6.15500000000003,4.114817,6.15500000000003,-0.389034741838806
6.16000000000003,3.226738,6.16000000000003,-0.388535791183851
6.16500000000002,5.259556,6.16500000000002,-0.387929291729895
6.17000000000002,8.882999,6.17000000000002,-0.387821742930894
6.17500000000001,12.03008,6.17500000000001,-0.387714194131893
6.18000000000001,13.91271,6.18000000000001,-0.387606645332892
6.18500000000006,13.96876,6.18500000000006,-0.387786471407133
6.19000000000005,11.68159,6.19000000000005,-0.38807381959995
6.19500000000005,8.441422,6.19500000000005,-0.388361167792766
6.20000000000005,7.063068,6.20000000000005,-0.388648542666009
6.20500000000004,2.930151,6.20500000000004,-0.389622591674677
6.21000000000004,0.7738872,6.21000000000004,-0.390309292490527
6.21500000000003,-0.6508102,6.21500000000003,-0.390995993306378
6.22000000000003,-2.51924,6.22000000000003,-0.391682694122229
6.22500000000002,-0.8089643,6.22500000000002,-0.393461024586092
6.23000000000002,-1.317217,6.23000000000002,-0.394552627553677
6.23500000000001,1.190723,6.23500000000001,-0.395644230521263
6.24000000000001,0.0638947,6.24000000000001,-0.396735860169275
6.24500000000006,1.196833,6.24500000000006,-0.399330798445351
6.25000000000006,1.628184,6.25000000000006,-0.400834160434268
6.25500000000005,3.739661,6.25500000000005,-0.402337495742758
6.26000000000005,4.241254,6.26000000000005,-0.403840831051248
6.26500000000004,4.605356,6.26500000000004,-0.407267398219626
6.27000000000004,3.790319,6.27000000000004,-0.409190630079514
6.27500000000003,4.476038,6.27500000000003,-0.411113888619828
6.28000000000003,3.397763,6.28000000000003,-0.413037120479715
6.28500000000003,4.470294,6.28500000000003,-0.417313059023981
6.29000000000002,5.897197,6.29000000000002,-0.419665792388786
6.29500000000002,10.46455,6.29500000000002,-0.422018499073165
6.30000000000001,10.58488,6.30000000000001,-0.424371232437969
6.30500000000001,6.664851,6.30500000000001,-0.429517193008192
6.31000000000006,5.931643,6.31000000000006,-0.432310446894037
6.31500000000005,4.147829,6.31500000000005,-0.435103727460307
6.32000000000005,2.003548,6.32000000000005,-0.437896981346152
6.32500000000005,1.921681,6.32500000000005,-0.443936602800162
6.33000000000004,-5.107287,6.33000000000004,-0.447182943687901
6.33500000000004,-3.48346,6.33500000000004,-0.450429311256067
6.34000000000003,-5.862303,6.34000000000003,-0.45367562546338
6.34500000000003,-6.043582,6.34500000000003,-0.460635481505918
6.35000000000002,-7.677623,6.35000000000002,-0.464348916619436
6.35500000000002,-7.81456,6.35500000000002,-0.468062405093807
6.36000000000001,-7.931455,6.36000000000001,-0.471775893568179
6.36500000000001,-8.003282,6.36500000000001,-0.479685412709612
6.37000000000006,-6.029223,6.37000000000006,-0.483881496737527
6.37500000000006,-2.457062,6.37500000000006,-0.488077527404589
6.38000000000005,-1.953972,6.38000000000005,-0.492273611432504
6.38500000000005,1.410979,6.38500000000005,-0.501165183710539
6.39000000000004,2.930824,6.39000000000004,-0.505860725321511
6.39500000000004,2.368785,6.39500000000004,-0.51055621357163
6.40000000000003,1.740505,6.40000000000003,-0.515251755182602
6.40500000000003,-0.2869904,6.40500000000003,-0.525160331955881
6.41000000000003,-0.1630634,6.41000000000003,-0.53037342047904
6.41500000000002,1.630497,6.41500000000002,-0.5355865090022
6.42000000000002,-1.878216,6.42000000000002,-0.540799597525359
6.42500000000001,-3.456521,6.42500000000001,-0.551762638112611
6.43000000000001,-5.701015,6.43000000000001,-0.557512590176704
6.43500000000006,-5.235496,6.43500000000006,-0.563262488879944
6.44000000000005,-4.462533,6.44000000000005,-0.569012440944037
6.44500000000005,-4.478632,6.44500000000005,-0.581069379015549
6.45000000000005,-3.503554,6.45000000000005,-0.587376418383821
6.45500000000004,-3.761182,6.45500000000004,-0.59368340439124
6.46000000000004,-5.784312,6.46000000000004,-0.59999039039866
6.46500000000003,-4.813525,6.46500000000003,-0.613182473893716
6.47000000000003,-0.4324724,6.47000000000003,-0.620067518020501
6.47500000000002,-3.700689,6.47500000000002,-0.626952615508138
6.48000000000002,-1.82452,6.48000000000002,-0.633837659634922
6.48500000000001,-2.824213,6.48500000000001,-0.648207257070718
6.49000000000001,0.7652991,6.49000000000001,-0.655691757018877
6.49500000000006,2.688604,6.49500000000006,-0.663176310327889
6.50000000000006,-3.143299,6.50000000000006,-0.670660810276048
6.50500000000005,-5.620235,6.50500000000005,-0.686250930500013
6.51000000000005,-3.673066,6.51000000000005,-0.694356497414967
6.51500000000004,-3.942769,6.51500000000004,-0.702462010969068
6.52000000000004,-4.917751,6.52000000000004,-0.710567577884022
6.52500000000003,-4.457606,6.52500000000003,-0.727421016300176
6.53000000000003,-5.782067,6.53000000000003,-0.736168887801376
6.53500000000003,-3.573203,6.53500000000003,-0.744916759302575
6.54000000000002,-1.479468,6.54000000000002,-0.753664630803775
6.54500000000002,-0.5572284,6.54500000000002,-0.771823115599077
6.55000000000001,1.66384,6.55000000000001,-0.781233782254032
6.55500000000001,-3.286268,6.55500000000001,-0.790644448908987
6.56000000000006,-7.443633,6.56000000000006,-0.800055115563943
6.56500000000005,-6.841763,6.56500000000005,-0.819558400573797
6.57000000000005,-5.697323,6.57000000000005,-0.829650965567843
6.57500000000005,-5.072535,6.57500000000005,-0.839743583922741
6.58000000000004,-6.377829,6.58000000000004,-0.84983620227764
6.58500000000004,-4.522627,6.58500000000004,-0.870720412799453
6.59000000000003,-4.090123,6.59000000000003,-0.881512058327221
6.59500000000003,-0.3456357,6.59500000000003,-0.892303703854988
6.60000000000002,0.1998667,6.60000000000002,-0.903095296021902
6.60500000000002,-0.4222845,6.60500000000002,-0.925391701515468
6.61000000000001,-3.096069,6.61000000000001,-0.93689651484212
6.61500000000001,-1.080598,6.61500000000001,-0.948401328168772
6.62000000000006,-0.9969287,6.62000000000006,-0.959906034773718
6.62500000000006,-2.524338,6.62500000000006,-0.983639021148808
6.63000000000005,-6.35546,6.63000000000005,-0.995867087475541
6.63500000000005,-4.163241,6.63500000000005,-1.00809515380227
6.64000000000004,-3.674302,6.64000000000004,-1.02032332685071
6.64500000000004,-5.027705,6.64500000000004,-1.04550783514614
6.65000000000003,-7.00359,6.65000000000003,-1.05846417039312
6.65500000000003,-8.581074,6.65500000000003,-1.07142050564011
6.66000000000003,-5.600034,6.66000000000003,-1.08437684088709
6.66500000000002,-4.244002,6.66500000000002,-1.11101596603232
6.67000000000002,-3.771128,6.67000000000002,-1.12469864920885
6.67500000000001,-5.229481,6.67500000000001,-1.13838143910709
6.68000000000001,-3.443,6.68000000000001,-1.15206412228362
6.68500000000006,-2.015399,6.68500000000006,-1.18014537783907
6.69000000000005,0.8728296,6.69000000000005,-1.19454384349628
6.69500000000005,1.096369,6.69500000000005,-1.20894230915349
6.70000000000005,3.344169,6.70000000000005,-1.2233407748107
6.70500000000004,-0.9629101,6.70500000000004,-1.25283182409953
6.71000000000004,-4.145299,6.71000000000004,-1.26792440773114
6.71500000000003,1.651662,6.71500000000003,-1.28301699136275
6.72000000000003,2.277308,6.72000000000003,-1.29810957499436
6.72500000000002,0.09252684,6.72500000000002,-1.32895332190397
6.73000000000002,1.029046,6.73000000000002,-1.34470448518196
6.73500000000001,1.958997,6.73500000000001,-1.36045564845995
6.74000000000001,1.41827,6.74000000000001,-1.37620681173794
6.74500000000006,3.747884,6.74500000000006,-1.40831499741764
6.75000000000006,2.061479,6.75000000000006,-1.42467201981935
6.75500000000005,-2.419602,6.75500000000005,-1.44102914894276
6.76000000000005,-4.606387,6.76000000000005,-1.45738617134448
6.76500000000004,-5.453451,6.76500000000004,-1.49063222385122
6.77000000000004,-4.176196,6.77000000000004,-1.50752125395625
6.77500000000003,-2.749745,6.77500000000003,-1.52441028406128
6.78000000000003,-1.843778,6.78000000000003,-1.54129931416631
6.78500000000003,2.394933,6.78500000000003,-1.57550959728479
6.79000000000002,1.581974,6.79000000000002,-1.59283095701994
6.79500000000002,3.626536,6.79500000000002,-1.6101523167551
6.80000000000001,4.583824,6.80000000000001,-1.62747367649025
6.80500000000001,4.103303,6.80500000000001,-1.66241831166621
6.81000000000006,4.800125,6.81000000000006,-1.68004148038531
6.81500000000005,5.424721,6.81500000000005,-1.69766475582612
6.82000000000005,7.346161,6.82000000000005,-1.71528792454522
6.82500000000005,6.712166,6.82500000000005,-1.75066958510636
6.83000000000004,3.617699,6.83000000000004,-1.76842797022668
6.83500000000004,6.293415,6.83500000000004,-1.78618635534701
6.84000000000003,6.801261,6.84000000000003,-1.80394474046734
6.84500000000003,0.1992908,6.84500000000003,-1.83938829961783
6.85000000000002,-3.250495,6.85000000000002,-1.85707336692628
6.85500000000002,-6.817894,6.85500000000002,-1.87475864767815
6.86000000000001,-5.812193,6.86000000000001,-1.89244371498661
6.86500000000001,-5.544044,6.86500000000001,-1.92748536019312
6.87000000000006,-4.158454,6.87000000000006,-1.94484193809118
6.87500000000006,-3.591026,6.87500000000006,-1.96219851598924
6.88000000000005,-1.836115,6.88000000000005,-1.9795550938873
6.88500000000005,2.026958,6.88500000000005,-2.01363368242085
6.89000000000004,4.018738,6.89000000000004,-2.03035569305633
6.89500000000004,2.916757,6.89500000000004,-2.04707770369181
6.90000000000003,4.492499,6.90000000000003,-2.0637997143273
6.90500000000003,4.204829,6.90500000000003,-2.09624972963062
6.91000000000003,4.530907,6.91000000000003,-2.11197794774186
6.91500000000002,4.358806,6.91500000000002,-2.12770616585311
6.92000000000002,2.312945,6.92000000000002,-2.14343438396436
6.92500000000001,-1.950436,6.92500000000001,-2.17348486843489
6.93000000000001,-5.388176,6.93000000000001,-2.18780734823758
6.93500000000006,-4.118435,6.93500000000006,-2.20212982804027
6.94000000000005,-4.1699,6.94000000000005,-2.21645209439956
6.94500000000005,-5.058603,6.94500000000005,-2.24322942415377
6.95000000000005,-2.710644,6.95000000000005,-2.25568406066187
6.95500000000004,-4.498346,6.95500000000004,-2.26813891061339
6.96000000000004,-2.11276,6.96000000000004,-2.28059376056491
6.96500000000003,-1.175892,6.96500000000003,-2.30312975628796
6.97000000000003,-3.534843,6.97000000000003,-2.3132111155029
6.97500000000002,-6.28227,6.97500000000002,-2.32329226127442
6.98000000000002,-5.822907,6.98000000000002,-2.33337362048936
6.98500000000001,-2.50861,6.98500000000001,-2.35062048847388
6.99000000000001,3.559057,6.99000000000001,-2.35778599724346
6.99500000000006,4.320718,6.99500000000006,-2.36495150601303
7.00000000000006,5.410793,7.00000000000006,-2.37211701478261
7.00500000000005,4.435689,7.00500000000005,-2.38296207452412
7.01000000000005,5.910828,7.01000000000005,-2.38664141205264
7.01500000000004,6.277131,7.01500000000004,-2.39032074958117
7.02000000000004,8.255463,7.02000000000004,-2.39400008710969
7.02500000000003,8.489115,7.02500000000003,-2.397280498902
7.03000000000003,3.475343,7.03000000000003,-2.39688157316579
7.03500000000003,-0.5803541,7.03500000000003,-2.39648286087299
7.04000000000002,1.29202,7.04000000000002,-2.39608393513678
7.04500000000002,-0.06573161,7.04500000000002,-2.3905982260162
7.05000000000001,1.935377,7.05000000000001,-2.38551144263183
7.05500000000001,2.996522,7.05500000000001,-2.38042465924746
7.06000000000006,2.883098,7.06000000000006,-2.3753378758631
7.06500000000005,2.567631,7.06500000000005,-2.35985148913715
7.07000000000005,0.5777569,7.07000000000005,-2.34945188579557
7.07500000000005,-2.435041,7.07500000000005,-2.33905228245399
7.08000000000004,-6.510726,7.08000000000004,-2.328652465669
7.08500000000004,-3.077554,7.08500000000004,-2.30190629865288
7.09000000000003,1.110234,7.09000000000003,-2.28555994842174
7.09500000000003,3.647583,7.09500000000003,-2.2692133847472
7.10000000000002,5.191006,7.10000000000002,-2.25286703451607
7.10500000000002,4.901426,7.10500000000002,-2.21360881471413
7.11000000000001,5.860069,7.11000000000001,-2.19069715858673
7.11500000000001,6.489303,7.11500000000001,-2.16778528901592
7.12000000000006,6.081563,7.12000000000006,-2.14487363288853
7.12500000000006,7.649795,7.12500000000006,-2.0919447894628
7.13000000000005,5.768653,7.13000000000005,-2.06192760216448
7.13500000000005,4.050214,7.13500000000005,-2.03191020142274
7.14000000000004,2.772615,7.14000000000004,-2.00189301412442
7.14500000000004,3.746442,7.14500000000004,-1.93441031823787
7.15000000000003,4.099433,7.15000000000003,-1.89694480964964
7.15500000000003,5.454906,7.15500000000003,-1.85947908761801
7.16000000000003,1.874296,7.16000000000003,-1.82201357902979
7.16500000000002,0.4057453,7.16500000000002,-1.73965953360771
7.17000000000002,-3.522115,7.17000000000002,-1.69477110349556
7.17500000000001,-5.754765,7.17500000000001,-1.64988256666171
7.18000000000001,-6.294646,7.18000000000001,-1.60499413654956
7.18500000000006,-6.990377,7.18500000000006,-1.50836446215363
7.19000000000005,-3.822357,7.19000000000005,-1.45662321786984
7.19500000000005,-3.779118,7.19500000000005,-1.40488208030776
7.20000000000005,-3.040165,7.20000000000005,-1.35314083602398
7.20500000000004,-1.679552,7.20500000000004,-1.24402706992914
7.21000000000004,-2.017316,7.21000000000004,-1.18665444139639
7.21500000000003,0.3813547,7.21500000000003,-1.12928181286363
7.22000000000003,4.579436,7.22000000000003,-1.07190929105259
7.22500000000002,6.999957,7.22500000000002,-0.953383417559767
7.23000000000002,2.96767,7.23000000000002,-0.892230172599704
7.23500000000001,0.05142705,7.23500000000001,-0.831076874278789
7.24000000000001,-2.474687,7.24000000000001,-0.769923629318726
7.24500000000006,-3.526196,7.24500000000006,-0.646166631334471
7.25000000000006,-1.907876,7.25000000000006,-0.58356287831028
7.25500000000005,-3.425632,7.25500000000005,-0.520959125286088
7.26000000000005,-3.73278,7.26000000000005,-0.458355372261897
7.26500000000004,-3.701885,7.26500000000004,-0.334284559101792
7.27000000000004,-1.819688,7.27000000000004,-0.272817498965879
7.27500000000003,-1.743596,7.27500000000003,-0.211350412149539
7.28000000000003,-3.868697,7.28000000000003,-0.149883352013626
7.28500000000003,-2.329698,7.28500000000003,-0.0307035979645382
7.29000000000002,-2.646465,7.29000000000002,0.0270090809408962
7.29500000000002,-3.312707,7.29500000000002,0.0847217665164373
7.30000000000001,-4.17346,7.30000000000001,0.142434430414132
7.30500000000001,-5.749717,7.30500000000001,0.251641084413636
7.31000000000006,-2.606885,7.31000000000006,0.303135081185552
7.31500000000005,5.079298,7.31500000000005,0.354629077957468
7.32000000000005,2.212586,7.32000000000005,0.406123048048958
7.32500000000005,-0.9765401,7.32500000000005,0.500707614397001
7.33000000000004,-1.667079,7.33000000000004,0.5437981572927
7.33500000000004,-2.537269,7.33500000000004,0.586888753549253
7.34000000000003,-2.740062,7.34000000000003,0.629979349805805
7.34500000000003,-3.550114,7.34500000000003,0.705924970239118
7.35000000000002,-3.729306,7.35000000000002,0.73878004777673
7.35500000000002,-4.099407,7.35500000000002,0.771635125314343
7.36000000000001,-4.950312,7.36000000000001,0.804490202851955
7.36500000000001,-3.911659,7.36500000000001,0.858517212630168
7.37000000000006,-4.879303,7.37000000000006,0.879689144870768
7.37500000000006,-4.738966,7.37500000000006,0.900861077111368
7.38000000000005,-5.964886,7.38000000000005,0.922032955991115
7.38500000000005,-6.157377,7.38500000000005,0.951632647976423
7.39000000000004,-5.895507,7.39000000000004,0.960060461081984
7.39500000000004,-1.055865,7.39500000000004,0.968488274187545
7.40000000000003,1.353146,7.40000000000003,0.976916087293106
7.40500000000003,0.8996428,7.40500000000003,0.980334703694403
7.41000000000003,2.296214,7.41000000000003,0.975325506990139
7.41500000000002,5.357916,7.41500000000002,0.970316310285875
7.42000000000002,7.090943,7.42000000000002,0.965307220303317
7.42500000000001,9.303878,7.42500000000001,0.941493872483773
7.43000000000001,8.89675,7.43000000000001,0.922689721368494
7.43500000000006,9.137194,7.43500000000006,0.903885570253214
7.44000000000005,8.993569,7.44000000000005,0.885081365777081
7.44500000000005,10.14621,7.44500000000005,0.833611354708539
7.45000000000005,12.84673,7.45000000000005,0.800945441394424
7.45500000000004,12.1496,7.45500000000004,0.76827952808031
7.46000000000004,11.81962,7.46000000000004,0.735613668127048
7.46500000000003,6.903116,7.46500000000003,0.656594569288935
7.47000000000003,2.752829,7.47000000000003,0.610241330404085
7.47500000000002,0.8362783,7.47500000000002,0.563888091519235
7.48000000000002,0.849956,7.48000000000002,0.517534905995238
7.48500000000001,1.713701,7.48500000000001,0.411505317156208
7.49000000000001,1.617937,7.49000000000001,0.351828967202028
7.49500000000006,2.918887,7.49500000000006,0.292152590567421
7.50000000000006,3.453042,7.50000000000006,0.232476240613241
7.50500000000005,2.253826,7.50500000000005,0.100310225883857
7.51000000000005,2.258208,7.51000000000005,0.0278205961267117
7.51500000000004,5.081727,7.51500000000004,-0.04466904030054
7.52000000000004,5.331479,7.52000000000004,-0.117158661720052
7.52500000000003,8.465875,7.52500000000003,-0.274319366850915
7.53000000000003,10.97222,7.53000000000003,-0.358990447227212
7.53500000000003,13.0142,7.53500000000003,-0.443661500923084
7.54000000000002,9.242022,7.54000000000002,-0.528332581299382
7.54500000000002,4.201251,7.54500000000002,-0.709086974298863
7.55000000000001,3.681843,7.55000000000001,-0.8051703402829
7.55500000000001,3.353952,7.55500000000001,-0.901253706266937
7.56000000000006,2.181592,7.56000000000006,-0.997336965529269
7.56500000000005,-0.5203388,7.56500000000005,-1.19992816699637
7.57000000000005,0.444851,7.57000000000005,-1.30643589575773
7.57500000000005,3.878351,7.57500000000005,-1.41294373124079
7.58000000000004,3.394248,7.58000000000004,-1.51945146000215
7.58500000000004,2.42595,7.58500000000004,-1.74149717465956
7.59000000000003,2.978055,7.59000000000003,-1.85703516055561
7.59500000000003,3.465603,7.59500000000003,-1.97257293300826
7.60000000000002,3.574675,7.60000000000002,-2.08811091890431
7.60500000000002,2.914139,7.60500000000002,-2.3260497367084
7.61000000000001,3.933708,7.61000000000001,-2.44845078205985
7.61500000000001,3.54045,7.61500000000001,-2.57085204085471
7.62000000000006,2.7104,7.62000000000006,-2.69325308620616
7.62500000000006,-1.554938,7.62500000000006,-2.94129076558494
7.63000000000005,-0.2716922,7.63000000000005,-3.06692761305568
7.63500000000005,0.9308519,7.63500000000005,-3.19256424708301
7.64000000000004,0.8247201,7.64000000000004,-3.31820109455375
7.64500000000004,1.296465,7.64500000000004,-3.56628487770943
7.65000000000003,-0.4214184,7.65000000000003,-3.68873202683777
7.65500000000003,-0.3118258,7.65500000000003,-3.81117896252271
7.66000000000003,-1.664619,7.66000000000003,-3.93362632509446
7.66500000000002,-2.94197,7.66500000000002,-4.16341352556756
7.67000000000002,-4.658332,7.67000000000002,-4.27075421724254
7.67500000000001,-5.523986,7.67500000000001,-4.3780944820307
7.68000000000001,-5.948769,7.68000000000001,-4.48543517370568
7.68500000000006,-7.915458,7.68500000000006,-4.66368902377785
7.69000000000005,-6.117298,7.69000000000005,-4.73460303594868
7.69500000000005,-7.54955,7.69500000000005,-4.80551662123269
7.70000000000005,-6.639074,7.70000000000005,-4.87643020651671
7.70500000000004,-7.538217,7.70500000000004,-4.95636348348654
7.71000000000004,-8.080253,7.71000000000004,-4.96538317517237
7.71500000000003,-8.053226,7.71500000000003,-4.97440243997137
7.72000000000003,-8.987468,7.72000000000003,-4.98342213165719
7.72500000000002,-10.11552,7.72500000000002,-4.93272249122183
7.73000000000002,-10.24757,7.73000000000002,-4.87300315910065
7.73500000000001,-10.39173,7.73500000000001,-4.81328340009265
7.74000000000001,-10.55026,7.74000000000001,-4.75356406797146
7.74500000000006,-9.57436,7.74500000000006,-4.57968879604409
7.75000000000006,-8.853011,7.75000000000006,-4.46553285623791
7.75500000000005,-10.93487,7.75500000000005,-4.35137691643172
7.76000000000005,-9.400788,7.76000000000005,-4.23722097662554
7.76500000000004,-1.636745,7.76500000000004,-3.97323928784642
7.77000000000004,4.895018,7.77000000000004,-3.82341396576032
7.77500000000003,4.184529,7.77500000000003,-3.67358821678739
7.78000000000003,3.916595,7.78000000000003,-3.52376289470128
7.78500000000003,2.921135,7.78500000000003,-3.20325925610619
7.79000000000002,1.479941,7.79000000000002,-3.03258115304062
7.79500000000002,2.342865,7.79500000000002,-2.86190283653165
7.80000000000001,2.370571,7.80000000000001,-2.69122473346608
7.80500000000001,0.9295484,7.80500000000001,-2.33873723997853
7.81000000000006,-0.8543345,7.81000000000006,-2.15692784955654
7.81500000000005,-2.67341,7.81500000000005,-1.97511845913456
7.82000000000005,-3.928126,7.82000000000005,-1.79330906871257
7.82500000000005,-4.301448,7.82500000000005,-1.42420991483331
7.83000000000004,-5.479674,7.83000000000004,-1.23692004465433
7.83500000000004,-5.694727,7.83500000000004,-1.04963028119706
7.84000000000003,-7.405588,7.84000000000003,-0.862340464378935
7.84500000000003,-6.243292,7.84500000000003,-0.485125818466086
7.85000000000002,-8.606668,7.85000000000002,-0.295200962690936
7.85500000000002,-10.78456,7.85500000000002,-0.105276086905467
7.86000000000001,-10.14524,7.86000000000001,0.0846487421892564
7.86500000000001,-5.234272,7.86500000000001,0.465927490730502
7.87000000000006,-4.605946,7.87000000000006,0.657281430187345
7.87500000000006,-3.801892,7.87500000000006,0.84863542300504
7.88000000000005,-0.6851922,7.88000000000005,1.03998925574018
7.88500000000005,9.916897,7.88500000000005,1.42330214000394
7.89000000000004,11.02589,7.89000000000004,1.61526108481085
7.89500000000004,11.8268,7.89500000000004,1.80722002961777
7.90000000000003,9.85135,7.90000000000003,1.99917886770298
7.90500000000003,11.20943,7.90500000000003,2.38220925961154
7.91000000000003,12.31539,7.91000000000003,2.57328081343489
7.91500000000002,11.96936,7.91500000000002,2.76435236725823
7.92000000000002,11.83845,7.92000000000002,2.95542392108158
7.92500000000001,11.68967,7.92500000000001,3.33439611340609
7.93000000000001,11.90169,7.93000000000001,3.52229696535066
7.93500000000006,10.7611,7.93500000000006,3.71019760385183
7.94000000000005,10.48344,7.94000000000005,3.898098242353
7.94500000000005,9.734794,7.94500000000005,4.26708256367683
7.95000000000005,8.688917,7.95000000000005,4.44816581961268
7.95500000000004,8.442372,7.95500000000004,4.62924950243535
7.96000000000004,10.85683,7.96000000000004,4.81033318525802
7.96500000000003,15.18392,7.96500000000003,5.15937420797907
7.97000000000003,16.31791,7.97000000000003,5.32733154787744
7.97500000000002,18.07794,7.97500000000002,5.49528888777582
7.98000000000002,16.74823,7.98000000000002,5.66324665456102
7.98500000000001,17.62652,7.98500000000001,5.97175391965262
7.99000000000001,18.52257,7.99000000000001,6.11230384484585
7.99500000000006,19.22581,7.99500000000006,6.25285419692591
8.00000000000006,19.31311,8.00000000000006,6.39340412211914
8.00500000000005,19.51641,8.00500000000005,6.61852758404958
8.01000000000005,17.16978,8.01000000000005,6.70310112078679
8.01500000000004,14.29748,8.01500000000004,6.78767465752401
8.02000000000004,13.86045,8.02000000000004,6.87224862114804
8.02500000000003,14.83809,8.02500000000003,6.9676770360237
8.03000000000003,16.01805,8.03000000000003,6.97853148727532
8.03500000000003,14.53041,8.03500000000003,6.98938636541376
8.04000000000002,13.3126,8.04000000000002,7.00024124355221
8.04500000000002,9.678024,8.04500000000002,6.96027396473705
8.05000000000001,5.185124,8.05000000000001,6.90945180778346
8.05500000000001,5.083123,8.05500000000001,6.85863007771668
8.06000000000006,5.290952,8.06000000000006,6.80780792076309
8.06500000000005,7.359849,8.06500000000005,6.66662919127939
8.07000000000005,9.481885,8.07000000000005,6.5762726187493
8.07500000000005,15.14935,8.07500000000005,6.4859160462192
8.08000000000004,15.53899,8.08000000000004,6.3955594736891
8.08500000000004,16.85505,8.08500000000004,6.19423452526109
8.09000000000003,17.80235,8.09000000000003,6.08326657625001
8.09500000000003,18.85917,8.09500000000003,5.97229820035211
8.10000000000002,20.65611,8.10000000000002,5.86133025134103
8.10500000000002,17.99657,8.10500000000002,5.63191145419629
8.11000000000001,14.57468,8.11000000000001,5.51346060606264
8.11500000000001,9.307173,8.11500000000001,5.39501018481581
8.12000000000006,5.998725,8.12000000000006,5.27655976356898
8.12500000000006,4.394011,8.12500000000006,5.04040213103438
8.13000000000005,4.970089,8.13000000000005,4.92269491974661
8.13500000000005,7.320108,8.13500000000005,4.80498813534566
8.14000000000004,9.068633,8.14000000000004,4.6872809240579
8.14500000000004,12.14091,8.14500000000004,4.45737803725574
8.15000000000003,12.58695,8.15000000000003,4.34518193485452
8.15500000000003,10.60523,8.15500000000003,4.23298625934013
8.16000000000003,6.933878,8.16000000000003,4.12079015693892
8.16500000000002,9.703808,8.16500000000002,3.90443665790277
8.17000000000002,10.66014,8.17000000000002,3.80027926126784
8.17500000000001,9.895658,8.17500000000001,3.6961218646329
8.18000000000001,6.921834,8.18000000000001,3.59196446799797
8.18500000000006,5.599391,8.18500000000006,3.39284865887964
8.19000000000005,7.399142,8.19000000000005,3.29789067328307
8.19500000000005,6.513648,8.19500000000005,3.2029326876865
8.20000000000005,6.32656,8.20000000000005,3.10797470208993
8.20500000000004,3.077313,8.20500000000004,2.92763508299997
8.21000000000004,3.76729,8.21000000000004,2.84225344950658
8.21500000000003,3.649023,8.21500000000003,2.75687181601319
8.22000000000003,-0.1139826,8.22000000000003,2.67149018251979
8.22500000000002,0.01771868,8.22500000000002,2.51026634192599
8.23000000000002,-1.167293,8.23000000000002,2.43442413482558
8.23500000000001,-0.7482777,8.23500000000001,2.35858171428176
8.24000000000001,-1.130418,8.24000000000001,2.28273950718135
8.24500000000006,1.056428,8.24500000000006,2.14036570803632
8.25000000000006,0.3727565,8.25000000000006,2.07383411599169
8.25500000000005,-1.869707,8.25500000000005,2.00730231050366
8.26000000000005,1.332636,8.26000000000005,1.94077071845903
8.26500000000004,3.003298,8.26500000000004,1.81671932864938
8.27000000000004,4.194745,8.27000000000004,1.75919931744094
8.27500000000003,7.170297,8.27500000000003,1.70167941295421
8.28000000000003,8.591365,8.28000000000003,1.64415940174577
8.28500000000003,9.966148,8.28500000000003,1.53781367653379
8.29000000000002,9.108706,8.29000000000002,1.48898796253024
8.29500000000002,4.978721,8.29500000000002,1.440162141805
8.30000000000001,5.315331,8.30000000000001,1.39133632107975
8.30500000000001,3.960705,8.30500000000001,1.30204856643305
8.31000000000006,5.481598,8.31000000000006,1.2615865257899
8.31500000000005,5.722133,8.31500000000005,1.22112437842503
8.32000000000005,2.050618,8.32000000000005,1.18066233778188
8.32500000000005,1.547987,8.32500000000005,1.10773651473536
8.33000000000004,0.6083975,8.33000000000004,1.07527273233199
8.33500000000004,2.896264,8.33500000000004,1.04280884320692
8.34000000000003,1.79124,8.34000000000003,1.01034506080356
8.34500000000003,1.113111,8.34500000000003,0.9529816103375
8.35000000000002,1.431129,8.35000000000002,0.928081942274807
8.35500000000002,1.749189,8.35500000000002,0.90318238093382
8.36000000000001,2.119441,8.36000000000001,0.878282712871127
8.36500000000001,3.05182,8.36500000000001,0.835513188866418
8.37000000000006,5.304613,8.37000000000006,0.817643332924402
8.37500000000006,3.486413,8.37500000000006,0.799773423621533
8.38000000000005,0.4543116,8.38000000000005,0.781903567679517
8.38500000000005,-2.024848,8.38500000000005,0.752539890746544
8.39000000000004,-2.494125,8.39000000000004,0.741046123116441
8.39500000000004,-3.736282,8.39500000000004,0.729552302125484
8.40000000000003,-3.556069,8.40000000000003,0.718058481134528
8.40500000000003,-2.59425,8.40500000000003,0.700674742562347
8.41000000000003,-0.5516323,8.41000000000003,0.694784824981121
8.41500000000002,-0.8449736,8.41500000000002,0.688894854039043
8.42000000000002,-1.37808,8.42000000000002,0.683004936457818
8.42500000000001,-2.610675,8.42500000000001,0.675962851340976
8.43000000000001,-3.899513,8.43000000000001,0.674810737166212
8.43500000000006,-3.698622,8.43500000000006,0.673658622991449
8.44000000000005,-2.13907,8.44000000000005,0.672506508816685
8.44500000000005,-2.560428,8.44500000000005,0.674028413701981
8.45000000000005,-4.838534,8.45000000000005,0.676702432762041
8.45500000000004,-6.514943,8.45500000000004,0.679376451822101
8.46000000000004,-4.970003,8.46000000000004,0.682050470882161
8.46500000000003,-5.711711,8.46500000000003,0.690334102963212
8.47000000000003,-5.874192,8.47000000000003,0.695943715984202
8.47500000000002,-3.581741,8.47500000000002,0.701553329005192
8.48000000000002,-4.723424,8.48000000000002,0.707162942026183
8.48500000000001,-6.040276,8.48500000000001,0.720523272290404
8.49000000000001,-7.364381,8.49000000000001,0.728274042894487
8.49500000000006,-4.723381,8.49500000000006,0.736024760137718
8.50000000000006,-7.857514,8.50000000000006,0.743775477380948
8.50500000000005,-8.0804,8.50500000000005,0.760788358025539
8.51000000000005,-7.237151,8.51000000000005,0.770050468066047
8.51500000000004,-4.620297,8.51500000000004,0.779312578106555
8.52000000000004,-6.140154,8.52000000000004,0.788574741507915
8.52500000000003,-6.519824,8.52500000000003,0.808193712846836
8.53000000000003,-6.02331,8.53000000000003,0.818550520784397
8.53500000000003,-4.342072,8.53500000000003,0.82890738208281
8.54000000000002,-3.32843,8.54000000000002,0.839264243381224
8.54500000000002,-5.187665,8.54500000000002,0.860887768519838
8.55000000000001,-4.240071,8.55000000000001,0.872154432360039
8.55500000000001,-3.853033,8.55500000000001,0.883421149561092
8.56000000000006,-2.769129,8.56000000000006,0.894687813401293
8.56500000000005,-2.327973,8.56500000000005,0.918166108425535
8.57000000000005,-1.488326,8.57000000000005,0.930377632887872
8.57500000000005,-2.461025,8.57500000000005,0.942589157350208
8.58000000000004,-0.741746,8.58000000000004,0.954800681812545
8.58500000000004,-2.553581,8.58500000000004,0.980387744382176
8.59000000000003,-0.9423844,8.59000000000003,0.993763175767765
8.59500000000003,0.1354887,8.59500000000003,1.00713860715335
8.60000000000002,-0.5647172,8.60000000000002,1.02051403853894
8.60500000000002,-4.308866,8.60500000000002,1.04878312429657
8.61000000000001,-5.409094,8.61000000000001,1.06367688539031
8.61500000000001,-3.488127,8.61500000000001,1.07857053976235
8.62000000000006,-3.727304,8.62000000000006,1.09346430085609
8.62500000000006,-6.845637,8.62500000000006,1.12521016634466
8.63000000000005,-9.317898,8.63000000000005,1.1420623774612
8.63500000000005,-9.752486,8.63500000000005,1.15891448185603
8.64000000000004,-8.475123,8.64000000000004,1.17576669297257
8.64500000000004,-6.843476,8.64500000000004,1.21191482882462
8.65000000000003,-7.263192,8.65000000000003,1.23121086028185
8.65500000000003,-6.109334,8.65500000000003,1.25050678501737
8.66000000000003,-6.329064,8.66000000000003,1.26980270975289
8.66500000000002,-4.680395,8.66500000000002,1.31134263962444
8.67000000000002,-3.876924,8.67000000000002,1.33358643131706
8.67500000000001,-3.037405,8.67500000000001,1.35583032973138
8.68000000000001,-2.79287,8.68000000000001,1.3780742281457
8.68500000000006,-3.699444,8.68500000000006,1.42602226284089
8.69000000000005,0.08955491,8.69000000000005,1.45172629240006
8.69500000000005,0.3116642,8.69500000000005,1.47743032195923
8.70000000000005,1.674791,8.70000000000005,1.5031344582401
8.70500000000004,2.832755,8.70500000000004,1.55852569158332
8.71000000000004,3.715732,8.71000000000004,1.58821289536737
8.71500000000003,3.112085,8.71500000000003,1.61790009915142
8.72000000000003,3.1099,8.72000000000003,1.64758730293547
8.72500000000002,-0.6525239,8.72500000000002,1.71148841837599
8.73000000000002,-3.558401,8.73000000000002,1.74570233003247
8.73500000000001,-4.115329,8.73500000000001,1.77991624168894
8.74000000000001,-5.363399,8.74000000000001,1.81413004662371
8.74500000000006,-4.052976,8.74500000000006,1.88765938091642
8.75000000000006,-2.064323,8.75000000000006,1.92697459010925
8.75500000000005,-5.569849,8.75500000000005,1.96629001274549
8.76000000000005,-6.799605,8.76000000000005,2.00560543538173
8.76500000000004,-7.345291,8.76500000000004,2.08994631880034
8.77000000000004,-2.405532,8.77000000000004,2.13497177958271
8.77500000000003,3.357668,8.77500000000003,2.17999745380849
8.78000000000003,1.723651,8.78000000000003,2.22502291459086
8.78500000000003,2.31443,8.78500000000003,2.32141374580926
8.79000000000002,2.171107,8.79000000000002,2.37277868935846
8.79500000000002,1.964782,8.79500000000002,2.42414384635107
8.80000000000001,1.385881,8.80000000000001,2.47550900334368
8.80500000000001,1.421461,8.80500000000001,2.58518668693186
8.81000000000006,0.9437549,8.81000000000006,2.64349942697085
8.81500000000005,-0.8059992,8.81500000000005,2.70181195356642
8.82000000000005,-0.2448029,8.82000000000005,2.76012448016199
8.82500000000005,-3.983972,8.82500000000005,2.88419443954845
8.83000000000004,-3.072667,8.83000000000004,2.94995187233934
8.83500000000004,-1.936646,8.83500000000004,3.01570909168681
8.84000000000003,-4.439926,8.84000000000003,3.0814665244777
8.84500000000003,-5.997768,8.84500000000003,3.22064208754387
8.85000000000002,-4.891862,8.85000000000002,3.29406021781916
8.85500000000002,-2.044889,8.85500000000002,3.36747834809445
8.86000000000001,0.104148,8.86000000000001,3.44089669181316
8.86500000000001,4.458492,8.86500000000001,3.59500987859415
8.87000000000006,7.308971,8.87000000000006,3.67570514854327
8.87500000000006,6.964176,8.87500000000006,3.75640041849238
8.88000000000005,8.356285,8.88000000000005,3.8370956884415
8.88500000000005,8.107571,8.88500000000005,4.00418260610752
8.89000000000004,9.152141,8.89000000000004,4.09057425382443
8.89500000000004,9.698874,8.89500000000004,4.17696590154133
8.90000000000003,11.07965,8.90000000000003,4.26335754925824
8.90500000000003,10.22598,8.90500000000003,4.43792651227319
8.91000000000003,9.727706,8.91000000000003,4.52610382757123
8.91500000000002,11.94964,8.91500000000002,4.61428114286927
8.92000000000002,14.10322,8.92000000000002,4.70245803128049
8.92500000000001,15.09429,8.92500000000001,4.87222280998798
8.93000000000001,15.37784,8.93000000000001,4.95381027339743
8.93500000000006,15.60865,8.93500000000006,5.03539773680687
8.94000000000005,16.30694,8.94000000000005,5.11698520021632
8.94500000000005,16.94886,8.94500000000005,5.25732168199799
8.95000000000005,16.3376,8.95000000000005,5.31607070037021
8.95500000000004,12.56717,8.95500000000004,5.3748192918556
8.96000000000004,10.48871,8.96000000000004,5.43356831022782
8.96500000000003,4.927173,8.96500000000003,5.50357390723905
8.97000000000003,2.722716,8.97000000000003,5.51483091276487
8.97500000000002,5.689492,8.97500000000002,5.5260879182907
8.98000000000002,9.35404,8.98000000000002,5.53734492381653
8.98500000000001,5.426609,8.98500000000001,5.49387503861763
8.99000000000001,5.370916,8.99000000000001,5.43914772100608
8.99500000000006,4.850313,8.99500000000006,5.38442040339453
9.00000000000006,7.367115,9.00000000000006,5.3296935126698
9.00500000000005,4.684681,9.00500000000005,5.15602229264389
9.01000000000005,2.012496,9.01000000000005,5.03707881711634
9.01500000000004,3.169842,9.01500000000004,4.91813491470198
9.02000000000004,-0.503863,9.02000000000004,4.79919101228762
9.02500000000003,-7.23192,9.02500000000003,4.50850926026927
9.03000000000003,-7.195204,9.03000000000003,4.33677098377847
9.03500000000003,-2.848902,9.03500000000003,4.16503270728767
9.04000000000002,2.294437,9.04000000000002,3.99329443079687
9.04500000000002,4.203549,9.04500000000002,3.60774433941482
9.05000000000001,6.698455,9.05000000000001,3.39393252452356
9.05500000000001,8.963192,9.05500000000001,3.18012092307572
9.06000000000006,9.204681,9.06000000000006,2.96630910818446
9.06500000000005,5.948133,9.06500000000005,2.50787726982037
9.07000000000005,9.168728,9.07000000000005,2.26325724634754
9.07500000000005,10.98954,9.07500000000005,2.0186372228747
9.08000000000004,13.27918,9.08000000000004,1.77401730612358
9.08500000000004,14.85929,9.08500000000004,1.27110001880837
9.09000000000003,15.95723,9.09000000000003,1.01280264824429
9.09500000000003,14.57836,9.09500000000003,0.754505331041068
9.10000000000002,7.68133,9.10000000000002,0.496208013837843
9.10500000000002,2.355621,9.10500000000002,-0.00622134100476626
9.11000000000001,-0.9112424,9.11000000000001,-0.250353380311677
9.11500000000001,-2.699916,9.11500000000001,-0.494485418784825
9.12000000000006,-3.052182,9.12000000000006,-0.738617457257972
9.12500000000006,-1.554074,9.12500000000006,-1.18150671991802
9.13000000000005,-2.54528,9.13000000000005,-1.38026405082663
9.13500000000005,-1.865963,9.13500000000005,-1.57902138173524
9.14000000000004,-0.1148692,9.14000000000004,-1.77777860592214
9.14500000000004,3.659659,9.14500000000004,-2.11520051636964
9.15000000000003,5.260969,9.15000000000003,-2.25386509590854
9.15500000000003,8.048492,9.15500000000003,-2.39252967544743
9.16000000000003,9.135423,9.16000000000003,-2.53119425498632
9.16500000000002,10.0898,9.16500000000002,-2.75415468138399
9.17000000000002,8.85743,9.17000000000002,-2.83845052824276
9.17500000000001,6.445626,9.17500000000001,-2.92274637510153
9.18000000000001,0.6413615,9.18000000000001,-3.0070422219603
9.18500000000006,0.7796632,9.18500000000006,-3.1355690932236
9.19000000000005,1.717122,9.19000000000005,-3.17980011762814
9.19500000000005,-1.102204,9.19500000000005,-3.22403114203267
9.20000000000005,-6.048165,9.20000000000005,-3.2682621664372
9.20500000000004,-6.922488,9.20500000000004,-3.33121196459239
9.21000000000004,-3.904274,9.21000000000004,-3.34993073834305
9.21500000000003,-5.568228,9.21500000000003,-3.3686495120937
9.22000000000003,-4.195456,9.22000000000003,-3.38736828584435
9.22500000000002,-2.009042,9.22500000000002,-3.41137853521107
9.23000000000002,-2.945709,9.23000000000002,-3.41667022427053
9.23500000000001,-1.304393,9.23500000000001,-3.42196169988659
9.24000000000001,-1.653663,9.24000000000001,-3.42725338894606
9.24500000000006,-1.132018,9.24500000000006,-3.43378859932129
9.25000000000006,-1.705134,9.25000000000006,-3.43503233408047
9.25500000000005,-2.854733,9.25500000000005,-3.43627585539623
9.26000000000005,-4.577801,9.26000000000005,-3.43751959015541
9.26500000000004,-7.16812,9.26500000000004,-3.44313635353069
9.27000000000004,-7.339217,9.27000000000004,-3.4475095955902
9.27500000000003,-9.283292,9.27500000000003,-3.45188283764971
9.28000000000003,-11.17306,9.28000000000003,-3.45625586626581
9.28500000000003,-12.30567,9.28500000000003,-3.47369888874555
9.29000000000002,-10.07442,9.29000000000002,-3.48676866916579
9.29500000000002,-8.811123,9.29500000000002,-3.49983844958602
9.30000000000001,-8.380367,9.30000000000001,-3.51290801656284
9.30500000000001,-7.583726,9.30500000000001,-3.55216218093996
9.31000000000006,-8.275625,9.31000000000006,-3.57834635145344
9.31500000000005,-8.357609,9.31500000000005,-3.60453073541033
9.32000000000005,-8.492747,9.32000000000005,-3.63071511936722
9.32500000000005,-10.43074,9.32500000000005,-3.69972777762785
9.33000000000004,-10.45864,9.33000000000004,-3.74255647881841
9.33500000000004,-11.64594,9.33500000000004,-3.78538518000898
9.34000000000003,-10.97987,9.34000000000003,-3.82821345431272
9.34500000000003,-7.696261,9.34500000000003,-3.9331691293069
9.35000000000002,-8.429768,9.35000000000002,-3.99529652999733
9.35500000000002,-7.888965,9.35500000000002,-4.05742350380095
9.36000000000001,-5.618255,9.36000000000001,-4.11955047760456
9.36500000000001,-4.903411,9.36500000000001,-4.26455582057075
9.37000000000006,-3.731982,9.37000000000006,-4.34743376284651
9.37500000000006,-1.371989,9.37500000000006,-4.43031213200909
9.38000000000005,-2.512235,9.38000000000005,-4.51319050117167
9.38500000000005,0.2352924,9.38500000000005,-4.6990839178305
9.39000000000004,0.8589445,9.39000000000004,-4.80209896532675
9.39500000000004,2.546086,9.39500000000004,-4.905114012823
9.40000000000003,1.197958,9.40000000000003,-5.00812906031924
9.40500000000003,-3.273138,9.40500000000003,-5.2298340125701
9.41000000000003,-3.153432,9.41000000000003,-5.34852306355106
9.41500000000002,-1.906036,9.41500000000002,-5.46721254141884
9.42000000000002,-1.078854,9.42000000000002,-5.58590201928662
9.42500000000001,-3.09125,9.42500000000001,-5.82759637391716
9.43000000000001,-2.414219,9.43000000000001,-5.95060167756674
9.43500000000006,-5.117519,9.43500000000006,-6.0736065543295
9.44000000000005,-8.369195,9.44000000000005,-6.19661185797908
9.44500000000005,-10.76474,9.44500000000005,-6.425960218798
9.45000000000005,-10.41331,9.45000000000005,-6.53230327596734
9.45500000000004,-9.108104,9.45500000000004,-6.6386467600235
9.46000000000004,-8.460358,9.46000000000004,-6.74498981719283
9.46500000000003,-8.948105,9.46500000000003,-6.9154666431213
9.47000000000003,-8.285721,9.47000000000003,-6.97960041188043
9.47500000000002,-7.212444,9.47500000000002,-7.04373418063955
9.48000000000002,-7.041181,9.48000000000002,-7.10786794939868
9.48500000000001,-6.36241,9.48500000000001,-7.17923403471521
9.49000000000001,-5.084596,9.49000000000001,-7.18646720504625
9.49500000000006,-4.597745,9.49500000000006,-7.19369952160365
9.50000000000006,-3.834443,9.50000000000006,-7.20093183816104
9.50500000000005,-6.890058,9.50500000000005,-7.1621978353779
9.51000000000005,-9.357317,9.51000000000005,-7.11623066226371
9.51500000000004,-11.33159,9.51500000000004,-7.07026348914953
9.52000000000004,-12.19411,9.52000000000004,-7.02429631603534
9.52500000000003,-12.09175,9.52500000000003,-6.89463541992641
9.53000000000003,-10.20768,9.53000000000003,-6.81094127004483
9.53500000000003,-9.438494,9.53500000000003,-6.72724754705008
9.54000000000002,-10.58703,9.54000000000002,-6.64355339716851
9.54500000000002,-8.856713,9.54500000000002,-6.45650311721901
9.55000000000001,-6.104406,9.55000000000001,-6.35314698715108
9.55500000000001,-4.532782,9.55500000000001,-6.24979043019633
9.56000000000006,-0.8203387,9.56000000000006,-6.14643387324158
9.56500000000005,-1.081416,9.56500000000005,-5.9353720632649
9.57000000000005,-2.23866,9.57000000000005,-5.82766638335615
9.57500000000005,-5.250714,9.57500000000005,-5.7199607034474
9.58000000000004,-6.534429,9.58000000000004,-5.61225502353864
9.58500000000004,-5.97159,9.58500000000004,-5.40342839296785
9.59000000000003,-6.361396,9.59000000000003,-5.30230744230581
9.59500000000003,-4.824927,9.59500000000003,-5.20118691853059
9.60000000000002,-5.237587,9.60000000000002,-5.10006596786856
9.60500000000002,-3.888929,9.60500000000002,-4.91122575146969
9.61000000000001,-3.165092,9.61000000000001,-4.82350648573286
9.61500000000001,-3.287047,9.61500000000001,-4.73578721999603
9.62000000000006,-3.192835,9.62000000000006,-4.64806795425921
9.62500000000006,-3.021159,9.62500000000006,-4.48958835560787
9.63000000000005,-5.592608,9.63000000000005,-4.41882802269336
9.63500000000005,-5.124676,9.63500000000005,-4.34806768977885
9.64000000000004,-5.863851,9.64000000000004,-4.27730735686434
9.64500000000004,-6.520477,9.64500000000004,-4.15390376780878
9.65000000000003,-4.811716,9.65000000000003,-4.10126051166773
9.65500000000003,-4.174297,9.65500000000003,-4.04861725552668
9.66000000000003,-3.064388,9.66000000000003,-3.99597399938563
9.66500000000002,-0.6004134,9.66500000000002,-3.90823296242083
9.67000000000002,1.175263,9.67000000000002,-3.87313518159707
9.67500000000001,2.566107,9.67500000000001,-3.83803697388649
9.68000000000001,0.6426221,9.68000000000001,-3.80293919306273
9.68500000000006,1.083704,9.68500000000006,-3.74843044150462
9.69000000000005,0.1454957,9.69000000000005,-3.72901989765709
9.69500000000005,-0.09844097,9.69500000000005,-3.70960935380956
9.70000000000005,-1.958736,9.70000000000005,-3.69019880996203
9.70500000000004,-2.243756,9.70500000000004,-3.66415999441183
9.71000000000004,-3.609339,9.71000000000004,-3.65753214959598
9.71500000000003,-3.658352,9.71500000000003,-3.6509038778933
9.72000000000003,-2.186877,9.72000000000003,-3.64427560619063
9.72500000000002,-3.390512,9.72500000000002,-3.63990215068771
9.73000000000002,-5.758873,9.73000000000002,-3.64215654000063
9.73500000000001,-6.680929,9.73500000000001,-3.64441092931356
9.74000000000001,-7.340312,9.74000000000001,-3.64666531862649
9.74500000000006,-8.935277,9.74500000000006,-3.65501052913177
9.75000000000006,-10.06033,9.75000000000006,-3.66110135032413
9.75500000000005,-11.3539,9.75500000000005,-3.66719217151649
9.76000000000005,-12.3131,9.76000000000005,-3.67328341959567
9.76500000000004,-11.50605,9.76500000000004,-3.68266724574163
9.77000000000004,-12.23817,9.77000000000004,-3.68595982380839
9.77500000000003,-13.48897,9.77500000000003,-3.68925282876199
9.78000000000003,-11.14772,9.78000000000003,-3.69254540682876
9.78500000000003,-7.405056,9.78500000000003,-3.68726054795846
9.79000000000002,-3.35091,9.79000000000002,-3.67868268413457
9.79500000000002,-2.29851,9.79500000000002,-3.67010482031068
9.80000000000001,-4.94091,9.80000000000001,-3.66152695648679
9.80500000000001,-6.731165,9.80500000000001,-3.62025383087969
9.81000000000006,-5.340555,9.81000000000006,-3.58755856909649
9.81500000000005,-4.875025,9.81500000000005,-3.55486373420011
9.82000000000005,-5.652637,9.82000000000005,-3.52216868586031
9.82500000000005,-2.515574,9.82500000000005,-3.41927572799548
9.83000000000004,0.6188082,9.83000000000004,-3.34907781847044
9.83500000000004,-0.08423586,9.83500000000004,-3.2788799089454
9.84000000000003,0.02846332,9.84000000000003,-3.20868199942036
9.84500000000003,0.168679,9.84500000000003,-3.02278132568554
9.85000000000002,-0.07013112,9.85000000000002,-2.90707877491917
9.85500000000002,1.606507,9.85500000000002,-2.79137601070939
9.86000000000001,5.177534,9.86000000000001,-2.67567345994302
9.86500000000001,4.865038,9.86500000000001,-2.40002281985376
9.87000000000006,4.820688,9.87000000000006,-2.24007515741769
9.87500000000006,2.984137,9.87500000000006,-2.08012728153821
9.88000000000005,2.365987,9.88000000000005,-1.92017961910215
9.88500000000005,5.107392,9.88500000000005,-1.56282294778832
9.89000000000004,5.197021,9.89000000000004,-1.36541393891055
9.89500000000004,3.466238,9.89500000000004,-1.16800503675449
9.90000000000003,4.25869,9.90000000000003,-0.970596027876728
9.90500000000003,7.001773,9.90500000000003,-0.545392739659634
9.91000000000003,8.902389,9.91000000000003,-0.317598353598598
9.91500000000002,7.973733,9.91500000000002,-0.0898039608674557
9.92000000000002,7.17884,9.92000000000002,0.137990418523473
9.92500000000001,7.362192,9.92500000000001,0.619073085166029
9.93000000000001,8.380516,9.93000000000001,0.872361365747549
9.93500000000006,8.526667,9.93500000000006,1.12564964632907
9.94000000000005,8.802901,9.94000000000005,1.37893792691059
9.94500000000005,7.043267,9.94500000000005,1.90853201213316
9.95000000000005,6.766397,9.95000000000005,2.18483771005251
9.95500000000004,7.005589,9.95500000000004,2.46114340797185
9.96000000000004,6.651926,9.96000000000004,2.7374491058912
9.96500000000003,9.372306,9.96500000000003,3.31193034056544
9.97000000000003,10.82716,9.97000000000003,3.61010587732035
9.97500000000002,10.65835,9.97500000000002,3.90828162751866
9.98000000000002,4.854434,9.98000000000002,4.20645737771698
9.98500000000001,2.380504,9.98500000000001,4.82114324028004
9.99000000000001,2.308071,9.99000000000001,5.1376537795316
9.99500000000006,3.226173,9.99500000000006,5.45416389189635
10.0000000000001,2.217523,10.0000000000001,5.77067400426109
10.0050000000001,-0.1280157,10.0050000000001,6.3764780595822
10.01,-0.721853,10.01,6.66577200253856
10.015,0.6463926,10.015,6.95506551860809
10.02,7.154799,10.02,7.24435903467763
10.025,10.08953,10.025,7.64536200217002
10.03,9.795493,10.03,7.75707145359287
10.035,8.851178,10.035,7.86878090501572
10.04,11.27287,10.04,7.98049035643857
10.045,13.12567,10.045,8.06312540011197
10.05,12.1388,10.05,8.03405099236252
10.055,11.90925,10.055,8.00497658461307
10.0600000000001,14.00806,10.0600000000001,7.97590217686361
10.0650000000001,15.5501,10.0650000000001,7.84630531377815
10.0700000000001,16.62322,10.0700000000001,7.74578285844213
10.075,17.79122,10.075,7.64526040310611
10.08,16.72106,10.08,7.54473709399645
10.085,19.60176,10.085,7.31443592178831
10.09,17.56877,10.09,7.1846572049162
10.095,19.62664,10.095,7.0548789149309
10.1,21.68943,10.1,6.92509977117196
10.105,20.75284,10.105,6.65960391483121
10.11,21.37315,10.11,6.52388677536259
10.115,21.30579,10.115,6.38816920900714
10.1200000000001,16.51985,10.1200000000001,6.25245206953852
10.1250000000001,9.974594,10.1250000000001,5.98721191840483
10.1300000000001,7.278862,10.1300000000001,5.85768890673976
10.135,8.693248,10.135,5.72816632196152
10.14,9.722778,10.14,5.59864331029645
10.145,10.67887,10.145,5.35161116282955
10.15,10.27615,10.15,5.23410160014089
10.155,10.14047,10.155,5.11659203745222
10.16,8.947578,10.16,4.99908247476356
10.165,8.98486,10.165,4.77845114287287
10.17,10.16078,10.17,4.67532894678402
10.175,11.04793,10.175,4.57220717758199
10.18,11.4,10.18,4.46908498149314
10.1850000000001,12.67907,10.1850000000001,4.27780169180552
10.1900000000001,13.56398,10.1900000000001,4.18964059820676
10.1950000000001,14.95377,10.1950000000001,4.10147907772117
10.2,17.14576,10.2,4.01331798412241
10.205,21.52105,10.205,3.85165295599691
10.21,24.13836,10.21,3.778149448357
10.215,25.8644,10.215,3.70464594071708
10.22,26.51732,10.22,3.63114285996399
10.225,24.20012,10.225,3.49812898130281
10.23,17.96308,10.23,3.43861861028155
10.235,17.57351,10.235,3.37910823926028
10.24,15.30171,10.24,3.31959786823902
10.2450000000001,10.05657,10.2450000000001,3.21382513186538
10.2500000000001,7.283072,10.2500000000001,3.16756255306959
10.2550000000001,8.562362,10.2550000000001,3.1212999742738
10.26,11.25145,10.26,3.07503760892142
10.265,11.33156,10.265,2.9950861892616
10.27,11.04225,10.27,2.96139734839757
10.275,11.26881,10.275,2.92770850753354
10.28,11.01976,10.28,2.89401966666951
10.285,11.2295,10.285,2.83869385373194
10.29,10.86324,10.29,2.8170568816584
10.295,9.681543,10.295,2.79541969614144
10.3,10.0247,10.3,2.7737827240679
10.305,7.449087,10.305,2.74223301307456
10.3100000000001,8.705206,10.3100000000001,2.73232027415475
10.3150000000001,10.06105,10.3150000000001,2.72240774867836
10.3200000000001,9.93389,10.3200000000001,2.71249500975855
10.325,10.83616,10.325,2.70428213416844
10.33,13.41035,10.33,2.70598178405471
10.335,11.8292,10.335,2.7076816473844
10.34,11.11465,10.34,2.70938129727068
10.345,9.867805,10.345,2.72450760496131
10.35,8.062891,10.35,2.73793426276568
10.355,3.734322,10.355,2.75136092057004
10.36,4.11292,10.36,2.76478757837441
10.365,5.337086,10.365,2.80372285829465
10.3700000000001,6.044183,10.3700000000001,2.82923169385395
10.3750000000001,5.444704,10.3750000000001,2.85474031596983
10.3800000000001,5.690394,10.3800000000001,2.88024893808571
10.385,4.041471,10.385,2.94395731412559
10.39,5.790741,10.39,2.98215728149301
10.395,7.548048,10.395,3.02035724886042
10.4,3.109783,10.4,3.05855700278442
10.405,4.805974,10.405,3.148523827645
10.41,4.800059,10.41,3.20029089858159
10.415,3.116694,10.415,3.25205775607476
10.42,4.045097,10.42,3.30382482701134
10.425,3.696661,10.425,3.42207781310248
10.43,1.269375,10.43,3.48856372825703
10.4350000000001,1.167095,10.4350000000001,3.55504985685499
10.4400000000001,1.878901,10.4400000000001,3.62153577200954
10.4450000000001,0.8929318,10.4450000000001,3.77065630395067
10.45,1.193725,10.45,3.85329049385042
10.455,1.633168,10.455,3.93592468375017
10.46,3.839536,10.46,4.01855887364993
10.465,2.854843,10.465,4.2016566085041
10.47,2.5689,10.47,4.30212058034535
10.475,6.438968,10.475,4.40258412529978
10.48,5.70151,10.48,4.50304809714103
10.485,4.908191,10.485,4.72364271676493
10.49,5.451144,10.49,4.8437737914344
10.4950000000001,6.916202,10.4950000000001,4.96390486610388
10.5000000000001,5.316149,10.5000000000001,5.08403551388654
10.5050000000001,2.215167,10.5050000000001,5.34564840768413
10.51,4.365654,10.51,5.48712979992542
10.515,4.455639,10.515,5.62861161905353
10.52,4.764811,10.52,5.77009343818164
10.525,6.126391,10.525,6.07484495300339
10.53,5.06686,10.53,6.23811464869702
10.535,3.82342,10.535,6.40138477127747
10.54,2.748321,10.54,6.5646544669711
10.545,3.364477,10.545,6.9065895316344
10.55,5.921467,10.55,7.08525490060406
10.555,4.671373,10.555,7.2639198426869
10.5600000000001,5.336958,10.5600000000001,7.44258563854339
10.5650000000001,7.106791,10.5650000000001,7.74162754210582
10.5700000000001,9.274296,10.5700000000001,7.86200450358542
10.575,12.91278,10.575,7.98238146506502
10.58,13.59742,10.58,8.10275842654462
10.585,13.38883,10.585,8.1660239075055
10.59,12.47957,10.59,8.1089124269868
10.595,17.93986,10.595,8.05180094646809
10.6,15.7637,10.6,7.99468946594938
10.605,13.94079,10.605,7.75849469426117
10.61,13.46352,10.61,7.57941140309167
10.615,11.91632,10.615,7.40032811192216
10.6200000000001,8.542095,10.6200000000001,7.22124396697901
10.6250000000001,8.906354,10.6250000000001,6.80095766791239
10.6300000000001,10.82259,10.6300000000001,6.55975423312844
10.635,12.45131,10.635,6.31855122523132
10.64,9.599392,10.64,6.07734779044737
10.645,8.359523,10.645,5.56942290725349
10.65,8.942095,10.65,5.30270145884356
10.655,11.04243,10.655,5.0359795835468
10.66,10.08916,10.66,4.76925813513686
10.665,8.612844,10.665,4.23210729937131
10.67,8.604686,10.67,3.96167833890253
10.675,7.252809,10.675,3.69124895154692
10.68,4.206593,10.68,3.42081999107814
10.6850000000001,3.159822,10.6850000000001,2.89114202259482
10.6900000000001,5.79207,10.6900000000001,2.6318932280237
10.6950000000001,5.272567,10.6950000000001,2.37264443345258
10.7,1.619328,10.7,2.11339563888146
10.705,0.424141,10.705,1.61962312109126
10.71,-0.6167197,10.71,1.38509950459388
10.715,-0.6302163,10.715,1.1505758880965
10.72,-3.068932,10.72,0.916052271599122
10.725,-3.038663,10.725,0.485321439352783
10.73,-3.996687,10.73,0.289114223603823
10.735,-4.527261,10.735,0.0929070078548638
10.74,-5.15379,10.74,-0.103300207894096
10.7450000000001,-6.260372,10.7450000000001,-0.448416699967588
10.7500000000001,-10.19569,10.7500000000001,-0.597326029652973
10.7550000000001,-6.706809,10.7550000000001,-0.746235412699211
10.76,-0.5346984,10.76,-0.895144689023743
10.765,-2.283227,10.765,-1.14571887654468
10.77,-2.154222,10.77,-1.24738368101938
10.775,-3.049217,10.775,-1.34904848549408
10.78,-2.748236,10.78,-1.45071328996878
10.785,-2.791386,10.785,-1.61379045970519
10.79,0.2320292,10.79,-1.67520293168859
10.795,-2.105825,10.795,-1.736615403672
10.8,-3.460414,10.8,-1.7980278756554
10.805,-5.1135,10.805,-1.8900475992484
10.8100000000001,-5.43975,10.8100000000001,-1.9206549575797
10.8150000000001,-5.518058,10.8150000000001,-1.95126210246758
10.8200000000001,-5.353424,10.8200000000001,-1.98186946079888
10.825,-7.081209,10.825,-2.02149437638188
10.83,-10.25714,10.83,-2.03051193363359
10.835,-9.618769,10.835,-2.0395294908853
10.84,-12.50521,10.84,-2.04854704813701
10.845,-10.98419,10.845,-2.05306970058462
10.85,-13.21544,10.85,-2.0485745823371
10.855,-13.91502,10.855,-2.04407946408959
10.86,-11.99507,10.86,-2.03958455928549
10.865,-9.697683,10.865,-2.02392122797136
10.8700000000001,-7.598113,10.8700000000001,-2.01275280146133
10.8750000000001,-8.843678,10.8750000000001,-2.00158458839471
10.8800000000001,-7.60967,10.8800000000001,-1.99041637532809
10.885,-7.17998,10.885,-1.9671559526662
10.89,-5.659164,10.89,-1.95506352962752
10.895,-4.052889,10.895,-1.94297132003225
10.9,-4.783031,10.9,-1.93087911043697
10.905,-6.842577,10.905,-1.91060518798967
10.91,-8.627713,10.91,-1.90242347513764
10.915,-6.209304,10.915,-1.89424176228561
10.92,-6.541156,10.92,-1.88606004943358
10.925,-9.907024,10.925,-1.87765507477306
10.93,-13.789,10.93,-1.87743181296456
10.9350000000001,-10.15989,10.9350000000001,-1.87720855115607
10.9400000000001,-10.15176,10.9400000000001,-1.87698550279099
10.9450000000001,-13.57775,10.9450000000001,-1.88780964507816
10.95,-17.44333,10.95,-1.89885704917384
10.955,-18.01242,10.955,-1.90990445326951
10.96,-14.01407,10.96,-1.92095185736518
10.965,-13.08531,10.965,-1.95684620900089
10.97,-11.58121,10.97,-1.98169336998434
10.975,-12.29893,10.975,-2.00654031752438
10.98,-9.936698,10.98,-2.03138726506441
10.985,-9.379439,10.985,-2.09646295959877
10.99,-7.192603,10.99,-2.13669149314967
10.9950000000001,-8.18873,10.9950000000001,-2.17692002670058
11.0000000000001,-3.991359,11.0000000000001,-2.21714856025149
11.0050000000001,-4.127326,11.0050000000001,-2.31332445395444
11.01,-4.050159,11.01,-2.36927202754989
11.015,-3.134639,11.015,-2.42521960114535
11.02,-3.303567,11.02,-2.4811671747408
11.025,-3.34004,11.025,-2.60745289018269
11.03,-4.89251,11.03,-2.67779103202913
11.035,-1.484027,11.035,-2.74812917387557
11.04,-3.543492,11.04,-2.81846752916542
11.045,-2.159039,11.045,-2.97008193392725
11.05,-0.6687799,11.05,-3.05135798339922
11.055,-0.3691296,11.055,-3.13263424631461
11.0600000000001,-1.273075,11.0600000000001,-3.21391050923
11.0650000000001,0.01404906,11.0650000000001,-3.38157543165454
11.0700000000001,1.551522,11.0700000000001,-3.46796430460709
11.075,-2.710376,11.075,-3.55435317755965
11.08,-4.934592,11.08,-3.64074183706879
11.085,-6.839964,11.085,-3.81077342004074
11.09,-5.826775,11.09,-3.89441634350354
11.095,-6.441037,11.095,-3.97805926696634
11.1,-5.290622,11.1,-4.06170176354231
11.105,-4.378384,11.105,-4.21743690680777
11.11,-5.456797,11.11,-4.28952869972361
11.115,-6.455389,11.115,-4.36162091952627
11.1200000000001,-7.234755,11.1200000000001,-4.43371313932893
11.1250000000001,-7.450634,11.1250000000001,-4.5580379501488
11.1300000000001,-5.659729,11.1300000000001,-4.610270541166
11.135,-3.3547,11.135,-4.66250270529638
11.14,-4.845097,11.14,-4.71473529631359
11.145,-5.576435,11.145,-4.79291022645897
11.15,-4.866645,11.15,-4.81885299247397
11.155,-6.142394,11.155,-4.84479533160215
11.16,-7.845895,11.16,-4.87073767073032
11.165,-7.713003,11.165,-4.89320344357096
11.17,-5.768327,11.17,-4.8897264503966
11.175,-6.093744,11.175,-4.88624988410907
11.18,-7.366822,11.18,-4.88277331782153
11.1850000000001,-7.818295,11.1850000000001,-4.84763028699452
11.1900000000001,-7.203873,11.1900000000001,-4.81596382245505
11.1950000000001,-8.085437,11.1950000000001,-4.7842977848024
11.2,-7.90346,11.2,-4.75263132026293
11.205,-10.66078,11.205,-4.6662558942453
11.21,-9.889383,11.21,-4.61154650588033
11.215,-9.014585,11.215,-4.55683669062852
11.22,-7.737926,11.22,-4.50212730226354
11.225,-7.87177,11.225,-4.37682876260013
11.23,-7.351461,11.23,-4.30623961130169
11.235,-7.040402,11.235,-4.23565046000326
11.24,-7.614362,11.24,-4.16506130870482
11.2450000000001,-7.025775,11.2450000000001,-4.01512926491293
11.2500000000001,-6.624784,11.2500000000001,-3.93578637241948
11.2550000000001,-6.083127,11.2550000000001,-3.85644347992603
11.26,-6.053666,11.26,-3.7771010143194
11.265,-6.899432,11.265,-3.61546416072422
11.27,-5.993396,11.27,-3.53317041306591
11.275,-4.966171,11.275,-3.4508766654076
11.28,-6.636496,11.28,-3.36858270430588
11.285,-7.056359,11.285,-3.20506392015096
11.29,-8.968692,11.29,-3.12383888365434
11.295,-7.74392,11.295,-3.04261406060114
11.3,-7.707251,11.3,-2.96138902410452
11.305,-10.07288,11.305,-2.80229748319224
11.3100000000001,-9.808671,11.3100000000001,-2.72443119221998
11.3150000000001,-7.975005,11.3150000000001,-2.6465646878043
11.3200000000001,-5.999287,11.3200000000001,-2.56869818338863
11.325,-6.411518,11.325,-2.4171373529231
11.33,-8.414957,11.33,-2.34344302687325
11.335,-6.340655,11.335,-2.2697487008234
11.34,-0.4051292,11.34,-2.19605416133014
11.345,5.006734,11.345,-2.0524362005391
11.35,5.381227,11.35,-1.98251277924133
11.355,4.590895,11.355,-1.91258914450015
11.36,4.051862,11.36,-1.84266550975897
11.365,6.787894,11.365,-1.70514520034946
11.3700000000001,5.115969,11.3700000000001,-1.63754841895943
11.3750000000001,-1.974073,11.3750000000001,-1.56995153084769
11.3800000000001,-7.395832,11.3800000000001,-1.50235474945766
11.385,-9.008301,11.385,-1.36705243725941
11.39,-11.51469,11.39,-1.2993470131729
11.395,-11.13524,11.395,-1.23164158908638
11.4,-13.0297,11.4,-1.16393605827816
11.405,-13.08543,11.405,-1.02497596633596
11.41,-8.619205,11.41,-0.953721298480271
11.415,-1.223677,11.415,-0.882466630624583
11.42,2.491227,11.42,-0.811212016129747
11.425,3.534457,11.425,-0.660984566656255
11.43,2.535897,11.43,-0.582011785038452
11.4350000000001,3.725286,11.4350000000001,-0.503039003420649
11.4400000000001,6.051901,11.4400000000001,-0.424066248483273
11.4450000000001,6.417442,11.4450000000001,-0.255598351944439
11.45,6.06006,11.45,-0.166103250363621
11.455,6.382286,11.455,-0.0766081354425903
11.46,7.321266,11.46,0.0128869828134939
11.465,13.61318,11.465,0.196324089357004
11.47,15.39929,11.47,0.290266097654749
11.475,17.72505,11.475,0.384208092612281
11.48,16.55794,11.48,0.478150060889387
11.485,18.64983,11.485,0.648595990884027
11.49,18.8866,11.49,0.725099925921135
11.4950000000001,19.67965,11.4950000000001,0.801603860958243
11.5000000000001,19.24312,11.5000000000001,0.878107742634498
11.5050000000001,18.41037,11.5050000000001,0.990719365997173
11.51,19.52687,11.51,1.02682705432274
11.515,21.17646,11.515,1.06293474264831
11.52,18.8603,11.52,1.09904243097387
11.525,18.94931,11.525,1.11748298123755
11.53,16.20433,11.53,1.09981584317567
11.535,12.92172,11.535,1.08214870511379
11.54,12.46035,11.54,1.0644815670519
11.545,12.71055,11.545,0.982303505722659
11.55,12.82028,11.55,0.9177925824553
11.555,8.493578,11.555,0.853281605827088
11.5600000000001,9.228401,11.5600000000001,0.788770629198877
11.5650000000001,10.10441,11.5650000000001,0.640829212024077
11.5700000000001,10.943,11.5700000000001,0.557398771477488
11.575,10.71213,11.575,0.473968277570047
11.58,12.73647,11.58,0.390537837023458
11.585,11.8179,11.585,0.223789520649455
11.59,14.64933,11.59,0.140471658162252
11.595,16.97115,11.595,0.0571537890049436
11.6,19.14292,11.6,-0.0261640601420454
11.605,16.18196,11.605,-0.187108403258511
11.61,12.46479,11.61,-0.264734877217668
11.615,13.81345,11.615,-0.342361337836612
11.6200000000001,12.623,11.6200000000001,-0.419987798455555
11.6250000000001,4.058716,11.6250000000001,-0.570062155642103
11.6300000000001,-0.4969535,11.6300000000001,-0.642510025529281
11.635,3.109599,11.635,-0.714957948777313
11.64,4.273571,11.64,-0.787405818664491
11.645,4.170059,11.645,-0.929584157005387
11.65,2.251077,11.65,-0.999314625459105
11.655,3.555236,11.655,-1.06904509391282
11.66,4.801633,11.66,-1.13877556236654
11.665,4.494699,11.665,-1.27828078878188
11.67,1.035312,11.67,-1.34805544002179
11.675,4.772861,11.675,-1.4178300912617
11.68,6.55764,11.68,-1.48760484922332
11.6850000000001,7.034277,11.6850000000001,-1.62963820612691
11.6900000000001,7.964056,11.6900000000001,-1.70189701851229
11.6950000000001,8.973928,11.6950000000001,-1.77415572417598
11.7,10.94027,11.7,-1.84641442983966
11.705,12.382,11.705,-1.9952527895907
11.71,11.38693,11.71,-2.07183244367806
11.715,10.44198,11.715,-2.14841209776542
11.72,5.004518,11.72,-2.22499153840936
11.725,-0.6889285,11.725,-2.38346537408859
11.73,-0.133695,11.73,-2.46535934223704
11.735,5.390934,11.735,-2.54725352382891
11.74,7.112188,11.74,-2.62914749197736
11.7450000000001,4.143387,11.7450000000001,-2.79806148524636
11.7500000000001,3.594867,11.7500000000001,-2.88508129692349
11.7550000000001,4.190032,11.7550000000001,-2.97210110860063
11.76,6.569213,11.76,-3.05912113372118
11.765,6.83993,11.765,-3.23643177735765
11.77,9.247057,11.77,-3.32672239587358
11.775,14.15711,11.775,-3.41701322783291
11.78,8.471296,11.78,-3.50730384634884
11.785,6.739737,11.785,-3.68710046539979
11.79,7.344276,11.79,-3.77660582560457
11.795,9.510761,11.795,-3.86611161269618
11.8,9.987216,11.8,-3.95561739978779
11.805,10.10969,11.805,-4.12736336024141
11.8100000000001,5.884821,11.8100000000001,-4.20960396049024
11.8150000000001,1.013661,11.8150000000001,-4.29184413385225
11.8200000000001,-5.584807,11.8200000000001,-4.37408473410108
11.825,-6.027493,11.825,-4.52310665518606
11.83,-5.108509,11.83,-4.58988797602222
11.835,-3.109396,11.835,-4.65666972374519
11.84,-0.4939288,11.84,-4.72345104458134
11.845,1.429042,11.845,-4.83357717277722
11.85,-1.962446,11.85,-4.87692198013695
11.855,-8.000204,11.855,-4.92026678749667
11.86,-8.805611,11.86,-4.96361116796957
11.865,-8.448022,11.865,-5.02135913674156
11.8700000000001,-6.839093,11.8700000000001,-5.03576272504065
11.8750000000001,-6.705348,11.8750000000001,-5.05016631333973
11.8800000000001,-4.540854,11.8800000000001,-5.06456990163882
11.885,-1.394377,11.885,-5.06271721282646
11.89,3.098627,11.89,-5.04646050882818
11.895,2.82291,11.895,-5.03020423171673
11.9,-3.437057,11.9,-5.01394795460527
11.905,-3.275675,11.905,-4.95307816249577
11.91,-2.743103,11.91,-4.90846507438453
11.915,-2.569314,11.915,-4.8638519862733
11.92,-5.187028,11.92,-4.81923889816207
11.925,-8.472906,11.925,-4.70750297975619
11.93,-14.29498,11.93,-4.64037972257471
11.9350000000001,-17.748,11.9350000000001,-4.57325646539323
11.9400000000001,-19.73432,11.9400000000001,-4.50613363509858
11.9450000000001,-20.31506,11.9450000000001,-4.35753561262896
11.95,-17.86194,11.95,-4.27606127422764
11.955,-18.72224,11.955,-4.19458693582632
11.96,-16.74302,11.96,-4.11311217053818
11.965,-12.46048,11.965,-3.94457084946576
11.97,-5.749425,11.97,-3.85750386679467
11.975,-2.070386,11.975,-3.7704373110104
11.98,-2.822931,11.98,-3.68337032833931
11.985,-7.954488,11.985,-3.51151145632098
11.99,-11.24423,11.99,-3.42671914008691
11.9950000000001,-9.852376,11.9950000000001,-3.34192703729626
12.0000000000001,-10.13794,12.0000000000001,-3.25713472106219
12.0050000000001,-8.837324,12.0050000000001,-3.09595292882047
12.01,-7.970851,12.01,-3.01956345281281
12.015,-9.551167,12.015,-2.94317397680516
12.02,-13.69504,12.02,-2.8667845007975
12.025,-16.46233,12.025,-2.72655644826891
12.03,-16.47727,12.03,-2.66271787174797
12.035,-11.61177,12.035,-2.59887929522704
12.04,-5.980482,12.04,-2.53504093214951
12.045,-4.643635,12.045,-2.42221068937254
12.05,-6.598777,12.05,-2.37321902311651
12.055,-6.332307,12.055,-2.32422735686048
12.0600000000001,-7.42665,12.0600000000001,-2.27523569060445
12.0650000000001,-3.559104,12.0650000000001,-2.19282241463566
12.0700000000001,0.5887514,12.0700000000001,-2.1594005914795
12.075,0.9351531,12.075,-2.12597898176674
12.08,-0.592746,12.08,-2.09255737205399
12.085,-1.586188,12.085,-2.04073309828311
12.09,-0.3261875,12.09,-2.02233043422498
12.095,-1.250692,12.095,-2.00392777016685
12.1,-0.5994502,12.1,-1.98552510610872
12.105,-0.2791597,12.105,-1.96216116339222
12.11,1.834356,12.11,-1.95719988473385
12.115,3.118416,12.115,-1.95223839263207
12.1200000000001,4.537672,12.1200000000001,-1.9472771139737
12.1250000000001,3.507476,12.1250000000001,-1.94835735107962
12.1300000000001,3.622298,12.1300000000001,-1.95439886684391
12.135,6.572594,12.135,-1.96044016916479
12.14,10.51035,12.14,-1.96648168492908
12.145,11.99055,12.145,-1.98633661795948
12.15,9.605563,12.15,-2.0001500352256
12.155,3.372262,12.155,-2.01396366593512
12.16,2.387901,12.16,-2.02777708320124
12.165,2.341054,12.165,-2.05910417271633
12.17,2.626369,12.17,-2.0766178449653
12.175,-0.01532566,12.175,-2.09413151721427
12.18,0.1274796,12.18,-2.11164518946324
12.1850000000001,-0.2228896,12.1850000000001,-2.14523840767889
12.1900000000001,0.03987123,12.1900000000001,-2.16131816708898
12.1950000000001,-0.2605811,12.1950000000001,-2.17739771305566
12.2,0.9363357,12.2,-2.19347725902234
12.205,0.0118778,12.205,-2.21749796711621
12.21,0.6172526,12.21,-2.22543870235659
12.215,0.3054136,12.215,-2.23337965104037
12.22,0.2760163,12.22,-2.24132059972416
12.225,-1.971296,12.225,-2.23994922580487
12.23,-5.290874,12.23,-2.23063690320179
12.235,-9.972713,12.235,-2.22132479404213
12.24,-11.37637,12.24,-2.21201247143905
12.2450000000001,-6.166143,12.2450000000001,-2.16424981234679
12.2500000000001,-0.2341931,12.2500000000001,-2.12579947585762
12.2550000000001,1.416605,12.2550000000001,-2.08734913936844
12.26,0.07568641,12.26,-2.04889880287927
12.265,0.5615339,12.265,-1.93090109510836
12.27,-1.318245,12.27,-1.85135372382663
12.275,1.750808,12.275,-1.77180645926661
12.28,3.473125,12.28,-1.69225919470658
12.285,5.791538,12.285,-1.4859265436782
12.29,5.393318,12.29,-1.35914115720984
12.295,6.319627,12.295,-1.23235587746318
12.3,4.584894,12.3,-1.10557049099482
12.305,4.327118,12.305,-0.806631040269931
12.3100000000001,3.797035,12.3100000000001,-0.6344768692917
12.3150000000001,5.580007,12.3150000000001,-0.462322644952616
12.3200000000001,7.182238,12.3200000000001,-0.290168500654812
12.325,7.833777,12.325,0.0934488472953294
12.33,7.26892,12.33,0.304912050947666
12.335,6.748979,12.335,0.516375214579364
12.34,6.550283,12.34,0.727838404891487
12.345,6.763303,12.345,1.1840094506403
12.35,8.546761,12.35,1.4287174127987
12.355,9.618649,12.355,1.6734253749571
12.36,8.034185,12.36,1.91813333711549
12.365,9.119163,12.365,2.43626956656196
12.3700000000001,9.679526,12.3700000000001,2.70969783385002
12.3750000000001,9.106464,12.3750000000001,2.98312610113809
12.3800000000001,8.930035,12.3800000000001,3.25655436842616
12.385,8.701372,12.385,3.82798506986235
12.39,9.032112,12.39,4.12598750401047
12.395,8.488238,12.395,4.42399036504542
12.4,9.769338,12.4,4.72199279919355
12.405,8.654407,12.405,5.33002733816548
12.41,9.560087,12.41,5.64005944298929
12.415,11.4455,12.415,5.95009197469993
12.42,11.11708,12.42,6.26012407952374
12.425,12.32057,12.425,6.79026500676673
12.43,12.11337,12.43,7.0103734022991
12.4350000000001,14.61556,12.4350000000001,7.23048179783146
12.4400000000001,17.27493,12.4400000000001,7.45059062025064
12.4450000000001,18.0329,12.4450000000001,7.71650098369664
12.45,18.74316,12.45,7.76230252472345
12.455,17.58231,12.455,7.80810406575026
12.46,13.86061,12.46,7.85390475300343
12.465,15.15415,12.465,7.83937011044964
12.47,16.21501,12.47,7.7790330730954
12.475,17.35556,12.475,7.7186968895148
12.48,15.59134,12.48,7.65835985216055
12.485,11.29715,12.485,7.48700662758421
12.49,10.82522,12.49,7.37598958658847
12.4950000000001,9.037028,12.4950000000001,7.26497339936637
12.5000000000001,3.994617,12.5000000000001,7.15395635837063
12.5050000000001,0.4148507,12.5050000000001,6.9138367892306
12.51,0.276101,12.51,6.78473340731267
12.515,-0.2029332,12.515,6.65563045228156
12.52,3.119787,12.52,6.52652707036362
12.525,4.922453,12.525,6.26800227584453
12.53,6.90605,12.53,6.13858086324336
12.535,6.737416,12.535,6.0091594506422
12.54,6.934422,12.54,5.87973803804103
12.545,7.518191,12.545,5.62965834554383
12.55,9.576812,12.55,5.50899963876097
12.555,10.89936,12.555,5.38834135886494
12.5600000000001,14.76417,12.5600000000001,5.26768265208208
12.5650000000001,14.04001,12.5650000000001,5.03933576775021
12.5700000000001,15.40524,12.5700000000001,4.93164716331438
12.575,16.29861,12.575,4.82395855887855
12.58,16.66957,12.58,4.71626995444272
12.585,19.00016,12.585,4.51543464520084
12.59,19.94374,12.59,4.42228836728162
12.595,17.59106,12.595,4.32914208936239
12.6,12.57244,12.6,4.23599538455634
12.605,7.058312,12.605,4.06446500194841
12.61,6.058456,12.61,3.98608132414652
12.615,10.83419,12.615,3.9076972194578
12.6200000000001,12.94731,12.6200000000001,3.82931311476909
12.6250000000001,15.71321,12.6250000000001,3.68689854793245
12.6300000000001,15.29941,12.6300000000001,3.62286808578452
12.635,13.55357,12.635,3.55883741019317
12.64,9.99652,12.64,3.49480673460183
12.645,7.659036,12.645,3.380461683933
12.65,4.77103,12.65,3.33014730885552
12.655,4.38843,12.655,3.27983272033462
12.66,4.377784,12.66,3.22951834525713
12.665,4.051585,12.665,3.14196065618285
12.67,2.420048,12.67,3.10471755562948
12.675,3.447333,12.675,3.0674744550761
12.68,6.482239,12.68,3.03023135452273
12.6850000000001,6.230125,12.6850000000001,2.96828324629801
12.6900000000001,7.010637,12.6900000000001,2.94357823862666
12.6950000000001,9.704868,12.6950000000001,2.91887323095531
12.7,7.549206,12.7,2.89416822328396
12.705,6.116823,12.705,2.85693878310893
12.71,7.415501,12.71,2.84441435060524
12.715,7.986876,12.715,2.83188970465814
12.72,6.935659,12.72,2.81936527215445
12.725,3.878469,12.725,2.80634799881347
12.73,5.046075,12.73,2.80585537141958
12.735,6.406528,12.735,2.80536274402569
12.74,6.453865,12.74,2.80486990318839
12.7450000000001,5.467245,12.7450000000001,2.81599137214788
12.7500000000001,2.726298,12.7500000000001,2.82760568194466
12.7550000000001,0.5922716,12.7550000000001,2.83921977829803
12.76,3.478232,12.76,2.8508338746514
12.765,4.233026,12.765,2.88648554112817
12.77,3.358336,12.77,2.91052311125156
12.775,4.258475,12.775,2.93456046793154
12.78,3.930351,12.78,2.95859803805493
12.785,5.076019,12.785,3.01967188206589
12.79,5.211655,12.79,3.05670815595346
12.795,2.293987,12.795,3.09374442984103
12.8,2.046784,12.8,3.1307807037286
12.805,0.2916597,12.805,3.21869953905524
12.8100000000001,-1.878279,12.8100000000001,3.26958210049431
12.8150000000001,-2.088053,12.8150000000001,3.32046487537679
12.8200000000001,-2.511156,12.8200000000001,3.37134743681586
12.825,-3.258288,12.825,3.4880888166663
12.83,-2.766448,12.83,3.55394763507768
12.835,-2.224152,12.835,3.61980645348906
12.84,-2.924405,12.84,3.68566527190044
12.845,-1.86508,12.845,3.83377450895758
12.85,-3.105285,12.85,3.91602450071652
12.855,-1.587225,12.855,3.99827449247546
12.86,-1.839192,12.86,4.08052491112122
12.865,-1.047862,12.865,4.26309714829613
12.8700000000001,0.3369713,12.8700000000001,4.3634193937121
12.8750000000001,-0.01148752,12.8750000000001,4.46374121224125
12.8800000000001,1.18849,12.8800000000001,4.56406345765722
12.885,2.967368,12.885,4.7846448437896
12.89,2.596801,12.89,4.9049035576192
12.895,3.121561,12.895,5.02516269833561
12.9,4.646897,12.9,5.1454214121652
12.905,7.342603,12.905,5.40766140270596
12.91,8.006513,12.91,5.54964225253031
12.915,8.1464,12.915,5.69162310235466
12.92,10.93344,12.92,5.83360395217901
12.925,12.56577,12.925,6.14008435863441
12.93,14.69084,12.93,6.30458348837864
12.9350000000001,14.363,12.9350000000001,6.4690830450097
12.9400000000001,14.01092,12.9400000000001,6.63358260164076
12.9450000000001,12.79514,12.9450000000001,6.98059548506513
12.95,10.44553,12.95,7.1631096656321
12.955,4.837758,12.955,7.34562341931224
12.96,0.9648123,12.96,7.52813717299238
12.965,-4.164968,12.965,7.85378180959837
12.97,-4.096569,12.97,7.99691354629787
12.975,-3.33742,12.975,8.14004528299736
12.98,-0.1167842,12.98,8.28317701969686
12.985,3.456861,12.985,8.39546874474645
12.99,2.153928,12.99,8.36462873309655
12.9950000000001,5.990732,12.9950000000001,8.3337895752203
13.0000000000001,10.4704,13.0000000000001,8.3029495635704
13.0050000000001,11.39544,13.0050000000001,8.1102895638782
13.01,11.39054,13.01,7.9484695758359
13.015,14.32319,13.015,7.78664958779361
13.02,10.11241,13.02,7.62483045352496
13.025,7.36182,13.025,7.23316606217527
13.03,1.231147,13.03,7.00332123198106
13.035,-0.1071485,13.035,6.77347640178684
13.04,0.2729314,13.04,6.54363199847945
13.045,0.7104453,13.045,6.05465875579824
13.05,0.5248714,13.05,5.79553034331124
13.055,2.792435,13.055,5.53640193082424
13.0600000000001,3.019639,13.0600000000001,5.27727309145042
13.0650000000001,3.651128,13.0650000000001,4.75202940984232
13.0700000000001,6.429463,13.0700000000001,4.48591414072123
13.075,9.808969,13.075,4.21979887160013
13.08,10.67032,13.08,3.95368402936585
13.085,8.74879,13.085,3.42808966023256
13.09,9.442396,13.09,3.16861077366377
13.095,10.45127,13.095,2.90913167365158
13.1,7.568114,13.1,2.64965278708279
13.105,5.087596,13.105,2.14805351283399
13.11,4.072173,13.11,1.90593312515397
13.115,5.415935,13.115,1.66381263075224
13.1200000000001,5.263942,13.1200000000001,1.42169224307222
13.1250000000001,1.122602,13.1250000000001,0.966274439122814
13.1300000000001,-0.7038368,13.1300000000001,0.752977022853425
13.135,-0.469485,13.135,0.539679606584035
13.14,-1.456724,13.14,0.326382216995072
13.145,-3.408741,13.145,-0.0599156133484353
13.15,-5.204125,13.15,-0.232916040762767
13.155,-4.578577,13.155,-0.405916461506992
13.16,-6.269825,13.16,-0.57891685557079
13.165,-6.780028,13.165,-0.878605866196233
13.17,-3.922565,13.17,-1.00529445607745
13.175,-2.871332,13.175,-1.13198315268037
13.18,-7.155664,13.18,-1.25867174256159
13.1850000000001,-4.842369,13.1850000000001,-1.46815140325006
13.1900000000001,-4.995106,13.1900000000001,-1.55094247405731
13.1950000000001,-1.989065,13.1950000000001,-1.63373343814286
13.2,1.342825,13.2,-1.71652450895011
13.205,-0.4147038,13.205,-1.84609639915643
13.21,-3.848212,13.21,-1.89287721855549
13.215,0.8145351,13.215,-1.93965803795455
13.22,1.159292,13.22,-1.98643885735362
13.225,-2.498134,13.225,-2.05337705909727
13.23,-4.472264,13.23,-2.07353465488527
13.235,-3.022018,13.235,-2.09369225067327
13.24,-1.889448,13.24,-2.11384963301786
13.2450000000001,-2.619011,13.2450000000001,-2.1363487030307
13.2500000000001,-3.721366,13.2500000000001,-2.13869039069896
13.2550000000001,-3.984391,13.2550000000001,-2.14103186492381
13.26,-1.54069,13.26,-2.14337355259206
13.265,-4.364916,13.265,-2.13785945549775
13.27,-3.578082,13.27,-2.13000367073517
13.275,-0.9405291,13.275,-2.1221478859726
13.28,-0.65706,13.28,-2.11429210121003
13.285,-3.388285,13.285,-2.09481581679174
13.29,-0.6627839,13.29,-2.08319531713602
13.295,0.815991,13.295,-2.0715748174803
13.3,-0.3934429,13.3,-2.05995431782458
13.305,-3.097288,13.305,-2.038360888207
13.3100000000001,-5.089131,13.3100000000001,-2.02838817168854
13.3150000000001,-4.502556,13.3150000000001,-2.01841545517009
13.3200000000001,-5.643476,13.3200000000001,-2.00844273865164
13.325,-9.815472,13.325,-1.9946971963904
13.33,-14.62601,13.33,-1.99092437064761
13.335,-16.20792,13.335,-1.98715154490483
13.34,-11.90885,13.34,-1.98337850571863
13.345,-14.39762,13.345,-1.98581795046938
13.35,-13.83027,13.35,-1.99203043440633
13.355,-16.19324,13.355,-1.99824270489987
13.36,-12.69302,13.36,-2.00445518883682
13.365,-10.94534,13.365,-2.02988782509818
13.3700000000001,-11.1664,13.3700000000001,-2.0491079774226
13.3750000000001,-9.035012,13.3750000000001,-2.06832834319043
13.3800000000001,-7.104568,13.3800000000001,-2.08754849551484
13.385,-2.753995,13.385,-2.14115117979087
13.39,0.6961815,13.39,-2.17553392518589
13.395,2.280609,13.395,-2.2099164571375
13.4,6.390462,13.4,-2.24429898908911
13.405,6.869414,13.405,-2.32927700109123
13.41,6.081959,13.41,-2.37987269458516
13.415,2.153764,13.415,-2.43046838807909
13.42,-2.53719,13.42,-2.48106408157302
13.425,-6.989764,13.425,-2.59803576686454
13.43,-8.042477,13.43,-2.66441175866213
13.4350000000001,-5.294842,13.4350000000001,-2.73078796390314
13.4400000000001,-2.232191,13.4400000000001,-2.79716416914415
13.4450000000001,-1.350195,13.4450000000001,-2.94328261950164
13.45,-0.2884146,13.45,-3.02302486461813
13.455,-6.227966,13.455,-3.10276732317803
13.46,-3.987118,13.46,-3.18250956829452
13.465,-2.73262,13.465,-3.35049871126121
13.47,-1.247044,13.47,-3.43874560911143
13.475,3.338766,13.475,-3.52699229351823
13.48,3.050005,13.48,-3.61523919136844
13.485,2.756007,13.485,-3.79286295648967
13.49,5.475931,13.49,-3.8822398237607
13.4950000000001,7.138642,13.4950000000001,-3.97161669103172
13.5000000000001,8.918369,13.5000000000001,-4.06099355830275
13.5050000000001,3.541719,13.5050000000001,-4.23176024038411
13.51,-0.3067006,13.51,-4.31315005519445
13.515,-3.129783,13.515,-4.3945398700048
13.52,-4.453758,13.52,-4.47592968481514
13.525,-7.874268,13.525,-4.62141740989146
13.53,-10.55429,13.53,-4.68551532015745
13.535,-11.43985,13.535,-4.74961365731026
13.54,-12.49112,13.54,-4.81371156757624
13.545,-10.76245,13.545,-4.91683675187285
13.55,-11.65993,13.55,-4.95586359901666
13.555,-10.39081,13.555,-4.99489087304729
13.5600000000001,-10.4658,13.5600000000001,-5.0339177201911
13.5650000000001,-7.103428,13.5650000000001,-5.08218666705558
13.5700000000001,-4.652279,13.5700000000001,-5.0914279130026
13.575,-3.620944,13.575,-5.10066958583646
13.58,-2.072614,13.58,-5.10991125867031
13.585,-1.142408,13.585,-5.09820687575384
13.59,-0.7413724,13.59,-5.07726124689035
13.595,0.8129607,13.595,-5.05631561802686
13.6,2.126169,13.6,-5.03536998916337
13.605,4.940403,13.605,-4.96729818946091
13.61,7.008551,13.61,-4.92017244550876
13.615,7.160362,13.615,-4.87304670155661
13.6200000000001,4.412527,13.6200000000001,-4.82592095760446
13.6250000000001,-1.518817,13.6250000000001,-4.71237034331347
13.6300000000001,-4.874525,13.6300000000001,-4.6459450460878
13.635,-5.806045,13.635,-4.57952017574896
13.64,-5.254252,13.64,-4.51309487852329
13.645,-6.765641,13.645,-4.36851642238022
13.65,-10.5371,13.65,-4.290362836576
13.655,-10.79657,13.655,-4.2122096776586
13.66,-8.827784,13.66,-4.13405609185437
13.665,-7.522684,13.665,-3.97263054723665
13.67,-6.95557,13.67,-3.88935901530997
13.675,-5.28915,13.675,-3.80608748338329
13.68,-4.159249,13.68,-3.72281552456978
13.6850000000001,-4.513882,13.6850000000001,-3.55603874018076
13.6900000000001,-5.512301,13.6900000000001,-3.47253348771842
13.6950000000001,-5.714056,13.6950000000001,-3.38902823525608
13.7,-3.227985,13.7,-3.30552319623715
13.705,-2.852016,13.705,-3.14132758302416
13.71,-6.111162,13.71,-3.06063743571692
13.715,-3.502057,13.715,-2.97994707496627
13.72,-1.576411,13.72,-2.89925671421562
13.725,-0.08587428,13.725,-2.74210601424468
13.73,0.4512224,13.73,-2.66564546158097
13.735,2.081182,13.735,-2.58918490891726
13.74,0.6251107,13.74,-2.51272435625355
13.7450000000001,2.23667,13.7450000000001,-2.36408471231868
13.7500000000001,3.86144,13.7500000000001,-2.29190583449092
13.7550000000001,3.052156,13.7550000000001,-2.21972695666317
13.76,2.224736,13.76,-2.14754807883541
13.765,0.1927851,13.765,-2.00636145194549
13.77,-0.3747108,13.77,-1.93735391632673
13.775,-1.551597,13.775,-1.86834638070798
13.78,-1.451921,13.78,-1.79933905853264
13.785,-0.4504473,13.785,-1.66228960528904
13.79,-0.4676292,13.79,-1.5942477943859
13.795,-1.224339,13.795,-1.52620587676105
13.8,-2.98004,13.8,-1.45816406585792
13.805,-4.676338,13.805,-1.31966810661416
13.8100000000001,-5.380727,13.8100000000001,-1.24921385155183
13.8150000000001,-5.640486,13.8150000000001,-1.17875970321121
13.8200000000001,-5.75928,13.8200000000001,-1.10830555487058
13.825,-5.099257,13.825,-0.960360562518641
13.83,-7.16989,13.83,-0.882869825229025
13.835,-6.171976,13.835,-0.805379034578556
13.84,-2.218624,13.84,-0.727888243928087
13.845,-0.8054228,13.845,-0.560778914703851
13.85,0.2365926,13.85,-0.471160322769231
13.855,2.106771,13.855,-0.381541757515038
13.86,3.561596,13.86,-0.291923218941271
13.865,4.847486,13.865,-0.0998055989681758
13.8700000000001,7.489452,13.8700000000001,0.00269347096690615
13.8750000000001,7.960268,13.8750000000001,0.105192530479947
13.8800000000001,5.25708,13.8800000000001,0.207691605209168
13.885,6.02939,13.885,0.41128635089637
13.89,7.372552,13.89,0.512382061874992
13.895,9.376346,13.895,0.613477772853613
13.9,9.728823,13.9,0.714573483832235
13.905,6.258097,13.905,0.89013623937142
13.91,0.9620025,13.91,0.964603283931983
13.915,1.753624,13.915,1.03907027513169
13.92,1.019309,13.92,1.1135372663314
13.925,-1.751103,13.925,1.21705369240141
13.93,-3.433341,13.93,1.24610312727171
13.9350000000001,-0.8025403,13.9350000000001,1.2751524554203
13.9400000000001,-0.7744613,13.9400000000001,1.3042018902906
13.9450000000001,-1.547475,13.9450000000001,1.30567539688233
13.95,0.5320965,13.95,1.27809957532546
13.955,1.901876,13.955,1.25052375376859
13.96,6.149161,13.96,1.22294793221172
13.965,9.990573,13.965,1.12074599739182
13.97,12.92899,13.97,1.04611988412879
13.975,12.3913,13.975,0.971493664144056
13.98,12.65486,13.98,0.896867550881026
13.985,12.7077,13.985,0.731058518920031
13.99,14.80937,13.99,0.639875600222066
13.9950000000001,16.38005,13.9950000000001,0.548692734884955
14.0000000000001,17.14022,14.0000000000001,0.45750981618699
14.0050000000001,12.23491,14.0050000000001,0.27823165118273
14.01,6.644815,14.01,0.190136391536222
14.015,6.381461,14.015,0.102041105209286
14.02,6.467834,14.02,0.0139458605705175
14.025,-0.03022871,14.025,-0.154228032676628
14.03,-3.124968,14.03,-0.234306651269526
14.035,-2.696356,14.035,-0.314385309883062
14.04,-2.665998,14.04,-0.394463915135746
14.045,-4.185292,14.045,-0.547898778754794
14.05,-1.604277,14.05,-0.621254957079878
14.055,0.4030305,14.055,-0.694611188765815
14.0600000000001,2.553201,14.0600000000001,-0.767967420451752
14.0650000000001,2.34284,14.0650000000001,-0.91102834729946
14.0700000000001,6.706099,14.0700000000001,-0.980733095822085
14.075,9.505536,14.075,-1.05043784434471
14.08,10.82733,14.08,-1.12014259286733
14.085,11.2955,14.085,-1.25909019836996
14.09,13.15875,14.09,-1.32833305534996
14.095,13.14965,14.095,-1.39757591232997
14.1,14.74262,14.1,-1.46681876930997
14.105,15.43677,14.105,-1.60757872282018
14.11,10.33681,14.11,-1.67909581935038
14.115,7.694422,14.115,-1.75061291588059
14.1200000000001,5.302077,14.1200000000001,-1.8221301191325
14.1250000000001,0.2623337,14.1250000000001,-1.96948931604141
14.1300000000001,-0.8203129,14.1300000000001,-2.04533152314182
14.135,1.884178,14.135,-2.12117373024223
14.14,-0.6938547,14.14,-2.19701593734264
14.145,-2.170283,14.145,-2.35418606066404
14.15,-2.822931,14.15,-2.43551397688502
14.155,-0.1217755,14.155,-2.51684210654942
14.16,-0.02436339,14.16,-2.59817002277041
14.165,0.2303209,14.165,-2.76626119168784
14.17,1.991046,14.17,-2.85302444438427
14.175,4.100217,14.175,-2.93978791052412
14.18,1.62463,14.18,-3.02655116322056
14.1850000000001,3.154482,14.1850000000001,-3.2037634094443
14.1900000000001,4.732781,14.1900000000001,-3.2942121895282
14.1950000000001,3.699706,14.1950000000001,-3.3846611830555
14.2,-0.6786502,14.2,-3.47511017658281
14.205,-1.584572,14.205,-3.65567988767044
14.21,0.5390435,14.21,-3.74580124556099
14.215,0.5832813,14.215,-3.83592217656472
14.22,-1.394374,14.22,-3.92604310756846
14.225,-5.377162,14.225,-4.09940995728948
14.23,-8.343675,14.23,-4.18265587600678
14.235,-10.84437,14.235,-4.26590179472407
14.24,-11.15336,14.24,-4.34914771344136
14.2450000000001,-11.29411,14.2450000000001,-4.50038176204378
14.2500000000001,-9.506922,14.2500000000001,-4.56836989192891
14.2550000000001,-6.19447,14.2550000000001,-4.63635844870087
14.26,-2.157819,14.26,-4.704346578586
14.265,-0.8667385,14.265,-4.81686241921773
14.27,0.8477306,14.27,-4.86139012996434
14.275,3.309033,14.275,-4.90591784071094
14.28,5.080853,14.28,-4.95044555145755
14.285,5.173725,14.285,-5.01040522086015
14.29,0.4650591,14.29,-5.02583760640297
14.295,-6.022164,14.295,-5.04126956505897
14.3,-6.962595,14.3,-5.05670195060179
14.305,-8.649502,14.305,-5.05674976192598
14.3100000000001,-5.068851,14.3100000000001,-5.041366041481
14.3150000000001,-5.215162,14.3150000000001,-5.02598189414919
14.3200000000001,-3.427572,14.3200000000001,-5.01059774681738
14.325,-1.531669,14.325,-4.95137403029785
14.33,-0.1641411,14.33,-4.9075340342233
14.335,1.312066,14.335,-4.86369446503557
14.34,-0.250504,14.34,-4.81985446896102
14.345,-2.938609,14.345,-4.70961222754925
14.35,-6.7925,14.35,-4.64320955532521
14.355,-9.011806,14.355,-4.57680730998799
14.36,-6.828047,14.36,-4.51040463776395
14.365,-7.707658,14.365,-4.36321491492382
14.3700000000001,-7.668083,14.3700000000001,-4.28242786430774
14.3750000000001,-8.265048,14.3750000000001,-4.20164081369165
14.3800000000001,-8.40132,14.3800000000001,-4.12085333618874
14.385,-8.174269,14.385,-3.95365969681694
14.39,-7.274868,14.39,-3.86725310806122
14.395,-5.842875,14.395,-3.7808465193055
14.4,-4.681515,14.4,-3.69443993054979
14.405,-4.977446,14.405,-3.52387666003964
14.41,-4.988779,14.41,-3.43972019172862
14.415,-7.624625,14.415,-3.35556350997419
14.42,-7.268778,14.42,-3.27140704166317
14.425,-6.761143,14.425,-3.11147389337909
14.43,-10.95823,14.43,-3.03569699996262
14.4350000000001,-11.24809,14.4350000000001,-2.95992031998956
14.4400000000001,-12.14384,14.4400000000001,-2.8841436400165
14.4450000000001,-11.37593,14.4450000000001,-2.74511791422524
14.45,-14.07377,14.45,-2.68186886840704
14.455,-15.38446,14.455,-2.61861982258884
14.46,-13.99014,14.46,-2.55537077677064
14.465,-15.83663,14.465,-2.44369376874635
14.47,-13.97937,14.47,-2.39526559309684
14.475,-15.31273,14.475,-2.34683763089075
14.48,-14.54525,14.48,-2.29840945524124
14.485,-10.01312,14.485,-2.21709455906836
14.49,-3.371037,14.49,-2.18420762510157
14.4950000000001,-1.023458,14.4950000000001,-2.15132069113478
14.5000000000001,-2.471063,14.5000000000001,-2.11843375716799
14.5050000000001,-2.256584,14.5050000000001,-2.06764788559437
14.51,-2.926929,14.51,-2.04974894798752
14.515,-1.903242,14.515,-2.03185001038068
14.52,-3.54112,14.52,-2.01395107277384
14.525,-11.5809,14.525,-1.9915627798916
14.53,-16.35411,14.53,-1.98707321117278
14.535,-20.05241,14.535,-1.98258385589738
14.54,-21.771,14.54,-1.97809450062198
14.545,-21.88588,14.545,-1.98008571420845
14.55,-18.60446,14.55,-1.98656628307032
14.555,-19.68325,14.555,-1.99304685193219
14.5600000000001,-21.11039,14.5600000000001,-1.99952742079407
14.5650000000001,-14.31639,14.5650000000001,-2.02022353430944
14.5700000000001,-4.812921,14.5700000000001,-2.03443907896294
14.575,-2.491902,14.575,-2.04865483705985
14.58,-7.272067,14.58,-2.06287038171335
14.585,-14.42479,14.585,-2.0949517802449
14.59,-17.82638,14.59,-2.11281742067954
14.595,-17.40088,14.595,-2.13068327455759
14.6,-16.45711,14.6,-2.14854891499223
14.605,-13.32043,14.605,-2.18276624174329
14.61,-10.83694,14.61,-2.19911792805971
14.615,-7.959117,14.615,-2.21546940093272
14.6200000000001,-5.917136,14.6200000000001,-2.23182087380573
14.6250000000001,-6.069422,14.6250000000001,-2.25624541683428
14.6300000000001,-7.240645,14.6300000000001,-2.26431827354642
14.635,-4.207849,14.635,-2.27239113025855
14.64,-3.103433,14.64,-2.28046398697068
14.645,-5.57238,14.645,-2.27911438427937
14.65,-3.87553,14.65,-2.26969192487592
14.655,-2.40045,14.655,-2.26026946547248
14.66,-2.127131,14.66,-2.25084700606904
14.665,0.4425951,14.665,-2.20250228679345
14.67,2.34176,14.67,-2.16358024036472
14.675,-0.4038682,14.675,-2.12465798049258
14.68,-1.96239,14.68,-2.08573593406385
14.6850000000001,-1.288772,14.6850000000001,-1.96641914600949
14.6900000000001,1.224713,14.6900000000001,-1.88602440438385
14.6950000000001,-1.391414,14.6950000000001,-1.80562966275822
14.7,-5.547397,14.7,-1.72523481441088
14.705,-5.585568,14.705,-1.51700358423664
14.71,-5.312299,14.71,-1.38916698896633
14.715,-6.053236,14.715,-1.26133050041773
14.72,-6.57818,14.72,-1.13349401186912
14.725,-10.32568,14.725,-0.832463669484566
14.73,-5.971704,14.73,-0.659269869009465
14.735,-2.170131,14.735,-0.486076015173511
14.74,0.08535112,14.74,-0.31288221469841
14.7450000000001,-0.7952191,14.7450000000001,0.0726820173096626
14.7500000000001,1.076944,14.7500000000001,0.285052448842634
14.7550000000001,2.238281,14.7550000000001,0.497422880375606
14.76,3.411203,14.76,0.709793311908578
14.765,5.2587,14.765,1.16761486219816
14.77,5.216541,14.77,1.41306603431562
14.775,9.586884,14.775,1.65851720643307
14.78,7.547928,14.78,1.90396837855053
14.785,7.352905,14.785,2.4234373486588
14.79,7.115712,14.79,2.6974551466496
14.795,9.177094,14.795,2.97147315808381
14.8,9.905209,14.8,3.24549095607462
14.805,7.92553,14.805,3.81796475546312
14.8100000000001,7.136075,14.8100000000001,4.1164205434174
14.8150000000001,6.713776,14.8150000000001,4.41487675825851
14.8200000000001,8.393562,14.8200000000001,4.71333254621279
14.825,8.634153,14.825,5.32211029514379
14.83,8.195342,14.83,5.63243182923368
14.835,12.34726,14.835,5.9427537902104
14.84,12.49577,14.84,6.25307532430029
14.845,13.04561,14.845,6.78343097561531
14.85,13.35954,14.85,7.00346466595363
14.855,15.22467,14.855,7.22349878317877
14.86,16.16787,14.86,7.44353247351708
14.865,17.36059,14.865,7.70933270016271
14.8700000000001,17.1529,14.8700000000001,7.75509838269638
14.8750000000001,18.64088,14.8750000000001,7.8008649190037
14.8800000000001,19.54935,14.8800000000001,7.84663145531102
14.885,21.88305,14.885,7.83210108162546
14.89,21.89893,14.89,7.77180502540623
14.895,22.79022,14.895,7.71150896918701
14.9,23.36055,14.9,7.65121291296778
14.905,24.87153,14.905,7.47997324028639
14.91,23.50047,14.91,7.36902877005058
14.915,25.97499,14.915,7.25808515358842
14.92,27.98079,14.92,7.14714068335261
14.925,27.86236,14.925,6.9071709514875
14.93,28.07348,14.93,6.77814568985819
14.9350000000001,27.36026,14.9350000000001,6.64912000134207
14.9400000000001,24.6566,14.9400000000001,6.52009431282594
14.9450000000001,23.80873,14.9450000000001,6.26171508671353
14.95,22.31642,14.95,6.13236197600407
14.955,22.55261,14.955,6.00300843840778
14.96,23.36353,14.96,5.87365532769831
14.965,25.00188,14.965,5.62369473662477
14.97,23.68028,14.97,5.5030876831475
14.975,20.47824,14.975,5.38248105655707
14.98,18.314,14.98,5.2618740030798
14.985,20.9466,14.985,5.0336095079048
14.99,23.1239,14.99,4.92595206620706
14.9950000000001,24.78894,14.9950000000001,4.81829462450932
15.0000000000001,26.66065,15.0000000000001,4.7106376096984
15.0050000000001,25.63535,15.0050000000001,4.50984285470472
15.01,18.00844,15.01,4.41670554140878
15.015,10.05738,15.015,4.32356865499966
15.02,1.736537,15.02,4.23043134170372
15.025,-1.89582,15.025,4.05889626334073
15.03,1.783967,15.03,3.98049807138685
15.035,5.279843,15.035,3.9021003063198
15.04,9.928448,15.04,3.82370254125275
15.045,12.59241,15.045,3.68123589422368
15.05,16.37876,15.05,3.61716701226167
15.055,16.74402,15.055,3.55309813029966
15.0600000000001,18.86136,15.0600000000001,3.48902924833765
15.0650000000001,21.38523,15.0650000000001,3.3745823851615
15.0700000000001,21.8044,15.0700000000001,3.32420440394737
15.075,25.37655,15.075,3.27382642273324
15.08,25.62996,15.08,3.22344822807569
15.085,23.31337,15.085,3.13573643285827
15.09,19.18962,15.09,3.09840261885498
15.095,12.58256,15.095,3.06106880485169
15.1,6.189428,15.1,3.02373520429181
15.105,2.873955,15.105,2.96157642741988
15.11,3.637646,15.11,2.93675146455123
15.115,4.671177,15.115,2.911926715126
15.1200000000001,5.280972,15.1200000000001,2.88710175225735
15.1250000000001,1.471611,15.1250000000001,2.84960038517598
15.1300000000001,2.468894,15.1300000000001,2.83692398096326
15.135,4.931056,15.135,2.82424757675054
15.14,7.433663,15.14,2.81157117253782
15.145,6.771782,15.145,2.79821495105927
15.15,6.652051,15.15,2.79753492035003
15.155,5.438734,15.155,2.79685510308421
15.16,3.821254,15.16,2.79617507237497
15.165,4.785515,15.165,2.80688288800284
15.17,6.045587,15.17,2.81827052089655
15.175,6.092959,15.175,2.82965815379025
15.18,3.014848,15.18,2.84104578668395
15.1850000000001,3.878751,15.1850000000001,2.87620013001177
15.1900000000001,8.104328,15.1900000000001,2.8999670538893
15.1950000000001,10.88098,15.1950000000001,2.92373397776683
15.2,10.53059,15.2,2.94750068820095
15.205,11.70327,15.205,3.00798350740529
15.21,12.84186,15.21,3.0446991892887
15.215,10.21865,15.215,3.0814148711721
15.22,11.59087,15.22,3.11813076649891
15.225,11.27898,15.225,3.20535206875657
15.23,8.177299,15.23,3.2558574756874
15.235,6.013261,15.235,3.30636288261824
15.24,5.758575,15.24,3.35686850299249
15.2450000000001,4.353337,15.2450000000001,3.47279132735959
15.2500000000001,1.071989,15.2500000000001,3.53820874479586
15.2550000000001,-1.849275,15.2550000000001,3.60362616223212
15.26,-2.031233,15.26,3.66904357966839
15.265,2.514037,15.265,3.81619701712855
15.27,1.88257,15.27,3.89793346403927
15.275,3.077741,15.275,3.97966948406317
15.28,4.37605,15.28,4.06140550408706
15.285,6.68797,15.285,4.24286911618232
15.29,4.231576,15.29,4.34259628136685
15.295,8.951085,15.295,4.44232387343821
15.3,7.145798,15.3,4.54205103862274
15.305,3.15227,15.305,4.76135603315398
15.3100000000001,2.097621,15.3100000000001,4.88093343561386
15.3150000000001,2.960655,15.3150000000001,5.00051083807374
15.3200000000001,2.229382,15.3200000000001,5.12008866742045
15.325,1.028037,15.325,5.38088236540446
15.33,-0.01172477,15.33,5.52209866092859
15.335,1.314191,15.335,5.66331538333954
15.34,2.620759,15.34,5.80453167886367
15.345,2.099526,15.345,6.10944199558362
15.35,2.565471,15.35,6.27313644366626
15.355,2.404175,15.355,6.43683046486208
15.36,1.884379,15.36,6.6005244860579
15.365,2.300829,15.365,6.94616620900639
15.3700000000001,2.310061,15.3700000000001,7.12811348387224
15.3750000000001,2.888308,15.3750000000001,7.31006118562492
15.3800000000001,3.947258,15.3800000000001,7.49200803360395
15.385,1.189752,15.385,7.81996468924399
15.39,-0.09936337,15.39,7.965974496905
15.395,2.269859,15.395,8.11198345079236
15.4,3.505623,15.4,8.25799325845337
15.405,1.16785,15.405,8.37746607364159
15.41,-0.04849733,15.41,8.35092993494244
15.415,3.348042,15.415,8.32439294246965
15.42,6.785012,15.42,8.29785680377051
15.425,6.741691,15.425,8.11183916304615
15.43,6.25859,15.43,7.95235851479458
15.4350000000001,5.525924,15.4350000000001,7.79287701276937
15.4400000000001,7.946032,15.4400000000001,7.63339551074416
15.4450000000001,4.537214,15.4450000000001,7.24504632246286
15.45,3.700488,15.45,7.01617820931996
15.455,3.647772,15.455,6.78730966929023
15.46,-0.07375313,15.46,6.55844155614733
15.465,-5.951158,15.465,6.07062944562502
15.47,-6.459853,15.47,5.81168587513244
15.475,-6.529204,15.475,5.55274230463985
15.48,-5.558642,15.48,5.29379873414727
15.485,-3.391955,15.485,4.76850467989404
15.49,0.7766575,15.49,4.50215462302022
15.4950000000001,2.731205,15.4950000000001,4.23580371237276
15.5000000000001,6.749959,15.5000000000001,3.96945365549894
15.5050000000001,7.415672,15.5050000000001,3.44320081344098
15.51,10.93255,15.51,3.18329845514365
15.515,9.90891,15.515,2.92339631028974
15.52,5.569277,15.52,2.66349416543583
15.525,-1.045715,15.525,2.16100974135927
15.53,-2.402543,15.53,1.91842746213663
15.535,-2.445139,15.535,1.67584528963569
15.54,-2.733564,15.54,1.43326311713475
15.545,-3.262473,15.545,0.976964752390942
15.55,-6.38562,15.55,0.763248506787213
15.555,-8.368083,15.555,0.549532314544337
15.5600000000001,-10.66935,15.5600000000001,0.335816122301462
15.5650000000001,-11.20897,15.5650000000001,-0.0512759509867914
15.5700000000001,-9.830243,15.5700000000001,-0.224651858712595
15.575,-5.508002,15.575,-0.398027779778612
15.58,-4.669027,15.58,-0.571403647483776
15.585,-3.049806,15.585,-0.871839229802013
15.59,-2.206142,15.59,-0.998898944415086
15.595,0.8437743,15.595,-1.12595860566731
15.6,-2.469943,15.6,-1.25301826691953
15.605,-2.978442,15.605,-1.46324060395853
15.61,-4.864279,15.61,-1.54640327974531
15.615,-4.692702,15.615,-1.62956584881039
15.6200000000001,-6.375187,15.6200000000001,-1.71272852459717
15.6250000000001,-10.04397,15.6250000000001,-1.84301278218958
15.6300000000001,-8.225875,15.6300000000001,-1.8901342572735
15.635,-5.426116,15.635,-1.93725573235741
15.64,-5.890166,15.64,-1.98437720744133
15.645,-4.925978,15.645,-2.05193076654052
15.65,-4.25483,15.65,-2.0723630639992
15.655,-7.850719,15.655,-2.09279514801447
15.66,-5.951593,15.66,-2.11322723202974
15.665,-2.794461,15.665,-2.13618712636815
15.67,-1.538116,15.67,-2.13871472324788
15.675,-2.48055,15.675,-2.14124253357102
15.68,-3.731918,15.68,-2.14377013045075
15.6850000000001,-3.390022,15.6850000000001,-2.1385305215837
15.6900000000001,-3.798196,15.6900000000001,-2.13076310239351
15.6950000000001,-3.756187,15.6950000000001,-2.12299568320333
15.7,-5.638734,15.7,-2.11522826401314
15.705,-7.501519,15.705,-2.09582967299666
15.71,-7.432677,15.71,-2.08419871461378
15.715,-8.745433,15.715,-2.07256775623089
15.72,-7.389018,15.72,-2.060936797848
15.725,-5.288925,15.725,-2.03922704157112
15.73,-5.379564,15.73,-2.02914824367712
15.735,-8.853131,15.735,-2.01906944578312
15.74,-6.8704,15.74,-2.00899064788912
15.7450000000001,-3.712199,15.7450000000001,-1.99494158909664
15.7500000000001,-2.079942,15.7500000000001,-1.99097154164157
15.7550000000001,-0.8133886,15.7550000000001,-1.98700128074309
15.76,1.651138,15.76,-1.98303123328802
15.765,0.8048574,15.765,-1.98498979003252
15.77,0.7547178,15.77,-1.9909186076755
15.775,1.940552,15.775,-1.99684721187507
15.78,3.743329,15.78,-2.00277602951805
15.785,6.022326,15.785,-2.02756001125168
15.79,4.774767,15.79,-2.04641538878573
15.795,1.58932,15.795,-2.06527076631979
15.8,-6.209848,15.8,-2.08412614385384
15.805,-10.51,15.805,-2.13692371958145
15.8100000000001,-11.04648,15.8100000000001,-2.1708657043316
15.8150000000001,-10.03724,15.8150000000001,-2.20480790252515
15.8200000000001,-7.193572,15.8200000000001,-2.23875010071871
15.825,-5.156461,15.825,-2.32277935675644
15.83,-6.782439,15.83,-2.37286641460061
15.835,-6.825566,15.835,-2.42295347244478
15.84,-4.835776,15.84,-2.47304053028896
15.845,-5.312548,15.845,-2.58893816833349
15.85,-2.925042,15.85,-2.65474853509045
15.855,-3.595892,15.855,-2.7205589018474
15.86,-0.6301184,15.86,-2.78636926860435
15.865,0.2951781,15.865,-2.93131783562307
15.8700000000001,2.439913,15.8700000000001,-3.01045603588484
15.8750000000001,5.240922,15.8750000000001,-3.0895942361466
15.8800000000001,4.363352,15.8800000000001,-3.16873243640837
15.885,3.048149,15.885,-3.33550858046715
15.89,0.2545507,15.89,-3.42314652426417
15.895,1.77989,15.895,-3.5107844680612
15.9,2.812055,15.9,-3.59842241185822
15.905,0.2829272,15.905,-3.77487693397091
15.91,-0.09039538,15.91,-3.86369372573
15.915,-2.521426,15.915,-3.95251051748908
15.92,-3.342059,15.92,-4.04132730924816
15.925,-4.407548,15.925,-4.21108824597425
15.93,-4.878819,15.93,-4.29203239094124
15.9350000000001,-3.318941,15.9350000000001,-4.37297653590824
15.9400000000001,-3.362279,15.9400000000001,-4.45392068087524
15.9450000000001,-5.250476,15.9450000000001,-4.59868824788095
15.95,-9.460513,15.95,-4.66251166991967
15.955,-8.650282,15.955,-4.72633509195838
15.96,-7.602101,15.96,-4.7901585139971
15.965,-6.587164,15.965,-4.89292767468323
15.97,-8.45735,15.97,-4.93187298644381
15.975,-8.377714,15.975,-4.9708182982044
15.98,-6.865421,15.98,-5.00976403685182
15.985,-6.280947,15.985,-5.05803682569771
15.99,-5.143614,15.99,-5.067364302783
15.9950000000001,-3.814606,15.9950000000001,-5.0766917798683
16.0000000000001,-3.811579,16.0000000000001,-5.0860192569536
16.0050000000001,-4.231852,16.0050000000001,-5.07458893537758
16.01,-4.530204,16.01,-5.05383113671627
16.015,-0.9215556,16.015,-5.03307333805495
16.02,-3.287856,16.02,-5.01231553939364
16.025,-2.35464,16.025,-4.94464544019174
16.03,-2.2955,16.03,-4.89773313965115
16.035,-0.9048167,16.035,-4.85082083911057
16.04,-2.34203,16.04,-4.8039089654568
16.045,-0.8089625,16.045,-4.69075151392991
16.05,-0.04239157,16.05,-4.62450678983042
16.055,-3.322637,16.055,-4.55826163884412
16.0600000000001,-5.677358,16.0600000000001,-4.49201691474463
16.0650000000001,-8.965385,16.0650000000001,-4.3477325836227
16.0700000000001,-10.58466,16.0700000000001,-4.26969383037389
16.075,-9.897129,16.075,-4.19165465023827
16.08,-11.69668,16.08,-4.11361547010264
16.085,-10.88654,16.085,-3.95234189719395
16.09,-10.97532,16.09,-3.86910750442088
16.095,-10.11276,16.095,-3.78587353853463
16.1,-11.05418,16.1,-3.70263914576157
16.105,-9.14416,16.105,-3.5358615075989
16.11,-6.611876,16.11,-3.45231804876589
16.115,-4.321057,16.115,-3.36877480337629
16.1200000000001,-6.804624,16.1200000000001,-3.28523134454328
16.1250000000001,-8.040265,16.1250000000001,-3.12089165702748
16.1300000000001,-7.779558,16.1300000000001,-3.0400954283447
16.135,-9.16375,16.135,-2.9592989862185
16.14,-8.366376,16.14,-2.8785025440923
16.145,-5.128839,16.145,-2.72108333230961
16.15,-0.7818313,16.15,-2.6444603492097
16.155,-2.742295,16.155,-2.5678373661098
16.16,-9.504235,16.16,-2.49121438300989
16.165,-9.497658,16.165,-2.34220953739783
16.17,-8.016115,16.17,-2.26982767488568
16.175,-8.521321,16.175,-2.19744581237353
16.18,-9.107238,16.18,-2.12506394986137
16.1850000000001,-10.32535,16.1850000000001,-1.98345449157315
16.1900000000001,-11.62475,16.1900000000001,-1.91422689579707
16.1950000000001,-11.12642,16.1950000000001,-1.84499951346441
16.2,-5.917256,16.2,-1.77577191768833
16.205,-2.534823,16.205,-1.63830315486272
16.21,1.124711,16.21,-1.57006198781318
16.215,2.1995,16.215,-1.50182071404193
16.22,3.064012,16.22,-1.43357944027069
16.225,1.681793,16.225,-1.29476865199488
16.23,3.631471,16.23,-1.22419892404689
16.235,5.705874,16.235,-1.15362930282061
16.24,10.08783,16.24,-1.08305968159434
16.2450000000001,8.726674,16.2450000000001,-0.935073387942256
16.2500000000001,9.730347,16.2500000000001,-0.857656662155599
16.2550000000001,7.733435,16.2550000000001,-0.780239936368942
16.26,11.21513,16.26,-0.702823263943139
16.265,17.08964,16.265,-0.536207042360466
16.27,18.05341,16.27,-0.44700754656445
16.275,10.31138,16.275,-0.357808024088007
16.28,3.36008,16.28,-0.268608501611564
16.285,2.495302,16.285,-0.077805813115616
16.29,3.672878,16.29,0.0237973529038897
16.295,4.833702,16.295,0.125400538933715
16.3,3.774879,16.3,0.227003684942901
16.305,2.751313,16.305,0.428373936735009
16.3100000000001,3.168221,16.3100000000001,0.528141015837504
16.3150000000001,8.671608,16.3150000000001,0.627908148300852
16.3200000000001,16.98555,16.3200000000001,0.727675227403347
16.325,19.97811,16.325,0.900280190866799
16.33,19.73752,16.33,0.973118075227756
16.335,19.33698,16.335,1.04595595958871
16.34,19.99409,16.34,1.11879384394967
16.345,22.651,16.345,1.21886636057411
16.35,20.04563,16.35,1.2461010995593
16.355,17.72687,16.355,1.27333573182279
16.36,18.58205,16.36,1.30057047080798
16.365,16.26584,16.365,1.298433261928
16.3700000000001,11.91733,16.3700000000001,1.26906131406283
16.3750000000001,11.50878,16.3750000000001,1.23968947291936
16.3800000000001,12.08703,16.3800000000001,1.2103176317759
16.385,14.67249,16.385,1.10478864777826
16.39,17.10921,16.39,1.0286316116458
16.395,21.9145,16.395,0.952474575513332
16.4,23.34719,16.4,0.876317486020014
16.405,24.21627,16.405,0.707896547031724
16.41,23.36944,16.41,0.6156326441759
16.415,25.87533,16.415,0.523368741320075
16.42,26.47515,16.42,0.431104811783824
16.425,27.88656,16.425,0.250137829146425
16.43,27.63187,16.43,0.161434749364851
16.4350000000001,27.97677,16.4350000000001,0.0727316762533841
16.4400000000001,23.10894,16.4400000000001,-0.0159714051957164
16.4450000000001,12.2722,16.4450000000001,-0.185009053903658
16.45,5.361997,16.45,-0.265343644507872
16.455,6.825617,16.455,-0.345678248452299
16.46,8.772174,16.46,-0.4260128257163
16.465,5.998077,16.465,-0.579744108873155
16.47,0.4653434,16.47,-0.653140788085583
16.475,-2.857651,16.475,-0.726537520658864
16.48,-3.867885,16.48,-0.799934199871292
16.485,3.256215,16.485,-0.942965458084794
16.49,9.67088,16.49,-1.01260009044672
16.4950000000001,15.83593,16.4950000000001,-1.08223472280865
16.5000000000001,17.1937,16.5000000000001,-1.15186935517057
16.5050000000001,19.98364,16.5050000000001,-1.29063660099043
16.51,21.52929,16.51,-1.35976932117007
16.515,24.22107,16.515,-1.4289020413497
16.52,16.47482,16.52,-1.49803465480763
16.525,5.56096,16.525,-1.63857774981169
16.53,4.580335,16.53,-1.70998823135782
16.535,9.383725,16.535,-1.78139871290395
16.54,12.21689,16.54,-1.85280919445008
16.545,14.67032,16.545,-1.99998269559093
16.55,18.54885,16.55,-2.07574592862906
16.555,20.01022,16.555,-2.15150916166719
16.5600000000001,20.7899,16.5600000000001,-2.22727218126191
16.5650000000001,21.26794,16.5650000000001,-2.38432106872554
16.5700000000001,17.93289,16.5700000000001,-2.46560693659445
16.575,15.96958,16.575,-2.54689280446336
16.58,13.73017,16.58,-2.62817867233227
16.585,16.97052,16.585,-2.79621797450069
16.59,14.85807,16.59,-2.88297162224361
16.595,12.72111,16.595,-2.96972548342994
16.6,14.52296,16.6,-3.05647913117285
16.605,14.32774,16.605,-3.23368476065084
16.61,13.60667,16.61,-3.3241367423859
16.615,12.64603,16.615,-3.41458872412097
16.6200000000001,13.21191,16.6200000000001,-3.50504070585604
16.6250000000001,10.71193,16.6250000000001,-3.68558928604592
16.6300000000001,10.48194,16.6300000000001,-3.77568588450074
16.635,12.48864,16.635,-3.86578205606873
16.64,9.42291,16.64,-3.95587865452354
16.645,6.725786,16.645,-4.12910591225341
16.65,4.279491,16.65,-4.21223614464163
16.655,0.5966702,16.655,-4.29536680391668
16.66,1.78735,16.66,-4.37849746319173
16.665,5.106282,16.665,-4.52933877591687
16.67,8.330417,16.67,-4.5970498562538
16.675,8.73477,16.675,-4.66476050970389
16.68,3.270006,16.68,-4.73247159004082
16.6850000000001,1.310389,16.6850000000001,-4.84422543769327
16.6900000000001,1.379529,16.6900000000001,-4.88826820500881
16.6950000000001,-0.3499776,16.6950000000001,-4.93231139921116
16.7,-4.714967,16.7,-4.9763541665267
16.705,-7.586603,16.705,-5.03515142310993
16.71,-4.587733,16.71,-5.04990505860398
16.715,-3.333952,16.715,-5.06465912098486
16.72,-3.108796,16.72,-5.07941318336573
16.725,-5.408502,16.725,-5.07798140496097
16.73,-5.116191,16.73,-5.06179556417533
16.735,-4.554023,16.735,-5.04560972338969
16.74,-5.029133,16.74,-5.02942388260405
16.7450000000001,-4.287043,16.7450000000001,-4.96857073908065
16.7500000000001,-5.416044,16.7500000000001,-4.92390300945606
16.7550000000001,-2.920756,16.7550000000001,-4.87923570671829
16.76,-1.027006,16.76,-4.83456840398052
16.765,0.09206991,16.765,-4.72273302094485
16.77,0.7773749,16.77,-4.65556536753377
16.775,-0.9910182,16.775,-4.58839728723586
16.78,0.2695836,16.78,-4.52122963382478
16.785,3.164659,16.785,-4.37262350050552
16.79,4.117287,16.79,-4.29118502059734
16.795,1.001502,16.795,-4.20974654068916
16.8,2.485107,16.8,-4.12830806078098
16.805,1.094043,16.805,-3.95993621377735
16.8100000000001,2.437749,16.8100000000001,-3.8730028466819
16.8150000000001,2.149409,16.8150000000001,-3.78606990647327
16.8200000000001,-0.0142354,16.8200000000001,-3.69913653937782
16.825,-3.549056,16.825,-3.52762920865833
16.83,-3.523892,16.83,-3.44305524503429
16.835,-4.215909,16.835,-3.35848149485367
16.84,-5.043721,16.84,-3.27390753122963
16.845,-6.165278,16.845,-3.11322370246708
16.85,-2.507314,16.85,-3.03711383732857
16.855,-4.211724,16.855,-2.96100397219006
16.86,-2.880473,16.86,-2.88489410705155
16.865,0.1508749,16.865,-2.74526220197146
16.8700000000001,-0.4697004,16.8700000000001,-2.68174016202987
16.8750000000001,-0.8625719,16.8750000000001,-2.61821812208828
16.8800000000001,-1.785043,16.8800000000001,-2.55469608214669
16.885,-3.50276,16.885,-2.44251406701064
16.89,-2.032009,16.89,-2.39385409181618
16.895,-6.346304,16.895,-2.3451939031783
16.9,-6.807197,16.9,-2.29653392798384
16.905,-5.906353,16.905,-2.21478189970408
16.91,-6.453189,16.91,-2.18169006006219
16.915,-5.18334,16.915,-2.14859800697689
16.92,-5.882546,16.92,-2.11550595389159
16.925,-7.739674,16.925,-2.06432649266704
16.93,-5.631457,16.93,-2.04623908452778
16.9350000000001,-7.396925,16.9350000000001,-2.02815167638853
16.9400000000001,-8.461457,16.9400000000001,-2.01006426824928
16.9450000000001,-10.09973,16.9450000000001,-1.98730714515186
16.95,-11.88226,16.95,-1.98263764363709
16.955,-12.39743,16.955,-1.97796814212233
16.96,-14.16348,16.96,-1.97329864060757
16.965,-13.58391,16.965,-1.97493169614944
16.97,-14.41953,16.97,-1.98123425320607
16.975,-16.43642,16.975,-1.98753659681929
16.98,-15.55855,16.98,-1.99383915387592
16.985,-12.86766,16.985,-2.01417668245986
16.99,-11.40366,16.99,-2.02821186743059
16.9950000000001,-15.04116,16.9950000000001,-2.04224683895791
17.0000000000001,-13.39425,17.0000000000001,-2.05628202392864
17.0050000000001,-14.17023,17.0050000000001,-2.08799864766983
17.01,-15.53612,17.01,-2.1056802998837
17.015,-15.64878,17.015,-2.12336173865416
17.02,-14.82145,17.02,-2.14104339086803
17.025,-12.67994,17.025,-2.17489316806438
17.03,-12.78812,17.03,-2.19106107960344
17.035,-13.32616,17.035,-2.20722920458592
17.04,-12.86794,17.04,-2.22339711612499
17.045,-11.61741,17.045,-2.24746841030741
17.05,-12.4423,17.05,-2.25537157950735
17.055,-13.28109,17.055,-2.2632749621507
17.0600000000001,-13.64525,17.0600000000001,-2.27117813135064
17.0650000000001,-17.73476,17.0650000000001,-2.26953248264749
17.0700000000001,-18.99259,17.0700000000001,-2.25998345130099
17.075,-19.74992,17.075,-2.2504346333979
17.08,-19.60764,17.08,-2.24088581549481
17.085,-18.12841,17.085,-2.19238357498149
17.09,-14.22275,17.09,-2.15343057925808
17.095,-11.61087,17.095,-2.11447737009127
17.1,-11.14832,17.1,-2.07552416092445
17.105,-11.65396,17.105,-1.95629680565953
17.11,-9.396817,17.11,-1.87602265956143
17.115,-11.21325,17.115,-1.79574851346332
17.1200000000001,-9.274886,17.1200000000001,-1.71547426064352
17.1250000000001,-7.99849,17.1250000000001,-1.50764558474349
17.1300000000001,-5.51785,17.1300000000001,-1.38009116166326
17.135,-4.062705,17.135,-1.25253673858304
17.14,-4.671919,17.14,-1.12498231550282
17.145,-4.193659,17.145,-0.824635952530614
17.15,-4.608356,17.15,-0.651844065999486
17.155,-4.756376,17.155,-0.479052179468358
17.16,-7.340392,17.16,-0.30626029293723
17.165,-7.404058,17.165,0.0784321694769539
17.17,-6.304891,17.17,0.290332798720863
17.175,-4.271717,17.175,0.502233467985411
17.18,-7.404505,17.18,0.71413405720868
17.1850000000001,-3.842568,17.1850000000001,1.17098780170938
17.1900000000001,2.059733,17.1900000000001,1.41594101034766
17.1950000000001,2.129407,17.1950000000001,1.66089411226424
17.2,0.9524369,17.2,1.90584732090252
17.205,0.5668828,17.205,2.42432335226019
17.21,1.49426,17.21,2.69784617497958
17.215,2.852741,17.215,2.97136899769897
17.22,3.426491,17.22,3.24489182041836
17.225,2.024221,17.225,3.81642924356033
17.23,5.599015,17.23,4.11444405742633
17.235,5.880186,17.235,4.4124584444055
17.24,6.742974,17.24,4.7104732582715
17.2450000000001,4.135624,17.2450000000001,5.31870203074796
17.2500000000001,4.387814,17.2500000000001,5.62891598935842
17.2550000000001,3.276242,17.2550000000001,5.93912994796888
17.26,2.615715,17.26,6.24934390657934
17.265,5.138747,17.265,6.78122738583434
17.27,7.440493,17.27,7.00289647959205
17.275,6.479866,17.275,7.22456600023658
17.28,6.792661,17.28,7.44623552088111
17.285,5.940381,17.285,7.71492406377201
17.29,7.118536,17.29,7.76194308601838
17.295,6.718113,17.295,7.80896296203839
17.3,5.057587,17.3,7.85598198428476
17.305,7.102792,17.305,7.84326161072926
17.3100000000001,6.169684,17.3100000000001,7.78352306870104
17.3150000000001,8.80981,17.3150000000001,7.72378367289917
17.3200000000001,12.24097,17.3200000000001,7.66404427709729
17.325,18.58399,17.325,7.49350555257948
17.33,18.00282,17.33,7.38270622386353
17.335,18.47167,17.335,7.27190604137394
17.34,17.93366,17.34,7.16110671265799
17.345,19.4523,17.345,6.92120997843963
17.35,18.23915,17.35,6.79211257293722
17.355,14.83885,17.355,6.66301559432163
17.36,12.60068,17.36,6.53391861570605
17.365,11.43724,17.365,6.27529606410445
17.3700000000001,12.28789,17.3700000000001,6.14577091800527
17.3750000000001,12.94321,17.3750000000001,6.01624577190609
17.3800000000001,13.74387,17.3800000000001,5.88672019892008
17.385,13.02882,17.385,5.6363805323476
17.39,13.90804,17.39,5.51556558498747
17.395,13.86383,17.395,5.39475106451417
17.4,13.5969,17.4,5.27393654404087
17.405,15.80882,17.405,5.04525583421332
17.41,20.3639,17.41,4.93738964485907
17.415,22.86685,17.415,4.82952345550482
17.42,19.5993,17.42,4.72165726615057
17.425,17.10722,17.425,4.5204620913168
17.43,15.83664,17.43,4.42713267895045
17.4350000000001,17.1288,17.4350000000001,4.3338032665841
17.4400000000001,17.48132,17.4400000000001,4.24047428110458
17.4450000000001,16.93846,17.4450000000001,4.06858019092334
17.45,17.02236,17.45,3.99001551310844
17.455,13.993,17.455,3.91145083529355
17.46,12.09961,17.46,3.83288615747865
17.465,12.17583,17.465,3.6901151401447
17.47,13.89255,17.47,3.62590837373882
17.475,15.00653,17.475,3.56170182077635
17.48,14.72808,17.48,3.49749505437047
17.485,11.23595,17.485,3.38280273127102
17.49,9.291966,17.49,3.33231696113405
17.4950000000001,10.73499,17.4950000000001,3.28183119099708
17.5000000000001,12.67525,17.5000000000001,3.23134542086011
17.5050000000001,14.42381,17.5050000000001,3.14344835676145
17.51,12.71173,17.51,3.10603727624317
17.515,11.11331,17.515,3.06862598228149
17.52,7.261937,17.52,3.0312146883198
17.525,6.725648,17.525,2.9689310470521
17.53,8.049004,17.53,2.94405848630267
17.535,9.68459,17.535,2.91918613899666
17.54,11.93625,17.54,2.89431379169065
17.545,12.86674,17.545,2.85674732436875
17.55,10.79272,17.55,2.84405320435287
17.555,8.539792,17.555,2.83135908433699
17.5600000000001,8.294377,17.5600000000001,2.81866517776453
17.5650000000001,10.29649,17.5650000000001,2.80530340675728
17.5700000000001,13.38374,17.5700000000001,2.80463596920932
17.575,13.86899,17.575,2.80396831821795
17.58,15.66095,17.58,2.80330088066999
17.585,17.08652,17.585,2.81406397814146
17.59,15.23342,17.59,2.8254947266043
17.595,11.98569,17.595,2.83692547506714
17.6,11.47045,17.6,2.84835622352998
17.605,11.81904,17.605,2.8836286010644
17.61,13.47495,17.61,2.90747044357939
17.615,13.26233,17.615,2.93131228609437
17.6200000000001,14.7617,17.6200000000001,2.95515412860936
17.6250000000001,16.04496,17.6250000000001,3.01582029570424
17.6300000000001,14.18387,17.6300000000001,3.05264483372754
17.635,11.12151,17.635,3.08946915830743
17.64,11.06163,17.64,3.12629369633073
17.645,8.997924,17.645,3.2137683559179
17.65,9.636514,17.65,3.26441847748178
17.655,11.00037,17.655,3.31506881248907
17.66,10.90055,17.66,3.36571893405294
17.665,9.226208,17.665,3.48197067471726
17.67,12.36358,17.67,3.5475720803743
17.675,13.9398,17.675,3.61317348603133
17.68,10.41374,17.68,3.67877489168836
17.6850000000001,7.925416,17.6850000000001,3.8263394211592
17.6900000000001,8.414962,17.6900000000001,3.908302544973
17.6950000000001,8.260424,17.6950000000001,3.99026524189997
17.7,9.304439,17.7,4.07222836571377
17.705,9.276525,17.705,4.25419228916573
17.71,8.053621,17.71,4.35419308880388
17.715,9.271541,17.715,4.45419431532886
17.72,12.04643,17.72,4.55419511496702
17.725,12.89402,17.725,4.77409732416381
17.73,12.06801,17.73,4.89399830683562
17.735,10.47098,17.735,5.01389928950744
17.74,12.68007,17.74,5.13380027217925
17.7450000000001,10.78624,17.7450000000001,5.3952906494586
17.7500000000001,7.922001,17.7500000000001,5.53688004406614
17.7550000000001,5.587792,17.7550000000001,5.67846901178686
17.76,6.17562,17.76,5.8200584063944
17.765,4.383512,17.765,6.12574736467973
17.77,5.957936,17.77,6.28984692835752
17.775,7.03842,17.775,6.45394649203531
17.78,8.705269,17.78,6.61804605571309
17.785,9.400863,17.785,6.96441263248726
17.79,8.310208,17.79,7.14667921869681
17.795,7.85002,17.795,7.32894665868001
17.8,6.711794,17.8,7.51121367177638
17.805,6.233717,17.805,7.83833277546945
17.8100000000001,5.712295,17.8100000000001,7.98318486606614
17.8150000000001,4.602541,17.8150000000001,8.12803781043648
17.8200000000001,7.691369,17.8200000000001,8.27289075480682
17.825,10.95975,17.825,8.38942573487828
17.83,8.16364,17.83,8.36110777057941
17.835,6.848668,17.835,8.33278980628054
17.84,11.07363,17.84,8.30447269575531
17.845,9.891692,17.845,8.11577847464995
17.85,5.576455,17.85,7.95540136406982
17.855,5.505779,17.855,7.79502510726334
17.86,6.601981,17.86,7.63464885045685
17.865,5.989283,17.865,7.24513511492207
17.8700000000001,4.09183,17.8700000000001,7.01599720930695
17.8750000000001,5.488253,17.8750000000001,6.78685973057866
17.8800000000001,8.839484,17.8800000000001,6.55772225185036
17.885,3.682527,17.885,6.0697521932035
17.89,2.838691,17.89,5.8109191863981
17.895,6.09646,17.895,5.55208660647953
17.9,4.070708,17.9,5.29325402656096
17.905,-0.008863199,17.905,4.76840350771696
17.91,0.3457734,17.91,4.50238556879154
17.915,-0.553923,17.915,4.23636762986611
17.92,-1.120921,17.92,3.97034969094068
17.925,-4.273913,17.925,3.44488146686362
17.93,-4.191745,17.93,3.1854313951554
17.9350000000001,-4.615246,17.9350000000001,2.92598132344718
17.9400000000001,-3.943575,17.9400000000001,2.66653125173895
17.9450000000001,-5.46942,17.9450000000001,2.1649864055601
17.95,-4.997955,17.95,1.92289141764605
17.955,-4.646027,17.955,1.68079653645372
17.96,-2.29145,17.96,1.43870165526138
17.965,-2.219512,17.965,0.983312025842294
17.97,-0.7144148,17.97,0.77001711753299
17.975,-0.7310099,17.975,0.55672226258454
17.98,-0.5094186,17.98,0.343427407636089
17.985,-3.327287,17.985,-0.0429948101905605
17.99,-4.908848,17.99,-0.216122193079079
17.9950000000001,-4.368056,17.9950000000001,-0.389249572632544
18.0000000000001,-10.75543,18.0000000000001,-0.562376965526223
18.0050000000001,-11.5991,18.0050000000001,-0.862530002128403
18.01,-11.29994,18.01,-0.989555672517332
18.015,-8.843242,18.015,-1.11658139626711
18.02,-9.202768,18.02,-1.24360701329519
18.025,-14.36085,18.025,-1.45393639220509
18.03,-14.63075,18.03,-1.5372399406435
18.035,-12.63995,18.035,-1.62054359580362
18.04,-9.191114,18.04,-1.70384714424204
18.045,-6.761481,18.045,-1.83452221672102
18.05,-5.731715,18.05,-1.88189363403988
18.055,-6.549595,18.055,-1.92926526480215
18.0600000000001,-6.822639,18.0600000000001,-1.976636682121
18.0650000000001,-7.59023,18.0650000000001,-2.04474348654296
18.0700000000001,-5.958583,18.0700000000001,-2.06547887364606
18.075,-1.359225,18.075,-2.08621447419258
18.08,-1.518275,18.08,-2.10694986129568
18.085,-3.9716,18.085,-2.13053130284856
18.09,-2.716002,18.09,-2.13337735729834
18.095,-3.164343,18.095,-2.13622341174812
18.1,-6.52211,18.1,-2.1390694661979
18.105,-8.375772,18.105,-2.13445802129108
18.11,-6.883481,18.11,-2.12700052193448
18.115,-7.226522,18.115,-2.11954302257789
18.1200000000001,-8.235581,18.1200000000001,-2.11208552322129
18.1250000000001,-10.809,18.1250000000001,-2.09328585441765
18.1300000000001,-11.03961,18.1300000000001,-2.08194389841403
18.135,-11.02404,18.135,-2.0706019424104
18.14,-10.7638,18.14,-2.05925998640677
18.145,-11.42377,18.145,-2.03810240823559
18.15,-12.46769,18.15,-2.02828678606805
18.155,-11.82764,18.155,-2.01847116390051
18.16,-10.77898,18.16,-2.00865575517638
18.165,-12.09869,18.165,-1.99510722118401
18.17,-9.444986,18.17,-1.99137430935919
18.175,-7.593558,18.175,-1.98764161097777
18.18,-7.45351,18.18,-1.98390869915295
18.1850000000001,-6.837054,18.1850000000001,-1.9863184752695
18.1900000000001,-7.403147,18.1900000000001,-1.99246116321086
18.1950000000001,-6.074309,18.1950000000001,-1.99860363770882
18.2,-3.439682,18.2,-2.00474632565019
18.205,-3.253211,18.205,-2.02993926496037
18.21,-1.14629,18.21,-2.04898930288577
18.215,0.6499794,18.215,-2.06803955425458
18.22,-0.05793462,18.22,-2.08708980562339
18.225,-4.522312,18.225,-2.14026474930265
18.23,-9.085902,18.23,-2.1743896550565
18.235,-8.04957,18.235,-2.20851434736694
18.24,-7.57833,18.24,-2.24263903967738
18.2450000000001,-10.644,18.2450000000001,-2.32703264361865
18.2500000000001,-14.14548,18.2500000000001,-2.37730134180606
18.2550000000001,-13.93717,18.2550000000001,-2.42757025343689
18.26,-13.94136,18.26,-2.4778389516243
18.265,-13.97004,18.265,-2.59411822648871
18.27,-13.54684,18.27,-2.6601285897223
18.275,-13.20667,18.275,-2.72613895295589
18.28,-11.69806,18.28,-2.79214931618948
18.285,-11.77831,18.285,-2.93754632781589
18.29,-9.58057,18.29,-3.01693297620871
18.295,-10.93838,18.295,-3.09631962460154
18.3,-14.23721,18.3,-3.17570627299436
18.305,-18.08309,18.305,-3.34306618478377
18.3100000000001,-20.20217,18.3100000000001,-3.43103966162377
18.3150000000001,-16.31297,18.3150000000001,-3.51901292502036
18.3200000000001,-10.18317,18.3200000000001,-3.60698618841695
18.325,-8.177214,18.325,-3.78423258558654
18.33,-10.04743,18.33,-3.87350529247272
18.335,-8.644919,18.335,-3.9627779993589
18.34,-7.729406,18.34,-4.05205070624509
18.345,-6.189749,18.345,-4.22284940483819
18.35,-4.914788,18.35,-4.3043753965451
18.355,-5.461315,18.355,-4.38590138825202
18.36,-3.864838,18.36,-4.46742737995894
18.365,-1.599885,18.365,-4.61344316403547
18.3700000000001,-0.8460277,18.3700000000001,-4.67793338329191
18.3750000000001,-3.847215,18.3750000000001,-4.74242360254835
18.3800000000001,-4.458361,18.3800000000001,-4.80691382180478
18.385,-5.479223,18.385,-4.91102084579459
18.39,-3.713405,18.39,-4.95063765052796
18.395,-2.577082,18.395,-4.99025445526132
18.4,-2.513709,18.4,-5.02987125999469
18.405,-3.608973,18.405,-5.07939866921374
18.41,-2.848194,18.41,-5.08930927369943
18.415,-2.82278,18.415,-5.09921987818512
18.42,-5.228606,18.42,-5.10913048267081
18.425,-8.226064,18.425,-5.09871273663925
18.43,-11.89708,18.43,-5.078384386122
18.4350000000001,-11.7568,18.4350000000001,-5.05805603560475
18.4400000000001,-10.34037,18.4400000000001,-5.03772811197432
18.4450000000001,-9.767372,18.4450000000001,-4.97075170386
18.45,-9.132455,18.45,-4.92410407314975
18.455,-9.36417,18.455,-4.87745601555268
18.46,-8.727287,18.46,-4.83080838484243
18.465,-5.438335,18.465,-4.71804879183469
18.47,-1.23432,18.47,-4.65193725642402
18.475,-3.788113,18.475,-4.58582529412653
18.48,-6.462477,18.48,-4.51971375871586
18.485,-9.083668,18.485,-4.3756172577961
18.49,-7.605952,18.49,-4.29763271917383
18.4950000000001,-6.632462,18.4950000000001,-4.21964818055157
18.5000000000001,-5.846885,18.5000000000001,-4.1416636419293
18.5050000000001,-6.590447,18.5050000000001,-3.980471177517
18.51,-6.325975,18.51,-3.89726282484014
18.515,-7.429659,18.515,-3.81405489905011
18.52,-6.431755,18.52,-3.73084697326007
18.525,-8.2,18.525,-3.5641320874604
18.53,-7.243126,18.53,-3.48062555433759
18.535,-4.041715,18.535,-3.39711902121478
18.54,-4.700787,18.54,-3.31361248809197
18.545,-1.944603,18.545,-3.14938293737654
18.55,-1.155487,18.55,-3.06865991978392
18.555,0.4593782,18.555,-2.98793690219131
18.5600000000001,2.225626,18.5600000000001,-2.9072140980421
18.5650000000001,5.250779,18.5650000000001,-2.74999253485851
18.5700000000001,7.184661,18.5700000000001,-2.67349398926755
18.575,3.778121,18.575,-2.59699544367658
18.58,0.3717583,18.58,-2.52049689808562
18.585,-0.4007861,18.585,-2.3717955690048
18.59,0.4734163,18.59,-2.29959278551495
18.595,-0.1669652,18.595,-2.2273900020251
18.6,0.3352146,18.6,-2.15518743197866
18.605,-0.367385,18.605,-2.01398308928558
18.61,0.1349914,18.61,-1.94498153008234
18.615,-1.758724,18.615,-1.8759797574357
18.6200000000001,0.2998948,18.6200000000001,-1.80697819823247
18.6250000000001,2.146728,18.6250000000001,-1.66998434699759
18.6300000000001,3.267001,18.6300000000001,-1.60199205496593
18.635,7.072276,18.635,-1.53399965621257
18.64,8.037927,18.64,-1.46600736418091
18.645,8.64222,18.645,-1.32766764551442
18.65,8.787964,18.65,-1.25732021887958
18.655,7.206572,18.655,-1.18697268552303
18.66,9.079702,18.66,-1.11662525888819
18.665,12.92784,18.665,-0.968960624457333
18.67,14.97195,18.67,-0.891643363300465
18.675,12.52619,18.675,-0.814326102143597
18.68,12.0752,18.68,-0.737008840986728
18.6850000000001,11.56621,18.6850000000001,-0.57029486232156
18.6900000000001,12.38185,18.6900000000001,-0.480898091452407
18.6950000000001,13.10314,18.6950000000001,-0.391501320583253
18.7,12.6762,18.7,-0.302104576394527
18.705,12.47778,18.705,-0.110353358717806
18.71,12.40116,18.71,-0.0079989144115286
18.715,13.07811,18.715,0.0943555415674354
18.72,15.08887,18.72,0.196709981704896
18.725,14.12299,18.725,0.400313251788348
18.73,11.49867,18.73,0.50156208173434
18.735,11.06267,18.735,0.602810938360757
18.74,11.2748,18.74,0.704059741626322
18.7450000000001,13.54805,18.7450000000001,0.880191964187557
18.7500000000001,12.91003,18.7500000000001,0.955075383483226
18.7550000000001,11.9628,18.7550000000001,1.0299588027789
18.76,13.09368,18.76,1.10484222207457
18.765,15.02711,18.765,1.20932714762454
18.77,14.81051,18.77,1.23892865387885
18.775,12.01514,18.775,1.26853016013315
18.78,11.18433,18.78,1.29813155966575
18.785,10.2843,18.785,1.30076747907685
18.79,7.601723,18.79,1.27380178551193
18.795,9.265477,18.795,1.24683609194702
18.8,11.11975,18.8,1.2198703983821
18.805,11.24683,18.805,1.11881433451718
18.8100000000001,6.04918,18.8100000000001,1.04472385749547
18.8150000000001,-0.5026643,18.8150000000001,0.970633380473752
18.8200000000001,-2.165417,18.8200000000001,0.896542903452039
18.825,-1.67908,18.825,0.731630013654491
18.83,-0.8431005,18.83,0.640807600878656
18.835,-0.1957011,18.835,0.549985134741968
18.84,1.068318,18.84,0.459162721966134
18.845,8.546622,18.845,0.280438949542982
18.85,19.95498,18.85,0.192537603235878
18.855,20.87706,18.855,0.104636256928774
18.86,17.08276,18.86,0.0167348989489835
18.865,13.95059,18.865,-0.151169201825947
18.8700000000001,15.22866,18.8700000000001,-0.23117196796646
18.8750000000001,15.35929,18.8750000000001,-0.31117472076676
18.8800000000001,18.74333,18.8800000000001,-0.39117747356706
18.885,16.46129,18.885,-0.544534323619181
18.89,14.11462,18.89,-0.617888367510149
18.895,6.991179,18.895,-0.691242411401118
18.9,5.362066,18.9,-0.764596508652939
18.905,5.532533,18.905,-0.907694788097671
18.91,6.67603,18.91,-0.977439130373141
18.915,9.196242,18.915,-1.0471833659269
18.92,11.65426,18.92,-1.11692760148067
18.925,14.12802,18.925,-1.25597445816967
18.93,10.77368,18.93,-1.32527697258321
18.9350000000001,5.919129,18.9350000000001,-1.39457959371845
18.9400000000001,2.481322,18.9400000000001,-1.46388210813198
18.9450000000001,4.579516,18.9450000000001,-1.60476724620307
18.95,7.901002,18.95,-1.67634986986063
18.955,9.743114,18.955,-1.74793249351818
18.96,13.30116,18.96,-1.81951522389744
18.965,12.37237,18.965,-1.96700141963623
18.97,6.202789,18.97,-2.04290509843917
18.975,-4.033484,18.975,-2.1188085637987
18.98,-10.94872,18.98,-2.19471224260164
18.985,-13.4291,18.985,-2.35199378338387
18.99,-11.24117,18.99,-2.43337185880658
18.9950000000001,-9.311172,18.9950000000001,-2.51474972078587
19.0000000000001,-6.450078,19.0000000000001,-2.59612779620858
19.0050000000001,-5.126002,19.0050000000001,-2.76430135428287
19.01,-2.575616,19.01,-2.85109705037786
19.015,-0.6081139,19.015,-2.93789274647286
19.02,2.487847,19.02,-3.02468844256785
19.025,5.183007,19.025,-3.20194316403049
19.03,6.154856,19.03,-3.29240218939814
19.035,7.7449,19.035,-3.38286121476579
19.04,11.23787,19.04,-3.47332024013344
19.045,10.96094,19.045,-3.65388610923966
19.05,5.591732,19.05,-3.74399295297823
19.055,-2.636928,19.055,-3.83409936982998
19.0600000000001,-11.07117,19.0600000000001,-3.92420621356855
19.0650000000001,-11.06967,19.0650000000001,-4.09752354441809
19.0700000000001,-9.373291,19.0700000000001,-4.18073445841589
19.075,-6.542055,19.075,-4.26394494552686
19.08,-7.492592,19.08,-4.34715585952466
19.085,-4.828958,19.085,-4.49831008029115
19.09,-6.116445,19.09,-4.56625381394668
19.095,-9.479919,19.095,-4.63419797448903
19.1,-8.966269,19.1,-4.70214170814455
19.105,-7.069348,19.105,-4.81457515961942
19.11,-3.09332,19.11,-4.85906530432559
19.115,-1.105708,19.115,-4.90355502214494
19.1200000000001,0.2008505,19.1200000000001,-4.94804516685111
19.1250000000001,2.325986,19.1250000000001,-5.00794806030624
19.1300000000001,3.373568,19.1300000000001,-5.02336123594202
19.135,1.96907,19.135,-5.0387744115778
19.14,0.417915,19.14,-5.05418758721358
19.145,-2.553142,19.145,-5.05421832306484
19.15,-4.244297,19.15,-5.03883588328033
19.155,-4.243452,19.155,-5.02345344349582
19.16,-3.747189,19.16,-5.0080710037113
19.165,-1.983338,19.165,-4.94886436266469
19.17,-2.026831,19.17,-4.9050401614026
19.175,-2.693645,19.175,-4.8612159601405
19.18,-2.618906,19.18,-4.81739218576523
19.1850000000001,-2.225685,19.1850000000001,-4.70718580284661
19.1900000000001,-1.956118,19.1900000000001,-4.64080319430325
19.1950000000001,-6.310534,19.1950000000001,-4.57442101264672
19.2,-10.01938,19.2,-4.50803883099019
19.205,-12.49745,19.205,-4.36088752796414
19.21,-11.48739,19.21,-4.2801179797078
19.215,-9.116384,19.215,-4.19934885833829
19.22,-8.210989,19.22,-4.11857973696877
19.225,-8.501399,19.225,-3.95141597967459
19.23,-6.436224,19.23,-3.86502177063674
19.235,-5.742143,19.235,-3.77862713471207
19.24,-6.90849,19.24,-3.69223292567423
19.2450000000001,-7.408854,19.2450000000001,-3.52168865162771
19.2500000000001,-6.748939,19.2500000000001,-3.43753880006245
19.2550000000001,-9.186393,19.2550000000001,-3.3533891619406
19.26,-11.49585,19.26,-3.26923952381875
19.265,-11.75194,19.265,-3.10931640737501
19.27,-9.915343,19.27,-3.03354292905313
19.275,-8.475781,19.275,-2.95776945073124
19.28,-6.527278,19.28,-2.88199618585276
19.285,-9.276044,19.285,-2.74297600959021
19.29,-8.779432,19.29,-2.67972931164953
19.295,-8.481918,19.295,-2.61648261370886
19.3,-8.205752,19.3,-2.55323591576819
19.305,-9.460123,19.305,-2.4415644572726
19.3100000000001,-10.95857,19.3100000000001,-2.39313969671768
19.3150000000001,-14.16714,19.3150000000001,-2.34471514960617
19.3200000000001,-15.75047,19.3200000000001,-2.29629038905125
19.325,-15.53738,19.325,-2.21498509783188
19.33,-11.5303,19.33,-2.18210456716744
19.335,-10.18042,19.335,-2.14922382305959
19.34,-8.831818,19.34,-2.11634307895174
19.345,-9.998051,19.345,-2.06557385596421
19.35,-10.44153,19.35,-2.04768516364112
19.355,-5.68553,19.355,-2.02979668476145
19.36,0.2430681,19.36,-2.01190799243836
19.365,1.672297,19.365,-1.9895453127655
19.3700000000001,-6.470991,19.3700000000001,-1.98507111197232
19.3750000000001,-8.780745,19.3750000000001,-1.98059712462255
19.3800000000001,-8.80125,19.3800000000001,-1.97612292382937
19.385,-10.1094,19.385,-1.97815042279581
19.39,-9.660842,19.39,-1.98465190911201
19.395,-10.31556,19.395,-1.99115360887163
19.4,-12.02341,19.4,-1.99765509518784
19.405,-12.23746,19.405,-2.01839987380105
19.41,-12.51074,19.41,-2.03264295265464
19.415,-9.852759,19.415,-2.04688624495164
19.42,-8.988298,19.42,-2.06112932380523
19.425,-9.526793,19.425,-2.09327326125637
19.43,-11.36239,19.43,-2.11117390641051
19.4350000000001,-9.887453,19.4350000000001,-2.12907476500805
19.4400000000001,-8.559238,19.4400000000001,-2.14697541016219
19.4450000000001,-7.193892,19.4450000000001,-2.1812712840887
19.45,-7.339435,19.45,-2.19766651286108
19.455,-7.994234,19.455,-2.21406174163346
19.46,-5.402625,19.46,-2.23045675696243
19.465,-2.356864,19.465,-2.25497820329984
19.47,-2.396009,19.47,-2.26310442086486
19.475,-1.335305,19.475,-2.27123063842988
19.48,-1.369011,19.48,-2.2793568559949
19.485,-1.184858,19.485,-2.2781237934063
19.49,-2.931402,19.49,-2.26876472669609
19.4950000000001,-7.186868,19.4950000000001,-2.25940565998588
19.5000000000001,-10.24892,19.5000000000001,-2.25004637983226
19.5050000000001,-9.168735,19.5050000000001,-2.20183463580208
19.51,-8.159407,19.51,-2.1629817450387
19.515,-9.81487,19.515,-2.12412906771873
19.52,-11.89002,19.52,-2.08527617695534
19.525,-11.44884,19.525,-1.96609236414638
19.53,-5.622895,19.53,-1.8857612286574
19.535,1.304773,19.535,-1.80543030661182
19.54,2.264391,19.54,-1.72509917112283
19.545,2.778173,19.545,-1.51697669036678
19.55,1.581103,19.55,-1.38918534509972
19.555,7.299677,19.555,-1.26139389311096
19.5600000000001,8.079542,19.5600000000001,-1.1336025478439
19.5650000000001,9.239231,19.5650000000001,-0.832639920381664
19.5700000000001,7.369286,19.5700000000001,-0.659468638186483
19.575,6.334094,19.575,-0.486297355991302
19.58,6.930664,19.58,-0.313126073796121
19.585,9.51566,19.585,0.072412038074462
19.59,10.78756,19.59,0.284778867749864
19.595,10.47346,19.595,0.497145724105692
19.6,11.19322,19.6,0.709512527100667
19.605,8.793831,19.605,1.16734005380577
19.61,9.291628,19.61,1.41280072415504
19.615,12.02799,19.615,1.65826139450432
19.6200000000001,12.65625,19.6200000000001,1.90372206485359
19.6250000000001,10.98739,19.6250000000001,2.4232177153883
19.6300000000001,9.861927,19.6300000000001,2.69725258885203
19.635,12.20911,19.635,2.97128767575916
19.64,13.73562,19.64,3.2453227626663
19.645,13.60111,19.645,3.81783327432159
19.65,12.7693,19.65,4.11630869906974
19.655,11.44684,19.655,4.41478412381789
19.66,11.49507,19.66,4.71325954856604
19.665,13.34576,19.665,5.32206333759325
19.67,14.31298,19.67,5.63239170187231
19.675,12.54513,19.675,5.94272049303819
19.68,12.69667,19.68,6.25304885731725
19.6850000000001,15.68163,19.6850000000001,6.78334047560881
19.6900000000001,15.85122,19.6900000000001,7.00330372962131
19.6950000000001,18.31621,19.6950000000001,7.22326741052063
19.7,17.4484,19.7,7.44323023764631
19.705,17.35076,19.705,7.70890922843417
19.71,17.46801,19.71,7.75462539209636
19.715,16.0989,19.715,7.8003407019849
19.72,17.15049,19.72,7.84605686564709
19.725,16.90878,19.725,7.83145733629619
19.73,16.66858,19.73,7.77114335083039
19.735,15.68546,19.735,7.71082851159094
19.74,13.879,19.74,7.6505136723515
19.7450000000001,14.63405,19.7450000000001,7.47925521664989
19.7500000000001,15.26354,19.7500000000001,7.36831074641408
19.7550000000001,15.19114,19.7550000000001,7.25736627617827
19.76,14.91146,19.76,7.14642137905564
19.765,13.3714,19.765,6.90646061181381
19.77,12.42647,19.77,6.77744388792097
19.775,14.02012,19.775,6.64842716402813
19.78,11.76377,19.78,6.51941086702212
19.785,10.26316,19.785,6.26105426591133
19.79,11.32091,19.79,6.13171438869338
19.795,12.96619,19.795,6.00237451147544
19.8,12.94262,19.8,5.87303420737067
19.805,13.47646,19.805,5.62310221771427
19.8100000000001,12.34484,19.8100000000001,5.50251010527582
19.8150000000001,13.22059,19.8150000000001,5.38191799283736
19.8200000000001,14.59204,19.8200000000001,5.26132545351209
19.825,15.16635,19.825,5.0330908404147
19.83,15.57595,19.83,4.92544833975577
19.835,13.80463,19.835,4.81780583909684
19.84,11.04744,19.84,4.71016333843791
19.845,9.278846,19.845,4.5093976117482
19.85,5.925283,19.85,4.41627481260425
19.855,4.491664,19.855,4.32315158657347
19.86,4.960816,19.86,4.23002878742952
19.865,7.223961,19.865,4.0585210298232
19.8700000000001,8.361483,19.8700000000001,3.98013649824767
19.8750000000001,7.125275,19.8750000000001,3.90175196667213
19.8800000000001,5.667614,19.8800000000001,3.82336700820977
19.885,3.782995,19.885,3.6809259743901
19.89,5.516328,19.89,3.61686989903278
19.895,3.879017,19.895,3.55281339678864
19.9,0.4178424,19.9,3.48875689454449
19.905,-4.597233,19.905,3.37433393703044
19.91,-6.1113,19.91,3.32396748176053
19.915,-6.440011,19.915,3.27360081304721
19.92,-7.758822,19.92,3.22323435777731
19.925,-9.410431,19.925,3.1355449741181
19.93,-8.954632,19.93,3.0982220457288
19.9350000000001,-7.761653,19.9350000000001,3.0608991173395
19.9400000000001,-6.643778,19.9400000000001,3.0235761889502
19.9450000000001,-4.380316,19.9450000000001,2.96143854297601
19.95,0.259954,19.95,2.93662403883453
19.955,4.90669,19.955,2.91180953469305
19.96,9.59105,19.96,2.88699481710816
19.965,10.56254,19.965,2.8495139405943
19.97,8.832225,19.97,2.83684756822192
19.975,10.09846,19.975,2.82418119584955
19.98,11.59832,19.98,2.81151482347717
19.985,12.62857,19.985,2.7981784522359
19.99,13.31343,19.99,2.797508453367
19.9950000000001,14.38656,19.9950000000001,2.7968384544981
20.0000000000001,13.25059,20.0000000000001,2.79616845562921
20.0050000000001,9.544509,20.0050000000001,2.80689612149436
20.01,7.588866,20.01,2.81829378622841
20.015,6.768075,20.015,2.82969123751904
20.02,8.908674,20.02,2.84108890225309
20.025,8.060698,20.025,2.87626373614842
20.03,7.117895,20.03,2.9000409053097
20.035,7.404402,20.035,2.92381807447099
20.04,7.871328,20.04,2.94759524363227
20.045,8.11393,20.045,3.00809898029095
20.05,9.22238,20.05,3.04482554778834
20.055,11.80875,20.055,3.08155211528573
20.0600000000001,13.20257,20.0600000000001,3.11827868278313
20.0650000000001,13.85693,20.0650000000001,3.20552239659899
20.0700000000001,15.76686,20.0700000000001,3.25603932947405
20.075,16.67514,20.075,3.30655647579253
20.08,15.62188,20.08,3.35707340866759
20.085,18.42455,20.085,3.47302056558361
20.09,18.98242,20.09,3.53845057618116
20.095,13.08691,20.095,3.6038805867787
20.1,5.668997,20.1,3.66931038393284
20.105,2.241319,20.105,3.81649028837604
20.11,1.010443,20.11,3.8982403956651
20.115,-0.09137639,20.115,3.97999050295416
20.1200000000001,-2.052784,20.1200000000001,4.06174061024322
20.1250000000001,-1.140254,20.1250000000001,4.24323325064244
20.1300000000001,0.08362886,20.1300000000001,4.34297578375261
20.135,3.574356,20.135,4.4427187437496
20.14,5.644386,20.14,4.54246127685976
20.145,6.580466,20.145,4.76179871478956
20.15,8.203163,20.15,4.88139361960919
20.155,9.892058,20.155,5.000988097542
20.16,9.076093,20.16,5.12058300236163
20.165,9.302056,20.165,5.38141341261243
20.17,10.52176,20.17,5.5226489180436
20.175,12.53912,20.175,5.66388485036159
20.18,12.14192,20.18,5.80512035579276
20.1850000000001,12.58771,20.1850000000001,6.11007079987408
20.1900000000001,11.56663,20.1900000000001,6.27378573852423
20.1950000000001,7.956361,20.1950000000001,6.43750025028756
20.2,5.709204,20.2,6.60121518893771
20.205,3.931939,20.205,6.94689575858711
20.21,2.10942,20.21,7.12886138958636
20.215,-0.1178626,20.215,7.31082702058561
20.22,0.1593835,20.22,7.49279265158486
20.225,0.1788927,20.225,7.82073308552562
20.23,-0.4595594,20.23,7.96670788846713
20.235,4.525681,20.235,8.112681837635
20.24,5.313658,20.24,8.25865664057651
20.2450000000001,6.435336,20.2450000000001,8.37803468688999
20.2500000000001,11.19435,20.2500000000001,8.35143793026196
20.2550000000001,13.843,20.2550000000001,8.32484202740758
20.26,15.17653,20.26,8.29824527077955
20.265,15.58723,20.265,8.11214054514327
20.27,15.7697,20.27,7.95263172236138
20.275,17.62498,20.275,7.79312375335314
20.28,18.11141,20.28,7.63361493057124
20.285,15.34785,20.285,7.24523415266504
20.29,15.00287,20.29,7.0163617706539
20.295,15.71555,20.295,6.78748938864277
20.3,11.66991,20.3,6.55861700663164
20.305,7.853899,20.305,6.07081044563803
20.3100000000001,8.483757,20.3100000000001,5.81187669354237
20.3150000000001,6.730902,20.3150000000001,5.55294294144672
20.3200000000001,7.149539,20.3200000000001,5.29400918935107
20.325,4.1782,20.325,4.76874117519405
20.33,2.556452,20.33,4.50240734001951
20.335,2.611517,20.335,4.23607307795815
20.34,-1.287958,20.34,3.96973924278361
20.345,-1.687868,20.345,3.44352012478468
20.35,0.1228843,20.35,3.18363484196028
20.355,0.597764,20.355,2.92374955913588
20.36,-1.054622,20.36,2.66386448975489
20.365,0.157635,20.365,2.16140674610478
20.37,4.207446,20.37,1.91883428527907
20.375,5.517908,20.375,1.67626161100994
20.38,5.227905,20.38,1.43368915018423
20.385,5.151448,20.385,0.977392172822597
20.39,5.722875,20.39,0.763667602925817
20.395,4.760667,20.395,0.54994308638989
20.4,5.942661,20.4,0.336218623214816
20.4050000000001,5.781855,20.4050000000001,-0.050915688523553
20.4100000000001,4.337054,20.4100000000001,-0.224325477055889
20.4150000000001,3.494009,20.4150000000001,-0.397735255583065
20.4200000000001,2.141673,20.4200000000001,-0.571145060790668
20.4250000000001,0.2950586,20.4250000000001,-0.871670129259202
20.4300000000001,0.2914431,20.4300000000001,-0.998785392520135
20.4350000000001,2.074904,20.4350000000001,-1.12590065578107
20.4400000000001,1.626918,20.4400000000001,-1.2530160257637
20.4450000000001,-0.5854104,20.4450000000001,-1.4633600255473
20.45,0.8478291,20.45,-1.54658876206996
20.455,0.1427249,20.455,-1.62981760531433
20.46,-0.1695274,20.46,-1.71304634183699
20.465,-0.7336776,20.465,-1.84346378811821
20.47,0.7148663,20.47,-1.89065249787677
20.475,0.6560172,20.475,-1.93784120763533
20.48,2.881582,20.48,-1.98502970395048
20.485,0.8479386,20.485,-2.05271325008731
20.49,0.6425492,20.49,-2.07320829990899
20.495,0.1747051,20.495,-2.09370313628726
20.5,-0.7668782,20.5,-2.11419797266553
20.505,-1.889019,20.505,-2.13727654154077
20.51,-3.051868,20.51,-2.13986027403774
20.515,-5.286863,20.515,-2.14244400653471
20.52,-7.233907,20.52,-2.14502752558826
20.525,-10.59846,20.525,-2.13989207710606
20.5300000000001,-9.089122,20.5300000000001,-2.13217289612689
20.5350000000001,-7.582855,20.5350000000001,-2.12445371514772
20.5400000000001,-6.864436,20.5400000000001,-2.11673453416854
20.5450000000001,-7.937144,20.5450000000001,-2.09742494905468
20.5500000000001,-11.95434,20.5500000000001,-2.08583454491999
20.5550000000001,-11.50057,20.5550000000001,-2.07424435422872
20.5600000000001,-10.97462,20.5600000000001,-2.06265395009403
20.5650000000001,-10.86666,20.5650000000001,-2.04101783179413
20.5700000000001,-12.37439,20.5700000000001,-2.03097233107234
20.575,-12.76651,20.575,-2.02092661690713
20.58,-12.62919,20.58,-2.01088111618533
20.585,-11.28331,20.585,-1.99689160810468
20.59,-7.850123,20.59,-1.99294781418923
20.595,-7.260241,20.595,-1.98900380683037
20.6,-11.13189,20.6,-1.98506001291492
20.605,-8.711938,20.605,-1.98706445999291
20.61,-5.733778,20.61,-1.99301291442976
20.615,-5.060401,20.615,-1.9989613688666
20.62,-6.748663,20.62,-2.00490982330345
20.625,-7.855951,20.625,-2.0297275290961
20.63,-6.36049,20.63,-2.0485965670085
20.635,-6.347456,20.635,-2.0674658183643
20.64,-5.845338,20.64,-2.0863348562767
20.645,-9.955892,20.645,-2.13915484356252
20.65,-9.933713,20.65,-2.17310579293595
20.6550000000001,-10.33987,20.6550000000001,-2.20705652886597
20.6600000000001,-10.80707,20.6600000000001,-2.2410074782394
20.6650000000001,-12.91663,20.6650000000001,-2.32505039465547
20.6700000000001,-14.67002,20.6700000000001,-2.37514257514152
20.6750000000001,-13.0318,20.6750000000001,-2.42523496907098
20.6800000000001,-15.99793,20.6800000000001,-2.47532714955703
20.6850000000001,-14.87625,20.6850000000001,-2.59123353878144
20.6900000000001,-12.70463,20.6900000000001,-2.6570477475198
20.6950000000001,-11.31174,20.6950000000001,-2.72286216970158
20.7,-9.202568,20.7,-2.78867637843994
20.705,-7.80914,20.705,-2.933634977299
20.71,-6.054456,20.71,-3.01277915397629
20.715,-4.054277,20.715,-3.09192354409699
20.72,-2.404616,20.72,-3.17106772077428
20.725,-0.3235044,20.725,-3.33786179407963
20.73,1.386253,20.73,-3.42551147726429
20.735,4.970087,20.735,-3.51316116044895
20.74,-0.1969395,20.74,-3.60081084363361
20.745,-6.101199,20.745,-3.77729695537121
20.75,-9.110682,20.75,-3.86613295703734
20.755,-10.42524,20.755,-3.95496938559029
20.76,-8.872263,20.76,-4.04380538725641
20.765,-7.105433,20.765,-4.21361029332527
20.77,-6.798775,20.77,-4.29457919772801
20.775,-5.457022,20.775,-4.37554767524393
20.7800000000001,-5.52765,20.7800000000001,-4.45651657964667
20.7850000000001,-6.931586,20.7850000000001,-4.60132982354246
20.7900000000001,-6.290108,20.7900000000001,-4.66517458992233
20.7950000000001,-3.529185,20.7950000000001,-4.7290193563022
20.8000000000001,-0.4992763,20.8000000000001,-4.79286369579525
20.8050000000001,-1.084563,20.8050000000001,-4.89565975035123
20.8100000000001,0.0451865,20.8100000000001,-4.93461103852734
20.8150000000001,0.1598787,20.8150000000001,-4.97356232670346
20.8200000000001,2.100264,20.8200000000001,-5.01251318799275
20.825,2.292053,20.825,-5.06077402400759
20.83,1.011999,20.83,-5.07008357184632
20.835,-1.298188,20.835,-5.07939269279822
20.84,-2.060773,20.84,-5.08870224063695
20.845,-3.309917,20.845,-5.07721386245299
20.85,-1.15377,20.85,-5.05641679020394
20.855,-2.137669,20.855,-5.03561929106808
20.86,-5.36939,20.86,-5.01482179193221
20.865,-10.39227,20.865,-4.9470629002711
20.87,-10.83677,20.87,-4.90010150774585
20.875,-11.93571,20.875,-4.85314011522061
20.88,-10.6304,20.88,-4.80617914958219
20.885,-8.273477,20.885,-4.69292863672785
20.89,-6.710035,20.89,-4.62663994328558
20.895,-5.975743,20.895,-4.56035124984332
20.9,-5.797239,20.9,-4.49406212951423
20.9050000000001,-4.389384,20.9050000000001,-4.34970650829283
20.9100000000001,-5.669387,20.9100000000001,-4.27163915362688
20.9150000000001,-4.627585,20.9150000000001,-4.19357222584775
20.9200000000001,-4.018425,20.9200000000001,-4.1155048711818
20.9250000000001,-5.518792,20.9250000000001,-3.95419672044043
20.9300000000001,-9.135136,20.9300000000001,-3.87095549747819
20.9350000000001,-9.959599,20.9350000000001,-3.78771470140277
20.9400000000001,-11.53251,20.9400000000001,-3.70447347844054
20.9450000000001,-11.05896,20.9450000000001,-3.53770459145774
20.95,-11.95837,20.95,-3.45417671399378
20.955,-11.58719,20.955,-3.37064883652981
20.96,-12.63269,20.96,-3.28712117250925
20.965,-8.740511,20.965,-3.12283313829906
20.97,-4.557229,20.97,-3.04207298155283
20.975,-2.192106,20.975,-2.9613128248066
20.98,-1.87936,20.98,-2.88055266806036
20.985,-1.287479,20.985,-2.72322331595394
20.99,0.8497463,20.99,-2.64665433403716
20.995,4.587605,20.995,-2.57008513867697
21,4.029292,21,-2.49351615676018
21.005,4.60114,21.005,-2.34463254700589
21.01,8.907483,21.01,-2.27231813261179
21.015,7.45786,21.015,-2.20000393166111
21.02,4.384738,21.02,-2.12768951726701
21.025,4.811601,21.025,-1.98622327950794
21.0300000000001,4.877216,21.0300000000001,-1.91707145614297
21.0350000000001,3.299324,21.0350000000001,-1.847919632778
21.0400000000001,4.545836,21.0400000000001,-1.77876780941303
21.0450000000001,4.469091,21.0450000000001,-1.64145059140962
21.0500000000001,4.487082,21.0500000000001,-1.5732853034929
21.0550000000001,2.838767,21.0550000000001,-1.50511990885446
21.0600000000001,6.782646,21.0600000000001,-1.43695451421603
21.0650000000001,10.85619,21.0650000000001,-1.29828214399261
21.0700000000001,16.2995,21.0700000000001,-1.22777506168592
21.075,16.04365,21.075,-1.15726797937923
21.08,15.12763,21.08,-1.08676100379425
21.085,16.158,21.085,-0.938862008497497
21.09,13.58351,21.09,-0.861470042146582
21.095,11.95074,21.095,-0.784078075795666
21.1,12.84869,21.1,-0.706686162805604
21.105,11.87193,21.105,-0.540035470111964
21.11,12.79018,21.11,-0.450776743769239
21.115,12.80812,21.115,-0.36151804410694
21.12,14.68334,21.12,-0.272259317764215
21.125,17.28859,21.125,-0.0811801066584808
21.13,16.48453,21.13,0.0206403747694757
21.135,17.9889,21.135,0.122460862867539
21.14,17.66308,21.14,0.224281347630548
21.145,15.8777,21.145,0.426296998938369
21.15,13.07523,21.15,0.526492218844033
21.1550000000001,11.01017,21.1550000000001,0.626687412069271
21.1600000000001,12.2879,21.1600000000001,0.726882551933656
21.1650000000001,8.879368,21.1650000000001,0.900500037580709
21.1700000000001,9.335419,21.1700000000001,0.97392243672423
21.1750000000001,10.30013,21.1750000000001,1.04734472914605
21.1800000000001,9.818973,21.1800000000001,1.12076702156786
21.1850000000001,12.10707,21.1850000000001,1.22210077531123
21.1900000000001,11.16742,21.1900000000001,1.25001212991107
21.1950000000001,9.073009,21.1950000000001,1.27792359123263
21.2,10.57619,21.2,1.30583494583247
21.205,10.09469,21.205,1.30504808669574
21.21,11.66737,21.21,1.27634987295917
21.215,11.84002,21.215,1.24765176594431
21.22,14.28383,21.22,1.21895355220773
21.225,15.74686,21.225,1.11445720743524
21.23,14.64203,21.23,1.03865907639932
21.235,13.10953,21.235,0.962860945363395
21.24,11.21955,21.24,0.887062867688325
21.245,8.337859,21.245,0.718990641873676
21.25,6.173391,21.25,0.626716547094949
21.255,6.161399,21.255,0.534442452316222
21.26,6.859611,21.26,0.442168384217922
21.265,8.539048,21.265,0.261039531433279
21.27,11.60065,21.27,0.172184773427364
21.275,12.19943,21.275,0.0833300287616613
21.2800000000001,17.07891,21.2800000000001,-0.00552473216242604
21.2850000000001,17.52851,21.2850000000001,-0.174875094227982
21.2900000000001,19.98818,21.2900000000001,-0.255370714546007
21.2950000000001,21.18929,21.2950000000001,-0.335866334864032
21.3000000000001,25.67231,21.3000000000001,-0.416361955182057
21.3050000000001,26.87908,21.3050000000001,-0.570376984674159
21.3100000000001,24.31806,21.3100000000001,-0.643896393848235
21.3150000000001,18.89467,21.3150000000001,-0.717415803022312
21.3200000000001,10.88611,21.3200000000001,-0.790935212196389
21.325,3.772026,21.325,-0.934161557688059
21.33,2.034788,21.33,-1.00386833392309
21.335,5.678056,21.335,-1.07357521687983
21.34,7.05735,21.34,-1.14328209983657
21.345,5.962973,21.345,-1.28214443469628
21.35,6.60292,21.35,-1.35129988659925
21.355,8.040488,21.355,-1.42045533850222
21.36,8.966206,21.36,-1.48961089712689
21.365,13.39632,21.365,-1.63015655345189
21.37,17.22244,21.37,-1.70154665115221
21.375,18.42049,21.375,-1.77293685557425
21.38,19.78679,21.38,-1.84432695327457
21.385,19.81168,21.385,-1.99142660299502
21.39,20.73693,21.39,-2.06713604829344
21.395,21.74592,21.395,-2.14284570703527
21.4,16.93756,21.4,-2.21855515233369
21.4050000000001,10.36869,21.4050000000001,-2.37547768129767
21.4100000000001,9.785781,21.4100000000001,-2.45669097840665
21.4150000000001,9.77568,21.4150000000001,-2.53790427551563
21.4200000000001,5.415915,21.4200000000001,-2.61911735918119
21.4250000000001,-2.294299,21.4250000000001,-2.78701578869798
21.4300000000001,-2.634809,21.4300000000001,-2.8737011345492
21.4350000000001,-3.139641,21.4350000000001,-2.960386266957
21.4400000000001,-2.249942,21.4400000000001,-3.04707139936481
21.4450000000001,-2.037717,21.4450000000001,-3.22418097930759
21.45,-2.966271,21.45,-3.31460542684256
21.455,-1.642152,21.455,-3.40502987437754
21.46,-0.9622139,21.46,-3.49545432191251
21.465,0.07332691,21.465,-3.67604281602036
21.47,2.081552,21.47,-3.76620686259323
21.475,2.883481,21.475,-3.8563709091661
21.48,3.065191,21.48,-3.94653495573897
21.485,5.749059,21.485,-4.1200588998109
21.49,4.46573,21.49,-4.20341837042315
21.495,3.740886,21.495,-4.28677784103539
21.5,3.77581,21.5,-4.37013731164763
21.505,1.798242,21.505,-4.52164627536415
21.51,3.457239,21.51,-4.58979576846842
21.515,3.426474,21.515,-4.65794526157269
21.52,2.855724,21.52,-4.72609432779014
21.525,0.0900936,21.525,-4.8389226495764
21.5300000000001,-1.92374,21.5300000000001,-4.8836014782584
21.5350000000001,-1.26578,21.5350000000001,-4.92827988005356
21.5400000000001,-1.148808,21.5400000000001,-4.97295870873556
21.5450000000001,-2.7785,21.5450000000001,-5.03313310221019
21.5500000000001,-7.132162,21.5500000000001,-5.04862866700284
21.5550000000001,-14.18476,21.5550000000001,-5.06412423179548
21.5600000000001,-16.71628,21.5600000000001,-5.07961979658812
21.5650000000001,-16.64876,21.5650000000001,-5.07964028715563
21.5700000000001,-13.15874,21.5700000000001,-5.0641652129305
21.575,-10.72569,21.575,-5.04869013870537
21.58,-10.62299,21.58,-5.03321463759341
21.585,-15.05932,21.585,-4.97362166397187
21.59,-20.5518,21.59,-4.92950333768864
21.595,-27.62614,21.595,-4.88538543829224
21.6,-33.47867,21.6,-4.84126711200901
21.605,-34.83959,21.605,-4.73029233280876
21.61,-30.83488,21.61,-4.66343587989174
21.615,-22.06624,21.615,-4.59657942697471
21.62,-18.39665,21.62,-4.52972254717087
21.625,-16.8559,21.625,-4.38149420869007
21.63,-16.08427,21.63,-4.30012189623948
21.635,-13.77725,21.635,-4.21875001067571
21.64,-10.11613,21.64,-4.13737812511194
21.645,-5.702901,21.645,-3.96894011065072
21.65,-3.421036,21.65,-3.88187398175328
21.6550000000001,-3.522129,21.6550000000001,-3.79480827974266
21.6600000000001,-6.158351,21.6600000000001,-3.70774257773203
21.6650000000001,-7.428592,21.6650000000001,-3.53583845571045
21.6700000000001,-6.942403,21.6700000000001,-3.45100003569949
21.6750000000001,-6.527691,21.6750000000001,-3.36616182913193
21.6800000000001,-6.195031,21.6800000000001,-3.28132340912097
21.6850000000001,-6.122203,21.6850000000001,-3.12004450012699
21.6900000000001,-6.010591,21.6900000000001,-3.04360379770056
21.6950000000001,-5.880535,21.6950000000001,-2.96716309527412
21.7,-5.284166,21.7,-2.89072239284769
21.705,-7.89388,21.705,-2.75041557970023
21.71,-11.24018,21.71,-2.68654968242262
21.715,-12.37395,21.715,-2.622683785145
21.72,-13.50024,21.72,-2.55881767442397
21.725,-9.922878,21.725,-2.44597462504231
21.73,-11.81967,21.73,-2.39699725949485
21.735,-10.31613,21.735,-2.34802010739081
21.74,-10.92561,21.74,-2.29904295528676
21.745,-11.11339,21.745,-2.21671249536166
21.75,-9.854633,21.75,-2.18335918754061
21.755,-8.963867,21.755,-2.15000587971956
21.76,-4.941227,21.76,-2.11665235845509
21.765,-4.314439,21.765,-2.06502786771743
21.77,-4.112566,21.77,-2.04675647135741
21.775,-3.77852,21.775,-2.02848507499739
21.7800000000001,-3.371068,21.7800000000001,-2.01021389208079
21.7850000000001,-4.221509,21.7850000000001,-1.9871842017468
21.7900000000001,-5.453637,21.7900000000001,-1.98242569432941
21.7950000000001,-2.528601,21.7950000000001,-1.97766740035544
21.8000000000001,1.873373,21.8000000000001,-1.97290889293806
21.8050000000001,2.860928,21.8050000000001,-1.97447514069211
21.8100000000001,3.212492,21.8100000000001,-1.98079968242013
21.8150000000001,2.887857,21.8150000000001,-1.98712422414815
21.8200000000001,2.114636,21.8200000000001,-1.99344876587617
21.825,-0.8776699,21.825,-2.01395640885913
21.83,-7.186415,21.83,-2.02813972355748
21.835,-10.61914,21.835,-2.04232303825584
21.84,-11.79412,21.84,-2.05650613951078
21.845,-13.78593,21.845,-2.08865904158521
21.85,-17.66269,21.85,-2.10662841551786
21.855,-21.9968,21.855,-2.12459800289393
21.86,-23.82019,21.86,-2.14256759027
21.865,-20.83041,21.865,-2.17714030030131
21.87,-15.57026,21.87,-2.19374342295656
21.875,-11.68663,21.875,-2.21034675905521
21.88,-8.330491,21.88,-2.22694988171045
21.885,-4.284072,21.885,-2.2520277750218
21.89,-5.34772,21.89,-2.26050254567791
21.895,-4.028477,21.895,-2.26897752977742
21.9,-5.843568,21.9,-2.27745230043353
21.9050000000001,-5.102085,21.9050000000001,-2.27703245724298
21.9100000000001,-2.593445,21.9100000000001,-2.26813762995292
21.9150000000001,-0.8893669,21.9150000000001,-2.25924301610627
21.9200000000001,-5.865157,21.9200000000001,-2.25034818881621
21.9250000000001,-7.405062,21.9250000000001,-2.20311657693193
21.9300000000001,-6.82968,21.9300000000001,-2.16477979233771
21.9350000000001,-5.846696,21.9350000000001,-2.12644279430007
21.9400000000001,-7.583457,21.9400000000001,-2.08810579626243
21.9450000000001,-5.535285,21.9450000000001,-1.96993733376228
21.95,-2.087833,21.95,-1.89010565585635
21.955,-2.62463,21.955,-1.81027397795041
21.96,0.7944392,21.96,-1.73044219332278
21.965,3.239063,21.965,-1.52330176570333
21.97,2.421936,21.97,-1.39599290926811
21.975,1.907404,21.975,-1.2686841595546
21.98,2.921088,21.98,-1.14137540984108
21.985,4.299498,21.985,-0.84141228451434
21.99,5.074043,21.99,-0.668757908901112
21.995,5.776148,21.995,-0.496103533287883
22,8.236485,22,-0.323449211035507
22.005,10.46749,22.005,0.060982963808382
22.01,11.54145,22.01,0.27276074969883
22.015,10.50531,22.015,0.48453852891917
22.02,9.628734,22.02,0.696316334819938
22.025,12.36393,22.025,1.15288854746079
22.0300000000001,15.67604,22.0300000000001,1.39768306092257
22.0350000000001,14.77557,22.0350000000001,1.64247757438436
22.0400000000001,15.23294,22.0400000000001,1.88727198112444
22.0450000000001,14.69188,22.0450000000001,2.40538772000339
22.0500000000001,16.3723,22.0500000000001,2.67870883869885
22.0550000000001,17.48192,22.0550000000001,2.95202995739431
22.0600000000001,17.17667,22.0600000000001,3.22535128953319
22.0650000000001,14.47125,22.0650000000001,3.79649789778859
22.0700000000001,16.89679,22.0700000000001,4.09432360079194
22.075,19.88647,22.075,4.39214930379529
22.08,22.01654,22.08,4.68997500679864
22.085,21.79471,22.085,5.29824646795741
22.09,18.89668,22.09,5.60869222611283
22.095,22.06445,22.095,5.91913841115508
22.1,22.0835,22.1,6.2295841693105
22.105,22.19787,22.105,6.76450921718026
22.11,22.86918,22.11,6.98898850689461
22.115,23.42275,22.115,7.21346779660896
22.12,22.7556,22.12,7.4379470863233
22.125,23.9396,22.125,7.71166179466969
22.13,23.48332,22.13,7.76089721330172
22.135,22.86408,22.135,7.81013263193376
22.14,23.74358,22.14,7.8593680505658
22.145,24.03864,22.145,7.84996458762598
22.15,24.44802,22.15,7.79132570605413
22.1550000000001,22.04505,22.1550000000001,7.73268682448228
22.1600000000001,19.93435,22.1600000000001,7.67404794291043
22.1650000000001,18.9686,22.1650000000001,7.50502978925658
22.1700000000001,21.34458,22.1700000000001,7.39465137094824
22.1750000000001,22.35276,22.1750000000001,7.28427209886625
22.1800000000001,22.61061,22.1800000000001,7.17389282678425
22.1850000000001,22.13029,22.1850000000001,6.93446396052404
22.1900000000001,21.96259,22.1900000000001,6.805413939459
22.1950000000001,24.54743,22.1950000000001,6.67636391839395
22.2,24.09429,22.2,6.54731347044209
22.205,17.97277,22.205,6.28859358864482
22.21,10.4634,22.21,6.1589237279126
22.215,7.959673,22.215,6.02925344029355
22.22,5.363775,22.22,5.89958357956133
22.225,3.895635,22.225,5.64886483748991
22.23,2.638456,22.23,5.52781595615071
22.235,2.863245,22.235,5.40676707481152
22.24,4.719872,22.24,5.28571819347232
22.245,5.781694,22.245,5.0565358916276
22.25,7.371973,22.25,4.94840247112207
22.255,8.232389,22.255,4.84026905061654
22.26,5.319635,22.26,4.73213563011102
22.265,5.270813,22.265,4.53040129721964
22.27,9.54515,22.27,4.4368008117206
22.275,11.1451,22.275,4.34319989933475
22.2800000000001,11.74182,22.2800000000001,4.24959941383572
22.2850000000001,12.94065,22.2850000000001,4.07717256889921
22.2900000000001,15.67155,22.2900000000001,3.99834663634857
22.2950000000001,16.84485,22.2950000000001,3.91952070379792
22.3000000000001,20.16127,22.3000000000001,3.84069477124727
22.3050000000001,21.39856,22.3050000000001,3.69741618548062
22.3100000000001,14.87676,22.3100000000001,3.63296438603827
22.3150000000001,10.81435,22.3150000000001,3.56851215970909
22.3200000000001,6.540176,22.3200000000001,3.50405993337991
22.325,6.544078,22.325,3.38889355246338
22.33,7.991547,22.33,3.33817939787604
22.335,11.03899,22.335,3.28746524328869
22.34,14.55318,22.34,3.23675108870135
22.345,16.12398,22.345,3.14841326395781
22.35,20.88247,22.35,3.11078959380162
22.355,18.69991,22.355,3.07316592364543
22.36,14.14601,22.36,3.03554225348924
22.365,8.240268,22.365,2.97284709332404
22.37,4.839152,22.37,2.94777581675845
22.375,4.653111,22.375,2.92270454019286
22.38,7.006896,22.38,2.89763326362727
22.385,8.532494,22.385,2.85967982340022
22.39,8.499468,22.39,2.84679744629534
22.395,10.95323,22.395,2.83391506919046
22.4,10.86221,22.4,2.82103290552899
22.4050000000001,9.123224,22.4050000000001,2.80730209086315
22.4100000000001,9.019146,22.4100000000001,2.80645365330219
22.4150000000001,9.771176,22.4150000000001,2.80560521574123
22.4200000000001,8.229794,22.4200000000001,2.80475677818026
22.4250000000001,4.99984,22.4250000000001,2.81516235793737
22.4300000000001,4.987262,22.4300000000001,2.82641637525543
22.4350000000001,5.375496,22.4350000000001,2.83767060601691
22.4400000000001,6.700105,22.4400000000001,2.84892462333497
22.4450000000001,6.16855,22.4450000000001,2.8838446057969
22.45,5.590306,22.45,2.90751057094076
22.455,3.283939,22.455,2.93117653608462
22.46,4.675902,22.46,2.95484250122848
22.465,5.220829,22.465,3.01515435226016
22.47,5.669343,22.47,3.05180045159139
22.475,2.604525,22.475,3.08844655092263
22.48,1.643713,22.48,3.12509243681045
22.485,4.191833,22.485,3.21220424259797
22.49,4.496465,22.49,3.26266994905426
22.495,3.976372,22.495,3.31313565551054
22.5,2.028166,22.5,3.36360136196683
22.505,2.534141,22.505,3.47947424057562
22.51,4.200926,22.51,3.54488141272813
22.515,2.141886,22.515,3.61028858488065
22.52,1.761893,22.52,3.67569575703316
22.525,1.558629,22.525,3.82285858600343
22.5300000000001,1.661111,22.5300000000001,3.90461381593437
22.5350000000001,0.7363774,22.5350000000001,3.98636947275213
22.5400000000001,2.834115,22.5400000000001,4.06812512956989
22.5450000000001,3.979711,22.5450000000001,4.24965747044366
22.5500000000001,3.483004,22.5500000000001,4.3494345813865
22.5550000000001,3.508387,22.5550000000001,4.44921169232934
22.5600000000001,3.41523,22.5600000000001,4.54898880327218
22.5650000000001,3.405673,22.5650000000001,4.76842485205812
22.5700000000001,3.821686,22.5700000000001,4.88808378990122
22.575,4.355896,22.575,5.00774272774432
22.58,9.429092,22.58,5.12740123870059
22.585,8.000439,22.585,5.38839087773642
22.59,4.128278,22.59,5.52972157892915
22.595,8.086497,22.595,5.67105228012187
22.6,8.72244,22.6,5.81238340820142
22.605,4.501465,22.605,6.11755412588348
22.61,4.971928,22.61,6.28139456925963
22.615,6.968433,22.615,6.44523458574896
22.62,5.996049,22.62,6.6090750291251
22.625,1.772045,22.625,6.9550194148312
22.63,2.821271,22.63,7.13712378404796
22.635,3.55344,22.635,7.31922815326473
22.64,2.377682,22.64,7.50133209559467
22.645,1.854548,22.645,7.82927594463001
22.65,6.342929,22.65,7.97511499756177
22.6550000000001,3.447157,22.6550000000001,8.12095490426718
22.6600000000001,2.199447,22.6600000000001,8.26679395719894
22.6650000000001,5.200521,22.6650000000001,8.38577158367232
22.6700000000001,5.857021,22.6700000000001,8.35890930344031
22.6750000000001,8.31065,22.6750000000001,8.3320470232083
22.6800000000001,9.496976,22.6800000000001,8.30518474297628
22.6850000000001,11.62683,22.6850000000001,8.11877180505371
22.6900000000001,11.27885,22.6900000000001,7.9592202935895
22.6950000000001,12.85076,22.6950000000001,7.7996687821253
22.7,10.0358,22.7,7.64011727066109
22.705,7.265219,22.705,7.25183723804515
22.71,5.830728,22.71,7.02310914378023
22.715,7.240582,22.715,6.79438062262849
22.72,6.222047,22.72,6.56565252836357
22.725,4.722811,22.725,6.07828907589237
22.73,3.11687,22.73,5.8196541445729
22.735,4.717968,22.735,5.56101921325344
22.74,3.950475,22.74,5.30238428193397
22.745,4.230683,22.745,4.7778646003779
22.75,3.095073,22.75,4.51197985014129
22.755,5.261973,22.755,4.24609509990468
22.76,4.826904,22.76,3.98021034966807
22.765,3.735571,22.765,3.45506165037812
22.77,4.358909,22.77,3.19579791476819
22.775,9.187012,22.775,2.93653396571485
22.7800000000001,5.356517,22.7800000000001,2.67727023010492
22.7850000000001,2.940295,22.7850000000001,2.17626091344567
22.7900000000001,2.25344,22.7900000000001,1.93451554583977
22.7950000000001,0.7166241,22.7950000000001,1.69277007151216
22.8000000000001,-1.741662,22.8000000000001,1.45102459718455
22.8050000000001,-0.8837834,22.8050000000001,0.996570383516641
22.8100000000001,-1.154764,22.8100000000001,0.783861750898047
22.8150000000001,-1.317687,22.8150000000001,0.571153064918601
22.8200000000001,0.2867126,22.8200000000001,0.358444352258729
22.825,-0.7925215,22.825,-0.0266246009880787
22.83,-4.278545,22.83,-0.198984914946186
22.835,-3.066994,22.835,-0.371345245579561
22.84,-0.9233742,22.84,-0.543705576212935
22.845,-1.426616,22.845,-0.842325555511565
22.85,-3.05374,22.85,-0.9685852842181
22.855,-2.698273,22.855,-1.09484506628549
22.86,-1.716021,22.86,-1.22110474163117
22.865,-4.672751,22.865,-1.43005506265896
22.87,-1.646129,22.87,-1.51274570834108
22.875,-2.835358,22.875,-1.59543624730148
22.88,-4.820809,22.88,-1.67812689298359
22.885,-4.953634,22.885,-1.80777711692195
22.89,-4.618479,22.89,-1.8547368018999
22.895,-5.700703,22.895,-1.90169627343445
22.9,-7.100265,22.9,-1.9486559584124
22.9050000000001,-9.513741,22.9050000000001,-2.0161230729299
22.9100000000001,-10.11652,22.9100000000001,-2.03663050246946
22.9150000000001,-9.918925,22.9150000000001,-2.05713793200901
22.9200000000001,-14.01391,22.9200000000001,-2.07764536154856
22.9250000000001,-16.37419,22.9250000000001,-2.10091666982444
22.9300000000001,-20.63284,22.9300000000001,-2.10368076200418
22.9350000000001,-19.26337,22.9350000000001,-2.10644485418392
22.9400000000001,-20.48166,22.9400000000001,-2.10920873292025
22.9450000000001,-20.01855,22.9450000000001,-2.10454264650007
22.95,-17.1495,22.95,-2.09711246790015
22.955,-17.32956,22.955,-2.08968250274365
22.96,-14.72766,22.96,-2.08225232414373
22.965,-15.79002,22.965,-2.06358883223667
22.97,-15.81623,22.97,-2.05235551892953
22.975,-13.91885,22.975,-2.04112220562239
22.98,-13.77155,22.98,-2.02988889231524
22.985,-11.84911,22.985,-2.00901028468298
22.99,-8.911539,22.99,-1.99936520380128
22.995,-5.470367,22.995,-1.98971990947616
23,-4.238944,23,-1.98007482859446
23.005,-2.787816,23.005,-1.96691625571502
23.01,0.5004627,23.01,-1.96340297716069
23.015,2.824348,23.015,-1.95988969860637
23.02,2.301646,23.02,-1.95637642005204
23.025,-3.750026,23.025,-1.95926580351437
23.0300000000001,-7.774796,23.0300000000001,-1.96566846553102
23.0350000000001,-8.864534,23.0350000000001,-1.97207112754767
23.0400000000001,-10.31383,23.0400000000001,-1.97847378956433
23.0450000000001,-15.65492,23.0450000000001,-2.00421976075387
23.0500000000001,-19.8315,23.0500000000001,-2.02356328337016
23.0550000000001,-20.83493,23.0550000000001,-2.04290659254305
23.0600000000001,-18.18189,23.0600000000001,-2.06224990171594
23.0650000000001,-20.03666,23.0650000000001,-2.11603572043909
23.0700000000001,-18.52849,23.0700000000001,-2.15047822998934
23.075,-18.18307,23.075,-2.1849207395396
23.08,-15.07274,23.08,-2.21936324908986
23.085,-14.01304,23.085,-2.30440529411546
23.09,-7.439593,23.09,-2.35500461614738
23.095,-6.35982,23.095,-2.40560415162272
23.1,-5.911515,23.1,-2.45620368709805
23.105,-7.068586,23.105,-2.57314058111349
23.11,-4.440076,23.11,-2.639478153097
23.115,-2.514955,23.115,-2.70581572508052
23.12,-3.233541,23.12,-2.77215308362062
23.125,-5.997224,23.125,-2.91817633821656
23.13,-10.13971,23.13,-2.99786202082898
23.135,-13.35056,23.135,-3.07754791688481
23.14,-12.99334,23.14,-3.15723359949724
23.145,-11.83325,23.145,-3.32512904080626
23.15,-9.391861,23.15,-3.41333901294627
23.1550000000001,-8.532814,23.1550000000001,-3.50154877164287
23.1600000000001,-7.078957,23.1600000000001,-3.58975831689606
23.1650000000001,-5.711866,23.1650000000001,-3.76737610560177
23.1700000000001,-4.283295,23.1700000000001,-3.85678413561088
23.1750000000001,-5.694391,23.1750000000001,-3.94619216562
23.1800000000001,-5.880495,23.1800000000001,-4.03560019562911
23.1850000000001,-3.585043,23.1850000000001,-4.20655513479947
23.1900000000001,-0.4742492,23.1900000000001,-4.28810247084755
23.1950000000001,1.201015,23.1950000000001,-4.3696493800088
23.2,2.107899,23.2,-4.45119628917005
23.205,1.580452,23.205,-4.59720438928377
23.21,-2.965597,23.21,-4.66166558023623
23.215,-9.962137,23.215,-4.7261267711887
23.22,-14.75376,23.22,-4.79058753525434
23.225,-17.70346,23.225,-4.8947492007575
23.23,-17.93333,23.23,-4.9344496753082
23.235,-18.27945,23.235,-4.9741501498589
23.24,-16.75105,23.24,-5.0138506244096
23.245,-10.99749,23.245,-5.06384846290774
23.25,-3.760466,23.25,-5.07414539996836
23.255,-5.158536,23.255,-5.08444233702897
23.26,-6.619994,23.26,-5.09473970097642
23.265,-7.560889,23.265,-5.08546515785718
23.27,-5.420486,23.27,-5.06589325079051
23.275,-4.583371,23.275,-5.04632177061066
23.2800000000001,-4.493578,23.2800000000001,-5.02674986354399
23.2850000000001,-6.164218,23.2850000000001,-4.9615313753673
23.2900000000001,-7.194918,23.2900000000001,-4.91588436737046
23.2950000000001,-6.00748,23.2950000000001,-4.87023735937362
23.3000000000001,-5.052394,23.3000000000001,-4.82459035137678
23.3050000000001,-7.865862,23.3050000000001,-4.71384481040054
23.3100000000001,-7.087671,23.3100000000001,-4.64874670430798
23.3150000000001,-4.616578,23.3150000000001,-4.58364859821541
23.3200000000001,-6.287879,23.3200000000001,-4.51855006523602
23.325,-4.780973,23.325,-4.37628320124017
23.33,-2.187752,23.33,-4.2991144433369
23.335,4.810161,23.335,-4.22194568543363
23.34,5.659331,23.34,-4.14477735441718
23.345,0.6295677,23.345,-3.98489500566505
23.35,-3.186528,23.35,-3.90218098792937
23.355,-5.875218,23.355,-3.81946739708052
23.36,-6.736007,23.36,-3.73675380623166
23.365,-7.546014,23.365,-3.57066900538293
23.37,-6.407863,23.37,-3.48729822226987
23.375,-3.176428,23.375,-3.40392743915682
23.38,-2.80589,23.38,-3.32055665604376
23.385,-3.335594,23.385,-3.15626542018239
23.39,-2.838395,23.39,-3.07534496743407
23.395,-3.174974,23.395,-2.99442472812917
23.4,-2.926717,23.4,-2.91350427538086
23.4050000000001,-3.679622,23.4050000000001,-2.7556186897439
23.4100000000001,-5.874513,23.4100000000001,-2.67865355685526
23.4150000000001,-4.47052,23.4150000000001,-2.60168842396661
23.4200000000001,1.823363,23.4200000000001,-2.52472329107797
23.4250000000001,1.949354,23.4250000000001,-2.37490928149268
23.4300000000001,1.857683,23.4300000000001,-2.30206061823944
23.4350000000001,1.637883,23.4350000000001,-2.22921174154279
23.4400000000001,0.1365581,23.4400000000001,-2.15636307828955
23.4450000000001,1.585286,23.4450000000001,-2.01380614469739
23.45,6.038729,23.45,-1.94409808780189
23.455,9.393277,23.455,-1.87438981746297
23.46,16.47124,23.46,-1.80468176056747
23.465,18.91013,23.465,-1.66638483730499
23.47,20.98194,23.47,-1.59779629110313
23.475,16.276,23.475,-1.52920763817957
23.48,10.64044,23.48,-1.46061898525601
23.485,7.019008,23.485,-1.32147586558839
23.49,6.143276,23.49,-1.25092129212263
23.495,5.673645,23.495,-1.18036671865686
23.5,6.427699,23.5,-1.1098121451911
23.505,6.021317,23.505,-0.962619647586623
23.51,4.873316,23.51,-0.885981723447906
23.515,3.327507,23.515,-0.80934379930919
23.52,3.442456,23.52,-0.73270582180962
23.525,3.965628,23.525,-0.569098992247426
23.5300000000001,4.053993,23.5300000000001,-0.482130140184801
23.5350000000001,3.848769,23.5350000000001,-0.395161208080896
23.5400000000001,3.691281,23.5400000000001,-0.308192329337844
23.5450000000001,0.9010965,23.5450000000001,-0.124105177549366
23.5500000000001,0.5793732,23.5500000000001,-0.0269869278493133
23.5550000000001,2.254624,23.5550000000001,0.070131335190953
23.5600000000001,5.059879,23.5600000000001,0.167249574885846
23.5650000000001,4.619021,23.5650000000001,0.357277884014538
23.5700000000001,5.567311,23.5700000000001,0.45018790675759
23.575,5.705808,23.575,0.543097956181068
23.58,7.674879,23.58,0.636008005604547
23.585,14.32559,23.585,0.792545642736631
23.59,18.7295,23.59,0.85617328380609
23.595,17.51242,23.595,0.919800871514696
23.6,15.72321,23.6,0.983428459223301
23.605,16.81556,23.605,1.06265342423187
23.61,16.14688,23.61,1.07825069481012
23.615,15.14943,23.615,1.09384807211008
23.62,15.5568,23.62,1.10944534268833
23.625,13.78352,23.625,1.08657637524325
23.63,9.601226,23.63,1.0481100304982
23.635,10.22996,23.635,1.00964379247487
23.64,10.76567,23.64,0.971177554451532
23.645,6.184678,23.645,0.86062512640191
23.65,5.461538,23.65,0.788539043097331
23.6550000000001,5.029605,23.6550000000001,0.716452906431899
23.6600000000001,6.04,23.6600000000001,0.64436682312732
23.6650000000001,7.089476,23.6650000000001,0.492187807181056
23.6700000000001,7.399378,23.6700000000001,0.412094821178518
23.6750000000001,7.899724,23.6750000000001,0.33200183517598
23.6800000000001,8.786383,23.6800000000001,0.251908902534295
23.6850000000001,10.02742,23.6850000000001,0.0947987368012259
23.6900000000001,12.37661,23.6900000000001,0.0177815370603753
23.6950000000001,12.71774,23.6950000000001,-0.0592356760206884
23.7,15.69629,23.7,-0.136252869091432
23.705,16.35196,23.705,-0.285303218170794
23.71,18.42697,23.71,-0.357336340828879
23.715,17.63842,23.715,-0.429369490167391
23.72,11.60139,23.72,-0.501402639505902
23.725,0.3817115,23.725,-0.642036501320729
23.73,-7.910427,23.73,-0.710637213797045
23.735,-11.47886,23.735,-0.77923792627336
23.74,-11.12827,23.74,-0.847838638749676
23.745,-9.078712,23.745,-0.98411105125348
23.75,-6.59923,23.75,-1.05178275128097
23.755,-5.232588,23.755,-1.11945445130846
23.76,-2.691689,23.76,-1.18712615133594
23.765,-2.369394,23.765,-1.32402277909686
23.77,-3.78723,23.77,-1.393247813552
23.775,-1.062811,23.775,-1.46247274128543
23.7800000000001,3.276566,23.7800000000001,-1.53169777574057
23.7850000000001,5.829221,23.7850000000001,-1.67376208193884
23.7900000000001,7.420651,23.7900000000001,-1.74660156712538
23.7950000000001,9.215046,23.7950000000001,-1.81944094559022
23.8000000000001,10.4654,23.8000000000001,-1.89228043077676
23.8050000000001,13.23838,23.8050000000001,-2.04296272816029
23.8100000000001,14.62019,23.8100000000001,-2.12080554035728
23.8150000000001,16.48804,23.8150000000001,-2.19864856599768
23.8200000000001,14.09847,23.8200000000001,-2.27649137819467
23.825,5.012197,23.825,-2.43759803835552
23.83,-1.960641,23.83,-2.5208620997628
23.835,-7.703314,23.835,-2.60412594772666
23.84,-6.889113,23.84,-2.68738979569053
23.845,-12.19625,23.845,-2.8583449483043
23.85,-15.2278,23.85,-2.94603625295422
23.855,-13.16897,23.855,-3.03372755760413
23.86,-14.13165,23.86,-3.12141864881063
23.865,-12.07645,23.865,-3.29825587496026
23.87,-9.000101,23.87,-3.38740179645997
23.875,-6.609745,23.875,-3.4765479314031
23.88,-3.649278,23.88,-3.56569385290281
23.885,-1.673084,23.885,-3.74002717439139
23.89,2.972068,23.89,-3.82521414749344
23.895,3.418056,23.895,-3.91040112059548
23.9,6.373382,23.9,-3.99558852058435
23.9050000000001,7.024245,23.9050000000001,-4.15437248954058
23.9100000000001,7.565645,23.9100000000001,-4.22796948539476
23.9150000000001,4.560852,23.9150000000001,-4.30156690813576
23.9200000000001,-5.329637,23.9200000000001,-4.37516390398994
23.9250000000001,-12.54862,23.9250000000001,-4.50245002870183
23.9300000000001,-17.68719,23.9300000000001,-4.55613873067271
23.9350000000001,-16.41714,23.9350000000001,-4.60982785953042
23.9400000000001,-15.26526,23.9400000000001,-4.66351656150131
23.9450000000001,-14.2968,23.9450000000001,-4.74441460269141
23.95,-10.06486,23.95,-4.77162308813698
23.955,-2.113178,23.955,-4.79883200046937
23.96,5.755757,23.96,-4.82604048591494
23.965,2.615484,23.965,-4.85091987685353
23.97,-2.073291,23.97,-4.84859035545973
23.975,-6.194287,23.975,-4.84626083406594
23.98,-4.330238,23.98,-4.84393131267214
23.985,-4.345098,23.985,-4.81056199659522
23.99,-1.656929,23.99,-4.7795222019121
23.995,-2.100859,23.995,-4.74848240722897
24,-5.523588,24,-4.71744303943267
24.005,-11.1327,24.005,-4.63095704972786
24.01,-14.33939,24.01,-4.57551128159298
24.015,-12.81757,24.015,-4.52006508657129
24.02,-11.12894,24.02,-4.46461931843642
24.025,-8.775989,24.025,-4.33624847430697
24.0300000000001,-9.369916,24.0300000000001,-4.26332382519921
24.0350000000001,-7.465549,24.0350000000001,-4.19039917609145
24.0400000000001,-5.673243,24.0400000000001,-4.1174745269837
24.0450000000001,-4.773587,24.0450000000001,-3.96236007715906
24.0500000000001,-5.070841,24.0500000000001,-3.88016984955536
24.0550000000001,-3.755887,24.0550000000001,-3.79798004883848
24.0600000000001,-4.056642,24.0600000000001,-3.71578982123478
24.0650000000001,-2.695648,24.0650000000001,-3.55016797914572
24.0700000000001,-2.624917,24.0700000000001,-3.46673572433014
24.075,-1.814241,24.075,-3.38330346951455
24.08,0.8754423,24.08,-3.29987142814238
24.085,-0.6662829,24.085,-3.13850308635895
24.09,1.10932,24.09,-3.06056678594769
24.095,1.171796,24.095,-2.98263069897985
24.1,1.564336,24.1,-2.90469461201201
24.105,1.153589,24.105,-2.7592570461374
24.11,-3.902879,24.11,-2.69175578067405
24.115,-6.389442,24.115,-2.62425451521069
24.12,-11.84601,24.12,-2.55675324974734
24.125,-13.23007,24.125,-2.43527107828267
24.13,-13.04726,24.13,-2.38129017228135
24.135,-12.4867,24.135,-2.32730947972345
24.14,-12.77157,24.14,-2.27332878716554
24.145,-12.6853,24.145,-2.18031847269948
24.15,-7.038792,24.15,-2.14128927767815
24.1550000000001,-5.952212,24.1550000000001,-2.1022598692134
24.1600000000001,-6.636943,24.1600000000001,-2.06323046074866
24.1650000000001,-6.835272,24.1650000000001,-2.00018247862415
24.1700000000001,-6.315805,24.1700000000001,-1.97616390496439
24.1750000000001,-5.930148,24.1750000000001,-1.95214511786122
24.1800000000001,-6.106533,24.1800000000001,-1.92812654420146
24.1850000000001,-7.423837,24.1850000000001,-1.89405457241367
24.1900000000001,-6.345445,24.1900000000001,-1.88400138772906
24.1950000000001,-7.766941,24.1950000000001,-1.87394820304445
24.2,-7.224213,24.2,-1.86389480491642
24.205,-8.550771,24.205,-1.85580487273137
24.21,-8.302456,24.21,-1.85776812523092
24.215,-7.490988,24.215,-1.85973137773048
24.22,-3.726518,24.22,-1.86169484367344
24.225,-6.462884,24.225,-1.87489845311272
24.23,-6.716962,24.23,-1.88613881005245
24.235,-7.354882,24.235,-1.89737938043559
24.24,-4.954682,24.24,-1.90861973737531
24.245,-5.254222,24.245,-1.93686022171579
24.25,-5.542444,24.25,-1.95386013567313
24.255,-7.087912,24.255,-1.97086026307388
24.26,-4.753682,24.26,-1.98786039047463
24.265,-6.979016,24.265,-2.02321216895814
24.27,-9.440568,24.27,-2.04156403348432
24.275,-11.57282,24.275,-2.0599158980105
24.2800000000001,-12.155,24.2800000000001,-2.07826776253668
24.2850000000001,-12.09435,24.2850000000001,-2.11071820472682
24.2900000000001,-12.70072,24.2900000000001,-2.12481678239078
24.2950000000001,-14.0753,24.2950000000001,-2.13891514661134
24.3000000000001,-15.50753,24.3000000000001,-2.1530137242753
24.3050000000001,-15.72923,24.3050000000001,-2.16951610164029
24.3100000000001,-13.15926,24.3100000000001,-2.17191990134131
24.3150000000001,-6.193496,24.3150000000001,-2.17432370104233
24.3200000000001,-5.204601,24.3200000000001,-2.17672750074335
24.325,-5.775151,24.325,-2.15961979786317
24.33,-8.952661,24.33,-2.14010829528197
24.335,-9.103704,24.335,-2.12059679270077
24.34,-8.403549,24.34,-2.10108529011957
24.345,-10.20524,24.345,-2.02721252537766
24.35,-8.236028,24.35,-1.97285147666035
24.355,-6.112325,24.355,-1.91849042794304
24.36,-5.644953,24.36,-1.86412916578232
24.365,-5.067893,24.365,-1.70900297657005
24.37,-4.264762,24.37,-1.60823772935338
24.375,-4.335133,24.375,-1.50747248213671
24.38,-5.227304,24.38,-1.40670723492004
24.385,-2.708721,24.385,-1.15482949512383
24.39,-1.406525,24.39,-1.0037170025443
24.395,-1.524883,24.395,-0.852604509964758
24.4,-3.008075,24.4,-0.701491964024368
24.4050000000001,-3.229619,24.4050000000001,-0.352868543338045
24.4100000000001,-1.26785,24.4100000000001,-0.155357641911685
24.4150000000001,1.107079,24.4150000000001,0.0421532595146742
24.4200000000001,-0.33224,24.4200000000001,0.239664134260607
24.4250000000001,0.8215384,24.4250000000001,0.674148528981838
24.4300000000001,1.335486,24.4300000000001,0.911122048957137
24.4350000000001,2.987169,24.4350000000001,1.14809567565414
24.4400000000001,5.275565,24.4400000000001,1.38506908890773
24.4450000000001,3.748533,24.4450000000001,1.89216559822134
24.45,4.376563,24.45,2.16228869428135
24.455,1.747522,24.455,2.43241179034137
24.46,1.420297,24.46,2.70253488640138
24.465,4.998333,24.465,3.27042093310175
24.47,5.170477,24.47,3.56818431062893
24.475,3.509339,24.475,3.8659476881561
24.48,2.772079,24.48,4.16371063879645
24.485,3.490934,24.485,4.77592610731408
24.49,8.230694,24.49,5.09037862519136
24.495,10.06253,24.495,5.40483071618182
24.5,9.622867,24.5,5.7192832340591
24.505,8.507805,24.505,6.28221760705461
24.51,11.56455,24.51,6.53069946217285
24.515,14.61367,24.515,6.77918174417792
24.52,15.74321,24.52,7.02766359929616
24.525,13.7158,24.525,7.34848099970624
24.5300000000001,12.92731,24.5300000000001,7.42081611811126
24.5350000000001,14.27711,24.5350000000001,7.49315123651628
24.5400000000001,14.26532,24.5400000000001,7.5654863549213
24.5450000000001,16.3467,24.5450000000001,7.59391445602054
24.5500000000001,16.29103,24.5500000000001,7.55000658494112
24.5550000000001,17.56282,24.5550000000001,7.50609871386169
24.5600000000001,16.72397,24.5600000000001,7.46219084278226
24.5650000000001,17.73053,24.5650000000001,7.31696479932851
24.5700000000001,20.54407,24.5700000000001,7.21564748072784
24.575,22.49672,24.575,7.11433016212716
24.58,20.88351,24.58,7.01301241663966
24.585,23.66496,24.585,6.78821338869479
24.59,22.39572,24.59,6.66473210623742
24.595,23.09436,24.595,6.54125125066688
24.6,21.99704,24.6,6.41776996820951
24.605,21.50215,24.605,6.16806038658796
24.61,21.59508,24.61,6.04183208742378
24.615,20.86577,24.615,5.91560378825959
24.62,20.19622,24.62,5.78937548909541
24.625,20.84313,24.625,5.54421780166885
24.63,21.86994,24.63,5.4252888402933
24.635,21.16125,24.635,5.30635987891774
24.64,20.12943,24.64,5.18743091754219
24.645,18.85332,24.645,4.96162742490251
24.65,10.65147,24.65,4.8547533205252
24.6550000000001,-3.403764,24.6550000000001,4.74787878926107
24.6600000000001,-10.84257,24.6600000000001,4.64100468488377
24.6650000000001,-5.335811,24.6650000000001,4.44118622005457
24.6700000000001,-2.293082,24.6700000000001,4.34824228648951
24.6750000000001,-0.2161319,24.6750000000001,4.25529835292445
24.6800000000001,2.323885,24.6800000000001,4.16235441935938
24.6850000000001,12.44068,24.6850000000001,3.99077793297455
24.6900000000001,18.483,24.6900000000001,3.91214538015477
24.6950000000001,16.69505,24.6950000000001,3.833512827335
24.7,16.36402,24.7,3.75487984762841
24.705,17.40815,24.705,3.61159443167259
24.71,16.11359,24.71,3.54694114164972
24.715,15.09177,24.715,3.48228806507026
24.72,15.47581,24.72,3.4176349884908
24.725,12.64824,24.725,3.301699357519
24.73,11.88595,24.73,3.25041680312666
24.735,12.69772,24.735,3.19913424873433
24.74,13.41406,24.74,3.14785169434199
24.745,15.25336,24.745,3.05801016076399
24.75,12.78656,24.75,3.01945118157833
24.755,9.645985,24.755,2.98089198894926
24.76,13.15328,24.76,2.9423330097636
24.765,17.93669,24.765,2.87738260651183
24.77,20.9756,24.77,2.85099139588914
24.775,22.4875,24.775,2.82459997182303
24.7800000000001,24.04247,24.7800000000001,2.79820876120034
24.7850000000001,25.72684,24.7850000000001,2.75719902476311
24.7900000000001,21.52613,24.7900000000001,2.74258071239199
24.7950000000001,15.25941,24.7950000000001,2.72796240002087
24.8000000000001,6.675898,24.8000000000001,2.71334408764975
24.8050000000001,-0.9491412,24.8050000000001,2.69568399322045
24.8100000000001,-1.184789,24.8100000000001,2.69264221116227
24.8150000000001,0.1938731,24.8150000000001,2.6896006425475
24.8200000000001,4.059058,24.8200000000001,2.68655886048931
24.825,3.726629,24.825,2.69207231725339
24.83,1.458448,24.83,2.70062755607566
24.835,2.924217,24.835,2.70918279489792
24.84,8.551642,24.84,2.7177382471636
24.845,9.287612,24.845,2.74669056528164
24.85,12.74824,24.85,2.76708764457741
24.855,14.45992,24.855,2.78748472387318
24.86,16.23098,24.86,2.80788180316896
24.865,19.07648,24.865,2.86100786830696
24.87,16.48239,24.87,2.89373706759261
24.875,11.31008,24.875,2.92646605343484
24.88,1.051831,24.88,2.95919525272048
24.885,-4.419412,24.885,3.03774093407175
24.89,-8.148514,24.89,3.08355784302419
24.895,-5.172165,24.895,3.12937453853323
24.9,-2.435387,24.9,3.17519123404226
24.9050000000001,0.4310959,24.9050000000001,3.28094604116933
24.9100000000001,1.309049,24.9100000000001,3.34088415278736
24.9150000000001,1.8527,24.9150000000001,3.4008222644054
24.9200000000001,2.333717,24.9200000000001,3.46076037602343
24.9250000000001,1.432896,24.9250000000001,3.5960813645202
24.9300000000001,3.223104,24.9300000000001,3.67146445484233
24.9350000000001,5.398164,24.9350000000001,3.74684711827765
24.9400000000001,7.167485,24.9400000000001,3.82222978171297
24.9450000000001,10.33562,24.9450000000001,3.99005564046982
24.95,13.01378,24.95,4.08249840890453
24.955,11.90504,24.955,4.17494117733925
24.96,8.798809,24.96,4.26738394577396
24.965,6.513676,24.965,4.4712125854196
24.97,6.84747,24.97,4.58259845663052
24.975,5.920471,24.975,4.69398390095462
24.98,4.981163,24.98,4.80536977216554
24.985,4.101912,24.985,5.0491319665673
24.99,5.644004,24.99,5.18150828975814
24.995,6.652023,24.995,5.3138850398358
25,8.709376,25,5.44626136302664
25.005,11.52015,25.005,5.73386910303166
25.01,11.08171,25.01,5.88909966607218
25.015,12.98998,25.015,6.04433065599953
25.02,14.61121,25.02,6.19956164592688
25.025,12.18828,25.025,6.53321980197659
25.0300000000001,8.103628,25.0300000000001,6.71164696809895
25.0350000000001,6.918161,25.0350000000001,6.89007413422131
25.0400000000001,3.957122,25.0400000000001,7.06850172723049
25.0450000000001,3.651853,25.0450000000001,7.43869328449013
25.0500000000001,3.267845,25.0500000000001,7.63045852940105
25.0550000000001,3.945992,25.0550000000001,7.82222292053833
25.0600000000001,3.697337,25.0600000000001,8.01398731167561
25.0650000000001,7.719867,25.0650000000001,8.29616291685634
25.0700000000001,8.477381,25.0700000000001,8.38657327712616
25.075,10.96734,25.075,8.47698449116961
25.08,11.08891,25.08,8.56739485143943
25.085,10.915,25.085,8.56798651657628
25.09,8.79473,25.09,8.47816696766967
25.095,7.414188,25.095,8.38834741876307
25.1,8.210062,25.1,8.29852872363011
25.105,7.847872,25.105,8.01310877859361
25.11,8.576496,25.11,7.81750838246373
25.115,7.211385,25.115,7.62190798633384
25.12,7.710837,25.12,7.42630759020395
25.125,5.412478,25.125,6.98370791689254
25.13,3.578654,25.13,6.73670906659784
25.135,4.99641,25.135,6.48971021630314
25.14,5.601931,25.14,6.24271093912161
25.145,3.863711,25.145,5.72827347055412
25.15,2.879309,25.15,5.46083485228134
25.1550000000001,3.291934,25.1550000000001,5.19339623400855
25.1600000000001,5.028062,25.1600000000001,4.92595718884894
25.1650000000001,6.038288,25.1650000000001,4.38733871618549
25.1700000000001,8.641883,25.1700000000001,4.116158434908
25.1750000000001,10.28824,25.1750000000001,3.84497815363052
25.1800000000001,8.531422,25.1800000000001,3.57379808579644
25.1850000000001,7.553291,25.1850000000001,3.03692109792793
25.1900000000001,6.529507,25.1900000000001,2.7712241778935
25.1950000000001,7.737892,25.1950000000001,2.50552747130247
25.2,5.917439,25.2,2.23983055126804
25.205,3.275566,25.205,1.72048260357413
25.21,2.475899,25.21,1.46683146919296
25.215,4.206865,25.215,1.21318022809007
25.22,4.007461,25.22,0.959529093708898
25.225,2.939528,25.225,0.471951770939306
25.23,3.346304,25.23,0.238025609231318
25.235,1.528422,25.235,0.00409941834161349
25.24,2.169332,25.24,-0.229826714184658
25.245,1.30872,25.245,-0.667081791150961
25.25,-0.5547062,25.25,-0.870410653048423
25.255,-2.90392,25.255,-1.07373956830674
25.26,-1.592834,25.26,-1.2770684302042
25.265,-1.792136,25.265,-1.64205410265582
25.27,-1.026788,25.27,-1.80371101993168
25.275,-0.2002932,25.275,-1.96536772376413
25.2800000000001,-1.551216,25.2800000000001,-2.12702464103999
25.2850000000001,0.8292024,25.2850000000001,-2.40442594399089
25.2900000000001,3.680187,25.2900000000001,-2.52017032966592
25.2950000000001,1.75174,25.2950000000001,-2.63591471534096
25.3000000000001,2.567402,25.3000000000001,-2.751659101016
25.3050000000001,1.679776,25.3050000000001,-2.94178894250753
25.3100000000001,2.936962,25.3100000000001,-3.01617461176743
25.3150000000001,1.837901,25.3150000000001,-3.09056006758392
25.3200000000001,-0.06143769,25.3200000000001,-3.16494552340042
25.325,-3.100986,25.325,-3.28162628532198
25.33,-1.662384,25.33,-3.32392159142705
25.335,-1.164228,25.335,-3.36621711097553
25.34,-4.435848,25.34,-3.4085124170806
25.345,-10.16508,25.345,-3.47109317157719
25.35,-11.51782,25.35,-3.49137861996872
25.355,-9.941035,25.355,-3.51166406836025
25.36,-13.03392,25.36,-3.53194951675177
25.365,-13.07304,25.365,-3.55967880412156
25.37,-12.23035,25.37,-3.56712285654322
25.375,-10.09271,25.375,-3.57456669552148
25.38,-13.56601,25.38,-3.58201074794315
25.385,-10.23123,25.385,-3.59190171563497
25.39,-3.499182,25.39,-3.59434863090513
25.395,-3.57867,25.395,-3.59679554617529
25.4,-3.796165,25.4,-3.59924246144544
25.4050000000001,-2.136338,25.4050000000001,-3.60573114115696
25.4100000000001,1.677635,25.4100000000001,-3.60977247871149
25.4150000000001,0.2969429,25.4150000000001,-3.61381424315284
25.4200000000001,-0.9000446,25.4200000000001,-3.6178560075942
25.4250000000001,-2.655853,25.4250000000001,-3.63305616670524
25.4300000000001,-2.515359,25.4300000000001,-3.64421456137492
25.4350000000001,-1.195927,25.4350000000001,-3.65537295604461
25.4400000000001,-0.08578576,25.4400000000001,-3.66653177760112
25.4450000000001,-1.530713,25.4450000000001,-3.70057429419811
25.45,-2.22397,25.45,-3.72345798923859
25.455,-2.741604,25.455,-3.74634211116589
25.46,0.9848709,25.46,-3.76922580620637
25.465,1.902046,25.465,-3.83047766202258
25.47,-0.08059642,25.47,-3.86884539591148
25.475,0.8966928,25.475,-3.9072135566872
25.48,-1.6263,25.48,-3.9455812905761
25.485,-0.1486386,25.485,-4.04062721485824
25.49,-0.8380471,25.49,-4.09730540525147
25.495,0.7961529,25.495,-4.15398316875789
25.5,-1.548259,25.5,-4.21066135915112
25.505,-2.704153,25.505,-4.34390639702702
25.51,-1.175222,25.51,-4.42047367139651
25.515,-0.859372,25.515,-4.49704051887918
25.52,-2.299845,25.52,-4.57360779324867
25.525,-5.613842,25.525,-4.74626216886189
25.5300000000001,-5.377437,25.5300000000001,-4.84234927010563
25.5350000000001,-4.030798,25.5350000000001,-4.93843637134937
25.5400000000001,-2.40455,25.5400000000001,-5.03452389947994
25.5450000000001,-6.666588,25.5450000000001,-5.24256505829618
25.5500000000001,-6.26264,25.5500000000001,-5.35451911586868
25.5550000000001,-7.069428,25.5550000000001,-5.46647317344118
25.5600000000001,-4.226931,25.5600000000001,-5.57842723101368
25.5650000000001,-6.720744,25.5650000000001,-5.80909595277653
25.5700000000001,-7.765389,25.5700000000001,-5.9278110438537
25.575,-6.94304,25.575,-6.04652613493087
25.58,-5.604411,25.58,-6.16524079912121
25.585,-5.864956,25.585,-6.39256870460628
25.59,-3.440493,25.59,-6.50118151901418
25.595,-2.655448,25.595,-6.60979433342207
25.6,-7.455603,25.6,-6.71840714782997
25.605,-10.87374,25.605,-6.9018011421394
25.61,-7.630216,25.61,-6.97658232204093
25.615,-8.155889,25.615,-7.05136350194246
25.62,-11.06206,25.62,-7.12614468184399
25.625,-17.52043,25.625,-7.2210202782837
25.63,-15.95843,25.63,-7.24111554859552
25.635,-17.04285,25.635,-7.2612099651337
25.64,-16.11596,25.64,-7.28130523544552
25.645,-16.76015,25.645,-7.26328548886774
25.65,-17.16471,25.65,-7.22517132575177
25.6550000000001,-18.6791,25.6550000000001,-7.18705716263581
25.6600000000001,-17.47946,25.6600000000001,-7.14894299951984
25.6650000000001,-16.37601,25.6650000000001,-7.02853957105721
25.6700000000001,-14.69008,25.6700000000001,-6.94625073259737
25.6750000000001,-12.84923,25.6750000000001,-6.86396189413753
25.6800000000001,-13.2264,25.6800000000001,-6.78167305567768
25.6850000000001,-11.2253,25.6850000000001,-6.59285674494091
25.6900000000001,-12.07713,25.6900000000001,-6.48632969955081
25.6950000000001,-10.18227,25.6950000000001,-6.3798026541607
25.7,-8.90051,25.7,-6.27327518188377
25.705,-10.2709,25.705,-6.05345151986244
25.71,-9.771126,25.71,-5.94015490323121
25.715,-9.015955,25.715,-5.82685828659997
25.72,-10.53094,25.72,-5.71356166996874
25.725,-8.961954,25.725,-5.49260206211107
25.73,-10.39533,25.73,-5.38493949777145
25.735,-10.93511,25.735,-5.27727650654501
25.74,-13.77347,25.74,-5.16961351531856
25.745,-13.55514,25.745,-4.96753169655316
25.75,-13.60468,25.75,-4.87311244212737
25.755,-15.50946,25.755,-4.77869361458841
25.76,-18.27957,25.76,-4.68427436016262
25.765,-22.53578,25.765,-4.51260182424258
25.77,-22.93037,25.77,-4.43534811586151
25.775,-17.89349,25.775,-4.35809483436725
25.7800000000001,-11.92939,25.7800000000001,-4.28084112598618
25.7850000000001,-10.94631,25.7850000000001,-4.14482858083595
25.7900000000001,-12.3087,25.7900000000001,-4.08606931717998
25.7950000000001,-11.05295,25.7950000000001,-4.02731005352401
25.8000000000001,-9.759574,25.8000000000001,-3.96855078986803
25.8050000000001,-11.45517,25.8050000000001,-3.86908957517431
25.8100000000001,-8.411512,25.8100000000001,-3.82838762413655
25.8150000000001,-1.374586,25.8150000000001,-3.7876856730988
25.8200000000001,2.160428,25.8200000000001,-3.74698414894787
25.825,1.59708,25.825,-3.68195733295477
25.83,1.938213,25.83,-3.65763246799941
25.835,3.841425,25.835,-3.63330760304406
25.84,5.076659,25.84,-3.6089827380887
25.845,3.496043,25.845,-3.57402113416152
25.85,3.862041,25.85,-3.56338396830288
25.855,4.681962,25.855,-3.55274701588764
25.86,4.737125,25.86,-3.5421100634724
25.865,3.721787,25.865,-3.5307851829417
25.87,4.094939,25.87,-3.53009725482623
25.875,5.698386,25.875,-3.52940954015417
25.88,6.615577,25.88,-3.52872161203871
25.885,5.529512,25.885,-3.53216061228581
25.89,5.975234,25.89,-3.53628732720497
25.895,5.09565,25.895,-3.54041425556753
25.9,5.596215,25.9,-3.54454097048669
25.9050000000001,4.37668,25.9050000000001,-3.5503299826951
25.9100000000001,4.228885,25.9100000000001,-3.55199206654094
25.9150000000001,5.056873,25.9150000000001,-3.55365415038678
25.9200000000001,4.450788,25.9200000000001,-3.55531644767603
25.9250000000001,-6.195261,25.9250000000001,-3.54545280074089
25.9300000000001,-18.19445,25.9300000000001,-3.53392728340332
25.9350000000001,-24.7298,25.9350000000001,-3.52240155262233
25.9400000000001,-28.42738,25.9400000000001,-3.51087582184135
25.9450000000001,-30.08638,25.9450000000001,-3.45901035349203
25.95,-28.71988,25.95,-3.41867040248029
25.955,-17.44408,25.955,-3.37833045146855
25.96,-9.516165,25.96,-3.33799071390022
25.965,-8.763453,25.965,-3.20988283205381
25.97,-8.476652,25.97,-3.12211490121915
25.975,-8.291461,25.975,-3.0343471838279
25.98,-3.07542,25.98,-2.94657925299323
25.985,2.862922,25.985,-2.71234175738905
25.99,5.678868,25.99,-2.56587219261954
25.995,5.645511,25.995,-2.41940241440661
26,9.388561,26,-2.2729328496371
26.005,11.23499,26.005,-1.92551186240981
26.01,9.852015,26.01,-1.72456033323034
26.015,9.463452,26.015,-1.52360880405086
26.02,9.987703,26.02,-1.32265727487139
26.025,11.91147,26.025,-0.881350695108079
26.0300000000001,11.46181,26.0300000000001,-0.64099559116339
26.0350000000001,10.95813,26.0350000000001,-0.400640460538274
26.0400000000001,11.60728,26.0400000000001,-0.160285356593585
26.0450000000001,12.07989,26.0450000000001,0.33800850630333
26.0500000000001,14.89099,26.0500000000001,0.595947345296835
26.0550000000001,14.81241,26.0550000000001,0.85388618429034
26.0600000000001,19.24124,26.0600000000001,1.11182491656214
26.0650000000001,24.01896,26.0650000000001,1.61874256029686
26.0700000000001,24.91725,26.0700000000001,1.86772120495551
26.075,23.74435,26.075,2.11670016977928
26.08,22.47477,26.08,2.36567870771623
26.085,26.14305,26.085,2.83486254449439
26.09,25.53191,26.09,3.0550678433356
26.095,25.34558,26.095,3.2752729287334
26.1,25.2585,26.1,3.4954780141312
26.105,23.49116,26.105,3.89216793060613
26.11,22.74314,26.11,4.06865276168327
26.115,23.07651,26.115,4.24513759276041
26.12,24.88454,26.12,4.42162242383754
26.125,25.79182,26.125,4.71263202493604
26.13,25.85609,26.13,4.82715722184423
26.135,26.8266,26.135,4.9416819918656
26.14,23.92033,26.14,5.05620676188696
26.145,24.10459,26.145,5.21528912473256
26.15,23.13638,26.15,5.25984629066996
26.1550000000001,19.07928,26.1550000000001,5.30440388349418
26.1600000000001,18.35163,26.1600000000001,5.34896104943158
26.1650000000001,17.34245,26.1650000000001,5.38108342909815
26.1700000000001,18.19249,26.1700000000001,5.36864864282732
26.1750000000001,13.63085,26.1750000000001,5.35621342966967
26.1800000000001,11.92759,26.1800000000001,5.34377864339884
26.1850000000001,14.50506,26.1850000000001,5.2818894455557
26.1900000000001,16.41352,26.1900000000001,5.2324350339834
26.1950000000001,15.00511,26.1950000000001,5.18298104929793
26.2,16.59125,26.2,5.13352663772563
26.205,16.55483,26.205,5.01444228954645
26.21,18.09461,26.21,4.94481235293958
26.215,19.6138,26.215,4.87518241633271
26.22,17.44903,26.22,4.80555247972584
26.225,16.51752,26.225,4.65780097382647
26.23,17.92756,26.23,4.57967940453398
26.235,21.18001,26.235,4.50155740835467
26.24,18.12763,26.24,4.42343583906218
26.245,13.12779,26.245,4.26603882539429
26.25,10.42266,26.25,4.18676380790572
26.255,11.31187,26.255,4.10748879041714
26.26,11.00622,26.26,4.02821334604174
26.265,11.67651,26.265,3.87277318157106
26.27,9.591342,26.27,3.79660803458895
26.275,8.900596,26.275,3.72044288760685
26.2800000000001,10.01098,26.2800000000001,3.64427774062475
26.2850000000001,10.73761,26.2850000000001,3.49731256025358
26.2900000000001,13.65187,26.2900000000001,3.42651231342111
26.2950000000001,12.03072,26.2950000000001,3.35571206658864
26.3000000000001,7.775232,26.3000000000001,3.28491203319958
26.3050000000001,4.151549,26.3050000000001,3.14968431947367
26.3100000000001,1.170192,26.3100000000001,3.08525685258023
26.3150000000001,1.336259,26.3150000000001,3.02082938568679
26.3200000000001,4.456424,26.3200000000001,2.95640191879336
26.325,2.183472,26.325,2.83418742298361
26.33,3.371256,26.33,2.77640039406731
26.335,7.846302,26.335,2.71861336515101
26.34,7.87664,26.34,2.66082654967811
26.345,9.738702,26.345,2.55174522698184
26.35,11.37849,26.35,2.50045093320186
26.355,13.3538,26.355,2.44915663942189
26.36,13.94383,26.36,2.39786213219851
26.365,10.33455,26.365,2.30140214531477
26.37,4.983662,26.37,2.25623623876759
26.375,-2.714889,26.375,2.21107033222041
26.38,-6.372648,26.38,2.16590463911664
26.385,-4.607899,26.385,2.08123718727834
26.39,-1.237913,26.39,2.04173564198722
26.395,2.539205,26.395,2.0022340966961
26.4,3.976554,26.4,1.96273255140497
26.4050000000001,1.17398,26.4050000000001,1.88889052251432
26.4100000000001,-0.2268718,26.4100000000001,1.85455003891479
26.4150000000001,1.425477,26.4150000000001,1.82020955531526
26.4200000000001,5.877234,26.4200000000001,1.78586917843743
26.4250000000001,8.977468,26.4250000000001,1.72183220626545
26.4300000000001,9.204081,26.4300000000001,1.69213561097129
26.4350000000001,11.34526,26.4350000000001,1.66243912239884
26.4400000000001,13.56603,26.4400000000001,1.63274252710468
26.4450000000001,14.72978,26.4450000000001,1.57746559270835
26.45,17.37242,26.45,1.55188525360619
26.455,18.18212,26.455,1.52630480778231
26.46,15.68148,26.46,1.50072446868015
26.465,12.50809,26.465,1.45313533908149
26.47,7.234017,26.47,1.43112654858501
26.475,0.4697967,26.475,1.40911775808852
26.48,-5.57265,26.48,1.38710896759204
26.485,-5.690094,26.485,1.34609698999899
26.49,-7.285187,26.49,1.32709369618072
26.495,-10.14835,26.495,1.30809040236246
26.5,-10.48668,26.5,1.28908721526589
26.505,-9.415313,26.505,1.25350374395913
26.51,-7.988905,26.51,1.23692356647063
26.515,-8.01796,26.515,1.22034349570383
26.52,-5.285312,26.52,1.20376331821533
26.525,-1.010541,26.525,1.17244946219176
26.5300000000001,-2.521413,26.5300000000001,1.15771578365669
26.5350000000001,-2.416836,26.5350000000001,1.14298210512162
26.5400000000001,0.3273197,26.5400000000001,1.12824842658655
26.5450000000001,3.701443,26.5450000000001,1.10009726831382
26.5500000000001,4.788562,26.5500000000001,1.08667968185444
26.5550000000001,2.129269,26.5550000000001,1.07326220211678
26.5600000000001,2.019812,26.5600000000001,1.0598446156574
26.5650000000001,0.5107734,26.5650000000001,1.03389779421758
26.5700000000001,2.376248,26.5700000000001,1.02136845251543
26.575,0.2009958,26.575,1.00883911081328
26.58,-0.9947733,26.58,0.996309769111122
26.585,0.1976596,26.585,0.971875941294165
26.59,0.9477032,26.59,0.959971561901068
26.595,-0.1038008,26.595,0.948067075786264
26.6,-3.279423,26.6,0.936162589671461
26.605,-0.7885652,26.605,0.912934503686423
26.61,-0.07464746,26.61,0.901610903816188
26.615,2.609946,26.615,0.890287303945953
26.62,1.442369,26.62,0.878963704075718
26.625,-0.5119426,26.625,0.85710512438012
26.63,-0.346341,26.63,0.846570144554758
26.635,-0.8139181,26.635,0.836035164729395
26.64,-3.646718,26.64,0.825500184904032
26.645,-6.055024,26.645,0.805678068798156
26.65,-4.930476,26.65,0.796390932517642
26.6550000000001,-2.246766,26.6550000000001,0.787103796237129
26.6600000000001,-3.295677,26.6600000000001,0.777816659956616
26.6650000000001,-0.8429762,26.6650000000001,0.76116641966827
26.6700000000001,0.1029198,26.6700000000001,0.753803315660438
26.6750000000001,-3.387125,26.6750000000001,0.746440158291752
26.6800000000001,-4.014331,26.6800000000001,0.73907705428392
26.6850000000001,-2.801071,26.6850000000001,0.727106614154944
26.6900000000001,-1.931971,26.6900000000001,0.722499331394653
26.6950000000001,-1.715609,26.6950000000001,0.717891995273509
26.7,-2.187525,26.7,0.713284712513218
26.705,-3.020871,26.705,0.707739185876549
26.71,-2.735198,26.71,0.706800942000172
26.715,-4.413006,26.715,0.705862698123794
26.72,-3.225478,26.72,0.704924454247417
26.725,-5.785378,26.725,0.707638814112262
26.73,-4.465888,26.73,0.711291417853485
26.735,-5.69698,26.735,0.714944074955561
26.74,-6.267803,26.74,0.718596678696784
26.745,-8.091481,26.745,0.73136326275089
26.75,-10.98367,26.75,0.740477243063773
26.755,-11.28985,26.755,0.749591223376656
26.76,-9.156656,26.76,0.758705203689538
26.765,-7.118599,26.765,0.783174303030256
26.77,-3.936193,26.77,0.798529422058091
26.775,-2.654659,26.775,0.813884541085926
26.7800000000001,-4.004735,26.7800000000001,0.829239606752908
26.7850000000001,-4.72156,26.7850000000001,0.866863490352512
26.7900000000001,-4.893871,26.7900000000001,0.88913225492428
26.7950000000001,-4.234223,26.7950000000001,0.911401019496049
26.8000000000001,-5.273021,26.8000000000001,0.933669784067818
26.8050000000001,-5.304064,26.8050000000001,0.985691813159514
26.8100000000001,-6.12795,26.8100000000001,1.01544507767944
26.8150000000001,-6.023459,26.8150000000001,1.04519844892108
26.8200000000001,-8.061356,26.8200000000001,1.074951713441
26.825,-9.567244,26.825,1.14243601015314
26.83,-8.467823,26.83,1.18016693562364
26.835,-6.427619,26.835,1.21789796781585
26.84,-6.630468,26.84,1.25562889328635
26.845,-4.745099,26.845,1.33951877077633
26.85,-4.249976,26.85,1.3856776160741
26.855,-4.285068,26.855,1.43183646137187
26.86,-7.811196,26.86,1.47799519994793
26.865,-8.190736,26.865,1.57918477266679
26.87,-6.517441,26.87,1.63421550008787
26.875,-6.235437,26.875,1.68924612078726
26.88,-5.235263,26.88,1.74427684820834
26.885,-3.415087,26.885,1.86367559853275
26.89,-2.358255,26.89,1.92804394160118
26.895,-1.967099,26.895,1.99241207122621
26.9,0.1844855,26.9,2.05678020085123
26.9050000000001,3.586047,26.9050000000001,2.19534809052469
26.9100000000001,7.46929,26.9100000000001,2.26954785057312
26.9150000000001,6.621971,26.9150000000001,2.34374761062155
26.9200000000001,7.945315,26.9200000000001,2.41794737066999
26.9250000000001,6.725402,26.9250000000001,2.57667285613144
26.9300000000001,4.648387,26.9300000000001,2.66119879498788
26.9350000000001,3.485507,26.9350000000001,2.74572473384431
26.9400000000001,4.528378,26.9400000000001,2.83025045925734
26.9450000000001,1.465125,26.9450000000001,3.01003832712841
26.95,4.450553,26.95,3.10530025614305
26.955,-0.368659,26.955,3.20056218515768
26.96,-1.388597,26.96,3.29582411417232
26.965,-2.457375,26.965,3.49723102487036
26.97,-4.586966,26.97,3.60337600655377
26.975,-2.953209,26.975,3.70952098823718
26.98,-2.357773,26.98,3.81566596992058
26.985,-0.2655207,26.985,4.03837752130037
26.99,1.049657,26.99,4.15494366410992
26.995,4.288334,26.995,4.2715102338063
27,6.435485,27,4.38807637661585
27.005,3.778241,27.005,4.62989367465145
27.01,3.403289,27.01,4.75514397610385
27.015,3.189755,27.015,4.88039470444307
27.02,3.561307,27.02,5.0056454327823
27.025,1.052697,27.025,5.26048363269688
27.0300000000001,1.890591,27.0300000000001,5.39007153115907
27.0350000000001,3.605088,27.0350000000001,5.51965900273443
27.0400000000001,4.047916,27.0400000000001,5.64924690119661
27.0450000000001,6.050767,27.0450000000001,5.90299013640987
27.0500000000001,7.223239,27.0500000000001,6.02714590004778
27.0550000000001,9.916221,27.0550000000001,6.15130166368569
27.0600000000001,9.605861,27.0600000000001,6.27545742732359
27.0650000000001,6.151493,27.0650000000001,6.49781380886654
27.0700000000001,6.251182,27.0700000000001,6.59601442677157
27.075,9.466632,27.075,6.69421504467661
27.08,13.77997,27.08,6.79241566258164
27.085,13.68302,27.085,6.93185397448745
27.09,13.66845,27.09,6.9730912416014
27.095,15.30292,27.095,7.01432893560218
27.1,16.16604,27.1,7.05556662960295
27.105,15.02502,27.105,7.06650347001144
27.11,14.55945,27.11,7.03620261641915
27.115,16.52446,27.115,7.00590176282685
27.12,17.6459,27.12,6.97560090923456
27.125,16.8016,27.125,6.85673598088248
27.13,18.3784,27.13,6.7681723330095
27.135,21.02537,27.135,6.67960825824971
27.14,20.58898,27.14,6.59104461037674
27.145,18.99593,27.145,6.37520977883069
27.15,17.57715,27.15,6.24793902204444
27.1550000000001,15.08056,27.1550000000001,6.12066783837136
27.1600000000001,14.82478,27.1600000000001,5.99339665469828
27.1650000000001,14.21136,27.1650000000001,5.7145447903224
27.1700000000001,12.52605,27.1700000000001,5.56296368273278
27.1750000000001,15.25092,27.1750000000001,5.41138257514315
27.1800000000001,16.9581,27.1800000000001,5.25980146755353
27.1850000000001,19.59471,27.1850000000001,4.94138957439176
27.1900000000001,19.37864,27.1900000000001,4.77455878881961
27.1950000000001,16.49601,27.1950000000001,4.60772800324747
27.2,9.811376,27.2,4.44089721767532
27.205,6.529341,27.205,4.09758074725239
27.21,9.82519,27.21,3.92109506240161
27.215,9.997776,27.215,3.74460937755082
27.22,8.178932,27.22,3.56812390614345
27.225,9.777221,27.225,3.20873941569807
27.23,8.680093,27.23,3.02584082354688
27.235,8.617773,27.235,2.84294223139569
27.24,8.686493,27.24,2.66004342580109
27.245,12.59708,27.245,2.2896128119205
27.25,14.32711,27.25,2.10208057674769
27.255,12.77837,27.255,1.91454834157488
27.26,11.46938,27.26,1.72701621312378
27.265,9.053839,27.265,1.34863067001595
27.27,8.72798,27.27,1.15777736208093
27.275,9.327374,27.275,0.9669239474242
27.2800000000001,9.518542,27.2800000000001,0.776070639489179
27.2850000000001,6.344751,27.2850000000001,0.391605320885537
27.2900000000001,6.189198,27.2900000000001,0.197993350237558
27.2950000000001,4.692901,27.2950000000001,0.00438133706764841
27.3000000000001,3.681655,27.3000000000001,-0.189230617738828
27.3050000000001,0.4506746,27.3050000000001,-0.578866216121397
27.3100000000001,1.701321,27.3100000000001,-0.77488981717556
27.3150000000001,2.984316,27.3150000000001,-0.970913418229722
27.3200000000001,1.032896,27.3200000000001,-1.16693707264474
27.325,2.101454,27.325,-1.55965448706537
27.33,2.051068,27.33,-1.75634835379269
27.335,2.303485,27.335,-1.95304222052002
27.34,3.653982,27.34,-2.14973608724734
27.345,3.626245,27.345,-2.5378410962658
27.35,-1.055597,27.35,-2.72925223855695
27.355,-11.88661,27.355,-2.92066338084809
27.36,-23.63835,27.36,-3.11207452313923
27.365,-20.83465,27.365,-3.47385811753058
27.37,-8.187132,27.37,-3.6442307830742
27.375,-0.2582943,27.375,-3.814603021731
27.38,2.644428,27.38,-3.98497568727462
27.385,7.24543,27.385,-4.27621708791808
27.39,4.253477,27.39,-4.39708624990474
27.395,-5.666375,27.395,-4.51795498500458
27.4,-9.575029,27.4,-4.63882414699124
27.4050000000001,-7.536527,27.4050000000001,-4.81062474895822
27.4100000000001,-5.645433,27.4100000000001,-4.86155576205171
27.4150000000001,-4.695482,27.4150000000001,-4.91248720203203
27.4200000000001,-4.528128,27.4200000000001,-4.96341821512552
27.4250000000001,-5.42069,27.4250000000001,-5.00028288051019
27.4300000000001,0.8064501,27.4300000000001,-4.98621610591455
27.4350000000001,3.976051,27.4350000000001,-4.97214933131891
27.4400000000001,8.555504,27.4400000000001,-4.95808255672327
27.4450000000001,11.9001,27.4450000000001,-4.88226916448342
27.45,15.74733,27.45,-4.82052254683921
27.455,19.7839,27.455,-4.758775929195
27.46,16.63269,27.46,-4.6970293115508
27.465,12.72238,27.465,-4.54318613068543
27.47,10.85634,27.47,-4.45108956746427
27.475,12.372,27.475,-4.35899257735629
27.48,13.43797,27.48,-4.26689601413513
27.485,13.27873,27.485,-4.06588269308801
27.49,15.59935,27.49,-3.95696550837522
27.495,16.31018,27.495,-3.84804832366244
27.5,12.12141,27.5,-3.73913156583647
27.505,14.37056,27.505,-3.51407085626903
27.51,14.98394,27.51,-3.39792733141437
27.515,12.96438,27.515,-3.28178380655971
27.52,7.717759,27.52,-3.16564028170505
27.525,1.616411,27.525,-2.932634568029
27.5300000000001,-2.355047,27.5300000000001,-2.81577259265103
27.5350000000001,-6.024995,27.5350000000001,-2.69891061727305
27.5400000000001,-6.592366,27.5400000000001,-2.58204842845165
27.5450000000001,-11.43314,27.5450000000001,-2.3519500274845
27.5500000000001,-12.01175,27.5500000000001,-2.23871360189533
27.5550000000001,-10.22295,27.5550000000001,-2.12547717630616
27.5600000000001,-8.637855,27.5600000000001,-2.01224075071699
27.5650000000001,-7.988372,27.5650000000001,-1.79231612996198
27.5700000000001,-5.146791,27.5700000000001,-1.68562814823956
27.575,-2.279642,27.575,-1.57893995307373
27.58,-2.854655,27.58,-1.4722518646296
27.585,-4.476137,27.585,-1.26745621960788
27.59,-1.171242,27.59,-1.16934866303028
27.595,-0.1254371,27.595,-1.07124110645269
27.6,-3.450554,27.6,-0.973133549875094
27.605,-5.940042,27.605,-0.78699083131156
27.61,-4.2013,27.61,-0.698955615964766
27.615,-3.630132,27.615,-0.610920400617972
27.62,-2.200032,27.62,-0.522885185271179
27.625,-3.084224,27.625,-0.358048734895397
27.63,-3.092044,27.63,-0.281247499866408
27.635,-2.314225,27.635,-0.204446238156993
27.64,-3.262362,27.64,-0.127645003128005
27.645,-3.451156,27.645,0.0137828156507466
27.65,-4.428366,27.65,0.0784093910628762
27.6550000000001,-7.568887,27.6550000000001,0.143035980648982
27.6600000000001,-6.758221,27.6600000000001,0.207662550224769
27.6650000000001,-7.23652,27.6650000000001,0.323981645625651
27.6700000000001,-3.237242,27.6700000000001,0.375674198131174
27.6750000000001,-2.924602,27.6750000000001,0.42736672395627
27.6800000000001,-6.318836,27.6800000000001,0.479059276461792
27.6850000000001,-5.382369,27.6850000000001,0.568937042058902
27.6900000000001,-1.363674,27.6900000000001,0.607122335191769
27.6950000000001,-2.089156,27.6950000000001,0.645307628324636
27.7,-3.309879,27.7,0.683492868096651
27.705,-5.386734,27.705,0.745999824533698
27.71,-5.973561,27.71,0.770321487837879
27.715,-5.213635,27.715,0.79464315114206
27.72,-4.443628,27.72,0.81896481444624
27.725,-7.634428,27.725,0.853648888577535
27.73,-9.006249,27.73,0.864011406126355
27.735,-5.716884,27.735,0.874373870314323
27.74,-3.15751,27.74,0.88473633450229
27.745,-8.322327,27.745,0.891716254225514
27.75,-10.00847,27.75,0.888333763121624
27.755,-7.118983,27.755,0.884951218656881
27.76,-5.799508,27.76,0.881568674192138
27.765,-4.59406,27.765,0.861631138561459
27.77,-2.536083,27.77,0.845076147395523
27.775,-2.179136,27.775,0.828521156229587
27.7800000000001,-1.137994,27.7800000000001,0.811966111702799
27.7850000000001,-2.768191,27.7850000000001,0.766657678317549
27.7900000000001,-1.013586,27.7900000000001,0.737904236098235
27.7950000000001,-1.62193,27.7950000000001,0.709150793878921
27.8000000000001,0.04742126,27.8000000000001,0.680397351659607
27.8050000000001,-0.5287673,27.8050000000001,0.612099301940887
27.8100000000001,-1.695013,27.8100000000001,0.572554641080629
27.8150000000001,-3.419669,27.8150000000001,0.533009980220371
27.8200000000001,-6.333418,27.8200000000001,0.493465319360113
27.825,-8.172183,27.825,0.405435013211785
27.83,-8.233953,27.83,0.356949314562863
27.835,-7.095876,27.835,0.308463589233514
27.84,-5.374944,27.84,0.259977890584592
27.845,-4.707387,27.845,0.156328395887687
27.85,-5.926314,27.85,0.101164579829384
27.855,-5.344264,27.855,0.0460007637710805
27.86,-3.236302,27.86,-0.00916304728464255
27.865,-2.310026,27.865,-0.123586576760335
27.87,-2.336561,27.87,-0.182846298515357
27.875,-1.125571,27.875,-0.242106033610593
27.88,-0.1637482,27.88,-0.301365742025402
27.885,-0.09223234,27.885,-0.421254958629151
27.89,1.303731,27.89,-0.481884466818092
27.895,1.631442,27.895,-0.542513975007032
27.9,-2.419037,27.9,-0.603143483195973
27.9050000000001,-3.818523,27.9050000000001,-0.723148893056892
27.9100000000001,-4.126106,27.9100000000001,-0.782524848089723
27.9150000000001,-1.648518,27.9150000000001,-0.841900749761702
27.9200000000001,-2.611455,27.9200000000001,-0.901276651433681
27.9250000000001,-4.548021,27.9250000000001,-1.01651656360549
27.9300000000001,-4.87743,27.9300000000001,-1.07238057410532
27.9350000000001,-7.217497,27.9350000000001,-1.12824458460514
27.9400000000001,-4.674166,27.9400000000001,-1.18410848838327
27.9450000000001,-5.261511,27.9450000000001,-1.29062528848962
27.95,-3.454532,27.95,-1.34127807809614
27.955,-2.18096,27.955,-1.39193086770266
27.96,-2.355903,27.96,-1.44258365730918
27.965,-1.269194,27.965,-1.53760364821681
27.97,-1.965461,27.97,-1.58197084951792
27.975,1.556479,27.975,-1.62633805081903
27.98,2.87214,27.98,-1.67070525212014
27.985,5.282429,27.985,-1.75264425682843
27.99,7.996188,27.99,-1.79021595351391
27.995,9.279963,27.995,-1.82778765019938
28,10.29566,28,-1.86535924016316
28.005,9.203077,28.005,-1.93362868846473
28.01,11.90268,28.01,-1.96432654680252
28.015,12.54493,28.015,-1.99502419169691
28.02,8.44797,28.02,-2.02572205003471
28.025,2.840014,28.025,-2.08045299618426
28.0300000000001,0.6696186,28.0300000000001,-2.10448651088283
28.0350000000001,2.516097,28.0350000000001,-2.12851981213799
28.0400000000001,2.116849,28.0400000000001,-2.15255332683656
28.0450000000001,1.174261,28.0450000000001,-2.1943387166314
28.0500000000001,-0.8763464,28.0500000000001,-2.21209080517109
28.0550000000001,2.02658,28.0550000000001,-2.22984268026737
28.0600000000001,2.63763,28.0600000000001,-2.24759476880705
28.0650000000001,3.550416,28.0650000000001,-2.27729691362991
28.0700000000001,5.73969,28.0700000000001,-2.28924696991308
28.075,7.461126,28.075,-2.30119723963967
28.08,10.94237,28.08,-2.31314729592284
28.085,6.164521,28.085,-2.33177749065769
28.09,6.056376,28.09,-2.33845741566597
28.095,7.521784,28.095,-2.34513734067424
28.1,8.55402,28.1,-2.35181747912592
28.105,6.215664,28.105,-2.36046577927563
28.11,3.433534,28.11,-2.36243415441706
28.115,2.776399,28.115,-2.36440274300191
28.12,5.119878,28.12,-2.36637111814334
28.125,6.370815,28.125,-2.36616663935506
28.13,1.405528,28.13,-2.36399357198194
28.135,0.7690613,28.135,-2.36182071805223
28.14,2.181196,28.14,-2.35964765067911
28.145,1.365435,28.145,-2.35172996732718
28.15,-0.3368875,28.15,-2.34598513790497
28.1550000000001,-1.744026,28.1550000000001,-2.34024030848275
28.1600000000001,-0.8598996,28.1600000000001,-2.33449547906054
28.1650000000001,1.430629,28.1650000000001,-2.3199913589146
28.1700000000001,3.993846,28.1700000000001,-2.31123206819088
28.1750000000001,5.049442,28.1750000000001,-2.30247256402375
28.1800000000001,3.77367,28.1800000000001,-2.29371327330004
28.1850000000001,6.636886,28.1850000000001,-2.27371383908
28.1900000000001,8.035722,28.1900000000001,-2.2624739090271
28.1950000000001,7.467801,28.1950000000001,-2.2512339789742
28.2,3.604359,28.2,-2.23999383547789
28.205,1.996642,28.205,-2.21553300706937
28.21,5.397779,28.21,-2.20231232215716
28.215,6.224504,28.215,-2.18909142380154
28.22,5.825972,28.22,-2.17587052544592
28.225,2.275477,28.225,-2.1479060234366
28.23,2.584266,28.23,-2.13316220633948
28.235,4.013754,28.235,-2.11841817579895
28.24,4.220294,28.24,-2.10367435870183
28.245,2.691085,28.245,-2.07307340367288
28.25,-1.433341,28.25,-2.05721647918446
28.255,-1.372481,28.255,-2.04135934125263
28.26,-1.604477,28.26,-2.0255022033208
28.265,1.256706,28.265,-1.9930340453275
28.27,1.512757,28.27,-1.97642302526603
28.275,3.067332,28.275,-1.95981200520456
28.2800000000001,2.660364,28.2800000000001,-1.94320098514309
28.2850000000001,1.962805,28.2850000000001,-1.90953348862021
28.2900000000001,6.210164,28.2900000000001,-1.89247701215881
28.2950000000001,7.618368,28.2950000000001,-1.87542053569741
28.3000000000001,1.922216,28.3000000000001,-1.85836427267942
28.3050000000001,-2.042244,28.3050000000001,-1.82406626431879
28.3100000000001,-1.346683,28.3100000000001,-1.80682451897615
28.3150000000001,-0.2911456,28.3150000000001,-1.78958298707692
28.3200000000001,-3.204386,28.3200000000001,-1.77234134845598
28.325,-2.827004,28.325,-1.73788827345685
28.33,-6.825102,28.33,-1.72067673035695
28.335,-6.73776,28.335,-1.70346518725705
28.34,-5.320528,28.34,-1.68625364415714
28.345,-8.603306,28.345,-1.65203567707585
28.35,-6.533128,28.35,-1.63502914637275
28.355,-5.282885,28.355,-1.61802272239136
28.36,-4.532246,28.36,-1.60101619168826
28.365,-2.709725,28.365,-1.56734794811345
28.37,0.1805526,28.37,-1.55068612852003
28.375,0.3853589,28.375,-1.5340243089266
28.38,-1.523187,28.38,-1.51736248933318
28.385,-1.140625,28.385,-1.48449284428273
28.39,2.179063,28.39,-1.46828491210399
28.395,3.022556,28.395,-1.45207697992526
28.4,4.58864,28.4,-1.43586904774653
28.4050000000001,3.967612,28.4050000000001,-1.40399042045596
28.4100000000001,3.389589,28.4100000000001,-1.38831983206584
28.4150000000001,4.782609,28.4150000000001,-1.37264924367571
28.4200000000001,3.93424,28.4200000000001,-1.35697865528559
28.4250000000001,2.487366,28.4250000000001,-1.32623661416159
28.4300000000001,-1.218092,28.4300000000001,-1.31116526814943
28.4350000000001,-0.246391,28.4350000000001,-1.29609381541556
28.4400000000001,0.6339268,28.4400000000001,-1.2810224694034
28.4450000000001,0.1341958,28.4450000000001,-1.25152298909982
28.45,-2.182541,28.45,-1.23709496153011
28.455,-5.734517,28.455,-1.22266682723869
28.46,-4.511188,28.46,-1.20823879966898
28.465,-4.158007,28.465,-1.18005562488451
28.47,-3.995993,28.47,-1.16630037094805
28.475,-2.162754,28.475,-1.15254522373329
28.48,-1.523373,28.48,-1.13879007651853
28.485,-1.008093,28.485,-1.11197048496883
28.49,0.4758593,28.49,-1.09890593391218
28.495,1.548213,28.495,-1.08584148957724
28.5,3.020309,28.5,-1.07277704524229
28.505,0.8703527,28.505,-1.04734697030187
28.51,3.329173,28.51,-1.03498144641809
28.515,4.921703,28.515,-1.0226158158126
28.52,5.636896,28.52,-1.01025029192882
28.525,5.645625,28.525,-0.986218804942663
28.5300000000001,4.133376,28.5300000000001,-0.974552841840281
28.5350000000001,1.2569,28.5350000000001,-0.9628868787379
28.5400000000001,-0.8242456,28.5400000000001,-0.951220915635518
28.5450000000001,-2.96724,28.5450000000001,-0.928583427570274
28.5500000000001,-3.683939,28.5500000000001,-0.917611795885707
28.5550000000001,-3.641951,28.5550000000001,-0.906640164201139
28.5600000000001,-1.876814,28.5600000000001,-0.895668639238277
28.5650000000001,0.5064994,28.5650000000001,-0.874409888890024
28.5700000000001,-1.034505,28.5700000000001,-0.864122716865485
28.575,-4.528276,28.575,-0.8538355982018
28.58,-1.977594,28.58,-0.843548426177262
28.585,2.512373,28.585,-0.823645148214139
28.59,8.626085,28.59,-0.814029042275554
28.595,7.052795,28.595,-0.80441293633697
28.6,6.564893,28.6,-0.794796777037532
28.605,6.472865,28.605,-0.776219569629596
28.61,8.225898,28.61,-0.767258414799393
28.615,9.279338,28.615,-0.758297313330042
28.62,5.598327,28.62,-0.749336158499838
28.625,0.4830284,28.625,-0.732051030783798
28.63,-1.792398,28.63,-0.723727057897963
28.635,0.3753187,28.635,-0.715403085012127
28.64,3.950327,28.64,-0.707079058765438
28.645,5.806383,28.645,-0.6910491917528
28.65,6.169317,28.65,-0.683343297625998
28.6550000000001,2.725058,28.6550000000001,-0.675637403499195
28.6600000000001,-1.778312,28.6600000000001,-0.667931509372393
28.6650000000001,-3.197114,28.6650000000001,-0.653118163083958
28.6700000000001,-3.216223,28.6700000000001,-0.646010657561472
28.6750000000001,-2.740794,28.6750000000001,-0.638903205399839
28.6800000000001,-2.466433,28.6800000000001,-0.631795753238206
28.6850000000001,-1.555019,28.6850000000001,-0.618159333921128
28.6900000000001,-2.290024,28.6900000000001,-0.611630420126537
28.6950000000001,2.48029,28.6950000000001,-0.605101506331945
28.7,1.295985,28.7,-0.598572592537353
28.705,0.1738529,28.705,-0.586073559799641
28.71,0.9821694,28.71,-0.580103494217374
28.715,2.945311,28.715,-0.574133428635107
28.72,3.299338,28.72,-0.56816336305284
28.725,4.622657,28.725,-0.556762870193589
28.73,-0.2419112,28.73,-0.551332496277459
28.735,-5.664268,28.735,-0.545902122361329
28.74,-9.416814,28.74,-0.540471695084345
28.745,-11.50968,28.745,-0.530132176063121
28.75,-5.517287,28.75,-0.525223030958027
28.755,-5.913165,28.755,-0.520313885852934
28.76,-4.538428,28.76,-0.51540474074784
28.765,-4.081467,28.765,-0.506090283710647
28.77,3.299404,28.77,-0.501684971778547
28.775,8.28859,28.775,-0.497279606485595
28.7800000000001,8.879643,28.7800000000001,-0.492874294553495
28.7850000000001,4.675766,28.7850000000001,-0.4845510687196
28.7900000000001,-0.003955106,28.7900000000001,-0.48063326153951
28.7950000000001,2.334442,28.7950000000001,-0.476715400998567
28.8000000000001,3.771081,28.8000000000001,-0.472797540457624
28.8050000000001,5.05117,28.8050000000001,-0.465434276367233
28.8100000000001,5.971606,28.8100000000001,-0.461988819456932
28.8150000000001,6.617663,28.8150000000001,-0.458543415907484
28.8200000000001,2.031511,28.8200000000001,-0.455098012358035
28.825,-1.63922,28.825,-0.448665841789735
28.83,-3.002256,28.83,-0.445679154812161
28.835,-2.863034,28.835,-0.442692441154162
28.84,-1.961337,28.84,-0.439705727496162
28.845,0.4728254,28.845,-0.434178743755873
28.85,2.152974,28.85,-0.431638446993157
28.855,3.159096,28.855,-0.429098150230441
28.86,3.173294,28.86,-0.426557880148152
28.865,4.787791,28.865,-0.421912844584441
28.87,7.247745,28.87,-0.419808105783446
28.875,7.895451,28.875,-0.417703340302024
28.88,9.321416,28.88,-0.415598601501029
28.885,10.16092,28.885,-0.411815263670223
28.89,11.86994,28.89,-0.410136637959987
28.895,14.78873,28.895,-0.40845801224975
28.9,11.13647,28.9,-0.406779386539514
28.9050000000001,11.76192,28.9050000000001,-0.403840244081867
28.9100000000001,12.19256,28.9100000000001,-0.402579727334455
28.9150000000001,13.24844,28.9150000000001,-0.401319210587044
28.9200000000001,15.19499,28.9200000000001,-0.400058667159207
28.9250000000001,4.193249,28.9250000000001,-0.397949072520598
28.9300000000001,2.073799,28.9300000000001,-0.397099967948975
28.9350000000001,4.846441,28.9350000000001,-0.396250890057777
28.9400000000001,4.134428,28.9400000000001,-0.39540181216658
28.9450000000001,2.78565,28.9450000000001,-0.394109652433405
28.95,1.176394,28.95,-0.393666597271853
28.955,3.137758,28.955,-0.393223542110302
28.96,4.948071,28.96,-0.392780513629176
28.965,4.766426,28.965,-0.39229621052834
28.97,9.161062,28.97,-0.392254962589056
28.975,7.54983,28.975,-0.392213714649771
28.98,5.982121,28.98,-0.392172466710486
28.985,3.560937,28.985,-0.392488576403011
28.99,5.609514,28.99,-0.39284593403482
28.995,4.03511,28.995,-0.393203264986203
29,0.5650065,29,-0.393560622618012
29.005,0.3014745,29.005,-0.394671542214344
29.01,1.280956,29.01,-0.395425130859293
29.015,1.644022,29.015,-0.396178692823816
29.02,1.703269,29.02,-0.396932281468766
29.025,0.4491614,29.025,-0.398833902183232
29.0300000000001,-0.4160668,29.0300000000001,-0.399981960933176
29.0350000000001,0.9388354,29.0350000000001,-0.401129993002694
29.0400000000001,-0.5179042,29.0400000000001,-0.402278051752638
29.0450000000001,-0.7267655,29.0450000000001,-0.404967225294919
29.0500000000001,0.6239023,29.0500000000001,-0.406508340087256
29.0550000000001,-0.2364825,29.0550000000001,-0.408049481560019
29.0600000000001,-0.1781683,29.0600000000001,-0.409590596352356
29.0650000000001,0.8313783,29.0650000000001,-0.413064521277675
29.0700000000001,1.897597,29.0700000000001,-0.414997358091082
29.075,1.954113,29.075,-0.416930168224064
29.08,4.796796,29.08,-0.418862978357045
29.085,6.136303,29.085,-0.423118533055507
29.09,7.738998,29.09,-0.425441304301414
29.095,7.139461,29.095,-0.427764048866894
29.1,2.809916,29.1,-0.430086793432374
29.105,0.997288,29.105,-0.435119575633616
29.11,1.19438,29.11,-0.437829639949804
29.115,2.132999,29.115,-0.440539677585565
29.12,1.135149,29.12,-0.443249715221326
29.125,-2.007235,29.125,-0.44905302813831
29.13,-2.051585,29.13,-0.452146250058679
29.135,0.02535729,29.135,-0.455239525339902
29.14,2.371621,29.14,-0.458332800621124
29.145,3.919364,29.145,-0.464896185526683
29.15,2.476668,29.15,-0.468366348511873
29.1550000000001,-1.099999,29.1550000000001,-0.471836564857915
29.1600000000001,-0.7829589,29.1600000000001,-0.475306727843105
29.1650000000001,1.025509,29.1650000000001,-0.482614656729048
29.1700000000001,-0.9727162,29.1700000000001,-0.486452422629802
29.1750000000001,-2.416643,29.1750000000001,-0.490290135169703
29.1800000000001,-2.244293,29.1800000000001,-0.494127901070457
29.1850000000001,-0.5143889,29.1850000000001,-0.5021575888526
29.1900000000001,-0.2357184,29.1900000000001,-0.50634951073399
29.1950000000001,1.089839,29.1950000000001,-0.510541379254526
29.2,-1.248976,29.2,-0.514733301135916
29.205,-1.863553,29.205,-0.52345246449826
29.21,-1.017193,29.21,-0.527979705979215
29.215,0.8791882,29.215,-0.532507000821023
29.22,1.270367,29.22,-0.537034242301978
29.225,2.922649,29.225,-0.546398485014918
29.23,2.993319,29.23,-0.551235486246904
29.235,0.1562538,29.235,-0.556072487478889
29.24,1.54619,29.24,-0.560909435350022
29.245,2.788724,29.245,-0.570858939897468
29.25,2.664612,29.25,-0.575971496573781
29.255,0.7251738,29.255,-0.581083999889241
29.26,3.859798,29.26,-0.586196503204702
29.265,6.202876,29.265,-0.596652295524375
29.27,5.928904,29.27,-0.601995584528587
29.275,5.201635,29.275,-0.607338820171947
29.2800000000001,4.389584,29.2800000000001,-0.61268210917616
29.2850000000001,1.606008,29.2850000000001,-0.623541843152216
29.2900000000001,2.586547,29.2900000000001,-0.629058234763206
29.2950000000001,4.322915,29.2950000000001,-0.634574679735049
29.3000000000001,-2.614882,29.3000000000001,-0.640091124706892
29.3050000000001,-4.661341,29.3050000000001,-0.651224172971454
29.3100000000001,-5.852117,29.3100000000001,-0.656840829625026
29.3150000000001,-5.050745,29.3150000000001,-0.662457486278598
29.3200000000001,-5.794964,29.3200000000001,-0.66807414293217
29.325,-3.711936,29.325,-0.679316847749422
29.33,-4.91763,29.33,-0.68494284255225
29.335,-2.945794,29.335,-0.690568837355078
29.34,-0.269557,29.34,-0.696194885518759
29.345,-1.021574,29.345,-0.707344742451981
29.35,-4.000129,29.35,-0.712868551221523
29.355,-3.371879,29.355,-0.718392413351918
29.36,-1.836237,29.36,-0.723916275482313
29.365,-0.520238,29.365,-0.734727237638827
29.37,1.288071,29.37,-0.740014337664946
29.375,3.502466,29.375,-0.745301437691064
29.38,5.617696,29.38,-0.75058848435633
29.385,4.30709,29.385,-0.76076621327159
29.39,4.326293,29.39,-0.76565684216073
29.395,5.446972,29.395,-0.770547471049871
29.4,4.302273,29.4,-0.775438099939012
29.4050000000001,0.8031613,29.4050000000001,-0.784636817286285
29.4100000000001,1.546629,29.4100000000001,-0.788944959105271
29.4150000000001,2.299997,29.4150000000001,-0.793253100924256
29.4200000000001,-0.8521745,29.4200000000001,-0.797561242743242
29.4250000000001,-2.379106,29.4250000000001,-0.805383036642523
29.4300000000001,-1.456191,29.4300000000001,-0.808896742083671
29.4350000000001,-1.826329,29.4350000000001,-0.812410394163967
29.4400000000001,-1.849845,29.4400000000001,-0.815924046244262
29.4450000000001,-1.267741,29.4450000000001,-0.821920845613828
29.45,-0.9322207,29.45,-0.824403992903098
29.455,-2.516612,29.455,-0.826887140192368
29.46,-0.05817762,29.46,-0.829370287481637
29.465,1.201536,29.465,-0.833050318701246
29.47,-0.07357225,29.47,-0.834247255992438
29.475,-0.5203067,29.475,-0.83544419328363
29.48,-1.145437,29.48,-0.836641077213969
29.485,0.1023745,29.485,-0.837480123264823
29.49,1.513628,29.49,-0.837122232024485
29.495,1.042108,29.495,-0.836764340784147
29.5,3.376498,29.5,-0.836406449543808
29.505,4.419908,29.505,-0.833863484738448
29.51,1.467192,29.51,-0.831678357812573
29.515,-0.05905464,29.515,-0.829493284247551
29.52,-0.8696348,29.52,-0.827308210682528
29.525,-2.188368,29.525,-0.820845357623815
29.5300000000001,-2.465713,29.5300000000001,-0.816567578130125
29.5350000000001,-5.290668,29.5350000000001,-0.812289851997287
29.5400000000001,-6.332799,29.5400000000001,-0.808012072503596
29.5450000000001,-4.680362,29.5450000000001,-0.797116266590986
29.5500000000001,-4.116748,29.5500000000001,-0.790498186811214
29.5550000000001,-4.001423,29.5550000000001,-0.783880160392295
29.5600000000001,-3.19917,29.5600000000001,-0.777262080612523
29.5650000000001,-0.8273877,29.5650000000001,-0.761466094218105
29.5700000000001,-1.264325,29.5700000000001,-0.752288134242606
29.575,0.6735916,29.575,-0.74311022762796
29.58,0.8729808,29.58,-0.733932267652461
29.585,1.618399,29.585,-0.712834026749703
29.59,2.263338,29.59,-0.700913745822444
29.595,4.454916,29.595,-0.688993464895185
29.6,4.978386,29.6,-0.677073183967926
29.605,4.841505,29.605,-0.650355138121276
29.61,4.106656,29.61,-0.635557373201885
29.615,3.797156,29.615,-0.620759661643346
29.62,3.537435,29.62,-0.605961896723955
29.625,3.96958,29.625,-0.573418286484666
29.63,6.069783,29.63,-0.555672441164767
29.635,4.558074,29.635,-0.537926542484017
29.64,-2.652136,29.64,-0.520180697164118
29.645,-10.5306,29.645,-0.481765899002968
29.65,-17.60374,29.65,-0.461096946161716
29.6550000000001,-18.85385,29.6550000000001,-0.440428020000891
29.6600000000001,-18.46541,29.6600000000001,-0.419759120520492
29.6650000000001,-12.55266,29.6650000000001,-0.375668381798208
29.6700000000001,-7.231638,29.6700000000001,-0.352246542556324
29.6750000000001,-5.753476,29.6750000000001,-0.328824729994866
29.6800000000001,-4.845246,29.6800000000001,-0.305402917433408
29.6850000000001,-1.839735,29.6850000000001,-0.256180065282227
29.6900000000001,6.128907,29.6900000000001,-0.230379025692504
29.6950000000001,8.870527,29.6950000000001,-0.204577972762567
29.7,11.41613,29.7,-0.178776946513057
29.705,7.589783,29.705,-0.125415346570392
29.71,3.036334,29.71,-0.0978547862174504
29.715,3.182364,29.715,-0.0702942191944019
29.72,3.955837,29.72,-0.0427336621765133
29.725,3.307593,29.725,0.0132874201626157
29.73,2.551619,29.73,0.0417479404812761
29.735,2.187793,29.735,0.0702084683038065
29.74,-3.471756,29.74,0.0986689861211769
29.745,-10.62615,29.745,0.155465097329194
29.75,-12.95577,29.75,0.183800697389947
29.755,-10.07321,29.755,0.212136297450701
29.76,-5.696749,29.76,0.240471884171241
29.765,-1.477766,29.765,0.295961941814011
29.77,0.5035707,29.77,0.323116399396028
29.775,1.428417,29.775,0.350270856978045
29.7800000000001,1.582665,29.7800000000001,0.377425314560062
29.7850000000001,6.920528,29.7850000000001,0.429624341600797
29.7900000000001,10.16026,29.7900000000001,0.454668884379088
29.7950000000001,12.92408,29.7950000000001,0.479713480518233
29.8000000000001,12.16564,29.8000000000001,0.504758023296524
29.8050000000001,8.789063,29.8050000000001,0.552077253701255
29.8100000000001,10.19608,29.8100000000001,0.574351941327695
29.8150000000001,10.18728,29.8150000000001,0.596626575593281
29.8200000000001,11.40841,29.8200000000001,0.618901263219721
29.825,12.01003,29.825,0.660383189844177
29.83,8.09712,29.83,0.679590482203046
29.835,3.604517,29.835,0.698797774561915
29.84,1.500875,29.84,0.718005066920784
29.845,1.103451,29.845,0.753454228960827
29.85,4.076384,29.85,0.769696045281147
29.855,4.375439,29.855,0.78593791496232
29.86,5.880913,29.86,0.802179784643493
29.865,6.103061,29.865,0.832190141752648
29.87,7.116743,29.87,0.845958682541483
29.875,8.830666,29.875,0.859727169969465
29.88,8.717702,29.88,0.8734957107583
29.885,7.880588,29.885,0.899408808139094
29.89,9.736399,29.89,0.911553418091905
29.895,10.13635,29.895,0.923697921323011
29.9,12.49273,29.9,0.935842531275823
29.9050000000001,11.98415,29.9050000000001,0.959685441007868
29.9100000000001,13.36864,29.9100000000001,0.971383847508807
29.9150000000001,13.6659,29.9150000000001,0.983082254009746
29.9200000000001,15.86138,29.9200000000001,0.994780660510686
29.9250000000001,14.67025,29.9250000000001,1.01923999481532
29.9300000000001,7.934227,29.9300000000001,1.03200092261902
29.9350000000001,0.1887591,29.9350000000001,1.04476185042272
29.9400000000001,-2.13279,29.9400000000001,1.05752277822642
29.9450000000001,-1.632022,29.9450000000001,1.08600957626384
29.95,0.2516498,29.95,1.10173533977586
29.955,0.6152512,29.955,1.11746121000958
29.96,2.23706,29.96,1.13318697352159
29.965,2.05763,29.965,1.17006017664273
29.97,4.659248,29.97,1.19120761625185
29.975,5.673078,29.975,1.21235505586097
29.98,8.12241,29.98,1.2335024954701
29.985,8.225698,29.985,1.28455335703918
29.99,7.54716,29.99,1.31445688572085
29.995,6.716005,29.995,1.34436041440252
30,4.273602,30,1.37426383636248
30.005,6.32181,30.005,1.44764781569192
30.01,6.763961,30.01,1.49112815961799
30.015,6.971699,30.015,1.53460861026576
30.02,7.756588,30.02,1.57808906091353
30.025,9.43049,30.025,1.68604649732622
30.0300000000001,5.216506,30.0300000000001,1.75052358981285
30.0350000000001,3.60756,30.0350000000001,1.81500068229947
30.0400000000001,4.371437,30.0400000000001,1.87947788150781
30.0450000000001,4.801529,30.0450000000001,2.04122679289405
30.0500000000001,6.296955,30.0500000000001,2.13849871851538
30.0550000000001,7.665018,30.0550000000001,2.23577085758011
30.0600000000001,6.879441,30.0600000000001,2.33304278320144
30.0650000000001,7.199959,30.0650000000001,2.57719216395178
30.0700000000001,9.145335,30.0700000000001,2.72406961908079
30.075,10.46487,30.075,2.8709470742098
30.08,9.669488,30.08,3.01782452933881
30.085,8.81884,30.085,3.37143452172777
30.09,12.42921,30.09,3.57816684554431
30.095,12.98824,30.095,3.78489938280426
30.1,11.5256,30.1,3.9916317066208
30.105,14.24926,30.105,4.44163829320027
30.11,11.82098,30.11,4.68491255596319
30.115,10.48038,30.115,4.92818681872612
30.12,11.76752,30.12,5.17146065460223
30.125,10.02497,30.125,5.65415439211526
30.13,10.19644,30.13,5.89357386686537
30.135,9.850337,30.135,6.13299334161547
30.14,9.062955,30.14,6.37241281636557
30.145,10.0336,30.145,6.82455938658937
30.15,9.534252,30.15,7.03728690894988
30.1550000000001,10.41122,30.1550000000001,7.2500144313104
30.1600000000001,11.43814,30.1600000000001,7.46274152678409
30.1650000000001,11.97637,30.1650000000001,7.84205266724617
30.1700000000001,11.13136,30.1700000000001,8.00863671223455
30.1750000000001,13.39192,30.1750000000001,8.17522075722293
30.1800000000001,16.37564,30.1800000000001,8.34180394843766
30.1850000000001,18.58364,30.1850000000001,8.60925793463608
30.1900000000001,18.15215,30.1900000000001,8.71012702207248
30.1950000000001,18.15314,30.1950000000001,8.81099696328252
30.2,20.18957,30.2,8.91186690449256
30.205,16.83525,30.205,9.03363807833648
30.21,14.14492,30.21,9.05454016474402
30.215,12.7082,30.215,9.07544225115155
30.22,3.719322,30.22,9.09634433755908
30.225,-1.070179,30.225,9.05693158472716
30.23,-3.300797,30.23,8.99661674548772
30.235,-4.856164,30.235,8.93630190624828
30.24,-6.69233,30.24,8.87598706700883
30.245,-8.224494,30.245,8.68660641189189
30.25,-6.427246,30.25,8.55753974224074
30.255,-1.25661,30.255,8.42847392636324
30.26,3.777363,30.26,8.29940811048574
30.265,5.870251,30.265,7.991359748729


==> result_txyErrPlot.csv <==
tEst,xErr,yErr
5.6843418860808e-14,-7.86024337786573,-3.46382951156837
0.0050000000000523,-9.42989721068799,-3.32671670670864
0.0100000000000477,-9.13879831496944,-3.57804667648132
0.0150000000000432,-9.04366548487467,-3.95556838395722
0.0200000000000387,-8.94859225942479,-4.33309009143312
0.0250000000000341,-11.0159755464259,-4.71055219426419
0.0300000000000296,-10.6855774799901,-4.85760912410466
0.035000000000025,-10.2167974199432,-4.80761564413035
0.0400000000000205,-9.74795775525161,-4.75756255951115
0.0450000000000159,-11.4315610226889,-4.79757209314768
0.0500000000000114,-10.9403404859467,-4.82957857211486
0.0550000000000068,-10.4413408370878,-4.85657937012773
0.0600000000000591,-9.94246039748825,-4.88363977278472
0.0650000000000546,-11.5866053561733,-5.09028897015068
0.07000000000005,-10.8125793089708,-5.16559625904345
0.0750000000000455,-9.87573811925024,-5.21548512835768
0.0800000000000409,-8.93889692952987,-5.26543360231668
0.0850000000000364,-10.1360212320578,-5.58437783814708
0.0900000000000318,-9.52294064604731,-5.53281084067148
0.0950000000000273,-9.11401869915318,-5.36403210127079
0.100000000000023,-8.70509675225928,-5.19525336187004
0.105000000000018,-10.4210803916076,-5.3851753747276
0.110000000000014,-10.0530193203927,-5.40922106888314
0.115000000000009,-9.71553367620093,-5.49659357083626
0.120000000000061,-9.37816724127072,-5.58402567743094
0.125000000000057,-11.1555736029993,-6.11992313131887
0.130000000000052,-10.7287557901266,-6.17219355066878
0.135000000000048,-10.2532851778203,-6.14773994894358
0.140000000000043,-9.7776953562243,-6.12334595186304
0.145000000000039,-11.4054342394623,-6.63765873426236
0.150000000000034,-10.8366157024442,-6.65879935675229
0.15500000000003,-10.2178254999583,-6.65261445737853
0.160000000000025,-9.59891608818264,-6.64636995335999
0.16500000000002,-11.0695071036533,-7.26931207959047
0.170000000000016,-10.654917883524,-7.32249034129706
0.175000000000011,-10.3740568068031,-7.35652359146377
0.180000000000007,-10.093195730082,-7.39061644627514
0.185000000000059,-11.8855034079117,-8.14455459603225
0.190000000000055,-11.465412715068,-8.07883554663691
0.19500000000005,-10.9700639903065,-7.89635440729974
0.200000000000045,-10.4745960562558,-7.71381366331791
0.205000000000041,-12.0328657625859,-8.34171727434696
0.210000000000036,-11.3842138248943,-8.20911790719037
0.215000000000032,-10.6533369826829,-8.05171531203286
0.220000000000027,-9.92257934976104,-7.89431271687535
0.225000000000023,-11.221955917889,-8.63676144389192
0.230000000000018,-10.6454894665116,-8.53405512092353
0.235000000000014,-10.1781252420472,-8.41006083488627
0.240000000000009,-9.71088022687239,-8.28606654884889
0.245000000000061,-11.245039973937,-9.14870794776701
0.250000000000057,-10.8443030423082,-9.03699157552529
0.255000000000052,-10.5017810046713,-8.87961848620455
0.260000000000048,-10.1593781763236,-8.72224539688371
0.265000000000043,-11.7852399277492,-9.63406042554393
0.270000000000039,-11.3318233224513,-9.50421685733016
0.275000000000034,-10.8307229162015,-9.34068943898936
0.28000000000003,-10.3296225099518,-9.17716202064844
0.285000000000025,-11.7604278501622,-10.1605471770757
0.29000000000002,-11.2881987642786,-9.94478774721397
0.295000000000016,-10.8558524929463,-9.64936979833897
0.300000000000011,-10.4236254309034,-9.35401145410863
0.305000000000007,-11.8847995147955,-10.2779257234039
0.310000000000059,-11.4407070205715,-10.0488680231673
0.315000000000055,-11.0129503792396,-9.81609453949373
0.32000000000005,-10.5851937379078,-9.58332105582027
0.325000000000045,-12.0117375955382,-10.6368754110444
0.330000000000041,-11.8702354163922,-10.8798155536212
0.335000000000036,-11.9281979093278,-11.3734449859052
0.340000000000032,-11.9862796115529,-11.8670148135445
0.345000000000027,-13.8593227471888,-13.7084840781344
0.350000000000023,-13.6482282862049,-13.6417657335093
0.355000000000018,-13.296318815107,-13.1935953855804
0.360000000000014,-12.9442901347194,-12.7454250376517
0.365000000000009,-14.3687182872179,-13.7015997252758
0.370000000000061,-13.7977643422931,-13.2344399556513
0.375000000000057,-13.1161810909308,-12.7211215262679
0.380000000000052,-12.4345978395686,-12.2077434922399
0.385000000000048,-13.4922781227522,-13.150089697561
0.390000000000043,-12.904800322693,-12.8433696052985
0.395000000000039,-12.3978292347959,-12.6318597164585
0.400000000000034,-11.8908581468986,-12.4204094322632
0.40500000000003,-13.0877454345508,-13.7111750103421
0.410000000000025,-12.5338778819784,-13.439412838687
0.41500000000002,-11.9729645593569,-13.1020325508584
0.420000000000016,-11.4120512367355,-12.7646522630297
0.425000000000011,-12.5217368978787,-13.9716879259763
0.430000000000007,-12.0813313477883,-13.5449432949396
0.435000000000059,-11.7352037801945,-13.0375105983906
0.440000000000055,-11.3890762126234,-12.5301375065099
0.44500000000005,-12.6829108414026,-13.6050293148365
0.450000000000045,-12.1750383262165,-13.0307274283807
0.455000000000041,-11.5868559404699,-12.3921493274686
0.460000000000036,-10.9987927640129,-11.7535712265563
0.465000000000032,-12.0224391822827,-12.7312922780183
0.470000000000027,-11.4417052057483,-12.2523121035008
0.475000000000023,-10.8826397849597,-11.8503498823523
0.480000000000018,-10.3234551548816,-11.4484472658487
0.485000000000014,-11.3511845873038,-12.6931825659101
0.490000000000009,-10.9221238498562,-12.3725692779638
0.495000000000061,-10.5880663844451,-12.0831556654984
0.500000000000057,-10.254128128345,-11.7936824484102
0.505000000000052,-11.4849310068887,-13.1780864705492
0.510000000000048,-11.0828974096862,-12.7324948425849
0.515000000000043,-10.6526379225982,-12.1744724006786
0.520000000000039,-10.22237843551,-11.6165095634171
0.525000000000034,-11.3376673874479,-12.7564446372275
0.53000000000003,-10.8208685170643,-12.2581518601379
0.535000000000025,-10.2625184648071,-11.7817729772196
0.54000000000002,-9.70416841255006,-11.3053940943012
0.545000000000016,-10.6755119638084,-12.5482515852843
0.550000000000011,-10.1433790933751,-12.1526305372015
0.555000000000007,-9.63730242949334,-11.7934345472812
0.560000000000059,-9.131225765588,-11.4341789526924
0.565000000000055,-10.141729683371,-12.8130544044225
0.57000000000005,-9.72578597323759,-12.259296429972
0.575000000000045,-9.37325115466559,-11.5748224129897
0.580000000000041,-9.02059712680381,-10.8902887913626
0.585000000000036,-10.1743908909953,-11.9603370979886
0.590000000000032,-9.68668395476224,-11.4538638902661
0.595000000000027,-9.12228408711213,-11.046417799759
0.600000000000023,-8.55800342875135,-10.6390313138968
0.605000000000018,-9.49242195862321,-12.0005318710338
0.610000000000014,-9.00029462013219,-11.5227067714244
0.615000000000009,-8.55707121196114,-10.9929368185421
0.620000000000061,-8.11372859447879,-10.4631668656336
0.625000000000057,-9.16419758437925,-11.7148009311534
0.630000000000052,-8.65019113469234,-11.1767252931225
0.635000000000048,-8.09613271159004,-10.6259595478968
0.640000000000043,-7.54195507919797,-10.0751938026709
0.645000000000039,-8.47837040334887,-11.3163820979723
0.650000000000034,-7.86727766083017,-10.7407867551967
0.65500000000003,-7.22312667068792,-10.143469686165
0.660000000000025,-6.57909488983566,-9.54615261713343
0.66500000000002,-7.42434476334108,-10.7497302853454
0.670000000000016,-6.81493004639933,-10.206096881661
0.675000000000011,-6.22746317067846,-9.68982734986201
0.680000000000007,-5.63999629495759,-9.17361742270795
0.685000000000059,-6.54252632930796,-10.4656932087233
0.690000000000055,-6.0145721518019,-9.85406501467756
0.69500000000005,-5.52291990287301,-9.17942566254215
0.700000000000045,-5.0311484446548,-8.50478631040708
0.705000000000041,-6.03140045445394,-9.64451234523467
0.710000000000036,-5.49737445426124,-9.01424369148418
0.715000000000032,-4.93628267424473,-8.40753883736345
0.720000000000027,-4.37519089422778,-7.80083398324261
0.725000000000023,-5.30910281446739,-9.01326288766679
0.730000000000018,-4.7348313763107,-8.40043780710342
0.735000000000014,-4.15058314760008,-7.78084341882801
0.740000000000009,-3.56633491888969,-7.16130863519737
0.745000000000061,-4.48102429696728,-8.36472230734964
0.750000000000057,-3.90287192185257,-7.7923201436404
0.755000000000052,-3.32604447727536,-7.24650152220863
0.760000000000048,-2.74921703269793,-6.70068290077674
0.765000000000043,-3.67597635722472,-7.9807333627494
0.770000000000039,-3.16612565270646,-7.30791894461813
0.775000000000034,-2.69447077308804,-6.55552517296332
0.78000000000003,-2.22281589346962,-5.80313140130861
0.785000000000025,-3.25987378240589,-6.87863327098071
0.79000000000002,-2.63735705670687,-6.23197202439707
0.795000000000016,-1.9190577331214,-5.64882592300786
0.800000000000011,-1.20075840953615,-5.06567982161843
0.805000000000007,-1.99677469111448,-6.31185987303062
0.810000000000059,-1.36346305158841,-5.68700556650759
0.815000000000055,-0.778678347852946,-5.03565673319983
0.82000000000005,-0.194012853407255,-4.38436750453697
0.825000000000045,-1.12926580073403,-5.56329849834714
0.830000000000041,-0.585682789687958,-4.92027645345816
0.835000000000036,-0.0639598964675692,-4.2817724411266
0.840000000000032,0.457882206042814,-3.64320882415026
0.845000000000027,-0.546035388407251,-4.83540187144982
0.850000000000023,-0.00414520513070116,-4.19793414426695
0.855000000000018,0.553608766164171,-3.56090534856035
0.860000000000014,1.11136273745882,-2.92381694820887
0.865000000000009,0.137754175184135,-4.1175448167784
0.870000000000061,0.677534268935576,-3.48994883993059
0.875000000000057,1.20980722131092,-2.86805964929915
0.880000000000052,1.74208017368604,-2.24611085402304
0.885000000000048,0.737149337304066,-3.45485911837817
0.890000000000043,1.24491483781841,-2.84254326068334
0.895000000000039,1.74097791716932,-2.23610660051987
0.900000000000034,2.23716020580955,-1.62972954500118
0.90500000000003,1.19065507837313,-2.8536919212454
0.910000000000025,1.70569161720224,-2.29950450794902
0.91500000000002,2.23564000318266,-1.77757247559618
0.920000000000016,2.7655883891633,-1.25558083859822
0.925000000000011,1.74772335961659,-2.56357100549454
0.930000000000007,2.25969382636726,-1.95547967992649
0.935000000000059,2.76386316894683,-1.29489210998501
0.940000000000055,3.26803251150309,-0.634364144716626
0.94500000000005,2.21938164837066,-1.80322193689442
0.950000000000045,2.7656585253566,-1.20697170940431
0.955000000000041,3.34060851116713,-0.650334815807563
0.960000000000036,3.91567770626766,-0.0936979222107004
0.965000000000032,2.93327753338679,-1.36602955354659
0.970000000000027,3.44588258679246,-0.80632856852203
0.975000000000023,3.92325961246476,-0.245042505601312
0.980000000000018,4.40051742884728,0.316243557319407
0.985000000000014,3.3161335521148,-0.950902462889869
0.990000000000009,3.85143485844508,-0.315989231398306
0.995000000000061,4.42492454308296,0.363642052195523
1.00000000000006,4.99841422769665,1.04333294040571
1.00500000000005,4.00620910335059,-0.105050626645342
1.01000000000005,4.41737619501881,0.411003530015996
1.01500000000004,4.73170445444282,0.826555989491995
1.02000000000004,5.04591350457728,1.24216805361244
1.02500000000003,3.79085146706526,-0.169936709659479
1.03000000000003,4.18754188426029,0.278873701056948
1.03500000000003,4.6370239096909,0.747802209103421
1.04000000000002,5.08662514441127,1.21673071715001
1.04500000000002,3.96337901279842,-0.141640369682561
1.05000000000001,4.43822446682707,0.386578121380987
1.05500000000001,4.93065171672913,0.95093382585909
1.06000000000006,5.42319817594383,1.51534913500906
1.06500000000005,4.33979782727389,0.252643663187113
1.07000000000005,4.84393755087709,0.839142395191228
1.07500000000005,5.35707745473379,1.43896292262458
1.08000000000004,5.87021735859006,2.03878345005803
1.08500000000004,4.8047878502151,0.811781219770435
1.09000000000003,5.25324580649378,1.37754341229446
1.09500000000003,5.66395496046201,1.92233385848273
1.10000000000002,6.07466411443025,2.46712430467078
1.10500000000002,4.90430046108603,1.18509199313788
1.11000000000001,5.35711110385484,1.72612047219112
1.11500000000001,5.83705117350686,2.2647120247925
1.12000000000006,6.31699124318263,2.80330357742076
1.12500000000006,5.2138319476005,1.51513197694586
1.13000000000005,5.70866664778813,2.03635969691884
1.13500000000005,6.21393873773135,2.54695192049725
1.14000000000004,6.71921082767479,3.05754414407566
1.14500000000004,5.63923778517172,1.74125400528846
1.15000000000003,6.14724155715618,2.26333799542167
1.15500000000003,6.65808669398005,2.79243749256253
1.16000000000003,7.16893183080369,3.32159659434805
1.16500000000002,6.09298211441711,2.02369451983353
1.17000000000002,6.54844016749845,2.56563605005011
1.17500000000001,6.97118949383602,3.11561210937183
1.18000000000001,7.39381961088403,3.66558816869367
1.18500000000006,6.22822436326986,2.38826463316344
1.19000000000005,6.64814866976249,2.89212847231335
1.19500000000005,7.0674111209128,3.36789662434822
1.20000000000005,7.48655436277357,3.84360517173832
1.20500000000004,6.31616093776444,2.49177570567016
1.21000000000004,6.66993981894293,2.87621806407423
1.21500000000003,6.98429792108568,3.20491150801927
1.22000000000003,7.29877523251821,3.53360495196431
1.22500000000002,6.02264299347466,2.03428354529278
1.23000000000002,6.4374737960109,2.45681795417085
1.23500000000001,6.91449324940896,2.93704156201446
1.24000000000001,7.39163191209613,3.41726516985785
1.24500000000006,6.27708814072503,2.06905669459767
1.25000000000006,6.61435341724959,2.48301667910111
1.25500000000005,6.86654377343721,2.85665210217556
1.26000000000005,7.11873412962505,3.23028752525012
1.26500000000004,5.77852679599333,1.77507363268126
1.27000000000004,6.10601580403247,2.23334317971546
1.27500000000003,6.48012766777439,2.74363738297345
1.28000000000003,6.85435874080609,3.25393158623155
1.28500000000003,5.63547686828114,1.93495924133302
1.29000000000002,5.9744098721739,2.33722054586372
1.29500000000002,6.29216545040867,2.67361790602649
1.30000000000001,6.60992102864322,3.01001526618916
1.30500000000001,5.33408682416336,1.51655003174733
1.31000000000006,5.63585765745711,1.88209084352031
1.31500000000005,5.92813220795341,2.2657100639123
1.32000000000005,6.22028754915993,2.64932928430406
1.32500000000005,4.91861468907273,1.20260907293313
1.33000000000004,5.29475489545672,1.62593152002122
1.33500000000004,5.72254083479939,2.07389406367964
1.34000000000003,6.15032677414229,2.52185660733806
1.34500000000003,4.98392688432236,1.13888367278603
1.35000000000002,5.21026557387527,1.35921797206973
1.35500000000002,5.31359308352641,1.44059643292049
1.36000000000001,5.416801383888,1.52197489377137
1.36500000000001,3.92558543650789,-0.228297379325504
1.37000000000006,4.0751812821016,0.023937102430871
1.37500000000006,4.25313393324744,0.381151423535453
1.38000000000005,4.43120579368284,0.738365744640257
1.38500000000005,3.01461498779765,-0.736666714650669
1.39000000000004,3.28054604437389,-0.452618988747266
1.39500000000004,3.6004175938702,-0.213124038055845
1.40000000000003,3.92040835265628,0.0264901219251268
1.40500000000003,2.64561723583179,-1.56661933564761
1.41000000000003,3.05171209100852,-1.17496201913481
1.41500000000002,3.51079052274672,-0.689657098741359
1.42000000000002,3.96974974519493,-0.204352178347911
1.42500000000001,2.83404630132256,-1.55248613124526
1.43000000000001,3.17916468503698,-1.13675310550043
1.43500000000006,3.45439228065603,-0.7631772786163
1.44000000000005,3.7297390855433,-0.389482242467709
1.44500000000005,2.41030401482023,-1.84994133534722
1.45000000000005,2.75417547254864,-1.40612625154102
1.45500000000004,3.13988046323188,-0.91894377947499
1.46000000000004,3.52570466320445,-0.431761307408962
1.46500000000003,2.31686619685623,-1.77920980152946
1.47000000000003,2.72190502962832,-1.29564479380306
1.47500000000002,3.13851508046414,-0.813737340670473
1.48000000000002,3.55524434058951,-0.331829887537882
1.48500000000001,2.37743014368363,-1.68526865632934
1.49000000000001,2.79722801437465,-1.21511236562322
1.49500000000006,3.21902367765237,-0.751712184628328
1.50000000000006,3.64081934090654,-0.288312003659863
1.50500000000005,2.46819075641991,-1.66085409106276
1.51000000000005,2.89432039286197,-1.12532679360955
1.51500000000004,3.32303020636182,-0.545280125412884
1.52000000000004,3.75174001986212,0.0346473334946751
1.52500000000003,2.58626400419959,-1.22196352241732
1.53000000000003,2.99147620297857,-0.728879526499027
1.53500000000003,3.38215818868104,-0.288784798660568
1.54000000000002,3.77284017438351,0.151309929178112
1.54500000000002,2.56969395879203,-1.24584891353985
1.55000000000001,2.99815985139928,-0.781061099689229
1.55500000000001,3.44960887435031,-0.300792772638836
1.56000000000006,3.90093868803532,0.179356345148207
1.56500000000005,2.75879792827172,-1.17834415409512
1.57000000000005,3.22221404372236,-0.616933265309427
1.57500000000005,3.6926173752283,-0.00541528828090776
1.58000000000004,4.16302070673402,0.606102688747612
1.58500000000004,3.04019188339355,-0.620944206965568
1.59000000000003,3.48631019251289,-0.0850307401250028
1.59500000000003,3.91734458926063,0.405042569913583
1.60000000000002,4.34837898600859,0.895235089241941
1.60500000000002,3.18641964648925,-0.453971729198477
1.61000000000001,3.62943987462394,0.0476245933522801
1.61500000000001,4.07945838229318,0.556831027579863
1.62000000000006,4.52959609927506,1.06603746183409
1.62500000000006,3.38709770783518,-0.264870697444186
1.63000000000005,3.8569674399207,0.21417067292373
1.63500000000005,4.33869567118794,0.675186671914574
1.64000000000004,4.82042390245541,1.13608346161587
1.64500000000004,3.70999286248264,-0.243611179346681
1.65000000000003,4.18276116705307,0.209387115389426
1.65500000000003,4.64982663042335,0.657915921487229
1.66000000000003,5.11689209379362,1.10644472758503
1.66500000000002,3.99215591379232,-0.286452362008083
1.67000000000002,4.38252347119583,0.155038493393711
1.67500000000001,4.72584948287613,0.592659632331127
1.68000000000001,5.0690562852671,1.03028077126854
1.68500000000006,3.82093828146668,-0.374239241196062
1.69000000000005,4.21797717170436,0.0669270765796259
1.69500000000005,4.64767045848191,0.510508691246914
1.70000000000005,5.07736374525858,0.954209515203752
1.70500000000004,3.91608985369118,-0.445065277294709
1.71000000000004,4.30922060467331,-0.00327121155474508
1.71500000000003,4.67987539059456,0.437985819049524
1.72000000000003,5.05041096722647,0.879123640364465
1.72500000000002,3.83057541196119,-0.523190991934097
1.73000000000002,4.26797828492398,-0.102320464234529
1.73500000000001,4.74589180929219,0.306392376929754
1.74000000000001,5.22392454294973,0.715224427383365
1.74500000000006,4.11194377260271,-0.720230440777625
1.75000000000006,4.62520290753288,-0.21427401252927
1.75500000000005,5.15980054371878,0.351556937796538
1.76000000000005,5.69439817990469,0.917387888122567
1.76500000000004,4.63933993993093,-0.361664126639294
1.77000000000004,5.09376794419136,0.139360509670228
1.77500000000003,5.49872525912076,0.600972564340996
1.78000000000003,5.90368257404994,1.06270382830154
1.78500000000003,4.71934164068832,-0.321043919273567
1.79000000000002,5.08912974045206,0.203554440599829
1.79500000000002,5.43698570895956,0.767060808080533
1.80000000000001,5.78496088675706,1.33056717556101
1.80500000000001,4.5438762348422,0.0481176943476491
1.81000000000006,4.93193323198926,0.519545348606876
1.81500000000005,5.34437094122753,0.934993530185002
1.82000000000005,5.75680865046602,1.35044171176291
1.82500000000005,4.58042494857169,-0.080542792511018
1.83000000000004,5.00382470669147,0.376287688113708
1.83500000000004,5.43378621060109,0.8587316040225
1.84000000000003,5.86374771451093,1.34117551993129
1.84500000000003,4.70500701657728,-0.0234092964597199
1.85000000000002,5.13257319606253,0.498586940247403
1.85500000000002,5.55860078658754,1.04507615559024
1.86000000000001,5.98462837711256,1.59156537093263
1.86500000000001,4.82207297508386,0.290668226106794
1.87000000000006,5.21646516945795,0.798951972598161
1.87500000000006,5.59162010982872,1.28395889415978
1.88000000000005,5.96665584090972,1.76908502501072
1.88500000000005,4.75298937014745,0.406586377114104
1.89000000000004,5.07764088710605,0.892398570374819
1.89500000000004,5.37134594365796,1.37865719197872
1.90000000000003,5.66517020949919,1.86503502287216
1.90500000000003,4.36993464562851,0.50366886572828
1.91000000000003,4.71035520836938,0.942973562557237
1.91500000000002,5.07931125603833,1.35374277445255
1.92000000000002,5.44838651299684,1.76451198634786
1.92500000000001,4.2278058937959,0.327537210206286
1.93000000000001,4.56894663202578,0.751156986882773
1.93500000000006,4.89316931930794,1.18263884774183
1.94000000000005,5.21739200656857,1.61412070857492
1.94500000000005,3.95148198051132,0.197977790660442
1.95000000000005,4.30363903381004,0.666955867324681
1.95500000000004,4.67313152619253,1.15872792744476
1.96000000000004,5.04274322786413,1.65049998756461
1.96500000000003,3.82114933261235,0.295124106095335
1.97000000000003,4.19480999776312,0.782694926447558
1.97500000000002,4.57172328232947,1.26728461419123
1.98000000000002,4.94851735760649,1.75187430193446
1.98500000000001,3.73291374306417,0.390150513115639
1.99000000000001,4.09921494188592,0.830319844952854
1.99500000000006,4.4597071215895,1.24299640630943
2.00000000000006,4.82031851056086,1.65555375835114
2.00500000000005,3.58686327965896,0.222751308146529
2.01000000000005,3.94644465307703,0.664812166867312
2.01500000000004,4.30660900927515,1.12445726575849
2.02000000000004,4.66677336547328,1.5839831553599
2.02500000000003,3.43084454387577,0.199460544900498
2.03000000000003,3.8067254627876,0.651144679427063
2.03500000000003,4.1936523529591,1.09734890608459
2.04000000000002,4.5805792431306,1.54343392345235
2.04500000000002,3.36879035113657,0.14713937081301
2.05000000000001,3.75768872278748,0.599820246141913
2.05500000000001,4.14932439203319,1.05532281042353
2.06000000000006,4.54084085201156,1.51094458402068
2.06500000000005,3.33089971614253,0.126094136217336
2.07000000000005,3.6939815107635,0.522794727062958
2.07500000000005,4.04142026652687,0.88221443860137
2.08000000000004,4.3887398130007,1.24163415014023
2.08500000000004,3.13102548496258,-0.236795755325536
2.09000000000003,3.4807682993776,0.168545691179522
2.09500000000003,3.83422714020809,0.60044476856369
2.10000000000002,4.18756677174903,1.03234384594808
2.10500000000002,2.93170020364375,-0.370626461433154
2.11000000000001,3.2717325472329,0.0407949773291172
2.11500000000001,3.60629669088874,0.437676261941133
2.12000000000006,3.94086083456635,0.834557546578463
2.12500000000006,2.6613311977044,-0.599735065599516
2.13000000000005,2.97107137621744,-0.210280259127726
2.13500000000005,3.2683527598194,0.172444892489576
2.14000000000004,3.56563414342137,0.555170044106656
2.14500000000004,2.24357653776552,-0.88934479451086
2.15000000000003,2.58745666676141,-0.512692012603289
2.15500000000003,2.96311829924667,-0.142424259528928
2.16000000000003,3.33889914102148,0.227843493545654
2.16500000000002,2.08914211048161,-1.22436037203233
2.17000000000002,2.40846164533481,-0.88717825092921
2.17500000000001,2.69715996470521,-0.573266792210925
2.18000000000001,2.98573907478605,-0.259355333492639
2.18500000000006,1.64222380164869,-1.76255107537271
2.19000000000005,1.91698903619253,-1.41748623275317
2.19500000000005,2.18738871025481,-1.05645723203818
2.20000000000005,2.45778838431687,-0.695428231323181
2.20500000000004,1.08870269918704,-2.1459035946223
2.21000000000004,1.36552554211189,-1.82247299892091
2.21500000000003,1.65079661252632,-1.52560851616856
2.22000000000003,1.93606768294075,-1.22886324270555
2.22500000000002,0.573747162474048,-2.73694661304136
2.23000000000002,0.739528470792949,-2.37424521058394
2.23500000000001,0.837193619566134,-1.97521820552993
2.24000000000001,0.934977977629092,-1.57619120047592
2.24500000000006,-0.623650742596515,-2.97519790969125
2.25000000000006,-0.429397649551744,-2.60491171805644
2.25500000000005,-0.17082947685032,-2.25642954849747
2.26000000000005,0.0876194865617741,-1.90782816964896
2.26500000000004,-1.31928532505032,-3.34986952914251
2.27000000000004,-0.929642070405245,-3.05159517930753
2.27500000000003,-0.454351028782884,-2.78861602928782
2.28000000000003,0.0210592221292494,-2.5256368792681
2.28500000000003,-1.17865946372597,-4.04531344519055
2.29000000000002,-0.855324639787991,-3.71691429341658
2.29500000000002,-0.619078412430918,-3.35344155615402
2.30000000000001,-0.38271297578385,-2.98984960960214
2.30500000000001,-1.8313708469373,-4.40080714730318
2.31000000000006,-1.53396567812547,-4.07838479065292
2.31500000000005,-1.19311310641956,-3.78590131869005
2.32000000000005,-0.8522605347141,-3.49353705601629
2.32500000000005,-2.20620643255165,-4.96761604590623
2.33000000000004,-1.84623109051474,-4.58435800453039
2.33500000000004,-1.46851296728467,-4.15067090480514
2.34000000000003,-1.09079484405461,-3.71686459579013
2.34500000000003,-2.41765035211094,-5.04175293551801
2.35000000000002,-1.99205261318491,-4.61870250902963
2.35500000000002,-1.53127526136498,-4.20703937607536
2.36000000000001,-1.0706171188346,-3.79537624312087
2.36500000000001,-2.32347330430738,-5.13501678295714
2.37000000000006,-1.87277104338879,-4.74073496741867
2.37500000000006,-1.4224245065122,-4.36152663042799
2.38000000000005,-0.972077969635388,-3.98231829343754
2.38500000000005,-2.24359041102984,-5.34797632760187
2.39000000000004,-1.80425376391247,-4.94759046297766
2.39500000000004,-1.36681164050723,-4.53831154270823
2.40000000000003,-0.929250307812213,-4.12891341314925
2.40500000000003,-2.22022367360353,-5.45949407387347
2.41000000000003,-1.77307084387035,-5.03745902628783
2.41500000000002,-1.31578032930557,-4.61056691246986
2.42000000000002,-0.858489814741237,-4.18379400794189
2.42500000000001,-2.13450237024482,-5.49366203358925
2.43000000000001,-1.68272002880587,-5.02333279863576
2.43500000000006,-1.23138998068861,-4.52834226869192
2.44000000000005,-0.780059932596,-4.03335173877339
2.44500000000005,-2.06429793107343,-5.27416767400402
2.45000000000005,-1.55949644551678,-4.79111465170234
2.45500000000004,-1.02054741808755,-4.31594270115632
2.46000000000004,-0.481479181368982,-3.84077075061073
2.46500000000003,-1.67809820051001,-5.10295498597801
2.47000000000003,-1.12328832204067,-4.63196936749122
2.47500000000002,-0.558470835421154,-4.16278769121536
2.48000000000002,0.00634665119836342,-3.69360601493929
2.48500000000001,-1.16213893225092,-4.96559522184192
2.49000000000001,-0.670452936857302,-4.46437343058825
2.49500000000006,-0.224546920759572,-3.94116004621292
2.50000000000006,0.221120676734188,-3.41794666186357
2.50500000000005,-1.06222326141658,-4.64186462517047
2.51000000000005,-0.480203820513836,-4.11953561045775
2.51500000000004,0.18254425150932,-3.59417644544324
2.52000000000004,0.845053904953819,-3.06893648971762
2.52500000000003,-0.215487512768675,-4.29821885760107
2.53000000000003,0.388969832740838,-3.73411127604806
2.53500000000003,0.95468137006538,-3.14160735320534
2.54000000000002,1.52015448881127,-2.54922263965263
2.54500000000002,0.369252256604558,-3.71970489997664
2.55000000000001,0.942362900201221,-3.14857521430323
2.55500000000001,1.51629988111379,-2.58533720706788
2.56000000000006,2.08999844347346,-2.02209919980589
2.56500000000005,0.954712630807375,-3.23066886316359
2.57000000000005,1.51556705968803,-2.72541589070285
2.57500000000005,2.06429122096941,-2.25033328645585
2.58000000000004,2.61277696367168,-1.77513147291952
2.58500000000004,1.45990772590476,-3.08103565456141
2.59000000000003,1.98981108022345,-2.62448323825626
2.59500000000003,2.5035472432644,-2.17371935477395
2.60000000000002,3.0172834063058,-1.72295547129142
2.60500000000002,1.83705556483016,-3.06223827970387
2.61000000000001,2.42717185523311,-2.5415527736492
2.61500000000001,3.05916381936422,-1.97271187461201
2.62000000000006,3.69115578352197,-1.4037517662584
2.62500000000006,2.63705155624638,-2.63365983725294
2.63000000000005,3.17445823981366,-2.0985107252296
2.63500000000005,3.64963010627228,-1.5786351096625
2.64000000000004,4.12456355415136,-1.05864028480518
2.64500000000004,2.92103020515544,-2.34609670811725
2.65000000000003,3.42231226102596,-1.82415179303796
2.65500000000003,3.93503510447069,-1.29596130127552
2.66000000000003,4.44751952933542,-0.76765160022374
2.66500000000002,3.28892813327775,-2.05454175116171
2.67000000000002,3.75686270234565,-1.53175891203605
2.67500000000001,4.19281462242127,-1.0073533085504
2.68000000000001,4.62900496107554,-0.483066914354069
2.68500000000006,3.40031836188759,-1.78125213878366
2.69000000000005,3.90162054133292,-1.25040127061404
2.69500000000005,4.43901972597827,-0.711094468396567
2.70000000000005,4.97618049204362,-0.171787666179313
2.70500000000004,3.8549016218794,-1.4617474121188
2.71000000000004,4.3910841057393,-0.897799472432181
2.71500000000003,4.92288043430111,-0.314832182977121
2.72000000000003,5.45467676286338,0.26813510647794
2.72500000000002,4.33351708251406,-0.984124616701054
2.73000000000002,4.85019021147659,-0.424487460013001
2.73500000000001,5.3545087429141,0.124415727851712
2.74000000000001,5.85858885577251,0.67331891571687
2.74500000000006,4.71471974990534,-0.618488536344497
2.75000000000006,5.25018515743181,-0.0377127892483564
2.75500000000005,5.80200866229941,0.565818156549103
2.76000000000005,6.3535937485879,1.16922989305746
2.76500000000004,5.26152115054979,-0.0728373819698369
2.77000000000004,5.69177273121646,0.494812859429983
2.77500000000003,6.04511242758399,1.04371606454157
2.78000000000003,6.39821370537152,1.59261926965337
2.78500000000003,5.11171041467806,0.291632719516155
2.79000000000002,5.57238326160103,0.836873344356004
2.79500000000002,6.09631173210134,1.38249829571802
2.80000000000001,6.62024020260255,1.92812324708003
2.80500000000001,5.50766354614973,0.620162955216719
2.81000000000006,6.05261477940067,1.12888697909108
2.81500000000005,6.60837217817889,1.61732118372648
2.82000000000005,7.16412957695756,2.10575538836189
2.82500000000005,6.08624287173187,0.737385698954096
2.83000000000004,6.65920012849597,1.27502756843989
2.83500000000004,7.24130281980306,1.84470304610063
2.84000000000003,7.82340551111016,2.41437852376158
2.84500000000003,6.77400986562571,1.12462750300946
2.85000000000002,7.29073604881947,1.67619650110584
2.85500000000002,7.76644426605655,2.2181855792649
2.86000000000001,8.24191406471497,2.7602938667135
2.86500000000001,7.08803129379332,1.44059146995823
2.87000000000006,7.58745979053499,1.96259309451063
2.87500000000006,8.10059978450628,2.47388573254925
2.88000000000005,8.61350135989847,2.98505916129832
2.88500000000005,7.49871929576429,1.63263376650025
2.89000000000004,7.92214407837566,2.14590398343417
2.89500000000004,8.29026572504121,2.66154777107164
2.90000000000003,8.65838737170721,3.17719155870888
2.90500000000003,7.3997790531628,1.82780601132437
2.91000000000003,7.77858529820596,2.34811602969298
2.91500000000002,8.16357508574717,2.87222369376083
2.92000000000002,8.54856487328792,3.39633135782869
2.92500000000001,7.30753995135602,2.05421759397928
2.93000000000001,7.71096804858207,2.57525436835504
2.93500000000006,8.12522376479308,3.09495128331072
2.94000000000005,8.5397178995601,3.61476740752931
2.94500000000005,7.32867416201266,2.26728922022401
2.95000000000005,7.78397569423417,2.88840259066303
2.95500000000004,8.26367741976153,3.57198275371329
2.96000000000004,8.74361756386755,4.25544370747399
2.96500000000003,7.59849667281731,3.07125272184239
2.97000000000003,8.03242409120886,3.6789872703622
2.97500000000002,8.43833514107217,4.2409439519937
2.98000000000002,8.84400777235594,4.80290063362521
2.98500000000001,7.62485778706257,3.49649012012732
2.99000000000001,7.86689000463614,3.82643422446738
2.99500000000006,8.00881163835143,4.01493737633274
3.00000000000006,8.15073327204674,4.20344052817478
3.00500000000005,6.6678322891649,2.52345727559788
3.01000000000005,6.99637418141341,2.9099217126356
3.01500000000004,7.43929977800573,3.41745926317794
3.02000000000004,7.8822253745976,3.92499681372049
3.02500000000003,6.7000899360341,2.56392875055456
3.03000000000003,7.09796754714898,3.00240184477074
3.03500000000003,7.46871179738218,3.39868713852232
3.04000000000002,7.83921762903628,3.79485322298478
3.04500000000002,6.58442400695503,2.32253290302809
3.05000000000001,6.89931504947872,2.81935404646849
3.05500000000001,7.17999653063517,3.37758543273381
3.06000000000006,7.46067801181338,3.93581681902688
3.06500000000005,6.11582162065538,2.62580021945236
3.07000000000005,6.42172269387453,3.05737880269041
3.07500000000005,6.74293540251369,3.41164275072714
3.08000000000004,7.06438652973196,3.76578748947454
3.08500000000004,5.75982294747757,2.2520418702503
3.09000000000003,6.0506765319297,2.58606289712238
3.09500000000003,6.32313255946837,2.90757403732367
3.10000000000002,6.5955885870066,3.22908517752474
3.10500000000002,5.24155306791441,1.68282516904417
3.11000000000001,5.50224612208883,2.01570254537331
3.11500000000001,5.7560458652004,2.35530372511206
3.12000000000006,6.01008402691239,2.69490490487567
3.12500000000006,4.6369153862349,1.16733098238031
3.13000000000005,4.80424070183494,1.36480540029194
3.13500000000005,4.91904218011063,1.47537534607567
3.14000000000004,5.03384365838633,1.5859452918594
3.14500000000004,3.52119991571476,-0.170302236722097
3.15000000000003,3.76161537534081,0.169210502455552
3.15500000000003,4.07865575463662,0.648256981810702
3.16000000000003,4.39569613393243,1.1271842518763
3.16500000000002,3.08481445512276,-0.259990696686252
3.17000000000002,3.58854893046745,0.319768665767439
3.17500000000001,4.20659327344541,0.960552620211663
3.18000000000001,4.82463761642338,1.60133657465611
3.18500000000006,3.81404464558432,0.376495147659028
3.19000000000005,4.13690169642189,0.815159946094157
3.19500000000005,4.27977701207016,1.13002515319982
3.20000000000005,4.42265232771843,1.44489036030548
3.20500000000004,2.93665191094528,-0.105273767610825
3.21000000000004,3.2063131026896,0.216089900231031
3.21500000000003,3.5536922996573,0.541058110619552
3.22000000000003,3.90107149662455,0.866026321008295
3.22500000000002,2.61885970543307,-0.673438757177625
3.23000000000002,2.84312373827422,-0.434645692897639
3.23500000000001,2.99249597274187,-0.249033377610619
3.24000000000001,3.14186820720996,-0.063301853034492
3.24500000000006,1.66141103495931,-1.74140757056129
3.25000000000006,1.80956630156448,-1.52639993486159
3.25500000000005,1.95726960396669,-1.29387868637121
3.26000000000005,2.10497290636846,-1.06147664716993
3.26500000000004,0.622608383453294,-2.6919581757785
3.27000000000004,0.673579806938385,-2.447960841514
3.27500000000003,0.666012748693934,-2.19720054221284
3.28000000000003,0.658207271870381,-1.94655945220124
3.28500000000003,-0.979904448849656,-3.55820588355216
3.29000000000002,-0.882403416634592,-3.36651568284463
3.29500000000002,-0.720454578933438,-3.21145080284091
3.30000000000001,-0.558505741231841,-3.05638592283719
3.30500000000001,-2.02757840316448,-4.76289330845869
3.31000000000006,-1.85134031463541,-4.56178900988591
3.31500000000005,-1.66584760221822,-4.33320167798534
3.32000000000005,-1.48059330838013,-4.10449513679545
3.32500000000005,-2.92636051417583,-5.73688402407213
3.33000000000004,-2.75213464625645,-5.51632567683336
3.33500000000004,-2.58488098503973,-5.30129842564708
3.34000000000003,-2.4173889052439,-5.08615196517148
3.34500000000003,-3.88163358081872,-6.73126646813582
3.35000000000002,-3.68133129152781,-6.50346949710534
3.35500000000002,-3.46108901149789,-6.26850445988492
3.36000000000001,-3.24084673146796,-6.03342021337472
3.36500000000001,-4.65210278823047,-7.65776246527783
3.37000000000006,-4.33700658602731,-7.43465703061363
3.37500000000006,-3.96423576280736,-7.21930195593234
3.38000000000005,-3.59122652100874,-7.00382767196173
3.38500000000005,-4.84995403458166,-8.64706463066689
3.39000000000004,-4.59032077868304,-8.39639056278796
3.39500000000004,-4.3997616613245,-8.1244705863992
3.40000000000003,-4.20920254396595,-7.85255061001067
3.40500000000003,-5.6503801819785,-9.43850741127061
3.41000000000003,-5.47364206008272,-9.136708499067
3.41500000000002,-5.30495788418017,-8.81698551848609
3.42000000000002,-5.13627370827763,-8.49738174719494
3.42500000000001,-6.59956470632572,-10.0347010792359
3.43000000000001,-6.33161931432458,-9.7383009338452
3.43500000000006,-6.00307521197774,-9.45657597946825
3.44000000000005,-5.67453110965266,-9.17473181582595
3.44500000000005,-6.97796218127822,-10.7492147090682
3.45000000000005,-6.68605852255011,-10.44648454043
3.45500000000004,-6.41652311789453,-10.1314405349509
3.46000000000004,-6.14698771323896,-9.81639652947131
3.46500000000003,-7.50895064537538,-11.3566066972708
3.47000000000003,-7.21831899893521,-10.9725910669025
3.47500000000002,-6.91457047097277,-10.5468610513233
3.48000000000002,-6.61106036159032,-10.1212502450339
3.48500000000001,-7.93881017042031,-11.5500591469964
3.49000000000001,-7.56231798552154,-11.2001636818506
3.49500000000006,-7.14180376184625,-10.8971896400507
3.50000000000006,-6.72105111961496,-10.5940963889855
3.50500000000005,-7.93155839559612,-12.1447075904353
3.51000000000005,-7.63011529793456,-11.6825916407435
3.51500000000004,-7.40188598245428,-11.1239132439773
3.52000000000004,-7.17341824839446,-10.5652348472112
3.52500000000003,-8.57573359538932,-11.8593072286433
3.53000000000003,-8.23020073686953,-11.3719865745969
3.53500000000003,-7.81373963708987,-10.9287327681784
3.54000000000002,-7.3970401187311,-10.4854789617601
3.54500000000002,-8.61064684426882,-11.8939030499341
3.55000000000001,-8.20616579549149,-11.4217510893382
3.55500000000001,-7.80943386754673,-10.9325420260271
3.56000000000006,-7.41294035815798,-10.4435713812681
3.56500000000005,-8.64556099979374,-11.805205747522
3.57000000000005,-8.2013457786605,-11.3720244579727
3.57500000000005,-7.72820056866852,-10.9738616440449
3.58000000000004,-7.25529377725564,-10.5754604115385
3.58500000000004,-8.41078588110689,-12.0271873528601
3.59000000000003,-7.99212867193333,-11.5736448885979
3.59500000000003,-7.60678125271586,-11.0872670534898
3.60000000000002,-7.22143383349882,-10.6008892183818
3.60500000000002,-8.46377005380816,-11.9634474642063
3.61000000000001,-8.06551351569862,-11.4939565872545
3.61500000000001,-7.66019850807442,-11.0353545649873
3.62000000000006,-7.25464508184759,-10.5765141241148
3.62500000000006,-8.47558320227515,-11.9661329270428
3.63000000000005,-7.98320324658253,-11.4658779861818
3.63500000000005,-7.43817471878572,-10.9403994414827
3.64000000000004,-6.89314619098891,-10.4149208967828
3.64500000000004,-7.97365553550655,-11.7369479215412
3.65000000000003,-7.42904722438675,-11.2831382753495
3.65500000000003,-6.88580684094475,-10.8736505662641
3.66000000000003,-6.34256645750231,-10.4644012757582
3.66500000000002,-7.42295659774195,-11.9014654618144
3.67000000000002,-6.92659023152586,-11.4243024261906
3.67500000000001,-6.45946511043149,-10.9062744774482
3.68000000000001,-5.99233998933713,-10.3882465287062
3.68500000000006,-7.14741488042536,-11.7160552193414
3.69000000000005,-6.66335417213215,-11.1873385550423
3.69500000000005,-6.17036059445653,-10.6529193025877
3.70000000000005,-5.67736701678134,-10.118261631554
3.70500000000004,-6.80418926552218,-11.4287253441878
3.71000000000004,-6.29209669920616,-10.89461095351
3.71500000000003,-5.76989679963624,-10.3612645880804
3.72000000000003,-5.24745848148811,-9.82815664122993
3.72500000000002,-6.34269022254319,-11.1389779851505
3.73000000000002,-5.8237903055951,-10.6342701857756
3.73500000000001,-5.3087429794485,-10.1474751274866
3.74000000000001,-4.7934572347228,-9.66068006919762
3.74500000000006,-5.89345736338576,-11.0175758830744
3.75000000000006,-5.49677828144723,-10.4045793963268
3.75500000000005,-5.17431389121858,-9.7150089963236
3.76000000000005,-4.85161108240995,-9.02543859632043
3.76500000000004,-6.14109470548607,-10.1788438127723
3.77000000000004,-5.62485645339539,-9.60949260300925
3.77500000000003,-4.99226857949386,-9.11417406817394
3.78000000000003,-4.35968070559278,-8.61861711475997
3.78500000000003,-5.3357029848895,-9.96555894064288
3.79000000000002,-4.76748202597133,-9.42523605771095
3.79500000000002,-4.24057337080397,-8.85827262044536
3.80000000000001,-3.71366471563661,-8.29130918318022
3.80500000000001,-4.79178993498097,-9.56589085089554
3.81000000000006,-4.31116794312292,-8.97294532992632
3.81500000000005,-3.86073218236849,-8.36443738610448
3.82000000000005,-3.41053484019316,-7.75569102370355
3.82500000000005,-4.56107983810572,-8.98825134770354
3.83000000000004,-4.19987676435385,-8.67059960974181
3.83500000000004,-3.89583026405127,-8.53046575432348
3.84000000000003,-3.59154534516914,-8.3903318989047
3.84500000000003,-4.88371123195153,-10.0910278927295
3.85000000000002,-4.38622897952534,-9.34079527189224
3.85500000000002,-3.77325109326332,-8.21885205516093
3.86000000000001,-3.16051162557995,-7.09667041985096
3.86500000000001,-4.13897775482042,-7.8148417966255
3.87000000000006,-3.58930939848223,-7.02975938941064
3.87500000000006,-3.0811762669245,-6.4508750063248
3.88000000000005,-2.57304313536677,-5.87175220465941
3.88500000000005,-3.65087039199263,-7.13250557792122
3.89000000000004,-3.03981862511726,-6.63617882688605
3.89500000000004,-2.36932217707508,-6.19027263138694
3.90000000000003,-1.6988257290329,-5.74436643588738
3.90500000000003,-2.60880604185543,-7.13785957815682
3.91000000000003,-2.16179773408642,-6.61800857942296
3.91500000000002,-1.85500945042971,-6.05295249921323
3.92000000000002,-1.54822116677344,-5.48813483758259
3.92500000000001,-2.81523392376659,-6.76176283940411
3.93000000000001,-2.4291318961378,-6.22617924987967
3.93500000000006,-1.99842535778405,-5.70886657129854
3.94000000000005,-1.56748040087384,-5.19155389274406
3.94500000000005,-2.70389918297731,-6.51221004048352
3.95000000000005,-2.21046776002742,-5.95621528192414
3.95500000000004,-1.68284391734908,-5.37667525064878
3.96000000000004,-1.15498165609162,-4.79713521937342
3.96500000000003,-2.1875689950539,-6.0548487586547
3.97000000000003,-1.78506857637473,-5.51124424734351
3.97500000000002,-1.46325993067009,-4.989997658019
3.98000000000002,-1.14145128496457,-4.46875106869493
3.98500000000001,-2.37246284494796,-5.78356595703156
3.99000000000001,-2.05979549299684,-5.21057235049094
3.99500000000006,-1.75759682085541,-4.60635595792391
4.00000000000006,-1.45539814873441,-4.00237798396397
4.00500000000005,-2.69815186919198,-5.2332693947692
4.01000000000005,-2.27379912331616,-4.73387502332789
4.01500000000004,-1.7799712084603,-4.29953215640477
4.02000000000004,-1.28590487502578,-3.86518928948121
4.02500000000003,-2.32892312105903,-5.26404687726956
4.03000000000003,-1.8755991096624,-4.7528430128998
4.03500000000003,-1.45192599346755,-4.19577397857207
4.04000000000002,-1.02825287727315,-3.6387049442439
4.04500000000002,-2.13355810885663,-4.91269059741617
4.05000000000001,-1.6312344417857,-4.43407397682538
4.05500000000001,-1.08626568290759,-4.00461870542479
4.06000000000006,-0.541296924005952,-3.57516343399844
4.06500000000005,-1.51696186263761,-4.97390182714863
4.07000000000005,-1.06220365968879,-4.58484466873621
4.07500000000005,-0.667796500652074,-4.22178908822879
4.08000000000004,-0.273150923035814,-3.85897192630047
4.08500000000004,-1.39127122981897,-5.32101056881595
4.09000000000003,-1.1421294820555,-4.89054591146543
4.09500000000003,-0.986677760272059,-4.4206190285605
4.10000000000002,-0.831226038488619,-3.95093056423468
4.10500000000002,-2.18043396941514,-5.30204478850793
4.11000000000001,-1.91896435301553,-4.83957919012035
4.11500000000001,-1.59763263879809,-4.38413626711176
4.12000000000006,-1.27630092455977,-3.92869334407697
4.12500000000006,-2.45199946852104,-5.28928473808499
4.13000000000005,-2.1163369801509,-4.83457377540564
4.13500000000005,-1.7765874125244,-4.38336279771701
4.14000000000004,-1.43683784489701,-3.93215182002882
4.14500000000004,-2.58696597807573,-5.29077627630059
4.15000000000003,-2.13903999567044,-4.94449350565684
4.15500000000003,-1.62911889276218,-4.66583827515521
4.16000000000003,-1.11943620843302,-4.38742146323312
4.16500000000002,-2.09319392327334,-5.9114491093184
4.17000000000002,-1.7945587847783,-5.56229154717647
4.17500000000001,-1.62855707167742,-5.17450004038578
4.18000000000001,-1.46255535857609,-4.78670853359464
4.18500000000006,-2.7747488358858,-6.1934936716761
4.19000000000005,-2.54703817756097,-5.80115037168971
4.19500000000005,-2.28465560082336,-5.41073627016209
4.20000000000005,-2.0225114426653,-5.02056058721401
4.20500000000004,-3.23450935909131,-6.41518638742022
4.21000000000004,-2.94650388749274,-5.95788257485408
4.21500000000003,-2.64496100003608,-5.4658423985483
4.22000000000003,-2.34365653115898,-4.97356380366343
4.22500000000002,-3.51387153249672,-6.25559627445238
4.23000000000002,-3.18123288995942,-5.83984334444443
4.23500000000001,-2.83146976769988,-5.47768192622033
4.24000000000001,-2.48170664544034,-5.1155205079958
4.24500000000006,-3.60250931905881,-6.51527238930738
4.25000000000006,-3.25591873461217,-6.10220553559015
4.25500000000005,-2.91146043628476,-5.66589583491295
4.26000000000005,-2.5670021379578,-5.2295861342353
4.26500000000004,-3.69477856558253,-6.54112303695209
4.27000000000004,-3.33833074580436,-6.12016233986878
4.27500000000003,-2.97384525110278,-5.71699290075678
4.28000000000003,-2.60935975640075,-5.31382346164433
4.28500000000003,-3.72044684775874,-6.64371867402158
4.29000000000002,-3.3520580953339,-6.24347090317023
4.29500000000002,-2.9791087208082,-5.85430860485836
4.30000000000001,-2.60592092770384,-5.46514630654649
4.30500000000001,-3.71450460371525,-6.79212094060766
4.31000000000006,-3.39963459753223,-6.48230322755117
4.31500000000005,-3.11692679708209,-6.2314239660175
4.32000000000005,-2.83398057805284,-5.98030628590562
4.32500000000005,-4.04115047840836,-7.42649047041688
4.33000000000004,-3.79811319455969,-7.13207832454632
4.33500000000004,-3.57441407734393,-6.82260763027642
4.34000000000003,-3.35047654154863,-6.51313693600652
4.34500000000003,-4.62786079835631,-7.87998727139927
4.35000000000002,-4.41510815406909,-7.60757582437277
4.35500000000002,-4.20219747685024,-7.37040572085679
4.36000000000001,-3.98928679963095,-7.13323561734081
4.36500000000001,-5.29200302976118,-8.54973677847326
4.37000000000006,-5.13963046074828,-8.30504553198308
4.37500000000006,-5.01582885340834,-8.06948479552183
4.38000000000005,-4.89178882748931,-7.83416247763924
4.38500000000005,-6.30054184661422,-9.22700063644166
4.39000000000004,-6.1677265805713,-8.98634856177072
4.39500000000004,-6.01871213754812,-8.75823846060264
4.40000000000003,-5.86993611310449,-8.52988994085502
4.40500000000003,-7.27374187576979,-9.90180692403753
4.41000000000003,-7.22429463900509,-9.64436223672349
4.41500000000002,-7.22357676772667,-9.38633060125804
4.42000000000002,-7.22262047786959,-9.12853738437214
4.42500000000001,-8.79761099587384,-10.4395384179745
4.43000000000001,-8.57418066647986,-10.1966890488279
4.43500000000006,-8.20140993757912,-9.98175169666249
4.44000000000005,-7.82863920870058,-9.76705276309664
4.44500000000005,-9.05708765706814,-11.0868158046284
4.45000000000005,-8.79744216117961,-10.828156634676
4.45500000000004,-8.59120704722738,-10.5633897734028
4.46000000000004,-8.3852103518538,-10.2986229121296
4.46500000000003,-9.8085662260603,-11.5304094718764
4.47000000000003,-9.62785153443813,-11.2385841455653
4.47500000000002,-9.445398666029,-10.9533729205418
4.48000000000002,-9.26294579762033,-10.6679232769391
4.48500000000001,-10.7406014954954,-11.8373038030142
4.49000000000001,-10.5959984267652,-11.5832147050554
4.49500000000006,-10.4558648759907,-11.3740592054357
4.50000000000006,-10.3157313252362,-11.164665287255
4.50500000000005,-11.8686081046828,-12.3638483344068
4.51000000000005,-11.6705950910339,-12.0468765123176
4.51500000000004,-11.4173912837838,-11.6927623504424
4.52000000000004,-11.1641874765338,-11.3386481885667
4.52500000000003,-12.637849437716,-12.3418509975162
4.53000000000003,-12.4377532438351,-12.0049448430426
4.53500000000003,-12.2491013177548,-11.7094818358696
4.54000000000002,-12.060210973095,-11.4140188286966
4.54500000000002,-13.633949183733,-12.4205596819973
4.55000000000001,-13.3601322971137,-12.0942991630253
4.55500000000001,-13.0125144563751,-11.7827429681947
4.56000000000006,-12.664896615612,-11.4711867733464
4.56500000000005,-14.1159085356151,-12.4010761198976
4.57000000000005,-13.8768928548627,-12.0859716558908
4.57500000000005,-13.6817438915493,-11.8052312162513
4.58000000000004,-13.4868333468159,-11.5247291951905
4.58500000000004,-15.1260769311103,-12.41986918768
4.59000000000003,-14.6966962417028,-12.142630983897
4.59500000000003,-14.1026126586379,-11.9072498660771
4.60000000000002,-13.508529075573,-11.6721071668358
4.60500000000002,-14.7836471526639,-12.5417961631515
4.61000000000001,-14.417376790703,-12.3001384781665
4.61500000000001,-14.1688814616874,-12.098195741586
4.62000000000006,-13.9206245512273,-11.8962530049909
4.62500000000006,-15.5728021348098,-12.7223711814963
4.63000000000005,-15.4146787000156,-12.3538288292329
4.63500000000005,-15.292545376874,-11.9303949886111
4.64000000000004,-15.1701736351519,-11.506961147989
4.64500000000004,-16.9758929426251,-12.0305259035582
4.65000000000003,-16.612549350536,-11.822327635683
4.65500000000003,-16.0854017389118,-11.7948482538135
4.66000000000003,-15.5584925458667,-11.767368871944
4.66500000000002,-16.9816089112929,-12.6020110721057
4.67000000000002,-16.5894961863935,-12.3330867580522
4.67500000000001,-16.2660179511258,-11.9683638711567
4.68000000000001,-15.9425397158577,-11.6038794028399
4.68500000000006,-17.5864915953099,-12.0144937351685
4.69000000000005,-17.0595015404129,-11.5276546795102
4.69500000000005,-16.397885556743,-11.019046084392
4.70000000000005,-15.7360311544945,-10.5106759078533
4.70500000000004,-17.0544814702631,-10.6894280762848
4.71000000000004,-16.5846069810955,-10.2897996089295
4.71500000000003,-16.2238757295476,-10.010192592703
4.72000000000003,-15.8629060594198,-9.73082399505554
4.72500000000002,-17.4905857575789,-10.049886030953
4.73000000000002,-17.1771821146431,-9.74500954532642
4.73500000000001,-16.8879169384515,-9.47863493143775
4.74000000000001,-16.5984133436812,-9.21226031754951
4.74500000000006,-18.3016122330155,-9.45610146292841
4.75000000000006,-18.0024743959453,-9.15406696726695
4.75500000000005,-17.6948509514379,-8.8840566124464
4.76000000000005,-17.3869890883509,-8.61380783904719
4.76500000000004,-19.0723065465539,-8.76651362497416
4.77000000000004,-18.5546251982118,-8.42939486523431
4.77500000000003,-17.9088044294522,-8.10484631633734
4.78000000000003,-17.2629836606921,-7.78029776744127
4.78500000000003,-18.6065275159555,-7.79144257791975
4.79000000000002,-18.1820380165578,-7.47231670547421
4.79500000000002,-17.8944417716247,-7.20975723761885
4.80000000000001,-17.606607108112,-6.94695935118439
4.80500000000001,-19.301699766987,-6.93426255422747
4.81000000000006,-18.8933512409348,-6.70520833267796
4.81500000000005,-18.4152582422197,-6.54862624656261
4.82000000000005,-17.9371652435045,-6.39228257902635
4.82500000000005,-19.4322244054339,-6.40116298680748
4.83000000000004,-18.9359856014191,-6.25781353973309
4.83500000000004,-18.4346467685694,-6.17394938476856
4.84000000000003,-17.9333079357198,-6.08984681122493
4.84500000000003,-19.3927234974014,-6.08799864747134
4.85000000000002,-19.2885232210172,-6.36187150384693
4.85500000000002,-19.4338362889042,-6.90415533692024
4.86000000000001,-19.5791493567921,-7.44643916999355
4.86500000000001,-21.6706732858851,-7.98872300306686
4.87000000000006,-21.4267719885965,-8.09654344229305
4.87500000000006,-20.9542222929939,-7.98925490106672
4.88000000000005,-20.4819110159704,-7.88196635983951
4.88500000000005,-21.9400749739322,-7.69409233887686
4.89000000000004,-21.4678809553095,-7.69534174986664
4.89500000000004,-21.0053448829792,-7.81157113893771
4.90000000000003,-20.5425703920694,-7.92803894658745
4.90500000000003,-21.9945355099247,-7.88405105050227
4.91000000000003,-21.4813931316877,-7.69698115070705
4.91500000000002,-20.9471525778646,-7.37326805007177
4.92000000000002,-20.4126736054628,-7.04979336801514
4.92500000000001,-21.7769601970259,-6.48718485112054
4.93000000000001,-21.3071970276055,-6.28536658858492
4.93500000000006,-20.8864439353769,-6.20573505170441
4.94000000000005,-20.4656908431744,-6.12610351482168
4.94500000000005,-21.9272524329788,-5.72913684915521
4.95000000000005,-21.4350754365507,-5.72345085135773
4.95500000000004,-20.9091199960887,-5.81083194197873
4.96000000000004,-20.3831645556263,-5.89821303259974
4.96500000000003,-21.7233113337918,-5.59005770049081
4.97000000000003,-21.1189885385563,-5.63618360190254
4.97500000000002,-20.4768038723939,-5.70467011957732
4.98000000000002,-19.8343807876515,-5.77315663725164
4.98500000000001,-21.04160903958,-5.36838227540937
4.99000000000001,-20.3502335452019,-5.29958167334366
4.99500000000006,-19.6389670083099,-5.19426088549402
5.00000000000006,-18.9279388900268,-5.0891785162186
5.00500000000005,-20.0482038778222,-4.43334922921856
5.01000000000005,-19.3322058072858,-4.26939670911342
5.01500000000004,-18.6242175615177,-4.11692869831937
5.02000000000004,-17.9164677343282,-3.96446068752487
5.02500000000003,-19.0199838525738,-3.18447497653551
5.03000000000003,-18.8271341394382,-3.23092555842219
5.03500000000003,-18.960109275961,-3.4454440930225
5.04000000000002,-19.093322831063,-3.6599626276228
5.04500000000002,-21.0151525665845,-3.17186160961036
5.05000000000001,-20.5254609108998,-3.05986974977568
5.05500000000001,-19.6703086208654,-2.79498744536699
5.06000000000006,-18.8151563308012,-2.52986672238409
5.06500000000005,-19.7231094332229,-1.48964719873756
5.07000000000005,-19.0135691445423,-1.44853517864929
5.07500000000005,-18.4086376174823,-1.58747514449864
5.08000000000004,-17.8034676718433,-1.72641511034799
5.08500000000004,-18.9337465634845,-1.02183014333601
5.09000000000003,-18.4011596764515,-1.00129114229386
5.09500000000003,-17.929385197375,-0.925296512419571
5.10000000000002,-17.4576107182989,-0.849063463965294
5.10500000000002,-18.6917211726936,0.134829115128188
5.11000000000001,-18.1592450543357,0.161414162013429
5.11500000000001,-17.6076598709143,0.11831840275045
5.12000000000006,-17.0560746874679,0.0754610620559149
5.12500000000006,-18.1798568593932,1.00058315252483
5.13000000000005,-17.6306494068283,0.940273643202261
5.13500000000005,-17.1017140775271,0.83250663432155
5.14000000000004,-16.5725403296468,0.724978044020386
5.14500000000004,-17.6884547775664,1.64121883238133
5.15000000000003,-17.2369338829323,1.56486637928355
5.15500000000003,-16.8515268312732,1.47366939562055
5.16000000000003,-16.4658813610354,1.3824724119571
5.16500000000002,-17.6950449270521,2.36654322004171
5.17000000000002,-17.2853438689744,2.26677844335166
5.17500000000001,-16.879671254951,2.13081820939554
5.18000000000001,-16.4737602223481,1.99485797543986
5.18500000000006,-17.6530943221684,2.98089557472236
5.19000000000005,-17.2712773736414,2.8737676657733
5.19500000000005,-16.921752479707,2.75521193832162
5.20000000000005,-16.5724660043516,2.63665621086995
5.20500000000004,-17.7798144319503,3.68349049806627
5.21000000000004,-17.2458966555395,3.60734761598058
5.21500000000003,-16.6168255543249,3.5307535564395
5.22000000000003,-15.9875160345306,3.45392107832021
5.22500000000002,-16.8883769554102,4.58181768040067
5.23000000000002,-16.3133847557502,4.51164945426719
5.23500000000001,-15.7877279326932,4.42158465650255
5.24000000000001,-15.2618326910572,4.33151985873703
5.24500000000006,-16.2408355206862,5.48147009086453
5.25000000000006,-15.8170875645034,5.27581627287788
5.25500000000005,-15.470781462068,4.97790966944311
5.26000000000005,-15.1244753596318,4.68024148458746
5.26500000000004,-16.2597023077331,5.65453641923863
5.27000000000004,-15.8152701837855,5.41763894965097
5.27500000000003,-15.3255551035176,5.19829134610728
5.28000000000003,-14.8356016046716,4.97894374256358
5.28500000000003,-15.8059619028221,6.06040790659801
5.29000000000002,-15.4675785882672,5.65372078274162
5.29500000000002,-15.2346407857316,5.11578576793514
5.30000000000001,-15.0014645646173,4.57785075312911
5.30500000000001,-16.2092902355924,5.36623829386462
5.31000000000006,-15.8694754723019,5.01604673131029
5.31500000000005,-15.4759625189058,4.76487010194804
5.32000000000005,-15.0824495655102,4.51345505400669
5.32500000000005,-16.1132492036669,5.61148916378018
5.33000000000004,-15.8290852013514,5.30658487311797
5.33500000000004,-15.6214198717626,4.95479539585508
5.34000000000003,-15.4139929607524,4.6030059185922
5.34500000000003,-16.6158582708116,5.62093117826734
5.35000000000002,-16.1550929425656,5.43572865310793
5.35500000000002,-15.5490891257752,5.33922626509131
5.36000000000001,-14.9430853089849,5.24296229565291
5.36500000000001,-15.7342143657297,6.53381761942828
5.37000000000006,-15.3010050281632,6.22004609057125
5.37500000000006,-14.9809251946253,5.7633521972611
5.38000000000005,-14.660845361087,5.30641988537228
5.38500000000005,-15.7271695650252,6.25234249291617
5.39000000000004,-15.2531437076799,5.95011842587079
5.39500000000004,-14.6917838835292,5.73226072058564
5.40000000000003,-14.1304240593785,5.51440301530004
5.40500000000003,-14.9471236224348,6.71299008845727
5.41000000000003,-14.4670798733606,6.39820243073208
5.41500000000002,-14.0413804635671,6.0161336297444
5.42000000000002,-13.6159194723526,5.63406482875717
5.42500000000001,-14.5618421481304,6.67964647943053
5.43000000000001,-14.3290730359364,6.05867297484197
5.43500000000006,-14.2174310394338,5.28553742138982
5.44000000000005,-14.1060274615272,4.51216344938343
5.44500000000005,-15.3612391790308,5.17645350935947
5.45000000000005,-15.0579080833864,4.62156123198731
5.45500000000004,-14.6410301947375,4.19371595101881
5.46000000000004,-14.2239138875091,3.76587067004985
5.46500000000003,-15.1700750155839,4.78379565275278
5.47000000000003,-14.6375783499337,4.47098605127572
5.47500000000002,-14.0366410147639,4.22326629643477
5.48000000000002,-13.4359420981731,3.97554654159338
5.48500000000001,-14.1963748496727,5.18027277063915
5.49000000000001,-13.7056270391405,4.7689030267577
5.49500000000006,-13.2827290808475,4.25409439733926
5.50000000000006,-12.8598311225741,3.73904734936437
5.50500000000005,-13.7973495766546,4.68192991259553
5.51000000000005,-13.3695494986794,4.27837195929737
5.51500000000004,-12.9389625298955,3.93909929587322
5.52000000000004,-12.5086139796906,3.60006505102817
5.52500000000003,-13.4386818418397,4.72325195181256
5.53000000000003,-12.9530142153143,4.30440053191816
5.53500000000003,-12.4336757806258,3.83411663147104
5.54000000000002,-11.9143373459378,3.36407114960302
5.54500000000002,-12.7566074164989,4.3593462548932
5.55000000000001,-12.2209931523445,3.86920522666356
5.55500000000001,-11.675130604079,3.36518503446559
5.56000000000006,-11.1290296372131,2.86092642366587
5.56500000000005,-11.9462061056708,3.82461100441667
5.57000000000005,-11.3036945192011,3.43548915580172
5.57500000000005,-10.6017271406351,3.1149919702278
5.58000000000004,-9.89952134349092,2.79449478465432
5.58500000000004,-10.56297716744,3.94360972066288
5.59000000000003,-9.8901675569496,3.47008310629082
5.59500000000003,-9.23379780479294,2.90240503986983
5.60000000000002,-8.57742805263628,2.33472697344927
5.60500000000002,-9.28910410736439,3.23737628434806
5.61000000000001,-8.59078111724543,2.90446200458128
5.61500000000001,-7.86556787965775,2.71408197280509
5.62000000000006,-7.140116223467,2.52346352243116
5.62500000000006,-7.78580981571242,3.80364928655386
5.63000000000005,-7.36541310749939,3.41311800851019
5.63500000000005,-7.12877996088146,2.90063393366191
5.64000000000004,-6.89214681426309,2.38838827739318
5.64500000000004,-8.02999677616567,3.34670841702245
5.65000000000003,-7.58854913067841,2.85601250774103
5.65500000000003,-7.02081161927648,2.37881444161747
5.66000000000003,-6.452835689295,1.90137795691481
5.66500000000002,-7.26268072794145,2.89450726811014
5.67000000000002,-6.71521525950691,2.42194596927847
5.67500000000001,-6.17805497672919,1.95249652081753
5.68000000000001,-5.64089469395146,1.48304707235791
5.68500000000006,-6.48465482130822,2.48368658261588
5.69000000000005,-6.08882710349778,1.82735501558628
5.69500000000005,-5.77697275168099,1.05797449046197
5.70000000000005,-5.46511839986419,0.288355546758101
5.70500000000004,-6.53799915546927,0.988110306057166
5.71000000000004,-5.95234153127233,0.296556966040473
5.71500000000003,-5.19827956934105,-0.34681912668999
5.72000000000003,-4.44397918882977,-0.990433637999555
5.72500000000002,-5.07775177584868,-0.165866539202142
5.73000000000002,-4.4490540993678,-0.694485534150857
5.73500000000001,-3.89437000466408,-1.1523120536987
5.74000000000001,-3.33992432853947,-1.61037699182565
5.74500000000006,-4.17641264287116,-0.60121399418378
5.75000000000006,-3.73988417523829,-1.06197427201371
5.75500000000005,-3.37283581257131,-1.52379430747818
5.76000000000005,-3.00578744990432,-1.9856143429422
5.76500000000004,-4.03324935640237,-0.981398535511158
5.77000000000004,-3.6916829307585,-1.42462216619865
5.77500000000003,-3.36373527567613,-1.85556694208211
5.78000000000003,-3.03602603917241,-2.28675013654467
5.78500000000003,-4.1054496762043,-1.25285116242857
5.79000000000002,-3.79720322854338,-1.62021149822111
5.79500000000002,-3.49905794081007,-1.94815927251479
5.80000000000001,-3.2009126530772,-2.27610704680892
5.80500000000001,-4.30276126182916,-1.140164745419
5.81000000000006,-3.97307118122514,-1.37851272198608
5.81500000000005,-3.62283134142549,-1.56162096362689
5.82000000000005,-3.27235308304719,-1.74472920526725
5.82500000000005,-4.32496816268069,-0.464901045540866
5.83000000000004,-4.27565430199728,-0.790266320221722
5.83500000000004,-4.40821289331073,-1.20183954791298
5.84000000000003,-4.54053306604507,-1.61317435702513
5.84500000000003,-6.07833076258313,-0.562764857665599
5.85000000000002,-5.96640935711079,-0.924171722169298
5.85500000000002,-5.70468255539813,-1.25486130912433
5.86000000000001,-5.44295575368636,-1.58531247750027
5.86500000000001,-6.58837540583157,-0.454973011721371
5.87000000000006,-6.27605924532393,-0.664654713179225
5.87500000000006,-5.93166065851403,-0.799900339657711
5.88000000000005,-5.58726207170457,-0.935384384715299
5.88500000000005,-6.65239412454355,0.389206948645082
5.89000000000004,-6.48526853575637,0.0340229432276296
5.89500000000004,-6.42506537008991,-0.454380796520937
5.90000000000003,-6.3646237858439,-0.942784536269059
5.90500000000003,-7.71562018987959,0.0279334280839372
5.91000000000003,-7.26740087905142,0.0783908314789805
5.91500000000002,-6.58212274843883,0.457474553497317
5.92000000000002,-5.89684461782713,0.836319856936552
5.92500000000001,-6.62419656839175,2.67381002731915
5.93000000000001,-6.28732374947827,2.38896795753041
5.93500000000006,-6.16137654430071,1.70106713822982
5.94000000000005,-6.03519092056137,1.01292790037411
5.94500000000005,-7.3235427266316,1.78271827372445
5.95000000000005,-7.04207386525546,1.40255860761007
5.95500000000004,-6.66489265738246,1.21003282627896
5.96000000000004,-6.28794986808945,1.0175070449483
5.96500000000003,-7.32649818292108,2.28219561908638
5.97000000000003,-7.14783855336121,1.98444220735494
5.97500000000002,-7.08906589154701,1.62311578903651
5.98000000000002,-7.03029322973237,1.26202778929763
5.98500000000001,-8.3879653463601,2.35767730786929
5.99000000000001,-8.2170876888803,2.21772435402778
5.99500000000006,-7.97705699550999,2.21271510285348
6.00000000000006,-7.73726472073655,2.20794427027515
6.00500000000005,-8.91463248014324,3.65943411884917
6.01000000000005,-8.56314663174684,3.72723551032861
6.01500000000004,-8.14352683932329,3.83923037465594
6.02000000000004,-7.72366862832063,3.95146365756238
6.02500000000003,-8.72192412581407,5.51971920304206
6.03000000000003,-8.32001515398684,5.3911635012347
6.03500000000003,-7.92882682378426,5.11668119816555
6.04000000000002,-7.53740007500214,4.8419604765173
6.04500000000002,-8.56480229045387,6.0230235988632
6.05000000000001,-8.35740306680144,5.71272265509659
6.05500000000001,-8.26149664315423,5.38054295955348
6.06000000000006,-8.16535180091016,5.04836326398994
6.06500000000005,-9.48875117865455,6.17172899386187
6.07000000000005,-9.0609764805345,6.00585157509448
6.07500000000005,-8.43083272591727,5.94087995234727
6.08000000000004,-7.80092738987914,5.87590832960005
6.08500000000004,-8.59056627381261,7.26648213226788
6.09000000000003,-8.19777240330488,7.06797059586606
6.09500000000003,-7.94903941194658,6.78824307642989
6.10000000000002,-7.70030642058739,6.50827713841506
6.10500000000002,-8.87135606777889,7.68385662581483
6.11000000000001,-8.6544399681161,7.28017127082303
6.11500000000001,-8.45672863818336,6.80148311215678
6.12000000000006,-8.25901730823242,6.32255653488922
6.12500000000006,-9.48108861684993,7.29893696447981
6.13000000000005,-9.12900432337072,7.05333038856137
6.13500000000005,-8.68303922998948,6.94961568188379
6.14000000000004,-8.23731255518645,6.84590097520577
6.14500000000004,-9.21113010035413,8.19725485678502
6.15000000000003,-9.02354329827881,7.88553283827609
6.15500000000003,-8.99332130175257,7.44707788337795
6.16000000000003,-8.96286088664766,7.00886134705891
6.16500000000002,-10.3521831100926,8.02571339899671
6.17000000000002,-10.030501891658,7.77096930463328
6.17500000000001,-9.53148857551556,7.62779625668175
6.18000000000001,-9.03271367795178,7.48438479015157
6.18500000000006,-9.95348300033738,8.79651874901821
6.19000000000005,-9.60484458481314,8.50058258048136
6.19500000000005,-9.34764771964591,8.11213600633698
6.20000000000005,-9.09021243590047,7.72368943219259
6.20500000000004,-10.2523213721253,8.79031144630504
6.21000000000004,-10.0446285833415,8.39067095749746
6.21500000000003,-9.86718286755472,7.98422375032493
6.22000000000003,-9.68949873318881,7.57777654315284
6.22500000000002,-10.9308819816349,8.62639792423714
6.23000000000002,-10.8132663703757,8.15078491917065
6.23500000000001,-10.7325591563336,7.63311525759924
6.24000000000001,-10.6516135237129,7.11544559602739
6.24500000000006,-11.9890200181505,8.05308294126927
6.25000000000006,-11.6815064195421,7.56758721469986
6.25500000000005,-11.2361373760201,7.10165447189182
6.26000000000005,-10.7910067510772,6.63572172908422
6.26500000000004,-11.7635129974718,7.62509599311212
6.27000000000004,-11.30404242247,7.39668952700745
6.27500000000003,-10.8359043671178,7.31270399097106
6.28000000000003,-10.3677663117661,7.22871845493422
6.28500000000003,-11.3172651277518,8.60003992573333
6.29000000000002,-11.1652070968837,8.09070427406722
6.29500000000002,-11.2056167277403,7.32275428769968
6.30000000000001,-11.2460263585961,6.5548043013326
6.30500000000001,-12.7031191864733,7.242161321801
6.31000000000006,-12.2767742420646,6.95012674040241
6.31500000000005,-11.5667005282476,6.94744207671327
6.32000000000005,-10.856626814431,6.94475741302369
6.32500000000005,-11.5627594604781,8.3973797561705
6.33000000000004,-11.057308095634,8.12354010486072
6.33500000000004,-10.6765505994462,7.68484673058056
6.34000000000003,-10.2955546846788,7.24615335630086
6.34500000000003,-11.3302882926165,8.26252857027754
6.35000000000002,-11.0553721978008,7.80796976996267
6.35500000000002,-10.8456207165784,7.34352714618458
6.36000000000001,-10.6356308167763,6.87932294098514
6.36500000000001,-11.8406551839429,7.86994890546344
6.37000000000006,-11.479412194753,7.44439182401235
6.37500000000006,-11.0268905878375,7.0427129964501
6.38000000000005,-10.5741305623415,6.64079575030874
6.38500000000005,-11.5354311294977,7.69370867384511
6.39000000000004,-11.0818075700441,7.29827859986631
6.39500000000004,-10.6280938698307,6.90655376554261
6.40000000000003,-10.1746185881968,6.51482893121935
6.40500000000003,-11.1337733877392,7.57793426657383
6.41000000000003,-10.6826436579315,7.16044581240505
6.41500000000002,-10.2335195243022,6.72705726164535
6.42000000000002,-9.78439539067288,6.2939071294652
6.42500000000001,-10.7474245010626,7.3151103298037
6.43000000000001,-10.2730656086121,6.93868292288391
6.43500000000006,-9.78394669258265,6.59702607524837
6.44000000000005,-9.29482777657409,6.2556076462128
6.44500000000005,-10.2171468488472,7.36806571253812
6.45000000000005,-9.78323645904844,6.94891498371453
6.45500000000004,-9.3837034761739,6.48256501010458
6.46000000000004,-8.98393207472026,6.01657266436328
6.46500000000003,-9.99488340581012,7.00397997682511
6.47000000000003,-9.6561783820901,6.49741033768247
6.47500000000002,-9.35541046348476,5.96653822786353
6.48000000000002,-9.05464254487942,5.43566611804525
6.48500000000001,-10.163166847343,6.35795524785077
6.49000000000001,-9.81432729883602,5.86827473681861
6.49500000000006,-9.43684807484413,5.40380231405768
6.50000000000006,-9.05936885087222,4.93944910060828
6.50500000000005,-10.0902281736532,5.92754187104538
6.51000000000005,-9.72425145514721,5.4619809237515
6.51500000000004,-9.36584575122579,4.99592897627577
6.52000000000004,-9.00744004730569,4.52987702879959
6.52500000000003,-10.0566576343999,5.5156750187626
6.53000000000003,-9.80391837798411,4.8932594909703
6.53500000000003,-9.61598224672366,4.17624176534015
6.54000000000002,-9.42804611546322,3.45922403971022
6.54500000000002,-10.6467796009024,4.19310257720285
6.55000000000001,-10.2620343702715,3.62452388058609
6.55500000000001,-9.75825269619968,3.14655098689487
6.56000000000006,-9.25447102210653,2.66869730247121
6.56500000000005,-10.1564052904179,3.64066699758592
6.57000000000005,-9.46474702980504,3.41859132611
6.57500000000005,-8.65948455648091,3.35242761808963
6.58000000000004,-7.85422208315634,3.28638311935858
6.58500000000004,-8.45372187789817,4.66896990724863
6.59000000000003,-8.01427455072057,4.28795317381359
6.59500000000003,-7.79772814662127,3.71643063605953
6.60000000000002,-7.58118174252242,3.1447888890157
6.60500000000002,-8.76844393217313,4.02058633569746
6.61000000000001,-8.39914191874724,3.53157674336702
6.61500000000001,-7.93720278056576,3.09339002286202
6.62000000000006,-7.47526364236251,2.65520330233571
6.62500000000006,-8.41617942361417,3.66290605479214
6.63000000000005,-7.96783573730675,3.22766359871673
6.63500000000005,-7.52795035643228,2.79507972666759
6.64000000000004,-7.08806497555781,2.36249585461823
6.64500000000004,-8.05031925838007,3.37401331618703
6.65000000000003,-7.64725939732003,2.90010105891181
6.65500000000003,-7.26739599598236,2.4021605868314
6.66000000000003,-6.88729417606426,1.90433932404077
6.66500000000002,-7.90837834552649,2.84859283694594
6.67000000000002,-7.50327703035136,2.3977583973811
6.67500000000001,-7.08341884664421,1.97670804973038
6.68000000000001,-6.66332224435706,1.55565770207922
6.68500000000006,-7.64369637569295,2.5746555721804
6.69000000000005,-7.23322860344577,2.15126352421224
6.69500000000005,-6.82928488789614,1.72756076902081
6.70000000000005,-6.4251027537674,1.30385801382982
6.70500000000004,-7.42043767896527,2.31770008133125
6.71000000000004,-7.02408887722017,1.90716651296974
6.71500000000003,-6.63331781194376,1.50608376256245
6.72000000000003,-6.2423083280887,1.10488180286561
6.72500000000002,-7.2501006478225,2.1387212707813
6.73000000000002,-6.88849788832746,1.64220575908924
6.73500000000001,-6.5448145733118,1.08936933221315
6.74000000000001,-6.20113125829524,0.536652114626834
6.74500000000006,-7.25553449111116,1.41575767381208
6.75000000000006,-6.81021292395689,1.06365938489295
6.75500000000005,-6.30333181838072,0.835460207151861
6.76000000000005,-5.79668913138454,0.607141820121004
6.76500000000004,-6.68717931792351,1.80754676835626
6.77000000000004,-6.40154292269646,1.29872802600106
6.77500000000003,-6.25062135582599,0.621317692449441
6.78000000000003,-6.09969978895464,-0.0559734318126281
6.78500000000003,-7.34519583988158,0.691763291215119
6.79000000000002,-6.72348941672807,0.47123262320059
6.79500000000002,-5.81618363540848,0.530268724066918
6.80000000000001,-4.90887785408933,0.589424034223462
6.80500000000001,-5.39703601625208,2.06967328511443
6.81000000000006,-4.96020200823999,1.79709878997514
6.81500000000005,-4.80963807224821,1.32556325853117
6.82000000000005,-4.65907413625555,0.853908517797652
6.82500000000005,-5.90349730658746,1.79917539266494
6.83000000000004,-5.6276347376869,1.40658132937177
6.83500000000004,-5.27608360233067,1.06474573054172
6.84000000000003,-4.92453246697355,0.72279092242189
6.84500000000003,-5.96725318220326,1.79310856761061
6.85000000000002,-5.69637472958995,1.3155132140108
6.85500000000002,-5.47494075404353,0.758146864827891
6.86000000000001,-5.25350677849623,0.200780515644983
6.86500000000001,-6.42562939779801,1.05067982960905
6.87000000000006,-6.00436492228162,0.699991779494757
6.87500000000006,-5.46213820968067,0.478021339374468
6.88000000000005,-4.9199114970806,0.255931689964406
6.88500000000005,-5.77052612359097,1.4356240763822
6.89000000000004,-5.55017659059187,0.942828460973155
6.89500000000004,-5.52579590484426,0.288723628118159
6.90000000000003,-5.50141521909664,-0.365261995447508
6.90500000000003,-6.8689221981435,0.376573952337145
6.91000000000003,-6.62741148663848,-0.127238861456158
6.91500000000002,-6.25481988107435,-0.536278775086885
6.92000000000002,-5.88198985693111,-0.945318688718055
6.92500000000001,-6.9003322418455,0.0355025045233326
6.93000000000001,-6.39383781657177,-0.192498847348954
6.93500000000006,-5.80696715385187,-0.306763483549632
6.94000000000005,-5.21985807257597,-0.421028119733435
6.94500000000005,-6.02272930746217,0.847892630740477
6.95000000000005,-5.58009742781262,0.508554361788427
6.95500000000004,-5.22580448261412,0.036482451662101
6.96000000000004,-4.8715115374165,-0.435589458464669
6.96500000000003,-5.90576839690549,0.468609879272774
6.97000000000003,-5.67161303172092,0.00690366762823302
6.97500000000002,-5.51115471967467,-0.444306570068997
6.98000000000002,-5.35045798904932,-0.895516807766228
6.98500000000001,-6.57711897021551,0.0222724357379356
6.99000000000001,-6.3357272021296,-0.365457881008613
6.99500000000006,-6.04580738646465,-0.710214031682588
7.00000000000006,-5.75588757082013,-1.05497018233724
7.00500000000005,-6.8514181183339,-0.0382370370322072
7.01000000000005,-6.40386248617508,-0.200262141986762
7.01500000000004,-5.86157618247185,-0.246547518784279
7.02000000000004,-5.31928987876817,-0.292952104870903
7.02500000000003,-6.16006975243311,1.01426479189159
7.03000000000003,-5.72718154096741,0.797793974723238
7.03500000000003,-5.36204054338629,0.48292962963048
7.04000000000002,-4.99689954580429,0.167946075247727
7.04500000000002,-6.01220212122078,1.19859698131441
7.05000000000001,-5.62619378094409,0.969093605685423
7.05500000000001,-5.22934306297973,0.796237579712145
7.06000000000006,-4.8322539264154,0.623500763011542
7.06500000000005,-5.81274733992077,1.78805375650848
7.07000000000005,-5.61848178748869,1.21422408775507
7.07500000000005,-5.54927835909602,0.401868765170121
7.08000000000004,-5.48031334928201,-0.410367348125495
7.08500000000004,-6.78511619225164,0.106222489201446
7.09000000000003,-6.57271671501913,-0.319269554241108
7.09500000000003,-6.27552514254592,-0.504940572518819
7.10000000000002,-5.97833357007183,-0.690492381506758
7.10500000000002,-7.05085673453665,0.444317900569313
7.11000000000001,-6.71623644109198,0.195714575640604
7.11500000000001,-6.36110906357645,-0.0860392777353169
7.12000000000006,-6.00598168604094,-0.367793131129446
7.12500000000006,-7.0158006738823,0.662708874869633
7.13000000000005,-6.69731229537351,0.397160248722273
7.13500000000005,-6.40435267505302,0.146520086350854
7.14000000000004,-6.11115463615253,-0.10412007602012
7.14500000000004,-7.17718091671005,0.949270180004902
7.15000000000003,-6.88890417195065,0.659475846367386
7.15500000000003,-6.60709064900233,0.351019094872118
7.16000000000003,-6.32527712605535,0.0424431340868558
7.16500000000002,-7.39601220235109,1.02991056929747
7.17000000000002,-7.02931025151265,0.670985687464931
7.17500000000001,-6.61535301946437,0.286264678032166
7.18000000000001,-6.20115736883609,-0.0984563314001541
7.18500000000006,-7.13188092289974,0.805355869902602
7.19000000000005,-6.78450260453189,0.5329403328862
7.19500000000005,-6.48218507294374,0.333351674655091
7.20000000000005,-6.17962912277648,0.133882225713311
7.20500000000004,-7.21364772705257,1.21567422086333
7.21000000000004,-6.82902013335873,0.927044448702175
7.21500000000003,-6.3996252996068,0.588427734301122
7.22000000000003,-5.97023046585576,0.249811019900514
7.22500000000002,-6.86763502480492,1.18625686653484
7.23000000000002,-6.5500131084395,0.894986101006134
7.23500000000001,-6.3058102342608,0.636180151175836
7.24000000000001,-6.06184577866209,0.37749341063531
7.24500000000006,-7.13395187968624,1.38814718521352
7.25000000000006,-6.75045607776248,1.13038488759076
7.25500000000005,-6.28899392485627,0.876466536289477
7.26000000000005,-5.82729335337095,0.622667394277521
7.26500000000004,-6.66998082815073,1.6335596051098
7.27000000000004,-6.27503721005951,1.3351498245866
7.27500000000003,-5.92771816414395,1.01247740741361
7.28000000000003,-5.58063753680837,0.689804990240628
7.28500000000003,-6.52483193388598,1.62836685651468
7.29000000000002,-6.22742762249962,1.33131406269915
7.29500000000002,-5.96838322538584,1.05179548701351
7.30000000000001,-5.70910040969252,0.77239612061808
7.30500000000001,-6.72750275940492,1.75196606116801
7.31000000000006,-6.420344864007,1.46083632799554
7.31500000000005,-6.09251661470012,1.16415158932659
7.32000000000005,-5.76468836539412,0.867347641368088
7.32500000000005,-6.69952491100956,1.82879774461808
7.33000000000004,-6.31397163046055,1.54561321568414
7.33500000000004,-5.90263715892281,1.27113124597944
7.34000000000003,-5.49154110596284,0.996530066985191
7.34500000000003,-6.32642054738852,1.98089819493674
7.35000000000002,-6.0081001947947,1.68378406719616
7.35500000000002,-5.75608923427717,1.37237695688697
7.36000000000001,-5.50407827376009,1.06096984657778
7.36500000000001,-6.48063825135337,2.01079701971585
7.37000000000006,-6.18887913850585,1.6997712770852
7.37500000000006,-5.88370077503608,1.38741048703617
7.38000000000005,-5.57852241156587,1.07516890627668
7.38500000000005,-6.48284149987788,2.02809551551963
7.39000000000004,-5.99443096839636,1.77950213808709
7.39500000000004,-5.40636851667076,1.56715810353547
7.40000000000003,-4.8185444835247,1.35493327827341
7.40500000000003,-5.41947548577859,2.41347947962267
7.41000000000003,-5.20862539283407,2.08205749024581
7.41500000000002,-5.23920062529148,1.67480592929814
7.42000000000002,-5.2697758577489,1.26743515906091
7.42500000000001,-6.46741003490803,2.13870322854537
7.43000000000001,-6.37088351833359,1.76153137835566
7.43500000000006,-6.21066399895831,1.39805949004002
7.44000000000005,-6.05068289817678,1.03458760174302
7.44500000000005,-7.03344204702949,1.95893366846334
7.45000000000005,-6.8273116261901,1.69388936811732
7.45500000000004,-6.60778542557328,1.48306521623653
7.46000000000004,-6.38825922495645,1.27212185506664
7.46500000000003,-7.28596248600955,2.36020212213139
7.47000000000003,-6.94835113386283,2.16762304174667
7.47500000000002,-6.55507714455172,1.97926986031005
7.48000000000002,-6.16180315524062,1.79103588816276
7.48500000000001,-6.85762523526545,2.91446172894272
7.49000000000001,-6.5509581412182,2.73603436600944
7.49500000000006,-6.31355060776606,2.55581721059395
7.50000000000006,-6.07638149290723,2.375480845906
7.50500000000005,-6.89802928783845,3.52146703675982
7.51000000000005,-6.73748025465892,3.19110746452944
7.51500000000004,-6.6418128557002,2.760937786352
7.52000000000004,-6.54614545674148,2.33088731746434
7.52500000000003,-7.47663162223589,3.24265661175982
7.53000000000003,-7.46851746023136,2.93646621753041
7.53500000000003,-7.53312727631616,2.69589920691482
7.54000000000002,-7.59797551097918,2.45533219629923
7.54500000000002,-8.65369136038918,3.57375108656233
7.55000000000001,-8.56187002262176,3.29529651343252
7.55500000000001,-8.39652479141506,2.98338259439701
7.56000000000006,-8.23141797877458,2.67158788463195
7.56500000000005,-9.01879338965772,3.73689888777684
7.57000000000005,-8.71492688391928,3.47144401454202
7.57500000000005,-8.35014423974512,3.22330714208441
7.58000000000004,-7.98536159557184,2.97505106033658
7.58500000000004,-8.53229159788249,4.12261654993928
7.59000000000003,-8.3129548263523,3.91265114977801
7.59500000000003,-8.20691645021299,3.71449282459801
7.60000000000002,-8.10111649265277,3.51621529012824
7.60500000000002,-8.86220648870628,4.73295202262669
7.61000000000001,-8.70870635743115,4.62510628903168
7.61500000000001,-8.55331532698766,4.56061157248389
7.62000000000006,-8.39792429653352,4.49599764662967
7.62500000000006,-9.06221634104165,5.86535226479823
7.63000000000005,-8.86244300013228,5.72252102949289
7.63500000000005,-8.66491149476678,5.52045852928762
7.64000000000004,-8.46714157082307,5.3185152383719
7.64500000000004,-9.03803314590235,6.56901793134268
7.65000000000003,-8.92471201468226,6.23062546620767
7.65500000000003,-8.89383546258626,5.79822039714939
7.66000000000003,-8.86272049191161,5.36593453738021
7.66500000000002,-9.5459075842248,6.40338000848284
7.67000000000002,-9.10173800591663,5.90231852740786
7.67500000000001,-8.43952808537196,5.34903500593753
7.68000000000001,-7.77755658340684,4.79575148446676
7.68500000000006,-7.77171301111323,5.72781571077607
7.69000000000005,-7.48680518830147,5.38905816511681
7.69500000000005,-7.46546558448458,5.17114071619629
7.70000000000005,-7.44412598066724,4.95334247656531
7.70500000000004,-8.01859440602515,6.23317054156081
7.71000000000004,-7.84972750487833,6.20360533442854
7.71500000000003,-7.6282352692898,6.28061214352726
7.72000000000003,-7.4067430337017,6.35773816191509
7.72500000000002,-7.71740106666829,7.94107355377704
7.73000000000002,-7.56637057405962,7.70331223260956
7.73500000000001,-7.4963341030081,7.26923814037228
7.74000000000001,-7.42653605053611,6.83528325742433
7.74500000000006,-7.82332315735923,7.9118292823519
7.75000000000006,-7.61971762807256,7.46234037815108
7.75500000000005,-7.3745625254249,7.00108651491083
7.76000000000005,-7.12940742277635,6.5398326516708
7.76500000000004,-7.28455711443932,7.58884127774939
7.77000000000004,-7.14017057240346,7.34376373280954
7.77500000000003,-7.09713527206901,7.22991612674106
7.78000000000003,-7.05386155315413,7.11606852067259
7.78500000000003,-7.34485068214052,8.50854949736801
7.79000000000002,-7.20409747175177,8.42467523991663
7.79500000000002,-7.04441579719406,8.36125325503945
7.80000000000001,-6.8847341226359,8.29783127016226
7.80500000000001,-6.99303493098791,9.73322768280704
7.81000000000006,-6.89830454140949,9.4541304122322
7.81500000000005,-6.88304527548311,9.04881562216731
7.82000000000005,-6.8677860095554,8.64350083210264
7.82500000000005,-7.05518253586446,9.72591797563171
7.83000000000004,-6.94760473101086,9.39444300173498
7.83500000000004,-6.82326889148666,9.11441740438379
7.84000000000003,-6.69917147054111,8.83439180703327
7.84500000000003,-6.71359524405402,10.0280314471088
7.85000000000002,-6.66726635555204,9.71294120020705
7.85500000000002,-6.70702248693589,9.38511262095298
7.86000000000001,-6.74677861831885,9.05728404169892
7.86500000000001,-6.86259027643521,10.1861929807554
7.87000000000006,-6.77954152197113,10.1644784798975
7.87500000000006,-6.66003387994607,10.338849708992
7.88000000000005,-6.54052623792056,10.5131017287969
7.88500000000005,-6.4360389663789,12.1247793620054
7.89000000000004,-6.29259582848318,12.071230025098
7.89500000000004,-6.17189619391478,11.891400089004
7.90000000000003,-6.05095814076595,11.7114509436207
7.90500000000003,-5.88591265048333,12.9472313209424
7.91000000000003,-5.81293884987044,12.69638076201
7.91500000000002,-5.80530951675406,12.4154910172787
7.92000000000002,-5.7974417650577,12.1347204818372
7.92500000000001,-5.68800769866495,13.2458376111906
7.93000000000001,-5.73236585437398,13.0712702491953
7.93500000000006,-5.84287322323895,12.9755128825471
7.94000000000005,-5.95361901068037,12.8797555159159
7.94500000000005,-5.90700853591475,14.1507326539845
7.95000000000005,-5.87770831237178,13.871942135057
7.95500000000004,-5.7973017761217,13.4976518370062
7.96000000000004,-5.71713365845117,13.1232423296654
7.96500000000003,-5.42572667969665,14.0889836554547
7.97000000000003,-5.36328140650522,13.9237690218879
7.97500000000002,-5.34426784805131,13.9016832075334
7.98000000000002,-5.3252542895974,13.8794781838896
7.98500000000001,-5.04326503839492,15.1698866474892
7.99000000000001,-4.99160619840655,15.0342061697422
7.99500000000006,-4.95190988049954,14.8463298031731
8.00000000000006,-4.9119751440112,14.658453436621
8.00500000000005,-4.55899681316252,15.7555340021367
8.01000000000005,-4.48951161910482,15.5459003093443
8.01500000000004,-4.43223198648113,15.3398445420869
8.02000000000004,-4.37519077243742,15.13378877483
8.02500000000003,-3.95646857389576,16.1857486402022
8.03000000000003,-3.93473156105095,15.9974706994492
8.03500000000003,-3.96352126187249,15.8365059672425
8.04000000000002,-3.99254938127358,15.6755412350356
8.04500000000002,-3.61316647467369,16.7467237196255
8.05000000000001,-3.64130790051354,16.6087657042364
8.05500000000001,-3.69763507185805,16.5006406221315
8.06000000000006,-3.7537238246288,16.3923963307222
8.06500000000005,-3.35729411425945,17.4915037238981
8.07000000000005,-3.38234128737769,17.3619251568322
8.07500000000005,-3.41583991640082,17.2346371911161
8.08000000000004,-3.4493385454244,17.1072300161104
8.08500000000004,-2.98764178565403,18.1628558306068
8.09000000000003,-2.95176463998192,17.9793293562669
8.09500000000003,-2.89955171696388,17.7763732073557
8.10000000000002,-2.84733879394583,17.573297849155
8.10500000000002,-2.26035299800298,18.5296520411251
8.11000000000001,-2.23700381658665,18.3307906454695
8.11500000000001,-2.25530337408575,18.1486067901746
8.12000000000006,-2.2738413501715,17.9665421441535
8.12500000000006,-1.71993631782819,18.9207804461458
8.13000000000005,-1.71187708433118,18.9200719718496
8.13500000000005,-1.71062634764585,19.0433624740627
8.14000000000004,-1.70913719238097,19.166652976276
8.14500000000004,-1.10087275330306,20.4038350800517
8.15000000000003,-1.13295325050089,20.1261252647427
8.15500000000003,-1.20597008485035,19.6189168109389
8.16000000000003,-1.27898691920025,19.1117083571351
8.16500000000002,-0.713518798715729,19.6964569956164
8.17000000000002,-0.616370375426278,19.4221795417384
8.17500000000001,-0.435649863158361,19.3023721656167
8.18000000000001,-0.254690932311341,19.1825647894954
8.18500000000006,0.59407843859427,20.1334952521053
8.19000000000005,0.62310160097212,19.8341943383784
8.19500000000005,0.542216837107645,19.4390428776685
8.20000000000005,0.46133207324317,19.0437722076688
8.20500000000004,1.0751990488802,19.6989737971909
8.21000000000004,1.02951445884081,19.3769819827445
8.21500000000003,0.989220481050435,19.1115900866978
8.22000000000003,0.94868808468096,18.8463173999409
8.22500000000002,1.6274645414609,19.6118474399296
8.23000000000002,1.64870706240583,19.230510464239
8.23500000000001,1.69251533904369,18.7906555119195
8.24000000000001,1.7363236156811,18.3508005595998
8.24500000000006,2.52161367331638,18.9232708941287
8.25000000000006,2.4993547038088,18.5616497106604
8.25500000000005,2.42359582439367,18.2587366915772
8.26000000000005,2.34783694497809,17.9559428817835
8.26500000000004,3.03358700721246,18.6477121747117
8.27000000000004,2.94911847343027,18.2869583227163
8.27500000000003,2.84761031040315,17.9017609824896
8.28000000000003,2.7461021473747,17.5164444329734
8.28500000000003,3.42398431943014,18.1094785228004
8.29000000000002,3.12869529507109,17.7958047436417
8.29500000000002,2.70508305927741,17.5354197678068
8.30000000000001,2.28147082348418,17.2751540012617
8.30500000000001,2.65346138615286,17.9775032478389
8.31000000000006,2.42279167552484,17.7355564124959
8.31500000000005,2.29964693261842,17.5140635591511
8.32000000000005,2.17626377113245,17.2926899150956
8.32500000000005,2.86278852285538,18.0193877508374
8.33000000000004,2.72563511588686,17.6840012627206
8.33500000000004,2.5713170671926,17.2881943567369
8.34000000000003,2.41676059991969,16.8925066600432
8.34500000000003,3.08498664912626,17.431181374848
8.35000000000002,2.93230478768258,17.0641258563455
8.35500000000002,2.77333754759468,16.7228573148313
8.36000000000001,2.61437030750633,16.3814695640276
8.36500000000001,3.28915283853659,16.9618080400307
8.37000000000006,3.09587393069233,16.6608503949857
8.37500000000006,2.87461971308201,16.3920612450197
8.38000000000005,2.65336549547079,16.1232720950537
8.38500000000005,3.27587462930046,16.7641690336495
8.39000000000004,3.1452362504969,16.4185248679243
8.39500000000004,3.06369553820396,16.0333276708013
8.40000000000003,2.98191640733148,15.6481304736782
8.40500000000003,3.75272211532618,16.1616521104782
8.41000000000003,3.55149062511684,15.7588663034793
8.41500000000002,3.27212174929725,15.3523306262626
8.42000000000002,2.99299129205721,14.9457949490459
8.42500000000001,3.57431348679471,15.4273684789825
8.43000000000001,3.314666428615,15.0095630638247
8.43500000000006,3.06206006970022,14.5912852694687
8.44000000000005,2.80945371079788,14.1728882658381
8.44500000000005,3.42469097982567,14.6329445169071
8.45000000000005,3.23087419287305,14.2756462932503
8.45500000000004,3.06797296333716,13.9614980052953
8.46000000000004,2.90507173380128,13.6472305080506
8.46500000000003,3.61692827098903,14.2018795223415
8.47000000000003,3.34997839013162,13.7339164330348
8.47500000000002,3.01553469288685,13.1786967694776
8.48000000000002,2.68109099564207,12.6234771059202
8.48500000000001,3.22784236675666,12.9276372107343
8.49000000000001,2.97702831223567,12.5397602445623
8.49500000000006,2.77299978647871,12.2587522266016
8.50000000000006,2.56897126073508,11.9777442086542
8.50500000000005,3.25185984924925,12.5471752623616
8.51000000000005,2.96822702246624,12.3027181140343
8.51500000000004,2.63259120904458,12.0859044218371
8.52000000000004,2.29671697704426,11.8690907296402
8.52500000000003,2.85419716093704,12.4936562030926
8.53000000000003,2.55638008504455,12.1492188350978
8.53500000000003,2.27748797894822,11.7331166928256
8.54000000000002,1.99883429143011,11.3168953412639
8.54500000000002,2.61949548428397,11.7328740400562
8.55000000000001,2.30428661136095,11.2987334836825
8.55500000000001,1.9631671405147,10.8592960993481
8.56000000000006,1.62204766965512,10.4198587149995
8.56500000000005,2.18715721797391,10.802846219276
8.57000000000005,1.87943504914445,10.4512124294398
8.57500000000005,1.58766829642776,10.1587603626454
8.58000000000004,1.29613996229061,9.86618908656123
8.58500000000004,1.91775478611289,10.3860291187658
8.59000000000003,1.61194866266889,9.9830516782804
8.59500000000003,1.29353857643455,9.51911677701567
8.60000000000002,0.974890071621104,9.05530108504027
8.60500000000002,1.57701411929789,9.39304865600454
8.61000000000001,1.23528025914199,9.0278979697247
8.61500000000001,0.874550791428064,8.72891921866215
8.62000000000006,0.51382132370037,8.43005967687693
8.62500000000006,1.08220905874568,8.92120009695674
8.63000000000005,0.709983708742534,8.52273376526047
8.63500000000005,0.325352724177108,8.0711072811912
8.64000000000004,-0.059278260388318,7.61936158783216
8.64500000000004,0.494267863810904,7.94521809021309
8.65000000000003,0.162269693893435,7.53714740073841
8.65500000000003,-0.143325413884288,7.16312631610116
8.66000000000003,-0.448920521662899,6.78910523146348
8.66500000000002,0.193436641067635,7.17897727426742
8.67000000000002,-0.185039111614493,6.70373707175576
8.67500000000001,-0.613360406461538,6.17528011558122
8.68000000000001,-1.04192011988813,5.64694236869623
8.68500000000006,-0.511560308183334,5.86735816946504
8.69000000000005,-0.848293345073081,5.52635493827158
8.69500000000005,-1.1356494357635,5.3079618913261
8.70000000000005,-1.42324394503479,5.08956884438061
8.70500000000004,-0.740474837361838,5.60359767243512
8.71000000000004,-1.09253338824944,5.20919155281496
8.71500000000003,-1.49111195260954,4.71822603390804
8.72000000000003,-1.88969051696919,4.22714130571178
8.72500000000002,-1.3055076982722,4.45059705908268
8.73000000000002,-1.63466180346106,4.09841111484832
8.73500000000001,-1.92940892309323,3.84121543662497
8.74000000000001,-2.22439446130451,3.58401975840161
8.74500000000006,-1.52279033888592,4.02157581966933
8.75000000000006,-1.94400545826223,3.57811131022889
8.75500000000005,-2.44993221234635,3.03371020073828
8.76000000000005,-2.95585896643047,2.48930909124767
8.76500000000004,-2.45112936370306,2.61832125842942
8.77000000000004,-2.85415195524985,2.18858239820552
8.77500000000003,-3.20349706797618,1.84150283357698
8.78000000000003,-3.55284218070295,1.49430405965889
8.78500000000003,-2.87651056613525,1.79703433237166
8.79000000000002,-3.20118470027442,1.46553694166163
8.79500000000002,-3.52001220878506,1.15770714123631
8.80000000000001,-3.83883971729526,0.849877340811434
8.80500000000001,-3.11601645371073,1.166346589764
8.81000000000006,-3.429745528027,0.816358522355287
8.81500000000005,-3.75030160063883,0.456285205777451
8.82000000000005,-4.07061925467112,0.0960926799098427
8.82500000000005,-3.33307367323021,0.332661857533667
8.83000000000004,-3.68070318779257,0.0428506581129362
8.83500000000004,-4.05484395437039,-0.187761105288065
8.84000000000003,-4.42922313952732,-0.418372868689065
8.84500000000003,-3.72833453293619,-0.0822636695658741
8.85000000000002,-4.11175354334103,-0.407086947391999
8.85500000000002,-4.51080912227875,-0.7709748703153
8.86000000000001,-4.91010311979512,-1.13474358394905
8.86500000000001,-4.21696318786857,-0.96421626181642
8.87000000000006,-4.63484267573966,-1.36715776881147
8.87500000000006,-5.07490634822894,-1.77437828705407
8.88000000000005,-5.51473160213867,-2.18147959600712
8.88500000000005,-4.84447995175241,-2.08897477245262
8.89000000000004,-5.21291286105852,-2.34046097654539
8.89500000000004,-5.54878746916865,-2.47659905554931
8.90000000000003,-5.88466207727922,-2.61273713455346
8.90500000000003,-5.09210155050166,-2.2864623793899
8.91000000000003,-5.3397892353817,-2.18033484379854
8.91500000000002,-5.54489106279465,-1.90481268817422
8.92000000000002,-5.74975447162895,-1.62940974183923
8.92500000000001,-4.80830135214294,-0.931052236178065
8.93000000000001,-5.1387385333399,-1.10672644578758
8.93500000000006,-5.55645051714171,-1.53164938568673
8.94000000000005,-5.97392408234665,-1.95645311628656
8.94500000000005,-5.22672288864046,-2.00038316677165
8.95000000000005,-5.31535872546307,-1.91020462359304
8.95500000000004,-5.21593997184411,-1.48257102132821
8.96000000000004,-5.11652121822515,-1.05505662835315
8.96500000000003,-3.83359263794558,-0.290418364528477
8.97000000000003,-4.12901898604634,-0.435036008723522
8.97500000000002,-4.67523886294074,-0.89941714558206
8.98000000000002,-5.22122032125605,-1.36379828244104
8.98500000000001,-4.56414162942487,-1.53695112492702
8.99000000000001,-5.11200769494469,-1.89405570526247
8.99500000000006,-5.67247313926078,-2.15846284516097
9.00000000000006,-6.2331770021351,-2.42298919434258
9.00500000000005,-5.57031671706065,-2.4433749185242
9.01000000000005,-6.04959915219405,-2.49411023061819
9.01500000000004,-6.49222604909294,-2.386583681246
9.02000000000004,-6.93461452741362,-2.27917634116359
9.02500000000003,-6.133173278561,-1.97650418479678
9.03000000000003,-6.45326775355848,-1.80045341042767
9.03500000000003,-6.71195444151174,-1.55342187260077
9.04000000000002,-6.970402710885,-1.30627112548387
9.04500000000002,-5.96451725528357,-0.914161882273667
9.05000000000001,-6.37335410846429,-0.907591093058269
9.05500000000001,-6.88553981197693,-1.01613157798663
9.06000000000006,-7.39772551550999,-1.12479127220722
9.06500000000005,-6.62578875198205,-1.13999088341732
9.07000000000005,-7.03766518221283,-1.1630974472201
9.07500000000005,-7.40077945146211,-1.10301602128171
9.08000000000004,-7.76389372071185,-1.04293459534377
9.08500000000004,-6.82452729232974,-0.94256042953722
9.09000000000003,-7.21026794493351,-1.0260269885094
9.09500000000003,-7.62058920364161,-1.16436966998412
9.10000000000002,-8.03114888092882,-1.30271235145907
9.10500000000002,-7.12253856004708,-1.45476410123235
9.11000000000001,-7.44115829303338,-1.41042359860966
9.11500000000001,-7.71420985141269,-1.22287724499026
9.12000000000006,-7.9872614098111,-1.0352116820791
9.12500000000006,-6.92755311101312,-0.916091460662072
9.13000000000005,-7.34167567449884,-0.832303697949621
9.13500000000005,-7.84945074206522,-0.778331485835171
9.14000000000004,-8.35722580963072,-0.724240064430948
9.14500000000004,-7.52222743969622,-0.793768676290885
9.15000000000003,-7.74536001239134,-0.62286343409812
9.15500000000003,-7.80258282840851,-0.347995943822621
9.16000000000003,-7.85980564442657,-0.0730092442580155
9.16500000000002,-6.56781772130843,0.0238787767177229
9.17000000000002,-6.87578620244622,0.111480973727041
9.17500000000001,-7.33909615784434,0.118872261969827
9.18000000000001,-7.8024061132429,0.126263550213057
9.18500000000006,-6.91412114373557,-0.0979688111391042
9.19000000000005,-7.41713185149928,-0.0900952562803425
9.19500000000005,-7.94553019339173,-0.0497126514953372
9.20000000000005,-8.47416695386372,-0.0092108374207811
9.20500000000004,-7.65120878940895,-0.252069504608432
9.21000000000004,-7.97290437347531,-0.0659868502386196
9.21500000000003,-8.16954270318515,0.239636957457767
9.22000000000003,-8.36618103289588,0.545379974443483
9.22500000000002,-7.21360862347042,0.517933027134987
9.23000000000002,-7.56954361681483,0.722649042678158
9.23500000000001,-8.02033657534595,0.896248423819301
9.24000000000001,-8.47089111529753,1.06996701425066
9.24500000000006,-7.57724170629492,0.863050343151928
9.25000000000006,-8.00267741845406,1.18611506518063
9.25500000000005,-8.41001851014145,1.62820410061348
9.26000000000005,-8.81735960182883,2.07041234533567
9.26500000000004,-7.8864572090187,2.08692421707224
9.27000000000004,-8.29147936454966,2.4033115213713
9.27500000000003,-8.69148906256179,2.67087793894527
9.28000000000003,-9.09173717915213,2.9384443565188
9.28500000000003,-8.16065595003979,2.73787589402663
9.29000000000002,-8.49835216921058,3.05739330457455
9.29500000000002,-8.79399394646541,3.43412588449676
9.30000000000001,-9.089874142298,3.8108584644192
9.30500000000001,-8.06205438695917,3.67940184298643
9.31000000000006,-8.39738281040692,3.94867392726694
9.31500000000005,-8.75221208592336,4.17713977112388
9.32000000000005,-9.1068029428607,4.40560561498105
9.32500000000005,-8.14651533605293,4.08833133127451
9.33000000000004,-8.52277999677931,4.28171529825194
9.33500000000004,-8.90711360748497,4.47671314074083
9.34000000000003,-9.29144721819153,4.67159177394016
9.34500000000003,-8.36924701542063,4.28556353915877
9.35000000000002,-8.74859597877231,4.52403378431221
9.35500000000002,-9.12011455482542,4.81010773656032
9.36000000000001,-9.49163313087897,5.09618168880843
9.36500000000001,-8.56520096230406,4.76856621844912
9.37000000000006,-8.89597916924911,5.05375956107601
9.37500000000006,-9.19728334109404,5.35819182981512
9.38000000000005,-9.49834909435943,5.66262409855423
9.38500000000005,-8.510047171844,5.32296857585024
9.39000000000004,-8.86406606377665,5.57752791372312
9.39500000000004,-9.24494255630659,5.82017991551331
9.40000000000003,-9.62581904883564,6.06295112659327
9.40500000000003,-8.72543409727289,5.6335011538966
9.41000000000003,-9.04039490618658,5.89584341838134
9.41500000000002,-9.31064497732148,6.18725214885463
9.42000000000002,-9.58065662987684,6.47854167003836
9.42500000000001,-8.57798990718805,6.0717415916125
9.43000000000001,-8.88824136822253,6.36990404066173
9.43500000000006,-9.21803656570708,6.68807534546079
9.44000000000005,-9.54759334459432,7.00612744095874
9.44500000000005,-8.61353165424372,6.60212886964784
9.45000000000005,-8.98441515184878,6.86174085980906
9.45500000000004,-9.37458994167795,7.10022066070426
9.46000000000004,-9.76500315008533,7.33870046159946
9.46500000000003,-8.90133463241805,6.83355271427688
9.47000000000003,-9.28026235725099,7.09249909641718
9.47500000000002,-9.64593957997373,7.37708320399411
9.48000000000002,-10.0116168026965,7.66166731157103
9.48500000000001,-9.13489480972096,7.1829543381543
9.49000000000001,-9.48514834885517,7.42111547083035
9.49500000000006,-9.81899661802998,7.64320403606877
9.50000000000006,-10.1526064686079,7.86529260129631
9.50500000000005,-9.25764538107554,7.30632190138691
9.51000000000005,-9.56745299148665,7.57137795297824
9.51500000000004,-9.85486914131073,7.87318789471603
9.52000000000004,-10.1420468725557,8.17499783645381
9.52500000000003,-9.21615087333105,7.67929763109687
9.53000000000003,-9.51982250543093,7.9802338062398
9.53500000000003,-9.82357032932857,8.29059705659985
9.54000000000002,-10.1273181532253,8.60096030696011
9.54500000000002,-9.23563522150728,8.09831620258405
9.55000000000001,-9.54855970155633,8.37031908774666
9.55500000000001,-9.85636061841788,8.62843880549646
9.56000000000006,-10.1641615352976,8.88667773254781
9.56500000000005,-9.29560518287254,8.31653130649901
9.57000000000005,-9.62392189104744,8.51375531341891
9.57500000000005,-9.95258443618141,8.68324280105126
9.58000000000004,-10.2812469813154,8.85284949797294
9.58500000000004,-9.45477151070229,8.17869284345463
9.59000000000003,-9.75403996783442,8.38391698030949
9.59500000000003,-10.0224420803317,8.62007240126106
9.60000000000002,-10.290844192828,8.85634703150262
9.60500000000002,-9.42675805459281,8.2328842655035
9.61000000000001,-9.71602749141809,8.48317850882285
9.61500000000001,-10.0042183411628,8.75155032100761
9.62000000000006,-10.2924091909244,9.02004134249479
9.62500000000006,-9.47171522926871,8.41246329506062
9.63000000000005,-9.74276696907239,8.71165359243808
9.63500000000005,-9.98887682821747,9.03930235094608
9.64000000000004,-10.2349866873621,9.36695110945385
9.64500000000004,-9.3979609416488,8.80184149851626
9.65000000000003,-9.70916748145845,9.06259741724247
9.65500000000003,-10.0445652054502,9.29323948135696
9.66000000000003,-10.3797245108637,9.52376233618168
9.66500000000002,-9.65892792943546,8.84424147457596
9.67000000000002,-9.98065644775359,9.05215005464344
9.67500000000001,-10.2774302515458,9.25671507226822
9.68000000000001,-10.574204055338,9.46139929918255
9.68500000000006,-9.84410903895494,8.7380392069567
9.69000000000005,-10.0171932834194,9.06229235252343
9.69500000000005,-10.0976018138343,9.46978175503466
9.70000000000005,-10.1780103442497,9.87727115754589
9.70500000000004,-9.26230605117873,9.33847721960301
9.71000000000004,-9.36162413433328,9.58454902805927
9.71500000000003,-9.45401316633632,9.74399331443609
9.72000000000003,-9.54616377976025,9.90331839152359
9.72500000000002,-8.67462649645612,9.09800189756615
9.73000000000002,-8.86415393146622,9.22499758693385
9.73500000000001,-9.09321658945217,9.34373186349857
9.74000000000001,-9.32227924743856,9.46246614006307
9.74500000000006,-8.62198628410082,8.5978429871354
9.75000000000006,-8.86547579041341,8.83784632013551
9.75500000000005,-9.09716099897562,9.16227660343183
9.76000000000005,-9.32860778895783,9.48682609601725
9.76500000000004,-8.66765383736379,8.80989834708701
9.77000000000004,-8.8304583069041,9.06067764547647
9.77500000000003,-8.92952289615234,9.2776704061972
9.78000000000003,-9.02858748540147,9.49478237620704
9.78500000000003,-8.27363672430925,8.69289333913725
9.79000000000002,-8.38421453405402,8.95201342670315
9.79500000000002,-8.47839146917551,9.24714803758642
9.80000000000001,-8.57256840429699,9.54228264846924
9.80500000000001,-7.8537379846817,8.80220378889351
9.81000000000006,-8.12583585093751,9.07535094709178
9.81500000000005,-8.4809026868351,9.34488534743916
9.82000000000005,-8.83596952273313,9.61441974778676
9.82500000000005,-8.42094434813312,8.83419714434996
9.83000000000004,-8.31250462786892,8.96756988398639
9.83500000000004,-7.89771650346793,9.02744461803984
9.84000000000003,-7.4829283790665,9.08743856138261
9.84500000000003,-6.34263251845946,8.08503931624882
9.85000000000002,-6.60659264027696,8.26539961829598
9.85500000000002,-7.25378218472184,8.52614236429683
9.86000000000001,-7.9012101477467,8.78688511029724
9.86500000000001,-7.8693835789112,7.97545950607814
9.87000000000006,-7.96244638248478,8.19964179243771
9.87500000000006,-7.69243803025699,8.40757475111564
9.88000000000005,-7.42219125945098,8.61562691908291
9.88500000000005,-6.52013525402584,7.74435817945762
9.89000000000004,-6.54097087239025,7.95124807796088
9.89500000000004,-6.70893810827211,8.16183345983923
9.90000000000003,-6.87714376273352,8.37253805100668
9.90500000000003,-6.46146231697475,7.49915336299956
9.91000000000003,-6.62121127919679,7.6954145599637
9.91500000000002,-6.74709748353575,7.88594295273359
9.92000000000002,-6.87274526929471,8.07635213621394
9.92500000000001,-6.46266650781291,7.18076469188644
9.93000000000001,-6.54100792084344,7.44905532566165
9.93500000000006,-6.56198969308175,7.76567756036606
9.94000000000005,-6.58297146531339,8.08229979505448
9.94500000000005,-6.11591040612414,7.31304461122484
9.95000000000005,-6.16095421512242,7.38040277844609
9.95500000000004,-6.19171108527805,7.29704737057357
9.96000000000004,-6.2227063740119,7.21369196270083
9.96500000000003,-5.8128657099874,6.04672411281171
9.97000000000003,-5.84559122604444,6.06807746483007
9.97500000000002,-5.85119481387775,6.15131731557028
9.98000000000002,-5.85679840171061,6.23443795702117
9.98500000000001,-5.46805765970948,5.23835690016883
9.99000000000001,-5.4276326277134,5.39716641730514
9.99500000000006,-5.33101399978664,5.5993475299343
10.0000000000001,-5.23463379043587,5.80152864254879
10.0050000000001,-4.78944719985908,4.92999168417962
10.01,-4.68603314803939,5.14152699651338
10.015,-4.55073096425673,5.35533102499453
10.02,-4.41566719905229,5.56925426276544
10.025,-3.97518923402007,4.71398938255518
10.03,-3.96051428160016,4.86321652897548
10.035,-3.99240333443895,4.97038766059887
10.04,-4.02429238727731,5.07767800151226
10.045,-3.79105998015472,4.11756836378752
10.05,-3.64398657411069,4.18604175187487
10.055,-3.36432155633926,4.23003185065451
10.0600000000001,-3.08465653856782,4.27402194944682
10.0650000000001,-2.57730177775395,3.25049286029899
10.0700000000001,-2.45571028303537,3.29761379844173
10.075,-2.40707319435085,3.34658089383444
10.08,-2.35843610566633,3.39566719851669
10.085,-2.1166799679091,2.37639985024485
10.09,-2.11033948663664,2.47030143807603
10.095,-2.10867087890954,2.59168830021461
10.1,-2.10700227118288,2.71319437164275
10.105,-1.94416270398357,1.7653931158006
10.11,-1.97193797009865,1.8254825058599
10.115,-1.99834314393765,1.84881956365834
10.1200000000001,-2.02474831777888,1.87215662146945
10.1250000000001,-1.91859276163697,0.825590305549406
10.1300000000001,-1.84335754253517,0.857190308160005
10.135,-1.68945831339862,0.894027841939815
10.14,-1.53532066568207,0.930984585009176
10.145,-1.27484833168667,-0.102319673508156
10.15,-1.15822881339556,0.0527271324981538
10.155,-1.04819863331951,0.279584594141014
10.16,-0.938406871823005,0.506322846494101
10.165,-0.745407026220057,-0.337080693450176
10.17,-0.651238492009654,-0.259009212534078
10.175,-0.552533174171366,-0.271017766782844
10.18,-0.453827856331301,-0.28302632103161
10.1850000000001,-0.292180033609757,-1.36493824898665
10.1900000000001,-0.219104836958195,-1.34398291579862
10.1950000000001,-0.148890553169689,-1.30312206172256
10.2,-0.0789146879611735,-1.26238041693627
10.205,0.0365991258566289,-2.29106530871004
10.21,0.142586703513636,-2.23677135625744
10.215,0.280869635939318,-2.17457200402871
10.22,0.419152568365,-2.11237265179975
10.225,0.587953078916126,-3.11924220826243
10.23,0.73739794212635,-3.07295848414757
10.235,0.902145406275423,-3.03677660396873
10.24,1.06713128900271,-3.00047551450078
10.2450000000001,1.2509522394808,-4.0326472872636
10.2500000000001,1.3435789822136,-3.95462839374838
10.2550000000001,1.39966701566641,-3.85186801427384
10.26,1.45575504911877,-3.74898842551041
10.265,1.52185666289339,-4.71398565254266
10.27,1.52497653134276,-4.58600048235258
10.275,1.5017902686294,-4.44312611039854
10.28,1.47836558733783,-4.30025173844473
10.285,1.45875560331099,-5.22489655441816
10.29,1.526066255499,-5.12889025292007
10.295,1.65183226129173,-5.06150529148419
10.3,1.77759826708446,-4.99412033004853
10.305,1.90384111003494,-5.99389692867125
10.3100000000001,1.93061256335714,-5.87836314139767
10.3150000000001,1.89955849034407,-5.73393904748221
10.3200000000001,1.86850441733055,-5.58963416285652
10.325,1.83768876289614,-6.51213321042032
10.33,1.9361409141565,-6.3908000384747
10.335,2.11316700718012,-6.28368851520889
10.34,2.29043151878372,-6.17657699194285
10.345,2.46984179759835,-7.13626940086698
10.35,2.53759760805217,-6.95268659348192
10.355,2.53747839454821,-6.72275949308476
10.36,2.53735918104336,-6.49283239268761
10.365,2.54510778064976,-7.32982843376995
10.3700000000001,2.56175010050352,-7.06058641818941
10.3750000000001,2.58559198530772,-6.76750809013082
10.3800000000001,2.60919545153282,-6.47442976207202
10.385,2.64877296255728,-7.24839378478248
10.39,2.63783464914136,-7.02211862101176
10.395,2.60111809965125,-6.83615001974358
10.4,2.56440155016069,-6.6501814184754
10.405,2.5543878815304,-7.53149358655536
10.41,2.65402063674269,-7.33069122416197
10.415,2.8294373566915,-7.12097013155955
10.42,3.00485407663942,-6.91112982966802
10.425,3.22080195503549,-7.76868950641374
10.43,3.29564462201137,-7.43177238511072
10.4350000000001,3.30172423777553,-7.01778583095347
10.4400000000001,3.30756543496147,-6.60391848610264
10.4450000000001,3.3706270911309,-7.25721270131063
10.45,3.34389531000001,-6.89731806119553
10.455,3.28738991568445,-6.5702352252317
10.46,3.23112293994843,-6.2430331799781
10.465,3.25091149094581,-6.98287348549398
10.47,3.27547920684879,-6.63080161611429
10.475,3.33722959394933,-6.26384320627915
10.48,3.39874156247078,-5.89688479644446
10.485,3.55919724131937,-6.59625348164106
10.49,3.53251952066636,-6.16982417689127
10.4950000000001,3.43899950938109,-5.7080048161664
10.5000000000001,3.3454794980976,-5.24606624616952
10.5050000000001,3.37569872936871,-5.84938188759843
10.51,3.42546826175516,-5.47601104637074
10.515,3.54670410501345,-5.1570046569922
10.52,3.66793994827219,-4.83787905832389
10.525,3.94104842641774,-5.5822195317381
10.53,3.95427486630684,-5.16375069807884
10.535,3.88537152564972,-4.68613608513135
10.54,3.81646818499215,-4.2086406814732
10.545,3.92995505734728,-4.79198874552766
10.55,3.8236845257309,-4.41420880510535
10.555,3.67586445074597,-4.09839127681622
10.5600000000001,3.52804437575749,-3.78245453922155
10.5650000000001,3.59599311485947,-4.52461945569582
10.5700000000001,3.58942359917647,-4.2173470130773
10.575,3.64789549047462,-3.91684790930302
10.58,3.70636738177321,-3.61634880552852
10.585,4.01756296691902,-4.37323610006968
10.59,3.96287268980666,-4.00670527282787
10.595,3.81761550044812,-3.60058656209539
10.6,3.67235831109003,-3.19458706065268
10.605,3.81964071828955,-3.84800051544709
10.61,3.79021702934779,-3.4700247170969
10.615,3.80672705122898,-3.10756647856492
10.6200000000001,3.82323707310661,-2.74522744930561
10.6250000000001,4.1747251986255,-3.44587765498705
10.6300000000001,4.18336632812899,-2.98320417343478
10.635,4.16137161360819,-2.45793556736151
10.64,4.13961531766738,-1.93266696128802
10.645,4.49694456249805,-2.4738446595356
10.65,4.56715141308983,-2.121125773074
10.655,4.66627346600523,-1.87069464075451
10.66,4.76539551892063,-1.62026350843569
10.665,5.28914106121547,-2.43902049409761
10.67,5.22569335769507,-2.09205179892002
10.675,5.03674560034639,-1.68497939199486
10.68,4.84755942442039,-1.27802619435924
10.6850000000001,5.12996519794884,-1.94145320758299
10.6900000000001,4.96948847303313,-1.5953535724722
10.6950000000001,4.79812403722457,-1.28510907179602
10.7,4.62675960141468,-0.97486457112006
10.705,4.97419399373111,-1.73452344416236
10.71,4.7701288064661,-1.25353665073558
10.715,4.5176422326616,-0.669944789915666
10.72,4.264917240278,-0.0862337198059837
10.725,4.57867479183971,-0.569326581886243
10.73,4.16793424833539,0.0850084190648914
10.735,3.63292110275548,0.780210159915029
10.74,3.09790795717468,1.47541190076517
10.7450000000001,3.17634581561022,1.10953175534356
10.7500000000001,2.93037938183449,1.61643994863647
10.7550000000001,2.83089802941161,2.00601834942038
10.76,2.73141667698873,2.39571595949384
10.765,3.29140111436077,1.7325571242548
10.77,3.07430855755975,2.14198040988789
10.775,2.75822348347754,2.5584703388466
10.78,2.44213840939445,2.97496026780486
10.785,2.83081865513646,2.34932258751064
10.79,2.56256606088812,2.8814380017419
10.795,2.29637008261641,3.47692096224117
10.8,2.02993568576559,4.07240392274044
10.805,2.51189720871503,3.63875308654782
10.8100000000001,2.14785484618307,4.11688177580816
10.8150000000001,1.69849341307859,4.51653332452984
10.8200000000001,1.24913197997456,4.91618487325152
10.825,1.58965129943356,4.30112694931672
10.83,1.31355479708706,4.83050616422798
10.835,1.11691741307141,5.42953556111092
10.84,0.920280029055753,6.02868416728386
10.845,1.55357771889264,5.62873971773126
10.85,1.18318137944895,6.17755512739193
10.855,0.68339419468888,6.68634291366188
10.86,0.183845428507468,7.19524990922116
10.865,0.552140290255743,6.72175314959245
10.8700000000001,0.108166287820843,7.20439621715951
10.8750000000001,-0.325519298819188,7.66135764944398
10.8800000000001,-0.758966466880118,8.11819987243911
10.885,-0.288330382988367,7.60992368723135
10.89,-0.830907341237364,8.11542503834728
10.895,-1.46128864820749,8.63994842053195
10.9,-2.09166995517762,9.16447180271662
10.905,-1.7831588976458,8.74116212368303
10.91,-2.32361616214227,9.32361333887322
10.915,-2.83025807642634,9.93054025188322
10.92,-3.33689999070952,10.5374671648932
10.925,-2.87174777657562,10.2138463636703
10.93,-3.26503506880105,10.5925566341214
10.9350000000001,-3.60973094600148,10.8231093547602
10.9400000000001,-3.9544268231877,11.0535428660961
10.9450000000001,-3.29585731951409,10.3707140101834
10.95,-3.80058841542352,10.7441224783373
10.955,-4.42059866332345,11.1936332012754
10.96,-5.04084732980292,11.6431439242133
10.965,-4.62778987445578,11.1960815804399
10.97,-5.28734111477069,11.7517292774065
10.975,-5.98877149467825,12.3615171316811
10.98,-6.6902018745858,12.9711857766655
10.985,-6.32995432175409,12.7008514461866
10.99,-6.92328521573549,13.1177759061747
10.9950000000001,-7.46884923493374,13.4081717062173
11.0000000000001,-8.01417483553468,13.6986867155362
11.0050000000001,-7.47040436679969,13.1249343756124
11.01,-7.87485539264576,13.5536238621694
11.015,-8.21102798835982,14.0561827255805
11.02,-8.54696216549478,14.5587415889921
11.025,-7.76781264817128,14.2126495200912
11.03,-8.26764505516264,14.6007182559211
11.035,-8.88229106466021,14.9100981142878
11.04,-9.49717549273732,15.2194779726549
11.045,-8.97146543839211,14.6954656877725
11.05,-9.49377515571648,15.0396072331691
11.055,-9.97544302098596,15.3955979767355
11.0600000000001,-10.4573493048523,15.7515887203155
11.0650000000001,-9.77458082978977,15.2890884818264
11.0700000000001,-10.1390150035443,15.4561015170469
11.075,-10.4468158678221,15.5001209993357
11.08,-10.7548551506795,15.5440212723352
11.085,-9.87556990961114,14.7844509337625
11.09,-10.3688976558587,15.0000467976301
11.095,-10.9883121657779,15.3104398607931
11.1,-11.6074882571184,15.6208329239558
11.105,-11.0181205709932,15.1427757460298
11.11,-11.5144393847979,15.430259876406
11.115,-11.9499136878063,15.6945784461096
11.1200000000001,-12.3853879908333,15.9590162251151
11.1250000000001,-11.5913376814145,15.4508585985296
11.1300000000001,-12.0844281598136,15.7085179183203
11.135,-12.6246876392644,15.9525112430361
11.14,-13.1649471187156,16.1965045677523
11.145,-12.4568469179906,15.6848302060055
11.15,-13.2111169208766,15.9465983328571
11.155,-14.1065015038881,16.2089498907669
11.16,-15.0016476683197,16.4713014486768
11.165,-14.6305527591437,15.996224341426
11.17,-15.310766100376,16.2334799589063
11.175,-15.8722449313089,16.4445714053065
11.18,-16.4334853436632,16.6556628517067
11.1850000000001,-15.7115569633128,16.1491143750221
11.1900000000001,-16.1749377675666,16.3166530126291
11.1950000000001,-16.5893121160283,16.4458773080822
11.2,-17.0034480459109,16.5751016035347
11.205,-16.1186795568482,16.0087396944586
11.21,-16.7405607811815,16.1909137708167
11.215,-17.4973644172853,16.3916935260648
11.22,-18.2541680533896,16.5925924906025
11.225,-17.696570062907,16.1218663178111
11.23,-18.2871066300097,16.4014543072668
11.235,-18.7867158161836,16.7142015354917
11.24,-19.2860865837789,17.0268295544269
11.2450000000001,-18.4562737729035,16.6945353169037
11.2500000000001,-18.8754639157285,16.7958590097916
11.2550000000001,-19.254790751527,16.7535705291182
11.26,-19.6343560059042,16.7114012577345
11.265,-18.670194148465,16.0531583779522
11.27,-19.0733868892901,16.1350500058979
11.275,-19.4996226835764,16.2743473322751
11.28,-19.9258584778628,16.4136446586522
11.285,-18.9943004641662,15.9688164662311
11.29,-19.4384711231228,16.2027750057634
11.295,-19.9017214882371,16.4746630340948
11.3,-20.3649718533514,16.7464318531376
11.305,-19.4568385514735,16.4687650566404
11.3100000000001,-20.1373205523021,16.7376466274918
11.3150000000001,-20.957662968736,16.9838449524664
11.3200000000001,-21.7780053851708,17.2301624867304
11.325,-21.2128974384465,16.9643569130844
11.33,-21.8429717509929,17.0237744660156
11.335,-22.3665421647157,16.9477792779884
11.34,-22.8901125784384,16.8717840899615
11.345,-22.0151196071523,16.3244353710508
11.35,-22.4949342542327,16.3754529614859
11.355,-22.9566349646024,16.4784805572089
11.36,-23.418097256394,16.5815081529317
11.365,-22.4681215599039,16.2569320270358
11.3700000000001,-22.8122194052873,16.4318018765508
11.3750000000001,-23.0927217121506,16.6238192830894
11.3800000000001,-23.3732240190134,16.815836689628
11.385,-22.2303674086408,16.6267419974728
11.39,-22.6974143125633,16.6901032451714
11.395,-23.2838677962284,16.6474864940476
11.4,-23.870321279893,16.6049889522135
11.405,-23.0229254288412,16.2312087947176
11.41,-23.3698450622724,16.3594108764498
11.415,-23.5782852704109,16.5606370537428
11.42,-23.7869638971295,16.7618632310365
11.425,-22.5524948645459,16.6846165079393
11.43,-22.9181769168108,16.7313250763041
11.4350000000001,-23.3842288486592,16.6530943171663
11.4400000000001,-23.8502807804855,16.5747443487367
11.4450000000001,-22.8657940770587,16.2733537995576
11.45,-23.2643121769947,16.1338303787921
11.455,-23.6265326552454,15.9239326445433
11.46,-23.9889915520748,15.7140349102951
11.465,-22.8954281863314,15.3387938914393
11.47,-23.069274808833,15.2947811371789
11.475,-23.1322198706474,15.3161795190515
11.48,-23.1954033510413,15.3374586916346
11.485,-21.7994651273332,15.2528800150966
11.49,-21.9166823961361,15.2563084586408
11.4950000000001,-22.0681405097087,15.2130653944764
11.5000000000001,-22.2195986232627,15.1698223303112
11.5050000000001,-20.9109813583979,15.0810413175375
11.51,-21.0627932315468,15.0726813971771
11.515,-21.2156818613733,15.0488991805398
11.52,-21.3685704912008,15.025116963902
11.525,-20.0611453240302,15.0164743270373
11.53,-20.2809448419035,14.8271070101995
11.535,-20.5408835943874,14.5010094241265
11.54,-20.8010607654501,14.175031047343
11.545,-19.601877813832,13.924869778714
11.55,-19.8051672891895,13.666892034357
11.555,-19.9735531511527,13.4133333207447
11.5600000000001,-20.1419390131345,13.1597746071288
11.5650000000001,-18.8535873567872,13.042472111473
11.5700000000001,-19.1087412912716,12.9299741803015
11.575,-19.4150525290402,12.8661968736157
11.58,-19.7213637668097,12.8024195669296
11.585,-18.5754674392711,12.9340262858173
11.59,-18.8380940560817,12.9120614276585
11.595,-19.0716278924254,12.8794573031259
11.6,-19.3051617287692,12.8469723878823
11.605,-18.0931637200201,13.0673303757762
11.61,-18.2631291821869,12.6510932207571
11.615,-18.3903281419866,11.9687078704962
11.6200000000001,-18.5177655203832,11.286441729514
11.6250000000001,-17.2082541225174,10.9122123927414
11.6300000000001,-17.3631593288142,10.5168425136171
11.635,-17.5294589865556,10.2613462550265
11.64,-17.6957586442974,10.0058499964359
11.645,-16.4358383618528,10.1109618387365
11.65,-16.5341889254598,9.82870516223877
11.655,-16.5852129884749,9.49858367423828
11.66,-16.6362370514905,9.16834297694802
11.665,-15.2729621032752,9.24842065429154
11.67,-15.3652975704102,8.97858587700551
11.675,-15.4757475442548,8.71501300344257
11.68,-15.58595909952,8.45144012987942
11.6850000000001,-14.2947462468439,8.64467725386731
11.6900000000001,-14.3695934154056,8.46561606989304
11.6950000000001,-14.4149549862815,8.30942106620736
11.7,-14.4605549757362,8.15322606252211
11.705,-13.1180819976615,8.49735244708105
11.71,-13.0904497591784,8.1141366937818
11.715,-13.0108201562518,7.56770935049755
11.72,-12.930952134746,7.0212820072133
11.725,-11.4775546790362,7.0155880013314
11.73,-11.4126609534098,6.79181833832976
11.735,-11.3481709320622,6.73832216919923
11.74,-11.2836809107155,6.68494520935825
11.7450000000001,-9.85972815134639,7.20961409454235
11.7500000000001,-9.97551731333601,6.90864269888869
11.7550000000001,-10.1910503605063,6.43579728240429
11.76,-10.4068218262556,5.96295186592033
11.765,-9.27767408729308,6.10272298843784
11.77,-9.47445495213861,5.83757635764215
11.775,-9.65100647110928,5.67694053812495
11.78,-9.82755799008039,5.51630471860776
11.785,-8.67397225624345,5.99975669053343
11.79,-8.7705391738444,6.01057471973054
11.795,-8.80994014939374,6.10564320381846
11.8,-8.84934112494307,6.20071168790637
11.805,-7.57386363674728,6.96883582079799
11.8100000000001,-7.47090908984704,6.66864109404575
11.8150000000001,-7.27302354975512,6.11261709618804
11.8200000000001,-7.07513800966364,5.55659309833034
11.825,-5.57763279488954,5.6996123743982
11.83,-5.80824770129462,5.23156062866836
11.835,-6.28812769234699,4.80082576110474
11.84,-6.76800768339847,4.37009089354135
11.845,-5.96424204456758,4.66200273923456
11.85,-6.28269906920753,4.32038095218101
11.855,-6.49453649453413,4.01827308486036
11.86,-6.70613550128207,3.71616521753992
11.865,-5.65077817868387,4.15792331701614
11.8700000000001,-5.92079727055239,3.7672326042304
11.8750000000001,-6.21560447339764,3.31012256148511
11.8800000000001,-6.51065009482199,2.85301251873937
11.885,-5.55614394317505,3.15919955698796
11.89,-5.65462356146629,2.71845653435809
11.895,-5.62404843096509,2.27612843589009
11.9,-5.59371171904344,1.83380033742253
11.905,-4.33241988321997,2.17205466693327
11.91,-4.48088991509454,1.74181433580256
11.915,-4.72574828051098,1.30836731505646
11.92,-4.97084506450651,0.875039503599462
11.925,-4.00501388524566,1.23826816492101
11.93,-4.21200899348673,1.19142817551898
11.9350000000001,-4.38408993140227,1.36785687979923
11.9400000000001,-4.55617086930271,1.54428558408681
11.9450000000001,-3.53854309748547,2.53252955021499
11.95,-3.70977953821638,2.33765560345711
11.955,-3.86809174426794,1.90972196905137
11.96,-4.02616553173996,1.48178833464563
11.965,-3.01670353735162,1.87997507682658
11.97,-3.24606707551034,1.76105515879943
11.975,-3.50505165915038,1.81967503477232
11.98,-3.76427466136908,1.87841412003475
11.985,-2.87885006532118,2.7773402780511
11.99,-3.1741018056044,2.410822754908
11.9950000000001,-3.47689583798427,1.77936867029382
12.0000000000001,-3.77992828892681,1.1479145856963
12.0050000000001,-2.96263183667067,1.37071427001967
12.01,-3.10444306002422,1.07760507815891
12.015,-3.13436652786514,0.980239288570939
12.02,-3.16405157712607,0.882754289693644
12.025,-2.09891851115307,1.65370896519379
12.03,-2.44670541310876,1.55200441020975
12.035,-2.97069257115101,1.43920096795158
12.04,-3.49491814777236,1.32639752569363
12.045,-2.95055165286007,2.09645808184855
12.05,-3.38179408775829,1.73948873279794
12.055,-3.74115289520649,1.22658841459744
12.0600000000001,-4.10051170267156,0.713688096380727
12.0650000000001,-3.41869657518323,1.09855293778693
12.0700000000001,-3.65190544353045,0.84249950437143
12.075,-3.79251479020493,0.732408028844667
12.08,-3.93312413688029,0.622316553318125
12.085,-3.06116977811133,1.42512981717147
12.09,-3.20666599109032,1.13422613683589
12.095,-3.33785773986772,0.72497842003294
12.1,-3.46904948864468,0.315849912519983
12.105,-2.617479854365,0.835004142738738
12.11,-2.80024208637331,0.708877101673222
12.115,-2.99574730496577,0.743923128948332
12.1200000000001,-3.191252523572,0.779088365502556
12.1250000000001,-2.43546761154967,1.75851038459851
12.1300000000001,-2.88715157302644,1.87100779842564
12.135,-3.47408110026848,2.02076313080579
12.14,-4.06124904609007,2.17051846318617
12.145,-3.72955178805379,3.28038541360831
12.15,-4.0668130556325,3.15652771089958
12.155,-4.23370788859367,2.85826394963529
12.16,-4.40060272155485,2.55988097908144
12.165,-3.68320304462832,3.23758367136895
12.17,-3.9672423960968,2.97109016549157
12.175,-4.30097085325887,2.71419207065859
12.18,-4.63493772899959,2.45729397582561
12.1850000000001,-4.12061130031116,3.19221717004092
12.1900000000001,-4.33960437637371,2.92018270169203
12.1950000000001,-4.46757719234236,2.629607899578
12.2,-4.59555000831102,2.33915230675397
12.205,-3.91313807391391,3.05541916418606
12.21,-4.1923109923947,2.84254999801359
12.215,-4.53992723073648,2.66739975933983
12.22,-4.88778188765693,2.49224952066607
12.225,-4.46435244118426,3.33812684699497
12.23,-4.7635622784834,3.08248501096609
12.235,-5.0097311739874,2.76976699665821
12.24,-5.25613848807138,2.45704898235033
12.2450000000001,-4.77250811295749,3.17823313630128
12.2500000000001,-5.01284447041739,2.92470634058994
12.2550000000001,-5.22503859135615,2.69910063960799
12.26,-5.43699429371625,2.47349493862625
12.265,-4.9623044882634,3.29275866055667
12.27,-4.96965508584779,3.23204720251713
12.275,-4.82803536746701,3.26405319130441
12.28,-4.68617723050668,3.29593997080169
12.285,-3.90225786002585,4.38175607921787
12.29,-3.92770429460265,4.13403445964766
12.295,-4.02736450942953,3.7125675326648
12.3,-4.12678630567687,3.29110060568194
12.305,-3.62944639843299,3.92964268138485
12.3100000000001,-3.89353578160989,3.58021664700048
12.3150000000001,-4.22905189662792,3.27047880432785
12.3200000000001,-4.56456801164595,2.9608601709441
12.325,-4.34981404609758,3.71494602822242
12.33,-4.38942476331938,3.46298379049248
12.335,-4.22241319431604,3.24354713024766
12.34,-4.0554016253127,3.02399126071351
12.345,-3.38461159866821,3.86968960260492
12.35,-3.33937782242089,3.84830592290197
12.355,-3.3391402520051,3.94569828317382
12.36,-3.33914110016753,4.04297143415588
12.365,-2.88137827645496,5.20442591295778
12.3700000000001,-2.90552644059927,5.00062552362879
12.3750000000001,-2.91673290297112,4.61593470713662
12.3800000000001,-2.92770094676342,4.23136309993399
12.385,-2.52692010444777,4.90763496044377
12.39,-2.36708537467045,4.42122452576532
12.395,-2.07657254014837,3.87518366942752
12.4,-1.78582128704674,3.32926202237882
12.405,-1.12838225928691,3.83941547146072
12.41,-1.01683780846651,3.73142110872182
12.415,-0.98614198248459,3.89011696440811
12.42,-0.955446156502671,4.04881282009439
12.425,-0.60169315583769,5.25821935388149
12.43,-0.827396374643019,5.13718678028385
12.4350000000001,-1.1813298955099,4.85075440878768
12.4400000000001,-1.53526341636878,4.56444124659594
12.4450000000001,-1.60714775815052,5.32538169310781
12.45,-1.80644174771372,5.08991058443597
12.455,-1.88768349017909,4.88728249002079
12.46,-1.96868681406492,4.68453518631606
12.465,-1.80602635010985,5.52832623557786
12.47,-1.78204151861827,5.27388497916959
12.475,-1.67189235985887,4.98891293076786
12.48,-1.56150478251948,4.70382167307659
12.485,-1.24250094846712,5.46574560550983
12.49,-1.12397435150813,5.42933188275718
12.4950000000001,-0.978896753099257,5.54248972881677
12.5000000000001,-0.834057573268154,5.65564757488657
12.5050000000001,-0.513265482060099,6.81665507610818
12.51,-0.557393974446097,6.71647504228901
12.515,-0.69609451218966,6.48723342856572
12.52,-0.834556631353678,6.25811102413198
12.525,-0.827106580107539,7.07743432129737
12.53,-0.925166304142522,6.6980168317754
12.535,-0.980777777003006,6.22779323211042
12.54,-1.03638924986349,5.75756963244523
12.545,-0.973029851752294,6.33638778082735
12.55,-1.0315558251901,6.07164986557152
12.555,-1.07584235071601,5.93044445820534
12.5600000000001,-1.11989045766414,5.78923905082585
12.5650000000001,-1.06952480728673,6.69743301937564
12.5700000000001,-1.0706980519446,6.43854375826836
12.575,-1.03123986962661,6.10859992505297
12.58,-0.991543268729522,5.77865609183781
12.585,-0.879129001206458,6.49787321595885
12.59,-0.803440612680451,6.33096161012747
12.595,-0.692993142791032,6.26235478211745
12.6,-0.582545672902057,6.19386716339698
12.605,-0.417738766977482,7.17418287414429
12.61,-0.569042934397412,6.87122850261646
12.615,-0.866709122674614,6.42740980444012
12.6200000000001,-1.16437531095581,5.98359110624713
12.6250000000001,-1.42365610799722,6.58809890038015
12.6300000000001,-1.57486668135443,6.2107167971126
12.635,-1.62797457388741,5.87365019825947
12.64,-1.68132088499995,5.53658359940634
12.645,-1.70963324530637,6.2473666557048
12.65,-1.74957240487439,5.99751088978873
12.655,-1.77329513598279,5.80036643112258
12.66,-1.79725628567073,5.603221972456
12.665,-1.80667390203348,6.4534503317828
12.67,-1.81403183066831,6.19182303860377
12.675,-1.80544877185618,5.8914431621897
12.68,-1.79686571304316,5.59106328577563
12.6850000000001,-1.78113009685799,6.3375793901812
12.6900000000001,-1.70007820864138,6.03780136051446
12.6950000000001,-1.5709147379952,5.73867318454324
12.7,-1.44198968592857,5.43954500857202
12.705,-1.31068044807092,6.18695518556711
12.71,-1.29679584837872,5.95987217102878
12.715,-1.3497248656642,5.77640700356929
12.72,-1.4026538829488,5.59306104539958
12.725,-1.4551060630752,6.45589581232775
12.73,-1.47367554927458,6.1798325726159
12.735,-1.4703972886938,5.84813040444487
12.74,-1.46735744669257,5.51642823627341
12.7450000000001,-1.46312551179539,6.23102600247383
12.7500000000001,-1.46649704129764,5.91929873129504
12.7550000000001,-1.47430526451497,5.61960431124842
12.76,-1.48211348773231,5.31979068191291
12.765,-1.48539175794626,6.06639619625349
12.77,-1.31817995248662,5.90431430671012
12.775,-1.04769362673185,5.82512764125731
12.78,-0.77744571955618,5.7460601850936
12.785,-0.496230557741839,6.71329266331711
12.79,-0.561952974984958,6.36285478485621
12.795,-0.83392944505789,5.84876209639118
12.8,-1.10566749655128,5.3347886172157
12.805,-1.35785522455789,5.86747270029608
12.8100000000001,-1.44292621279485,5.44671505377847
12.8150000000001,-1.42063407183546,5.08184284433488
12.8200000000001,-1.39858034945561,4.7170898441804
12.825,-1.34481695605526,5.39923282486132
12.83,-1.34610677349167,5.03927509710977
12.835,-1.36839900195707,4.68194288752288
12.84,-1.39092964900112,4.32472988722576
12.845,-1.36720709169946,5.01465128634271
12.85,-1.26704088407203,4.59030132705229
12.855,-1.10211463218146,4.12544215686594
12.86,-0.936949961711342,3.66058298667893
12.865,-0.70812753062155,4.24297742519619
12.8700000000001,-0.55435080164834,3.98983983260059
12.8750000000001,-0.417915647630718,3.86434027857896
12.8800000000001,-0.281718912192197,3.73872151526777
12.885,-0.0611219997521673,4.66011794208132
12.89,0.0600375045398671,4.48011614428179
12.895,0.160173334656122,4.26750425585354
12.9,0.260070746194163,4.05489236742551
12.905,0.467256518327464,4.88858041338469
12.91,0.503119965947096,4.50155355190196
12.915,0.486490061827993,4.00972323615179
12.92,0.46986015770889,3.51801212969072
12.925,0.586267820728459,4.07140886472179
12.93,0.597656372789412,3.63235384323657
12.9350000000001,0.610411564664126,3.22572851242464
12.9400000000001,0.623405175119274,2.81910318162959
12.9450000000001,0.797569745047078,3.45591676227208
12.95,0.784956203255138,3.21913109815708
12.955,0.740073558024079,3.08582332894636
12.96,0.694952494215251,2.95239635044631
12.965,0.842712060898698,3.86038172546188
12.97,0.845899372941883,3.69103751637434
12.975,0.859608139585966,3.50140326643178
12.98,0.873316906230492,3.31164980719945
12.985,1.11423857875925,4.16307028290386
12.99,1.00882129679691,3.68180520564021
12.9950000000001,0.811231183761585,3.02525718513569
13.0000000000001,0.613402652152928,2.36858995536093
13.0050000000001,0.680457161925663,2.75619610205102
13.01,0.751883826216382,2.27768429801678
13.015,0.963003387092876,1.90470584725011
13.02,1.17388452939071,1.53160818719367
13.025,1.68970303435945,2.20755227518432
13.03,1.57080525693409,1.82356820000917
13.035,1.22920994922815,1.43008570889913
13.04,0.887614641521317,1.03660321778909
13.045,0.893156784987248,1.69728847417661
13.05,0.533864378126747,1.28676646173731
13.055,0.138267100685763,0.862825937028688
13.0600000000001,-0.257091758184558,0.438885412303858
13.0650000000001,-0.261920984477637,1.07376179738528
13.0700000000001,-0.474671702630491,0.637598591685329
13.075,-0.603597423837865,0.191276477346181
13.08,-0.732284726465693,-0.255164846282296
13.085,-0.425619703654068,0.360906227855118
13.09,-0.438774656405627,-0.114884379157631
13.095,-0.409211435780765,-0.610499623518779
13.1,-0.379648215156347,-1.10611486787993
13.105,0.131043698095024,-0.537548784421249
13.11,-0.0363755960393064,-0.893589296451225
13.115,-0.349956970175924,-1.16667022790384
13.1200000000001,-0.663538344322312,-1.43963195008245
13.1250000000001,-0.449976240065375,-0.648650763005021
13.1300000000001,-0.703553813199864,-1.03416127113043
13.135,-0.948470598824525,-1.48709952080051
13.14,-1.19362580302695,-1.94003777046992
13.145,-0.865145905911913,-1.33165571526894
13.15,-1.11193103569418,-1.79156958112014
13.155,-1.38754434252775,-2.25410419033945
13.16,-1.66315764936265,-2.71663879955897
13.165,-1.31959790627034,-2.12297910335857
13.17,-1.57622289991988,-2.54744397495021
13.175,-1.8492136746362,-2.94590347452894
13.18,-2.12196603077386,-3.34448218339745
13.1850000000001,-1.73072264412388,-2.69437677210416
13.1900000000001,-2.02208859188469,-3.02410787680718
13.1950000000001,-2.35164434559065,-3.30767921731079
13.2,-2.68143851787617,-3.59136976710439
13.205,-2.3036063473878,-2.83638977704181
13.21,-2.57308625756814,-3.38306044759129
13.215,-2.83290453252727,-4.08189803051884
13.22,-3.09248438890641,-4.78073561344594
13.225,-2.60271465116979,-4.45282358547283
13.23,-2.97107290283227,-4.97197791295645
13.235,-3.42979228332929,-5.37598060405808
13.24,-3.88851166382675,-5.77986408587039
13.2450000000001,-3.55758871035361,-5.17034939722771
13.2500000000001,-3.96098362757158,-5.53778243385983
13.2550000000001,-4.35532995116983,-5.87511719546097
13.26,-4.74967627476808,-6.21257116635188
13.265,-4.31527961740974,-5.55093208151791
13.27,-4.61236289438416,-5.94528289472995
13.275,-4.87390991127024,-6.36520000621754
13.28,-5.13569534673586,-6.78511711770535
13.285,-4.53178292148326,-6.22096154395146
13.29,-4.90472350998905,-6.60530367809398
13.295,-5.36719818451115,-6.95911910174818
13.3,-5.8294344404537,-7.31281531611261
13.305,-5.39092530455054,-6.69817447145604
13.3100000000001,-5.64695520365843,-6.91121923716298
13.3150000000001,-5.79972368231463,-7.03001312469453
13.3200000000001,-5.95273057954993,-7.14880701222587
13.325,-5.170898228128,-6.31499946695735
13.33,-5.54243726090142,-6.63430808897147
13.335,-6.06588770609395,-7.0649539763088
13.34,-6.5893381512856,-7.4954806543559
13.345,-6.14600125822129,-6.98902231653453
13.35,-6.51277823067486,-7.44976659795404
13.355,-6.80424706201865,-7.91903633383306
13.36,-7.09571589336333,-8.38830606971186
13.365,-6.38964138974663,-7.93608799736312
13.3700000000001,-6.76629947692264,-8.30850041909903
13.3750000000001,-7.21297911596919,-8.61329083472651
13.3800000000001,-7.65942033643707,-8.91808125035443
13.385,-7.07899273671497,-8.31652343752731
13.39,-7.66124665601708,-8.59236710758049
13.395,-8.34264983152755,-8.84148666575801
13.4,-9.02429142561711,-9.09072543322509
13.405,-8.65069238860272,-8.44827871485232
13.41,-9.16481025446236,-8.84406162841578
13.415,-9.59480066240648,-9.31902354099501
13.42,-10.0250294889301,-9.79410466286357
13.425,-9.37283796633182,-9.39192462292837
13.43,-9.803050994452,-9.80211514464413
13.4350000000001,-10.2498499854962,-10.1644538670371
13.4400000000001,-10.6964105579443,-10.5267925894161
13.4450000000001,-10.0348015747276,-10.026175264737
13.45,-10.5203081536334,-10.4647234710991
13.455,-11.0448913812045,-10.940788023295
13.46,-11.5694746087742,-11.4167333662012
13.465,-10.9608543298751,-11.0435509396372
13.47,-11.3454719635433,-11.4535427791191
13.475,-11.6605445541436,-11.8155238260633
13.48,-11.9758555633225,-12.1776240822971
13.485,-11.134121208122,-11.7041864280694
13.49,-11.5360729447285,-11.9366997096537
13.4950000000001,-12.0042701657157,-12.0827923464815
13.5000000000001,-12.4727058052638,-12.2288849832981
13.5050000000001,-11.7614463154165,-11.5537448243996
13.51,-12.1337968735733,-11.8515530261956
13.515,-12.4623402144435,-12.2321903114
13.52,-12.790645136735,-12.6128275966046
13.525,-11.918035676092,-12.1867756194192
13.53,-12.4577609778447,-12.4690788106023
13.535,-13.137614723004,-12.6832698205512
13.54,-13.8177068867429,-12.8975800397899
13.545,-13.2761422511649,-12.3206982042801
13.55,-13.849522439219,-12.4738835345937
13.555,-14.3706487822479,-12.5809647912702
13.5600000000001,-14.8920135438759,-12.6880460479575
13.5650000000001,-14.1728864384185,-12.020862969002
13.5700000000001,-14.6448485819248,-12.143022300374
13.575,-15.0985619899071,-12.2641404462187
13.58,-15.5522753978903,-12.3852585920639
13.585,-14.747615545375,-11.7505898421568
13.59,-15.1247389074634,-11.9348236928603
13.595,-15.4661570057435,-12.1459151703693
13.6,-15.8075751040245,-12.3570066478782
13.605,-14.8739306412695,-11.8325768088587
13.61,-15.3357947292956,-12.1030724376656
13.615,-15.8799285942486,-12.3971634882418
13.6200000000001,-16.4240624592225,-12.6911353295402
13.6250000000001,-15.6773981369196,-12.272235619313
13.6300000000001,-16.1091342475341,-12.5036351897814
13.635,-16.4828581730667,-12.6837619297442
13.64,-16.8563436800193,-12.8638886697072
13.645,-15.9235337920753,-12.356177808962
13.65,-16.3587216763545,-12.5321913843561
13.655,-16.8402110071657,-12.6908603739264
13.66,-17.3214619193973,-12.8495293634969
13.665,-16.4811586476694,-12.3477788889561
13.67,-16.8435051421048,-12.3222019169462
13.675,-17.143736468678,-12.1694062644992
13.68,-17.4439677952503,-12.0164914027625
13.6850000000001,-16.4071477302401,-11.2335554457559
13.6900000000001,-16.8570025668098,-11.1763269813463
13.6950000000001,-17.4059049153357,-11.1584466187142
13.7,-17.9545688452833,-11.1405662560824
13.705,-17.1516378503043,-10.5255665620905
13.71,-17.6352182828068,-10.8115128051074
13.715,-18.0881570169591,-11.2603673435838
13.72,-18.541095751111,-11.7092218820603
13.725,-17.6276576084313,-11.5969582946214
13.73,-18.1182157433977,-11.5960594536659
13.735,-18.6405344253826,-11.3029540642109
13.74,-19.162614688788,-11.0097294654659
13.7450000000001,-18.3040129606384,-10.1944873877815
13.7500000000001,-18.7144649450355,-10.2543021699346
13.7550000000001,-19.0663736851704,-10.5031528599016
13.76,-19.4182824253053,-10.7518843405792
13.765,-18.375204059117,-10.5205600122356
13.77,-18.7861788297976,-10.6284289023431
13.775,-19.2413826165265,-10.6262541375699
13.78,-19.6963479846768,-10.6241985820863
13.785,-18.7432132246528,-10.1869099104526
13.79,-19.1351561336832,-10.1585870275478
13.795,-19.4970785167685,-10.0873600894804
13.8,-19.8590008998543,-10.0161331514133
13.805,-18.8001869700738,-9.55807206875381
13.8100000000001,-19.2336171384095,-9.48517769893265
13.8150000000001,-19.7171332224251,-9.38212174588493
13.8200000000001,-20.2006493064406,-9.27906579283722
13.825,-19.2527002415308,-8.84067410828315
13.83,-19.6709095107335,-8.83521565139711
13.835,-20.0564354122266,-8.85774680982765
13.84,-20.4419613137192,-8.88015875896819
13.845,-19.3867237417016,-8.62135599405889
13.85,-19.7138741935294,-8.6098467579947
13.855,-20.0111254831454,-8.54550390928566
13.86,-20.3083767727614,-8.48104185128729
13.865,-19.1577120314936,-8.19198949177502
13.8700000000001,-19.5306617706268,-8.12965117573916
13.8750000000001,-19.9534406655202,-8.03446277609465
13.8800000000001,-20.3759811418345,-7.93927437644992
13.885,-19.3458372156829,-7.67802743646118
13.89,-19.7872440718676,-7.66302182415579
13.895,-20.2428651897439,-7.66108494931395
13.9,-20.6984863076203,-7.65902886518277
13.905,-19.6978467443443,-7.5508765133514
13.91,-19.9926058913245,-7.35582124080958
13.915,-20.1921054246235,-7.00844496483954
13.92,-20.3916049579229,-6.66106868886973
13.925,-19.1336517171741,-6.2681544642913
13.93,-19.3571426026624,-6.00899162410728
13.9350000000001,-19.5959216654273,-5.7664599928553
13.9400000000001,-19.8344623095941,-5.52404757089531
13.9450000000001,-18.6155501797125,-5.29665551941871
13.95,-18.8617584086397,-5.13882775617569
13.955,-19.112339211723,-4.99556772557574
13.96,-19.3631584333858,-4.85218848568625
13.965,-18.1567632995794,-4.78462635395105
13.97,-18.4879149647155,-4.680559394308
13.975,-18.8669439919398,-4.56364455909775
13.98,-19.2459730191641,-4.44672972388727
13.985,-18.1704102952893,-4.46583268805423
13.99,-18.3561842135225,-4.35477429551634
13.9950000000001,-18.4243148861736,-4.21103722364213
14.0000000000001,-18.4924455588069,-4.06730015177126
14.0050000000001,-17.1102760147654,-4.11882789618434
14.01,-17.103116539376,-4.01205263946203
14.015,-17.0481038013541,-3.89194874948595
14.02,-16.9930910633318,-3.77196406879898
14.025,-15.4946922474286,-3.90446466338057
14.03,-15.8400094420519,-3.68163094018059
14.035,-16.4224098371677,-3.36247690711833
14.04,-17.0048102322826,-3.04344208334539
14.045,-16.1524076183652,-3.03196722661392
14.05,-16.5616297462443,-2.69557056788416
14.055,-16.8615632397575,-2.31561960186899
14.0600000000001,-17.1617351518698,-1.93554942655627
14.0650000000001,-16.0371176352507,-1.91584893356334
14.0700000000001,-15.9611596060678,-1.68901046081271
14.075,-15.6528862626479,-1.52250399878762
14.08,-15.344374500649,-1.35599753676297
14.085,-13.6234710760528,-1.59933261221346
14.09,-13.7299427443116,-1.32673497405977
14.095,-14.078752091498,-0.960343915760387
14.1,-14.4275614386835,-0.593952857461222
14.105,-13.3763768893855,-0.684014168851999
14.11,-13.4300653561228,-0.429023178857513
14.115,-13.2985796454088,-0.212985011664113
14.1200000000001,-13.1670939347086,0.00305315553661423
14.1250000000001,-11.6492041865186,-0.280753228356412
14.1300000000001,-11.6323739325135,0.0198085843541307
14.135,-11.6763049638253,0.397345881721911
14.14,-11.7202359951363,0.774883179089692
14.145,-10.3918296851386,0.612163976213553
14.15,-10.4569374447769,0.931495631374402
14.155,-10.5260812599948,1.24012991141464
14.16,-10.5954634937921,1.54888340074399
14.165,-9.30681350102702,1.27982946362093
14.17,-9.6170564638367,1.5486571140868
14.175,-10.0637367097964,1.81598536857375
14.18,-10.5101785371757,2.08331362306091
14.1850000000001,-9.61313167133904,1.73862138500391
14.1900000000001,-9.77653157208769,2.00630456024742
14.1950000000001,-9.7610366002554,2.29491176674723
14.2,-9.74578004700355,2.58363818253637
14.205,-8.4013399152596,2.2286344347513
14.21,-8.52116631357847,2.49796206869712
14.215,-8.71345345836883,2.77473778607362
14.22,-8.90550218458008,3.05139429416079
14.225,-7.78386453994173,2.65571040918156
14.23,-8.17427614314736,2.67752125827414
14.235,-8.67489860958681,2.56340910568453
14.24,-9.1755210760267,2.44929695309493
14.2450000000001,-8.37747754212081,1.63685678232328
14.2500000000001,-8.68503479168581,1.81128298798128
14.2550000000001,-8.86712947487567,2.17496251606786
14.26,-9.04946257664507,2.53852283486489
14.265,-7.94862688568942,2.18027090543216
14.27,-8.09439068439577,2.47208127118559
14.275,-8.20847632691279,2.73476059860212
14.28,-8.32280038800937,2.99755913530775
14.285,-7.17040653833934,2.51708775166448
14.29,-7.44484475433804,2.79522503794793
14.295,-7.8053959902542,3.09533618082747
14.3,-8.16618564474947,3.39532811441745
14.305,-7.27766194475254,2.93309585061952
14.3100000000001,-7.51122339231047,3.22307944019617
14.3150000000001,-7.65785316826628,3.51839243360663
14.3200000000001,-7.80448294422165,3.81382463630664
14.325,-6.72039601485563,3.32938966676544
14.33,-6.92002195456354,3.61099128873188
14.335,-7.14008474560623,3.89462178139999
14.34,-7.36038595522803,4.17837148335787
14.345,-6.36952078301389,3.66616075898474
14.35,-6.69531261389045,3.98522336715423
14.355,-7.07237427027829,4.33537278227702
14.36,-7.44943592666658,4.68552219739937
14.365,-6.63655045475853,4.2246908157082
14.3700000000001,-6.97558384834052,4.50473097732962
14.3750000000001,-7.27891440008577,4.75173440650067
14.3800000000001,-7.58248337041012,4.99885704496128
14.385,-6.71803972171592,4.42057456257272
14.39,-7.02291771700247,4.69784842207788
14.395,-7.31540016780396,5.00210223302666
14.4,-7.60788261860634,5.3062368346859
14.405,-6.75547905256257,4.77101882861808
14.41,-7.0416015356809,5.08912883152135
14.415,-7.31000363051626,5.42390029585782
14.42,-7.57840572535118,5.75879096948428
14.425,-6.72600207982965,5.24014312992671
14.43,-7.04592363837664,5.54992062339599
14.4350000000001,-7.38233470686689,5.85325060816722
14.4400000000001,-7.71874577534071,6.15658059292556
14.4450000000001,-6.95962347284329,5.59218615904378
14.45,-6.99551782743457,6.12556769950978
14.455,-6.83601737392037,6.80559969755445
14.46,-6.6762785018275,7.48575090488868
14.465,-5.44747072104235,7.28375336954712
14.47,-5.56921857663228,7.72042318681709
14.475,-5.84459429940276,8.01952128304695
14.48,-6.11973160359414,8.3186193792768
14.485,-5.35297971711168,7.72078678092658
14.49,-5.63420115136104,7.98780109115027
14.4950000000001,-5.90260307320678,8.24460964561324
14.5000000000001,-6.17100499503742,8.50141820006312
14.5050000000001,-5.42588953710776,7.84591806158086
14.51,-5.62356531304875,8.06609635790201
14.515,-5.76131358579657,8.2733137902975
14.52,-5.89930027712349,8.48065043198254
14.525,-5.0535719110778,7.76006196380452
14.53,-5.39823953475782,8.15539044388647
14.535,-5.84956832103645,8.67305921736161
14.54,-6.30089710731507,9.1906087815472
14.545,-5.79950525150386,8.76449760964859
14.55,-6.17677102201197,9.24435499185661
14.555,-6.49053200435779,9.71109153751537
14.5600000000001,-6.80453140529735,10.1778280831903
14.5650000000001,-6.19847350946889,9.68481063867577
14.5700000000001,-6.43209465535444,9.95258047166758
14.575,-6.59779739540767,10.1105942668345
14.58,-6.76350013546134,10.2684888527116
14.585,-6.04347785415227,9.45065540361556
14.59,-6.55676360625268,9.58427273368567
14.595,-7.25801492387745,9.71278220732286
14.6,-7.95950466008088,9.84141089025004
14.605,-7.81127058036635,8.97845670269337
14.61,-8.14554878020468,9.27971925433657
14.615,-8.23757993686947,9.69403350733122
14.6200000000001,-8.32961109354535,10.1084669696312
14.6250000000001,-7.60958856979022,9.51605877236927
14.6300000000001,-7.58260526423449,9.93990158865454
14.635,-7.4614897889127,10.3785644055299
14.64,-7.34037431359091,10.8172272224054
14.645,-6.44702106055961,10.2348624742785
14.65,-6.71743144936965,10.4468112117744
14.655,-7.19927750910898,10.5311536453332
14.66,-7.68112356884876,10.6154960788916
14.665,-7.4319782650627,9.66581713488668
14.67,-7.60326750787588,9.92735477817197
14.675,-7.56345276842918,10.3029558206642
14.68,-7.52339961040382,10.6786760724469
14.6850000000001,-6.79550885167801,10.0090500641743
14.6900000000001,-6.93305414587453,10.3003211610122
14.6950000000001,-7.15174511378658,10.5475932059145
14.7,-7.37043608169863,10.7948652508161
14.705,-6.945635304616,9.98796954822034
14.71,-7.27927260529038,10.2055117893121
14.715,-7.65555844425325,10.4103750731093
14.72,-8.03160586463658,10.6153575661962
14.725,-7.81017632579184,9.75985421943948
14.73,-7.77294311790566,10.0430203568818
14.735,-7.45995960756396,10.3770173316318
14.74,-7.14697609722315,10.7110143063813
14.7450000000001,-6.28253041342308,9.98071074403772
14.7500000000001,-6.15525395071792,10.252970337074
14.7550000000001,-6.11198183379535,10.4904374335075
14.76,-6.06847129829369,10.7279045299409
14.765,-5.52022863083446,9.89987899636935
14.77,-5.59247191974555,9.99549205348793
14.775,-5.7065562516887,10.00687835388
14.78,-5.82040216505231,10.0182646542719
14.785,-5.47600756938316,8.96499278968599
14.79,-5.55021327827809,8.97525492317208
14.795,-5.57268503908448,8.98407821790581
14.8,-5.59515679989042,8.99290151263976
14.805,-5.204926000272,7.94004687463423
14.8100000000001,-5.2403447184135,7.96027380656761
14.8150000000001,-5.25566383273723,7.98536919170934
14.8200000000001,-5.2709829470623,8.01046457685084
14.825,-4.91889903099096,6.97876961012511
14.83,-5.01986970893142,7.11061222304599
14.835,-5.14521910689325,7.30370357429688
14.84,-5.27056850485508,7.49679492554822
14.845,-5.07214547239698,6.63846034296145
14.85,-5.20034838389893,6.69532847265741
14.855,-5.30406118592364,6.66689877941584
14.86,-5.40801240652744,6.6385882954636
14.865,-5.22896077373725,5.56207052849156
14.8700000000001,-5.3038870007609,5.58927079405214
14.8750000000001,-5.33637206291715,5.64768520883963
14.8800000000001,-5.36885712507384,5.70621883291622
14.885,-5.15696314365099,4.71737963899987
14.89,-5.12225776853903,4.71775183984913
14.895,-5.02414876949864,4.68276561761893
14.9,-4.92603977045869,4.64777939538896
14.905,-4.61883767754667,3.56506272729717
14.91,-4.44285556427815,3.58114059263803
14.915,-4.1985360660366,3.62817050050412
14.92,-3.95421656779504,3.67520040837022
14.925,-3.53394415817654,2.67366540534741
14.93,-3.34537739672225,2.64187829060747
14.9350000000001,-3.1709146043748,2.56314218786891
14.9400000000001,-2.99621339344824,2.48452529440901
14.9450000000001,-2.67536159353243,1.35650902503337
14.95,-2.82811058742816,1.40753275503536
14.955,-3.15945361204673,1.5369066211095
14.96,-3.4910350552444,1.66628048718342
14.965,-3.70316879031218,0.745658930894066
14.97,-3.80070130159327,0.81925195101773
14.975,-3.74151399038425,0.859635933408542
14.98,-3.68232667917479,0.899900706510026
14.985,-3.52824877348246,-0.109949152041544
14.99,-3.53138212429327,-0.0777734100716465
14.9950000000001,-3.55695271971168,-0.0503832616982614
15.0000000000001,-3.58252331512876,-0.0231123226268615
15.0050000000001,-3.53513782534076,-1.0458368059183
15.01,-3.46810709616463,-1.06421776325738
15.015,-3.33220840090931,-1.10996263736651
15.02,-3.19654812423309,-1.1558267207652
15.025,-3.00652841152171,-2.25144780794806
15.03,-2.95044647192499,-2.21259895689729
15.035,-2.9308366022982,-2.1231006647171
15.04,-2.91122673267141,-2.03360237253714
15.045,-2.85323147180927,-2.9933842469827
15.05,-2.72632011755469,-2.96869673187006
15.055,-2.52539258636109,-2.98332793002709
15.0600000000001,-2.32446505516526,-2.99783991888258
15.0650000000001,-2.09826515458689,-4.06115523721784
15.0700000000001,-2.02359719956968,-4.04381251795272
15.075,-2.01710032449842,-4.00763067189325
15.08,-2.01036503084762,-3.97144882583378
15.085,-1.98908620387206,-4.98359347208388
15.09,-2.0474785180058,-4.89932926898495
15.095,-2.13867380293564,-4.78667453573189
15.1,-2.22986908786504,-4.67390059318928
15.105,-2.31391181542184,-5.60897630579782
15.11,-2.20775735165057,-5.51301448058017
15.115,-1.97815988546868,-5.42724148838891
15.1200000000001,-1.74856241928456,-5.3415877054741
15.1250000000001,-1.51658076731209,-6.30330674056534
15.1300000000001,-1.50938896935138,-6.13308445720273
15.135,-1.6324727720507,-5.91230671769605
15.14,-1.75579499332912,-5.69140976889981
15.145,-1.87864037744889,-6.51788563809652
15.15,-1.66724629894333,-6.34703899255995
15.155,-1.25376818240586,-6.20619121686894
15.16,-0.840528484447933,-6.06546265046792
15.165,-0.426096693594502,-6.97186848348075
15.17,-0.328715847555117,-6.80506040555784
15.175,-0.421520437322354,-6.62266812251433
15.18,-0.514325027088702,-6.44027583947082
15.1850000000001,-0.602838082432555,-7.30501795582761
15.1900000000001,-0.526283681137052,-7.21072034076409
15.1950000000001,-0.350211271661571,-7.16923367499733
15.2,-0.174377280765636,-7.12762779994125
15.205,0.0124239647689706,-8.13351395216788
15.21,0.126236055056239,-7.95501576547775
15.215,0.198715407467631,-7.69439225405488
15.22,0.271433178458125,-7.43376874263202
15.225,0.363939691514048,-8.22075646778186
15.23,0.319040406587145,-7.94739080415585
15.235,0.198102345410511,-7.66623345763584
15.24,0.077164284233433,-7.38507611111583
15.2450000000001,-0.0120641059244697,-8.15188762902186
15.2500000000001,0.0900741385949644,-7.9631559576403
15.2550000000001,0.318717887912712,-7.82975877388625
15.26,0.547600055810449,-7.69636159013176
15.265,0.822735428053001,-8.61093327081863
15.27,0.881412151437999,-8.30075444169776
15.275,0.829198316835811,-7.88420491602193
15.28,0.776984482233622,-7.4677745996361
15.285,0.788428408251107,-8.09931314769097
15.29,0.780080266653549,-7.71273724693211
15.295,0.787232728894693,-7.34396092448297
15.3,0.794385191135838,-6.97530381132339
15.305,0.885460993220288,-7.65437714402584
15.3100000000001,1.0903685212118,-7.47779603386944
15.3150000000001,1.40180317320127,-7.41652059191811
15.3200000000001,1.71323782519028,-7.35536435925654
15.325,2.13172241919679,-8.34122331671971
15.33,2.12279588569109,-8.0525055279681
15.335,1.90809941351811,-7.62764114175241
15.34,1.69340294134468,-7.20265754624716
15.345,1.61126719915217,-7.82385467583935
15.35,1.60260694916659,-7.39779819672814
15.355,1.70190823136718,-6.97174171761672
15.36,1.80144793214598,-6.54580444779507
15.365,2.06215859239833,-7.16402134514871
15.3700000000001,2.29907789428641,-6.78320457998804
15.3750000000001,2.60103526174671,-6.4307301615445
15.3800000000001,2.90323104778567,-6.0781365338114
15.385,3.39806904573869,-6.76778972462078
15.39,3.5644305805218,-6.32192520786212
15.395,3.63053191853346,-5.82130319902063
15.4,3.69663325654557,-5.32068119017914
15.405,3.98994750044102,-5.8619483720117
15.41,3.95472938884067,-5.33189465167627
15.415,3.83772489202316,-4.78451272068492
15.42,3.7209588137852,-4.23701158040402
15.425,3.86883735835042,-4.7342606537466
15.43,3.76925337165668,-4.2234779725725
15.4350000000001,3.65713640051402,-3.73275034698928
15.4400000000001,3.5450194293758,-3.24202272142338
15.4450000000001,3.73783982090847,-3.80081368106255
15.45,3.60820143172269,-3.31471659209392
15.455,3.44363221743826,-2.82872753573749
15.46,3.27930142173249,-2.34273847938127
15.465,3.46163124004084,-2.91139400768037
15.47,3.36814716074096,-2.41600275197351
15.475,3.29161408396139,-1.91189384447776
15.48,3.21508100718226,-1.40778493698157
15.485,3.52907756297105,-1.96308898572339
15.49,3.45516042143901,-1.48804060045538
15.4950000000001,3.35663312024348,-1.0278305798912
15.5000000000001,3.25810581905372,-0.567620559344117
15.5050000000001,3.59493084330298,-1.17016135514247
15.51,3.32143592675349,-0.620444554129573
15.515,2.91606332219185,-0.0148287522283574
15.52,2.51069071762977,0.590667840383308
15.525,2.58644680569509,0.131625477306496
15.53,2.32259076808639,0.506235455368653
15.535,2.11617872568581,0.743195911877326
15.54,1.9097666832848,0.980156368385998
15.545,2.23073653785733,0.152935497074624
15.55,2.10099882729953,0.699821864912353
15.555,1.98989469448296,1.43263419552131
15.5600000000001,1.87855214308064,2.16532731686137
15.5650000000001,2.34084469300377,1.83646171473129
15.5700000000001,2.16192263253845,2.51331505106211
15.575,1.91432355591337,3.15490231504123
15.58,1.66696289786739,3.7966087883099
15.585,2.03853687116862,3.38176332828999
15.59,1.78334378618672,3.91733613203882
15.595,1.49574984851286,4.38615903343953
15.6,1.20839432941811,4.85498193484024
15.605,1.5850345531212,4.27523992535228
15.61,1.34900639121271,4.68166101571077
15.615,1.11726202385709,5.04599678586048
15.6200000000001,0.885279237911263,5.41033255602597
15.6250000000001,1.36116121332908,4.73587857702995
15.6300000000001,1.11312651251616,5.15426334108282
15.635,0.829287524864775,5.59906550029332
15.64,0.545448537213833,6.04386765950382
15.645,1.01143598083731,5.46180099852411
15.65,0.688170490581008,5.99059466655727
15.655,0.315699176287154,6.56250392487046
15.66,-0.0565337194275983,7.13453239247297
15.665,0.361114137421126,6.69304348031496
15.67,0.0157022636031456,7.22432795828443
15.675,-0.33817243845613,7.72304256711331
15.68,-0.692047140515406,8.22187638523197
15.6850000000001,-0.216940443051428,7.72173635693219
15.6900000000001,-0.584238256804426,8.16234489497769
15.6950000000001,-0.982518559410561,8.55925457484696
15.7,-1.38103728059624,8.95628346400579
15.705,-0.913381303906391,8.36959729579134
15.71,-1.29275380425975,8.81911551488201
15.715,-1.68257029527608,9.29103774080242
15.72,-2.07238678629196,9.76307917601238
15.725,-1.56121946688348,9.26678355220156
15.73,-1.96358800908314,9.6300886950762
15.735,-2.39465104313386,9.91899452459499
15.74,-2.82571407718457,10.2077811448242
15.7450000000001,-2.32193786259316,9.54420475084627
15.7500000000001,-2.67370629056263,9.91369273120113
15.7550000000001,-2.99783846885671,10.3220762458323
15.76,-3.32220906572944,10.7304597604634
15.765,-2.67955390576669,10.2023350963836
15.77,-3.051767776451,10.6513051984025
15.775,-3.47198285767547,11.1151807042535
15.78,-3.89219793890039,11.5790562101044
15.785,-3.31463126658571,11.1219207448858
15.79,-3.73143788036323,11.561415974674
15.795,-4.16464684780671,11.9768029942735
15.8,-4.59785581524974,12.3923092231628
15.805,-4.00395754392324,11.9019440607557
15.8100000000001,-4.55363398918962,12.3008455288998
15.8150000000001,-5.19051242050139,12.6808273040044
15.8200000000001,-5.82762927039315,13.0606898698191
15.825,-5.4092670706023,12.5497014148213
15.83,-5.94812905806297,12.8769704324367
15.835,-6.44493638528409,13.1637601636432
15.84,-6.94150529392701,13.4504306855603
15.845,-6.35589227202749,12.8607937199892
15.85,-6.85551371309101,13.16310692808
15.855,-7.37312314213012,13.4660793233101
15.86,-7.89073257116968,13.76905171854
15.865,-7.29993402596563,13.2096641131598
15.8700000000001,-7.72360877814515,13.4680264181282
15.8750000000001,-8.10615389848168,13.6910092217164
15.8800000000001,-8.48893743739776,13.9141112345944
15.885,-7.73827905126456,13.2886815244497
15.89,-8.13328886063225,13.5419131617156
15.895,-8.550643193868,13.8049205281741
15.9,-8.9677591085251,14.0678086853427
15.905,-8.22806807738141,13.4961126063664
15.91,-8.64521864231627,13.727602072636
15.915,-9.07616289758151,13.931898741864
15.92,-9.50710715284675,14.1363146203817
15.925,-8.75835627871702,13.5199745403423
15.93,-9.2321556492676,13.7399028687477
15.9350000000001,-9.74523528146864,13.9607696334498
15.9400000000001,-10.2583149136501,14.18163639814
15.9450000000001,-9.57048016289752,13.5965291561775
15.95,-10.0139230998346,13.8292267951472
15.955,-10.4284761244493,14.0602263418226
15.96,-10.843029149064,14.291225888498
15.965,-10.0364022115209,13.7317486361623
15.97,-10.4874394192236,13.9905864789776
15.975,-10.9725048914315,14.2566335896896
15.98,-11.457808782219,14.522680700402
15.985,-10.7026208059406,14.0151787312193
15.99,-11.1402710813309,14.2406691513479
15.9950000000001,-11.5607846463166,14.4317632667879
16.0000000000001,-11.9812982112832,14.6229765915065
16.0050000000001,-11.1436769343314,14.0588798576315
16.01,-11.8102178919868,14.0782256884624
16.015,-12.6346132400106,13.9835150198948
16.02,-13.4590085880344,13.888804351327
16.025,-13.0085797936021,13.0592876219686
16.03,-13.5482155955624,13.1298291954065
16.035,-13.9268866880462,13.2870379477974
16.04,-14.3057961991087,13.4442467001885
16.045,-13.3936691043361,12.889299156803
16.05,-13.7265181426081,13.1795245422057
16.055,-14.0417102080255,13.5361111289098
16.0600000000001,-14.3566638548815,13.8925785063364
16.0650000000001,-13.3650836882433,13.5618043294905
16.0700000000001,-13.733232208851,13.7865553405061
16.075,-14.1421825648433,13.9173293083541
16.08,-14.5511329208361,14.0481032762021
16.085,-13.6382906742902,13.5190538263865
16.09,-14.1560497136322,13.8392782424095
16.095,-14.7478078486163,14.256452964426
16.1,-15.3395659835995,14.673627686443
16.105,-14.5947495641399,14.461258150342
16.11,-15.1555007995041,14.6470583854452
16.115,-15.7066681283449,14.6758783398169
16.1200000000001,-16.2580738757869,14.7048175034854
16.1250000000001,-15.4576462797014,14.1371141729447
16.1300000000001,-15.9565430283251,14.1894338832913
16.135,-16.4329660316658,14.2360457984883
16.14,-16.9093890350061,14.2826577136856
16.145,-16.0194351615148,13.7686283401257
16.15,-16.2613740076756,14.0403934186262
16.155,-16.3712278533703,14.4256198304673
16.16,-16.4810816990641,14.8109654515984
16.165,-15.2102535531813,14.674412803076
16.17,-15.5863768001816,14.9351540415543
16.175,-16.1306896572024,15.0977864673034
16.18,-16.6750025142228,15.2605381023423
16.1850000000001,-15.8245666835213,14.943472346947
16.1900000000001,-16.2558709710785,15.0395172893814
16.1950000000001,-16.628104952181,15.0704231575483
16.2,-17.000100514704,15.1012098164256
16.205,-15.9642343676327,14.6973594056004
16.21,-16.1707336022543,14.6753523789522
16.215,-16.2856539215381,14.5946184836361
16.22,-16.4008126594011,14.5138845883199
16.225,-15.095711921556,14.0465549669904
16.23,-15.7452549789294,14.0239207003245
16.235,-16.7225367711668,14.0070532083274
16.24,-17.6998185634041,13.9901857163303
16.2450000000001,-17.2456352067423,13.6379824928312
16.2500000000001,-17.6935968310126,13.6792881066661
16.2550000000001,-17.8308689686544,13.7247372893969
16.26,-17.9681411062962,13.7701864721274
16.265,-16.6648881890068,13.5343017315182
16.27,-16.7925265914328,13.5824535297819
16.275,-16.9197255432048,13.5999777983029
16.28,-17.0471629135553,13.6173828575341
16.285,-15.7266842530226,13.4101976152516
16.29,-15.6328629737641,13.6042568884363
16.295,-15.4104801074144,13.8700646276468
16.3,-15.1880972410647,14.1358723668574
16.305,-13.5130299722492,14.2357407750136
16.3100000000001,-13.9105610507606,14.3841311477739
16.3150000000001,-14.6826237605211,14.4268084248607
16.3200000000001,-15.4546864702825,14.4696049112369
16.325,-14.7707269174697,14.4061859206235
16.33,-15.2394134328748,14.4070324566588
16.335,-15.528141269618,14.3466828308427
16.34,-15.8168691063607,14.2863332050263
16.345,-14.6481441690556,14.1804456306016
16.35,-14.9819389704491,14.0233958648039
16.355,-15.343742227536,13.7721023360209
16.36,-15.7057839032024,13.5209280165274
16.365,-14.6096575490833,13.2847740675173
16.3700000000001,-14.7717541241339,13.1194829335244
16.3750000000001,-14.8140759481485,12.9694875667252
16.3800000000001,-14.8566361907427,12.8193729906365
16.385,-13.4419820778682,12.7450755227023
16.39,-13.4737037967425,12.6606326893408
16.395,-13.4982634055056,12.5791826774804
16.4,-13.5230614328479,12.4977326656197
16.405,-12.0927908719328,12.5524196624263
16.41,-12.1112144805036,12.5605470173842
16.415,-12.124151159953,12.586087421671
16.42,-12.1370878394025,12.6117470352469
16.425,-10.6994858835985,12.8325522558175
16.43,-10.6624847064576,12.6678285717563
16.4350000000001,-10.5932264347675,12.3534728174088
16.4400000000001,-10.5237297444827,12.0392362723567
16.4450000000001,-9.01037013915884,11.977723421152
16.45,-9.10200210148027,11.6710765394887
16.455,-9.28618319521224,11.3345477230216
16.46,-9.47036428894377,10.9980189065544
16.465,-8.21902711790523,10.9694076849967
16.47,-8.32576782317007,10.7668654856932
16.475,-8.38096423399914,10.6115350014839
16.48,-8.43639906340732,10.4562045172749
16.485,-7.06656762694591,10.6613629246675
16.49,-7.22739575852094,10.5101497948301
16.4950000000001,-7.44561112962616,10.3297852293533
16.5000000000001,-7.66382650071273,10.1495398731726
16.5050000000001,-6.46869653488524,10.3793744730465
16.51,-6.53507923618868,10.1828966554145
16.515,-6.50349110077597,9.94698038379815
16.52,-6.47190296536326,9.71106411218159
16.525,-5.03984409630798,9.93183862883429
16.53,-5.06185524526614,9.40278919168214
16.535,-5.10864732802618,8.67030570974303
16.54,-5.15543941078622,7.9377030185146
16.545,-3.81535061891247,7.70530250624124
16.55,-3.74652794445085,7.3393609213297
16.555,-3.60067746808435,7.16683414442132
16.5600000000001,-3.45482699173161,6.99430736750495
16.5650000000001,-1.93592391831876,7.36251392799847
16.5700000000001,-1.90213313954102,7.39514960092658
16.575,-1.92705023427697,7.52660695592189
16.58,-1.95196732901293,7.65794510162765
16.585,-0.618375360028622,8.36744830165448
16.59,-0.655547484642582,8.23075551889119
16.595,-0.691491433142843,7.91106449520873
16.6,-0.727435381643105,7.59137347152627
16.605,0.580586200252142,7.88417977755573
16.61,0.689037918709889,7.9334990547224
16.615,0.892705070101751,8.18324190559805
16.6200000000001,1.09613380290075,8.43298475646925
16.6250000000001,2.62898453278337,9.32681539878777
16.6300000000001,2.69416853266247,9.28347544028307
16.635,2.68486795460587,9.04583023707795
16.64,2.67556737654928,8.80806582458349
16.645,3.9806684250796,9.24311864231364
16.65,3.86800460187686,8.85911259110439
16.655,3.7026588259681,8.37041215306034
16.66,3.53731305005844,7.88159250572651
16.665,4.67111011167365,8.09181613231824
16.67,4.55476915682818,7.80187700439328
16.675,4.47692317245352,7.61555139441938
16.68,4.39907718807886,7.42922578444549
16.6850000000001,5.60463841499237,7.96518925984957
16.6900000000001,5.46623595811679,7.81971862516317
16.6950000000001,5.30136707235895,7.68465305646426
16.7,5.13649818660156,7.54970669705513
16.705,6.23858563018898,8.15826867657399
16.71,6.12330537870109,8.2223066723921
16.715,6.04796284781095,8.39289420096945
16.72,5.97238189834171,8.56360093883612
16.725,7.14635272194419,9.4970087112487
16.73,6.98471759066388,9.44773839849655
16.735,6.78158251592764,9.25509457796347
16.74,6.5784474411914,9.0624507574304
16.7450000000001,7.6062674903401,9.65015094628585
16.7500000000001,7.37338979944946,9.4878170674888
16.7550000000001,7.13383625675057,9.33314144009811
16.76,6.89428271405168,9.17834660341743
16.765,7.86589555318873,9.81998903022574
16.77,7.65225595292574,9.70487308424373
16.775,7.46598908568608,9.60369268870931
16.78,7.27996063702507,9.50251229317489
16.785,8.28364089808087,10.2127895316126
16.79,8.13974374987403,10.214464518941
16.795,8.0334068811716,10.2685544591714
16.8,7.92730843104827,10.3227636086913
16.805,8.98898418136396,11.2027355069295
16.8100000000001,8.77940798972876,11.0729830809779
16.8150000000001,8.52113866262894,10.8246087175812
16.8200000000001,8.26286933552955,10.5761151448949
16.825,9.14948602527499,11.1675702263834
16.83,8.83073645066723,10.8798156156802
16.835,8.48937814819939,10.5602433605476
16.84,8.14825826431065,10.2405518961257
16.845,8.92770570219925,10.7748757820458
16.85,8.63382120344269,10.6071851214746
16.855,8.3824065019118,10.5220979101857
16.86,8.13123021896001,10.4370106988969
16.865,8.9753488883999,11.2200055341165
16.8700000000001,8.65441058808436,11.0817021872185
16.8750000000001,8.30721110329069,10.9030355022042
16.8800000000001,7.96001161849791,10.7243688171903
16.885,8.68188104239609,11.4282085027204
16.89,8.41302673118038,11.1258985826612
16.895,8.20655409417714,10.7409100481028
16.9,8.000319875753,10.3559215135445
16.905,8.83573642942315,10.8683405107242
16.91,8.55272443717636,10.6094241631969
16.915,8.23991698102944,10.4170781397979
16.92,7.92734794346206,10.2246129071095
16.925,8.62805786707588,10.9448139952215
16.93,8.22849640654377,10.6581017034748
16.9350000000001,7.79373769002145,10.3056275067916
16.9400000000001,7.35921739209422,9.95315331012292
16.9450000000001,7.90817373296093,10.5289618511861
16.95,7.51863779276807,10.2227681015579
16.955,7.17388229117555,9.93493522468625
16.96,6.82912678958347,9.64710234781485
16.965,7.43637667434394,10.3032878348959
16.97,6.94045247631747,10.0756826145345
16.975,6.37271567579267,9.87445540563758
16.98,5.80474045668922,9.67322819674066
16.985,6.15658411575914,10.4321126058859
16.99,5.68367470556241,10.0507246324155
16.9950000000001,5.28748041648708,9.55171208995909
17.0000000000001,4.89104770884818,9.05281875680863
17.0050000000001,5.37986318541295,9.52989187721043
17.01,4.88867766841894,9.11203089997792
17.015,4.36093576506913,8.73312189187203
17.02,3.83343228029842,8.35409367447659
17.025,4.15493735570882,8.96688674614365
17.03,3.67515579077882,8.59415024880494
17.035,3.24588098658785,8.21556904050569
17.04,2.81636776381733,7.83698783220599
17.045,3.19819296572943,8.46536749274196
17.05,2.8851543247157,8.0212330816567
17.055,2.66401935433302,7.52859816807838
17.0600000000001,2.4428843839388,7.0360824637723
17.0650000000001,2.99351035410744,7.56471353377552
17.0700000000001,2.620349645166,7.16033635849511
17.075,2.1798692793471,6.80023257161189
17.08,1.73938891352776,6.44012878472822
17.085,2.02966149265471,7.11404637540802
17.09,1.86886330069136,6.83968936667867
17.095,1.90057179520231,6.60895765741487
17.1,1.93228028971326,6.37834515744085
17.105,2.65158796635268,7.19284049895874
17.11,2.34402755671193,6.72376056519153
17.115,1.85943982119463,6.10535957496383
17.1200000000001,1.37461366708491,5.48707779400681
17.1250000000001,1.53304083940409,5.9227253419869
17.1300000000001,0.95282551647724,5.40527734153295
17.135,0.341816192011013,4.94310037322765
17.14,-0.268954713875669,4.48080419563279
17.145,-0.282487079112936,5.07887464859236
17.15,-0.675261951784467,4.69871664710708
17.155,-0.910522886308662,4.36406402036171
17.16,-1.14578382083286,4.02929218432635
17.165,-0.829821000474684,4.75870167611125
17.17,-1.09023131371977,4.48201418079952
17.175,-1.33800916684867,4.23781174856064
17.18,-1.58554860139848,3.9936093163222
17.1850000000001,-1.32883274115736,4.81466109549444
17.1900000000001,-1.5774264845172,4.54785079604059
17.1950000000001,-1.79868014778739,4.26672322199639
17.2,-2.01993381105758,3.98559564795198
17.205,-1.78294696529502,4.76888782030693
17.21,-2.02621746894449,4.36876813024867
17.215,-2.25498125223655,3.8981868754111
17.22,-2.48374503552862,3.42748641128354
17.225,-2.30028309555452,4.01810625202703
17.23,-2.50569293443892,3.62591654595223
17.235,-2.66972588744796,3.28250202007552
17.24,-2.833758840457,2.93908749419902
17.2450000000001,-2.6306271816563,3.65222490159489
17.2500000000001,-2.77827141874942,3.24240573918044
17.2550000000001,-2.88913686324443,2.79569619802045
17.26,-3.00000230773945,2.3489866568609
17.265,-2.78709532181454,2.95322621238059
17.27,-2.86899178992162,2.69151837304915
17.275,-2.90743739563215,2.54369683575661
17.28,-2.94588300134269,2.39599450775296
17.285,-2.70180259081743,3.29578420703247
17.29,-2.8190439483593,2.95276906193176
17.295,-2.95875794659572,2.49512206509372
17.3,-3.09847194483259,2.03735585896658
17.305,-2.99380689948991,2.62648563367396
17.3100000000001,-3.10281028929937,2.17150196842164
17.3150000000001,-3.17022366747377,1.71880216683418
17.3200000000001,-3.23763704564817,1.26610236524671
17.325,-3.09643416710914,1.86053696307331
17.33,-3.05748680353846,1.59710148250003
17.335,-2.93362849479539,1.44683615687846
17.34,-2.80977018605189,1.29645162196779
17.345,-2.50972054735232,2.19415516078714
17.35,-2.5340858176377,1.91010177921336
17.355,-2.62760595937683,1.54567660294957
17.36,-2.72112610111552,1.18113221739646
17.365,-2.66825723528585,1.86551037060045
17.3700000000001,-2.84471387663521,1.44301288326809
17.3750000000001,-3.05258567172073,0.985336082059085
17.3800000000001,-3.26069588538536,0.527659280850301
17.385,-3.3495968094992,1.11938185555704
17.39,-3.4125907564948,0.807297196766088
17.395,-3.37262597558929,0.582168307646791
17.4,-3.33289961326311,0.356920209237943
17.405,-3.19828265645428,1.1813099053235
17.41,-3.03671795263805,1.24804423464053
17.415,-2.78807691770289,1.48947148760481
17.42,-2.53919746418863,1.73077953127931
17.425,-2.21736192546906,3.02160616015912
17.43,-2.14877773525002,2.57361763531883
17.4350000000001,-2.17509335345456,1.71337038429487
17.4400000000001,-2.20140897165799,0.853003924003115
17.4450000000001,-2.17360357240559,1.04191763033756
17.45,-2.15916239241354,0.802104861842068
17.455,-2.10906469565497,0.933740175082409
17.46,-2.05896699889641,1.06537548832297
17.465,-1.97048391090227,2.24569492174176
17.47,-1.9264965429211,2.20984148022429
17.475,-1.8766074358767,2.07406010526001
17.48,-1.82671832883208,1.93827873029573
17.485,-1.75179527098157,2.85070463835169
17.49,-1.8180765492295,2.75742584051097
17.4950000000001,-1.94625659577197,2.6898620971334
17.5000000000001,-2.07419822373311,2.62229835376848
17.5050000000001,-2.18759631836951,3.60234584697627
17.51,-2.12475947390289,3.34979212976827
17.515,-1.94150470990007,2.98691667768081
17.52,-1.75824994589746,2.62404122559312
17.525,-1.56784262452159,3.30841938220927
17.53,-1.57254821532815,3.07018556504146
17.535,-1.68538000949248,2.9069264049828
17.54,-1.79797338507726,2.74354803563437
17.545,-1.90818257487124,3.6270656471209
17.55,-1.9452286993149,3.66355865349632
17.555,-1.93384419700982,3.8199597421551
17.5600000000001,-1.92269811328405,3.97624162151411
17.5650000000001,-1.91107519239986,5.17918106313919
17.5700000000001,-1.93672493728037,5.03864447369384
17.575,-1.98324644125281,4.72080040814671
17.58,-2.03000636380435,4.40283713331002
17.585,-2.07545498417083,5.1315314207292
17.59,-2.08242650310053,5.01270127670694
17.595,-2.06597559505139,5.01299753848405
17.6,-2.0495246870027,5.01317459097139
17.605,-2.02866303524019,6.06012841500392
17.61,-2.05363927960533,5.90382405576673
17.615,-2.10546561291824,5.65383999275415
17.6200000000001,-2.1572919462316,5.40397513901603
17.6250000000001,-2.19838944348516,6.20076784754886
17.6300000000001,-2.22325482266372,5.91336543214593
17.635,-2.23577183720369,5.60362761174282
17.64,-2.24828885174277,5.29388979133993
17.645,-2.24113633350664,6.03104795177201
17.65,-2.24067740985201,5.88473520556709
17.655,-2.23787602014713,5.83603636604191
17.66,-2.23519383973247,5.78721831722695
17.665,-2.20080198829686,6.78577308640516
17.67,-2.10037358560777,6.77686501624808
17.675,-1.94879877193865,6.79161542750761
17.68,-1.79722395826909,6.80624662947804
17.6850000000001,-1.59927673096294,7.86848906800874
17.6900000000001,-1.52359470630103,7.74692864956528
17.6950000000001,-1.50207747118247,7.54388332173361
17.7,-1.48056023606413,7.3407187846124
17.705,-1.39538524032568,8.18504627477368
17.71,-1.42954642831961,8.0715431219065
17.715,-1.50742013500116,8.01178760135746
17.72,-1.58529384168249,7.95203208080841
17.725,-1.57936341780962,8.93941095967365
17.73,-1.62319024824575,8.80826538859036
17.735,-1.65877442237905,8.63463500308725
17.74,-1.69447780580168,8.4611238268737
17.7450000000001,-1.62313124720881,9.33403179432291
17.7500000000001,-1.75704428064805,9.06111604067195
17.7550000000001,-1.96333648355784,8.72917545311092
17.76,-2.16974789575675,8.39711565626056
17.765,-2.24336015939675,9.11064053805966
17.77,-2.32989366506686,8.79313569993689
17.775,-2.36032211063297,8.48497740768828
17.78,-2.39063134690998,8.17681911543966
17.785,-2.2597696237141,8.91233815320813
17.79,-2.29826345717909,8.65133447690103
17.795,-2.35888175431986,8.41952986596839
17.8,-2.41950005146085,8.18760604574642
17.805,-2.28747613668778,8.99733299761896
17.8100000000001,-2.27994716801505,8.64457474566294
17.8150000000001,-2.25041334093734,8.22057463768466
17.8200000000001,-2.2207603045703,7.79657452970617
17.825,-1.9642519901879,8.4139867752433
17.83,-1.97711428016834,8.06721859833659
17.835,-2.03612335997772,7.76677912740542
17.84,-2.09513243978732,7.46633965647447
17.845,-1.88949689679418,8.21029277129792
17.85,-1.97312610408762,7.91531395326217
17.855,-2.09400497275691,7.62193763941799
17.86,-2.2150030507162,7.32844211628403
17.865,-2.03118297529392,8.08410755048672
17.8700000000001,-2.13400315855483,7.71853114058607
17.8750000000001,-2.24978588895608,7.30680959745111
17.8800000000001,-2.36556861935755,6.89520726360571
17.885,-2.13469073574535,7.53789188654719
17.89,-2.1862994309636,7.11407088407068
17.895,-2.22450665642859,6.67999755249005
17.9,-2.26283309118336,6.24580501162009
17.905,-1.91074910265909,6.87054858982972
17.91,-1.89733202151054,6.46101707054214
17.915,-1.87906382422276,6.06357084702269
17.92,-1.86079562693475,5.66600541421325
17.925,-1.40741352278639,6.33095237917036
17.93,-1.58743297082764,5.91149787462419
17.9350000000001,-1.91281600703741,5.47700729616318
17.9400000000001,-2.23819904323896,5.0423975084295
17.9450000000001,-2.08281101468177,5.67220746709474
17.95,-2.31529446004708,5.28554650623758
17.955,-2.51953092864854,4.92660493923047
17.96,-2.72376739724978,4.5676633722227
17.965,-2.40109880603678,5.27266471445609
17.97,-2.516788943006,4.8094308916844
17.975,-2.60700161205341,4.28398346956915
17.98,-2.69733349039036,3.75853604745369
17.985,-2.21450710456716,4.2945281394986
17.99,-2.4257003893835,3.83370293439622
17.9950000000001,-2.73692753083865,3.41289164674796
18.0000000000001,-3.04803546299404,2.9920803591168
18.0050000000001,-2.74032797309154,3.62770179548444
18.01,-3.0755835802192,3.11617330288882
18.015,-3.45276344921519,2.55347292811514
18.02,-3.8299433182114,1.9907725533419
18.025,-3.54336586298865,2.47675629874644
18.03,-3.79233179968574,1.91882253412667
18.035,-3.99132335878782,1.36849015682072
18.04,-4.19043412717857,0.818157779514994
18.045,-3.68227618066497,1.30637673277567
18.05,-3.93821487035018,0.837375871447943
18.055,-4.25421061740083,0.422793318007653
18.0600000000001,-4.57032557375214,0.00821076455137515
18.0650000000001,-4.13697172668637,0.620616240591065
18.0700000000001,-4.44025211950372,0.0934739334530477
18.075,-4.7608971075157,-0.493902756229181
18.08,-5.08154209552747,-1.08116023662208
18.085,-4.61254474955464,-0.655019546543567
18.09,-4.84956796555203,-1.16440061707657
18.095,-5.0605700929367,-1.6193653429748
18.1,-5.27157222032137,-2.07421085958348
18.105,-4.65418899461767,-1.52996332046729
18.11,-4.91405837145265,-1.99283539187856
18.115,-5.22641843295668,-2.45188301874233
18.1200000000001,-5.53865928518427,-2.91093064562231
18.1250000000001,-4.9854406952603,-2.38590558724439
18.1300000000001,-5.26744159980841,-2.92687635679845
18.135,-5.55345642638505,-3.50757724297512
18.14,-5.83947125296147,-4.0882781291518
18.145,-5.22462147840286,-3.70052274701793
18.15,-5.68071027900063,-4.184475644053
18.155,-6.25974209202318,-4.60126345484113
18.16,-6.83865469575684,-5.01805126562971
18.165,-6.48308567870193,-4.48211843432844
18.17,-7.04183006897119,-4.92137560092765
18.175,-7.6084939543799,-5.36465769443217
18.18,-8.17527704907794,-5.80793978793648
18.1850000000001,-7.7751535962467,-5.31423686558785
18.1900000000001,-8.2793641342116,-5.7045548819199
18.1950000000001,-8.76529344653587,-6.05381046349551
18.2,-9.25122275886103,-6.4031852543609
18.205,-8.73960873622481,-5.8309530277092
18.21,-9.1329719998352,-6.16520752107363
18.215,-9.48920143853926,-6.48123343114371
18.22,-9.8454308772431,-6.79725934121356
18.225,-9.17467228646718,-6.2071754414077
18.23,-9.67227526635317,-6.56459382386099
18.235,-10.2717815218787,-6.93751243767893
18.24,-10.8712877774042,-7.3105502607862
18.2450000000001,-10.4156726111342,-6.79226022593715
18.2500000000001,-10.9177766530495,-7.22589371743343
18.2550000000001,-11.3785529118515,-7.68690811945238
18.26,-11.8394483799427,-8.14804173076089
18.265,-11.2179234989132,-7.7321525988443
18.27,-11.6772884908134,-8.09824161171635
18.275,-12.152101712442,-8.39897882980023
18.28,-12.626795724781,-8.69983525717366
18.285,-11.9932009721664,-8.13773563748921
18.29,-12.4860431841916,-8.53591243224838
18.295,-13.0052619849015,-8.98372433525463
18.3,-13.5244807856112,-9.4316554475502
18.305,-12.9104960798512,-9.03057799966511
18.3100000000001,-13.4534694568225,-9.39605068310767
18.3150000000001,-14.0255279060328,-9.70379141158562
18.3200000000001,-14.5975863552432,-10.011532140064
18.325,-14.0124802307844,-9.48421179523873
18.33,-14.508109515502,-9.83348287660646
18.335,-14.9723132185473,-10.1993084059284
18.34,-15.4363977123029,-10.5652531445402
18.345,-14.7207870766641,-10.1099650874363
18.35,-15.2033256034045,-10.4214387985377
18.355,-15.7102361446664,-10.6918371072302
18.36,-16.217146685928,-10.9622354159229
18.365,-15.5227852163868,-10.4263020900941
18.3700000000001,-15.9775879245494,-10.6935103087444
18.3750000000001,-16.4140754955713,-10.950050489509
18.3800000000001,-16.8505630665927,-11.2065906702736
18.385,-16.0653938382982,-10.6722964241586
18.39,-16.492566431473,-10.8990835796674
18.395,-16.926282415956,-11.0987608072843
18.4,-17.3599984004391,-11.2983188256122
18.405,-16.5532225178571,-10.7238509268865
18.41,-17.195692025094,-11.1993109127879
18.415,-17.974102282762,-11.8295131861563
18.42,-18.7526317497193,-12.4597154595247
18.425,-18.2726687468895,-12.334250046431
18.43,-18.798573409802,-12.6418234996675
18.4350000000001,-19.1842182293955,-12.7457754472253
18.4400000000001,-19.5697438396802,-12.849727394773
18.4450000000001,-18.68020688893,-12.2183964443718
18.45,-19.1183795341532,-12.3533669866374
18.455,-19.5980508676439,-12.4945718657599
18.46,-20.0778414104243,-12.6358959541719
18.465,-19.2661185102116,-12.0645869096494
18.47,-19.7126149659224,-12.2566307714067
18.475,-20.1487152578308,-12.4655168004915
18.48,-20.5849347590288,-12.6745220388658
18.485,-19.7141436095922,-12.1958088858218
18.49,-20.1971890011874,-12.4883020671949
18.4950000000001,-20.7174214171535,-12.81598031118
18.5000000000001,-21.2377730423887,-13.1436585551534
18.5050000000001,-20.4359744372162,-12.8111557535948
18.51,-20.8985306757512,-13.0372617674694
18.515,-21.3356741024804,-13.1863045441392
18.52,-21.7728175292093,-13.3354665300986
18.525,-20.8727903550472,-12.8546074207823
18.53,-21.2490181674856,-13.036615907855
18.535,-21.5978273872266,-13.2202293857198
18.54,-21.9466366069674,-13.4037236542952
18.545,-20.9433740646232,-12.9904562193792
18.55,-21.369651959154,-13.2513632660445
18.555,-21.8511115642603,-13.5385995379171
18.5600000000001,-22.3325711693871,-13.8259550190896
18.5650000000001,-21.4472962697936,-13.552311583626
18.5700000000001,-21.8052854815909,-13.4667740906786
18.575,-22.098274907286,-13.1370415851397
18.58,-22.3912643329807,-12.8073090796013
18.585,-21.3029757206504,-11.9555590951195
18.59,-21.6025488354568,-11.966383093355
18.595,-21.9146714086313,-12.1572383663189
18.6,-22.2267939818059,-12.3482128485723
18.605,-21.1438102393675,-12.0591315218048
18.61,-21.3417763981643,-12.0917431059997
18.615,-21.4798829414344,-12.0046911839689
18.6200000000001,-21.6179894847217,-11.9176392619424
18.6250000000001,-20.3476382719494,-11.3957118516301
18.6300000000001,-20.5670879923274,-11.3319175624875
18.635,-20.842911321671,-11.2549089641409
18.64,-21.1188538603042,-11.1780195750839
18.645,-19.9740600860714,-10.7142960414346
18.65,-20.0830995556833,-10.6699319627732
18.655,-20.0999700903082,-10.6162287384888
18.66,-20.1167214156439,-10.5625255142046
18.665,-18.7018883827643,-10.1733673491244
18.67,-18.9505997186779,-10.205833252467
18.675,-19.3445298894344,-10.2591502617551
18.68,-19.7383408509011,-10.3124672710431
18.6850000000001,-18.6912691295886,-10.0844503569955
18.6900000000001,-19.0020144689811,-10.1844997330616
18.6950000000001,-19.2686289198027,-10.2800168109809
18.7,-19.5351241613355,-10.3756530981902
18.705,-18.3535841626947,-10.2465798745959
18.71,-18.4172747650089,-10.2396843414463
18.715,-18.3641097704732,-10.13773080323
18.72,-18.3109447759375,-10.0357772650135
18.725,-16.8046185417774,-9.76776518645295
18.73,-16.6553740807691,-9.64025631093213
18.735,-16.4517369155923,-9.46245563579784
18.74,-16.248099750416,-9.28465496066377
18.7450000000001,-14.5882019041008,-9.00075801782951
18.7500000000001,-14.6329373481262,-8.93907123371984
18.7550000000001,-14.8277877114973,-8.91072935603598
18.76,-15.0225188655784,-8.88238747835191
18.765,-13.7597972456118,-8.80850765205987
18.77,-14.1083595236355,-8.87875115908132
18.775,-14.5496457083478,-8.97170483577292
18.78,-14.9910511023501,-9.06477772175407
18.785,-13.9744076758563,-9.17287097821862
18.79,-14.2281356098404,-9.11880649131813
18.795,-14.3699973578235,-8.9408266966815
18.8,-14.5119783150958,-8.76272769275488
18.805,-13.1967449168995,-8.660445796983
18.8100000000001,-13.3721324214737,-8.52499932848927
18.8150000000001,-13.5670423911951,-8.37878876105069
18.8200000000001,-13.7618331516272,-8.23257819361212
18.825,-12.5020321609604,-8.22250463484053
18.83,-12.6608128738226,-8.14545137319556
18.835,-12.7965949323747,-8.07374663580918
18.84,-12.9322577816371,-8.0020418984228
18.845,-11.6177396235142,-8.1256019773206
18.85,-11.8133520745212,-7.96744117567205
18.855,-12.0420579232983,-7.72234613516654
18.86,-12.2707637720758,-7.47737030395057
18.865,-11.0557259151038,-7.48487974800338
18.8700000000001,-11.2169266749234,-7.29879236630904
18.8750000000001,-11.3339034179236,-7.11374900957917
18.8800000000001,-11.4509993702134,-6.92858644355998
18.885,-10.1329346856012,-7.05122226316091
18.89,-10.1469955438565,-6.75862981756281
18.895,-10.094217958087,-6.3689334757191
18.9,-10.041440372317,-5.97923713387583
18.905,-8.56399256712637,-5.94979126505479
18.91,-8.46926962848715,-5.78205823405087
18.915,-8.34311858400683,-5.71565794126139
18.92,-8.21696753952628,-5.64913843918236
18.925,-6.6780672045792,-5.99257968386824
18.93,-6.67797683885363,-5.82196240301824
18.9350000000001,-6.74610744125848,-5.55970083424562
18.9400000000001,-6.81423804364645,-5.29732005619099
18.9450000000001,-5.48237474955005,-5.4913916478263
18.95,-5.55806162210359,-5.26354815280894
18.955,-5.63045394228467,-5.02849607192468
18.96,-5.70296547175531,-4.79356320032953
18.965,-4.38895375446102,-5.05847487982103
18.97,-4.51872192646374,-4.69254697082611
18.975,-4.67444165745934,-4.22250310902283
18.98,-4.83028059774471,-3.75234003793001
18.985,-3.61366298743149,-3.82267188566043
18.99,-3.79312316816449,-3.53079709387694
18.9950000000001,-3.97816841009702,-3.32116629548262
19.0000000000001,-4.16333286130155,-3.11141628780742
19.0050000000001,-2.99046508594358,-3.47947370658463
19.01,-3.32222545827365,-3.30215415526802
19.015,-3.73296404332302,-3.12196803795439
19.02,-4.14370262837238,-2.94166271135099
19.025,-3.21095252018422,-3.37349708659107
19.03,-3.4242272053393,-3.11632667718609
19.035,-3.51074575479071,-2.79258247363545
19.04,-3.59726430424212,-2.46895747937437
19.045,-2.35507611236052,-2.78894343939773
19.05,-2.62548280090091,-2.62313022847005
19.055,-2.99703121665762,-2.53273854890157
19.0600000000001,-3.36846042314365,-2.44234686932487
19.0650000000001,-2.42608404947164,-3.02429558282258
19.0700000000001,-2.68136969791621,-2.79717585406969
19.075,-2.85842780543155,-2.47128577814526
19.08,-3.03548591294689,-2.14539570222083
19.085,-1.91387802009579,-2.51795285377465
19.09,-2.08965295132724,-2.19058684695028
19.095,-2.25562455077677,-1.84663648948846
19.1,-2.42171535951585,-1.50280534131619
19.105,-1.30463737553033,-1.88090565066323
19.11,-1.42385137962364,-1.54930529116237
19.115,-1.50557164533671,-1.21110675167113
19.1200000000001,-1.58729191106555,-0.872789002878793
19.1250000000001,-0.402532684591117,-1.27762196515802
19.1300000000001,-0.554844105081997,-0.991641298018653
19.135,-0.739591144839569,-0.724044543611191
19.14,-0.924218975308033,-0.45656699849328
19.145,0.140228130137032,-0.951432860052392
19.15,-0.116437577454942,-0.663276984206318
19.155,-0.405641903751697,-0.351513081140897
19.16,-0.694727020758901,-0.0396299687861479
19.165,0.246666148977059,-0.507614028672609
19.17,-0.00161843782375826,-0.205248243895673
19.175,-0.214260437898073,0.102015530013766
19.18,-0.426902437971721,0.40916009463432
19.1850000000001,0.571264315905262,-0.0795365577741514
19.1900000000001,0.374853600543901,0.251554603123205
19.1950000000001,0.19994143745139,0.606472397855828
19.2,0.0251484836484295,0.961270983299123
19.205,1.04018344885137,0.505207981217781
19.21,0.88884727980032,0.797077179039984
19.215,0.764032940108628,1.06035270363058
19.22,0.639218600416935,1.32374743751074
19.225,1.6824168797438,0.761617841251949
19.23,1.43691154902648,1.0176431023714
19.235,1.13265716106259,1.27775959975529
19.24,0.828402773098036,1.53799530642851
19.2450000000001,1.6689151926732,0.958759196097336
19.2500000000001,1.37255348536414,1.29090523778119
19.2550000000001,1.09470403843481,1.6745525929136
19.26,0.816854591505267,2.05808073875624
19.265,1.65969167564284,1.58818958070484
19.27,1.53122543879913,1.99940968863221
19.275,1.50615975667634,2.43547944079969
19.28,1.4812132838431,2.87142998367784
19.285,2.55180018198176,2.43989452649473
19.29,2.32231141238892,2.84131515341257
19.295,1.98595999099971,3.23071441402245
19.3,1.64948936032117,3.62011367463255
19.305,2.38256447549223,3.12736419256687
19.3100000000001,2.07308009250484,3.4663655488385
19.3150000000001,1.79546919159934,3.78397091842331
19.3200000000001,1.51773908140429,4.10157628800767
19.325,2.28213658046172,3.52225096301217
19.33,2.00152810208953,3.8737517389118
19.335,1.73530175365633,4.25418053495341
19.34,1.46919461451311,4.63472854028479
19.345,2.21648564584065,4.10296785268405
19.35,1.90966202158815,4.38139094120404
19.355,1.59542409892377,4.60797991556494
19.36,1.28118617625939,4.83456888992562
19.365,1.95066331096805,4.13323275442301
19.3700000000001,1.50246073794325,4.36561410428093
19.3750000000001,0.991914637381797,4.61065077375045
19.3800000000001,0.481487746110343,4.85580665250973
19.385,0.923423869059636,4.1571825858957
19.39,0.676450847596488,4.40610078936521
19.395,0.605191771197111,4.66660491688842
19.4,0.534051904087285,4.9271090444114
19.405,1.38273091515084,4.2278591817615
19.41,1.19518734899571,4.56678036433411
19.415,0.957750298177018,4.9619018358189
19.42,0.720313247358551,5.35714251659325
19.425,1.36848200861284,4.7765359531049
19.43,1.08247080311408,5.08570591520852
19.4350000000001,0.788081475922242,5.35312424716183
19.4400000000001,0.493572939454179,5.62066178839071
19.4450000000001,1.04866900961476,4.89649724984664
19.45,0.717841948491671,5.10980299794261
19.455,0.386944775521814,5.30009281639598
19.46,0.0559283932624055,5.49050184413913
19.465,0.536846482133368,4.67406921233615
19.47,0.359852942317218,4.9193362957729
19.475,0.297415605023499,5.20624543155757
19.48,0.23497826772978,5.49315456734245
19.485,0.944778708146021,4.75903613812489
19.49,0.75915781197855,4.91496472462516
19.4950000000001,0.523658163838814,5.00109530054349
19.5000000000001,0.288158515710624,5.08722587644961
19.5050000000001,0.783650231107602,4.13933507479225
19.51,0.460100199245694,4.24042270578395
19.515,0.108699193857476,4.35811401591613
19.52,-0.242582602241193,4.47568611675875
19.525,0.0939732023683693,3.54815037610989
19.53,-0.0314200997610925,3.81892109607262
19.535,0.00380514636244556,4.18769741391367
19.54,0.0389111831962108,4.55647373175472
19.545,0.717508965025537,3.87120151138776
19.55,0.720824720490176,4.29333558227629
19.555,0.731701503291937,4.75256211569786
19.5600000000001,0.742578286086371,5.21166943984697
19.5650000000001,1.35117044669597,4.61041013342456
19.5700000000001,1.27315720781462,4.90971896536507
19.575,1.1693545378626,5.11747308993815
19.58,1.0655518679108,5.32522721451123
19.585,1.51321137142069,4.46880001126471
19.59,1.31450146297052,4.59351567060318
19.595,1.08684021071959,4.67097382875359
19.6,0.859298167758205,4.74855119619333
19.605,1.13648825675483,3.76039751504909
19.61,1.03526335066761,3.89290137548892
19.615,1.03737846915353,4.05902159421467
19.6200000000001,1.03949358763344,4.22514181295441
19.6250000000001,1.50008763373166,3.32672307599169
19.6300000000001,1.395981879182,3.40581637354709
19.635,1.25617817759283,3.43243168470675
19.64,1.11637447600366,3.45904699586685
19.645,1.38915412554974,2.42410358357725
19.65,1.30857346823254,2.55390810517042
19.655,1.2908105593552,2.74360199378387
19.66,1.27292844118876,2.93317667310777
19.665,1.6226877719967,2.06596100056378
19.67,1.65676956359406,2.12468071807437
19.675,1.74864965924515,2.10262874158684
19.68,1.84052975489601,2.08045755580977
19.6850000000001,2.25618228096414,1.00686043620657
19.6900000000001,2.17606173218665,0.99484713853859
19.6950000000001,2.01956892835309,0.985431358992095
19.7,1.86295691522997,0.976134788734928
19.705,1.98899012763176,-0.0813690645420362
19.71,1.90636053863713,0.0230774063085804
19.715,1.8922635405525,0.193250718206972
19.72,1.87828575175764,0.363543239394915
19.725,2.1085677972521,-0.513537057410529
19.73,2.06774903739793,-0.390451692815041
19.735,2.03362490937642,-0.295946606258868
19.74,1.99950078135447,-0.201441519703138
19.7450000000001,2.1744697472017,-1.15466687899568
19.7500000000001,2.1725963578727,-0.998807411841884
19.7550000000001,2.21107086902261,-0.806073704515686
19.76,2.24954538017252,-0.613339997189044
19.765,2.46433043056804,-1.46917120075152
19.77,2.40329921439297,-1.29272992907148
19.775,2.30259670066602,-1.12550705125392
19.78,2.20189418693861,-0.958284173436574
19.785,2.24746147149046,-1.84057988082431
19.79,2.29303778250944,-1.68361943794637
19.795,2.44368852935395,-1.53228122330695
19.8,2.5943392761989,-1.38094300866753
19.805,2.86408010330508,-2.27948100710207
19.8100000000001,2.93225222702675,-2.16897149942663
19.8150000000001,2.96744862832266,-2.08233423481152
19.8200000000001,3.00264502961833,-1.99581617948641
19.825,3.13261281610711,-2.95941275581391
19.83,3.18265944540097,-2.87678517882073
19.835,3.25594331997592,-2.79640641203605
19.84,3.32922719455064,-2.71614685454136
19.845,3.47570557290955,-3.68588271940973
19.85,3.42950787557905,-3.49477307556678
19.855,3.32493122702604,-3.23751722783561
19.86,3.22035457847303,-2.9803805893942
19.865,3.17025657524495,-3.77300095473654
19.8700000000001,3.06377859442408,-3.54244757076949
19.8750000000001,2.96751683932528,-3.3279581280603
19.8800000000001,2.87113587493693,-3.11346868535112
19.885,2.81314030178392,-3.94825940926768
19.89,2.7581029627004,-3.75457721536732
19.895,2.73724123728059,-3.57370484951147
19.9,2.71637951186054,-3.39271327436563
19.905,2.72067094653594,-4.26052502868779
19.91,2.73543756168082,-4.04477766733913
19.915,2.77945562340776,-3.80859209900963
19.92,2.82335447584492,-3.57240653068036
19.925,2.88203528018682,-4.38454745466021
19.93,2.95569764139536,-4.10937897885599
19.9350000000001,3.05347920088872,-3.81144289536373
19.9400000000001,3.15126076038075,-3.51338760259701
19.9450000000001,3.25607566795649,-4.26318196498165
19.95,3.24678687009561,-4.044810990951
19.955,3.17821159878617,-3.87404163220362
19.96,3.10951711818719,-3.70339148274557
19.965,3.04320682337922,-4.58011415128112
19.97,2.90551554663265,-4.49760716827319
19.975,2.72953253283603,-4.46786263690102
19.98,2.55354951903941,-4.43799889623975
19.985,2.37780492382211,-5.45550797357119
19.99,2.41701672524908,-5.25589667781623
19.9950000000001,2.58572795592849,-4.95503996381963
20.0000000000001,2.75443918660612,-4.6543024591279
20.0050000000001,2.92410409159993,-5.40069935385024
20.01,2.91862787795738,-5.22576293275412
20.015,2.80907435480993,-5.12589341933078
20.02,2.69952083166203,-5.02602390590767
20.025,2.59437805222773,-5.97328879189862
20.03,2.50631841793858,-5.81823304342266
20.035,2.42901105608473,-5.63020811177095
20.04,2.35170369423088,-5.44206397082991
20.045,2.28524437772615,-6.30141185717159
20.05,2.24633335761126,-6.16474170892278
20.055,2.22642535487672,-6.05861369686655
20.0600000000001,2.2066365614315,-5.952485684797
20.0650000000001,2.20663651005193,-6.89396890931304
20.0700000000001,2.27580535519323,-6.60326329408334
20.075,2.39260081995107,-6.20238981697785
20.08,2.50939628470892,-5.80151633987258
20.085,2.65778221119772,-6.44849251791846
20.09,2.70316431808459,-6.13445939134372
20.095,2.69875351375948,-5.87204773676442
20.1,2.69446191872391,-5.60963608218534
20.105,2.7363043187445,-6.39531250133651
20.11,2.72243144057382,-6.12583115950116
20.115,2.69417871351241,-5.85218401006404
20.1200000000001,2.66592598644988,-5.57841765132272
20.1250000000001,2.70145022929791,-6.35285857561607
20.1300000000001,2.65818632203207,-6.08611313677199
20.135,2.59572044176481,-5.82367167941911
20.14,2.53313535220823,-5.56111101277623
20.145,2.55459281178516,-6.34640000128472
20.15,2.5340458561689,-6.0614994220014
20.155,2.5264759122452,-5.76335472272671
20.16,2.51890596832105,-5.46509081416247
20.165,2.61838596641373,-6.21408051430183
20.17,2.53231665760723,-5.95969978978528
20.175,2.38574840931349,-5.73170987692118
20.18,2.23918016101998,-5.5038391733464
20.1850000000001,2.22529185199383,-6.32202998556552
20.1900000000001,2.05648969825711,-6.13886606552994
20.1950000000001,1.85889974478459,-5.98305750081929
20.2,1.6614290006014,-5.82724893610909
20.205,1.62524842518041,-6.71583295715328
20.21,1.52631285740856,-6.42117304153711
20.215,1.46912183291148,-6.04494613216078
20.22,1.41193080841484,-5.66871922278467
20.225,1.54738199583182,-6.33461992266149
20.23,1.47292396395482,-5.88623968436042
20.235,1.36930079022068,-5.39613791303362
20.24,1.26567761648655,-4.90603614170704
20.2450000000001,1.38926734863243,-5.45770435174742
20.2500000000001,1.42521083704095,-5.09066051621354
20.2550000000001,1.52391591243317,-4.79728420657644
20.26,1.62250177853585,-4.50378868764978
20.265,1.98585147673103,-5.25504338234617
20.27,1.92255642861872,-5.02685061269581
20.275,1.74034427701186,-4.83560702901498
20.28,1.55813212540457,-4.64436344533437
20.285,1.68073812717906,-5.50263844685861
20.29,1.53307138872405,-5.28559346316726
20.295,1.38212185850017,-5.05033176718306
20.3,1.2311723282763,-4.81507007119886
20.305,1.42724103993452,-5.63457216915975
20.3100000000001,1.32261149260149,-5.38284879041062
20.3150000000001,1.22050798016082,-5.11826155119444
20.3200000000001,1.11840446771994,-4.85367431197803
20.325,1.40683058784741,-5.64838081971009
20.33,1.37323949215107,-5.37479156174547
20.335,1.35428452570663,-5.0930679504857
20.34,1.33532955926219,-4.81134433922592
20.345,1.75184612754675,-5.59237154431136
20.35,1.67571173056302,-5.1812706736607
20.355,1.53879889804687,-4.69101985574527
20.36,1.40188606553071,-4.20064982854074
20.365,1.74610192564151,-4.77493796631423
20.37,1.62631790650103,-4.31844700360395
20.375,1.48946460166233,-3.88100598686414
20.38,1.35261129682385,-3.44356497012432
20.385,1.74302067966825,-4.07042449049411
20.39,1.56000819357316,-3.70404007215441
20.395,1.32200555858453,-3.38032490951656
20.4,1.08400292359567,-3.05660974687827
20.4050000000001,1.41951618061853,-3.7944533076586
20.4100000000001,1.2277667499756,-3.29719764765368
20.4150000000001,1.03601731933267,-2.69798935765975
20.4200000000001,0.844267888689743,-2.09890027695536
20.4250000000001,1.27181071726312,-2.55624392025
20.4300000000001,0.941452766084483,-2.09057647891076
20.4350000000001,0.501240878314935,-1.7075248057461
20.4400000000001,0.0610289905451644,-1.32447313258144
20.4450000000001,0.284932054863019,-1.99010557959522
20.45,-0.0285074203709712,-1.59381459668873
20.455,-0.293243013752775,-1.1943716314593
20.46,-0.557859397845029,-0.794809456940548
20.465,-0.114730229874072,-1.43391782227753
20.47,-0.335704490778799,-0.994236240698498
20.475,-0.556481658282149,-0.53673827058387
20.48,-0.777258825785498,-0.0791210911796902
20.485,-0.248328771303985,-0.648372731965718
20.49,-0.495592805336509,-0.200349688803225
20.495,-0.783633998372668,0.234736877090747
20.5,-1.07167519140838,0.669942652274713
20.505,-0.56947800401197,0.0915118384077207
20.51,-0.960796877480075,0.475560517710027
20.515,-1.43790439008007,0.821061129185008
20.52,-1.91489269339051,1.16656174066021
20.525,-1.56301880645415,0.513088505699866
20.5300000000001,-1.91632972984901,0.964629672953743
20.5350000000001,-2.21897421870021,1.47067564094772
20.5400000000001,-2.52149949826208,1.97672160894191
20.5450000000001,-1.95820770781663,1.49893331027329
20.5500000000001,-2.23517814879415,2.06851063853541
20.5550000000001,-2.5187491816232,2.66691413361286
20.5600000000001,-2.80232021445248,3.26531762869031
20.5650000000001,-2.18478822756718,2.89550327403654
20.5700000000001,-2.53286492073657,3.45063436956039
20.575,-2.94038408046271,3.9708066101678
20.58,-3.34790324018863,4.49085964148566
20.585,-2.82058315125733,4.0585496585821
20.59,-3.12623138142842,4.65756803894313
20.595,-3.39141446639157,5.29405891337165
20.6,-3.65647834206495,5.93066899708994
20.605,-2.95451646090261,5.63065169280774
20.61,-3.34060516474821,6.26846632635014
20.615,-3.81807060366635,6.89762579043518
20.62,-4.29541683329515,7.52678525452022
20.625,-3.77510051867347,7.2349337475357
20.63,-4.35782080326641,7.70908190785402
20.635,-5.02155112248426,8.08179192974268
20.64,-5.68516223241233,8.454382742342
20.645,-5.32166610357088,7.92122137293449
20.65,-5.71026292775834,8.33368841712367
20.6550000000001,-5.95252814378511,8.76093675513578
20.6600000000001,-6.19479335978346,9.18806588382814
20.6650000000001,-5.38169873538852,8.7243439917073
20.6700000000001,-5.77273063761274,9.171597002676
20.6750000000001,-6.2690015225475,9.62215077113004
20.6800000000001,-6.76539161677137,10.0727045395845
20.6850000000001,-6.17936136187458,9.6467124019719
20.6900000000001,-6.5879118278418,10.0466527273468
20.6950000000001,-6.96026449300069,10.4078589585579
20.7,-7.33261715816003,10.7690651897689
20.705,-6.59656184907575,10.2679114203696
20.71,-7.02374867031885,10.6196868204234
20.715,-7.49918778573377,10.9575875724137
20.72,-7.9745076918587,11.2953691151148
20.725,-7.31662409151435,10.7847381440827
20.73,-7.64703741391148,11.1903551663106
20.735,-7.90611134646557,11.6280640407331
20.74,-8.16506606973011,12.0657729151554
20.745,-7.26697542861476,11.6688975534329
20.75,-7.69131249445842,12.0063814580842
20.755,-8.22826378892993,12.2759453232248
20.76,-8.76521508340122,12.5455091883659
20.765,-8.1224712484782,11.9945555135286
20.77,-8.68033239645172,12.391773570634
20.775,-9.26401384943576,12.8566323594974
20.7800000000001,-9.84781451174954,13.3214911483899
20.7850000000001,-9.23046237250946,12.9803759306002
20.7900000000001,-9.6096363194651,13.2734408651771
20.7950000000001,-9.87973724426716,13.4554751137315
20.8000000000001,-10.1498381690692,13.6375093622862
20.8050000000001,-9.19852071313398,13.0290668118294
20.8100000000001,-9.76813726228354,13.290937540211
20.8150000000001,-10.5280998188213,13.5909295532786
20.8200000000001,-11.28794316607,13.8909215663463
20.825,-10.8076522741216,13.4173644995186
20.83,-11.6719953745614,13.5761980676954
20.835,-12.609967534317,13.6407811115846
20.84,-13.5478204847832,13.7054833647632
20.845,-13.2276578026198,13.0149947686375
20.85,-13.8541381443649,13.1833102452723
20.855,-14.3057952187555,13.4023887574242
20.86,-14.7574522931464,13.6214672695756
20.865,-13.9342852250812,13.1058589302258
20.87,-14.3248993478871,13.4246005124878
20.875,-14.6892951035116,13.7905450823097
20.88,-15.0535716498466,14.1564896521316
20.885,-14.1269307996361,13.8102779261775
20.89,-14.3652926910574,14.0774130420724
20.895,-14.5383870442952,14.2722323505045
20.9,-14.7113621882431,14.4669324496474
20.9050000000001,-13.5779227280373,13.9745102038398
20.9100000000001,-13.7344479595267,14.1129467760841
20.9150000000001,-13.8905251841221,14.2029809006385
20.9200000000001,-14.0464831994278,14.2930150251928
20.9250000000001,-12.880767821484,13.7232257320838
20.9300000000001,-13.1803836546385,13.8183803777572
20.9350000000001,-13.5747308735641,13.9001890011223
20.9400000000001,-13.9690780924902,13.9818784151977
20.9450000000001,-13.0266123383933,13.4340235711556
20.95,-13.3899785845164,13.6979798496015
20.955,-13.7440330210254,14.052420526395
20.96,-14.0980874575347,14.4067419938994
20.965,-13.1004277598272,14.1646593857809
20.97,-13.4185532520146,14.5344789652824
20.975,-13.7239702415886,14.8939859898174
20.98,-14.0293872311625,15.2533738050629
20.985,-12.968546553195,15.0521203315512
20.99,-13.1038351096917,15.3098842931645
20.995,-13.1464548028923,15.4856000258934
21,-13.1891937053825,15.6614349679121
21.005,-11.8512506162958,15.3153716402774
21.01,-11.9273711279371,15.2711994022319
21.015,-12.0319499777719,15.0729250960373
21.02,-12.136409618317,14.8746507898427
21.025,-10.846358989697,14.1965590932061
21.0300000000001,-10.9383914795043,14.5102217526798
21.0350000000001,-11.0312580204122,15.1036474029755
21.0400000000001,-11.1241245613201,15.6970730532708
21.0450000000001,-9.8090101833439,15.8557424245749
21.0500000000001,-10.0436294650978,16.1782997189561
21.0550000000001,-10.3703850483585,16.3129177675789
21.0600000000001,-10.6972598409085,16.4474166069124
21.0650000000001,-9.60387515775074,16.1953197202327
21.0700000000001,-9.98121742448577,16.2140135059241
21.075,-10.3960986438865,16.1349186600157
21.08,-10.8108606539976,16.0559430233969
21.085,-9.79451514305185,15.6415124459819
21.09,-10.0367080648147,15.7110123406643
21.095,-10.1828315069072,15.8384478503155
21.1,-10.32883573971,15.965883359967
21.105,-9.03431491758155,15.8121041555681
21.11,-9.24987963135071,15.7681558704084
21.115,-9.51250056344621,15.5901765749165
21.12,-9.77500228625261,15.4120780701346
21.125,-8.58970718746455,15.0095084731288
21.13,-9.02463441066859,14.8880343808837
21.135,-9.56632477188757,14.766679497928
21.14,-10.1080151331066,14.6452054056829
21.145,-9.19702109185949,14.3577919823832
21.15,-9.49564721460261,14.2457278612498
21.1550000000001,-9.65258895449939,14.104166871153
21.1600000000001,-9.80953069435997,13.9627250903451
21.1650000000001,-8.51056938093664,13.7151870418368
21.1700000000001,-8.75235301082,13.6433222172532
21.1750000000001,-9.04647507680623,13.5772505359051
21.1800000000001,-9.34059714279201,13.5112980638468
21.1850000000001,-8.17726643473038,13.3996884338901
21.1900000000001,-8.36965894454589,13.2834952236389
21.1950000000001,-8.50243096808478,13.1014326063197
21.2,-8.63520299162412,12.9194891982898
21.205,-7.31004540395741,12.7525661607435
21.21,-7.46553391856719,12.5345126576999
21.215,-7.63475424434379,12.2590493024122
21.22,-7.80397457012061,11.9834667378351
21.225,-6.51609974971801,11.7837012814124
21.23,-6.64381728126262,11.598223069285
21.235,-6.74622068655806,11.4302567698745
21.24,-6.84862409185372,11.2622904704636
21.245,-5.49631653676097,11.2304611797198
21.25,-5.67777574149342,11.1884068426369
21.255,-5.90493187453367,11.1855753880423
21.26,-6.13208800757392,11.1826247241578
21.265,-4.90882471464982,11.3749388765574
21.27,-4.83919680719658,11.6025123671728
21.275,-4.59052825245432,11.9320070694799
21.2800000000001,-4.34185969773937,12.2613825625002
21.2850000000001,-2.6492090186685,12.8436009586548
21.2900000000001,-2.57811437207645,12.893702398654
21.2950000000001,-2.60878344433513,12.7431701893521
21.3000000000001,-2.63945251659381,12.5926379800503
21.3050000000001,-1.23496095195041,12.7500233656581
21.3100000000001,-1.31055444677064,12.5582917186864
21.3150000000001,-1.40777220250321,12.3092029703975
21.3200000000001,-1.50510916752511,12.0602334313982
21.325,-0.177418285257191,12.1716335747108
21.33,-0.321486887264077,11.954917960975
21.335,-0.487071268212791,11.7261841446308
21.34,-0.652655649161726,11.4974503282865
21.345,0.594866888224743,11.678915677287
21.35,0.631105272513421,11.640141009317
21.355,0.794330488131045,11.6848140751766
21.36,0.95767491303822,11.7294871410361
21.365,2.52137086229842,12.2309702044541
21.37,2.64788638223878,12.1939061318774
21.375,2.76014956225601,12.0804775328196
21.38,2.87241274227323,11.9670489337615
21.385,4.37143758763492,12.3539417229483
21.39,4.25502438085079,12.2010501795089
21.395,4.01064259127959,11.9986018203462
21.4,3.76638001099816,11.7961534611837
21.4050000000001,4.89457398127757,12.1345576486971
21.4100000000001,3.99314570911136,10.9814118247771
21.4150000000001,2.70898896687388,9.23853836434185
21.4200000000001,1.42483222463619,7.49554569461686
21.4250000000001,1.49894612754031,6.33095649779247
21.4300000000001,0.942374400195956,5.51804903628095
21.4350000000001,0.827245548397748,5.23632623484227
21.4400000000001,0.712235905889314,4.95460343340381
21.4450000000001,1.94071495661818,5.28549717096682
21.45,1.78176175752287,5.03618909050507
21.455,1.60538905459329,4.78555010584802
21.46,1.42913556095348,4.53503033048008
21.465,2.58158880864667,4.92871755584456
21.47,2.58709382848665,5.00687155259238
21.475,2.70951973755973,5.26194897456933
21.48,2.83182643734348,5.51690718725695
21.485,4.26829634513459,6.44492104874828
21.49,4.13479801469974,6.40863147168558
21.495,3.85811057549712,6.18180448115124
21.5,3.58142313629495,5.95509669990668
21.505,4.60352090674809,6.42755140187745
21.51,4.17989085916148,6.24501321768589
21.515,3.67804652073489,6.0734099793569
21.52,3.17608297301897,5.90180674102747
21.525,3.95716900873788,6.45285021595488
21.5300000000001,3.67345319892065,6.21599511878723
21.5350000000001,3.5287307176175,5.92628503825798
21.5400000000001,3.38400823631435,5.63645574843896
21.5450000000001,4.50588445648803,6.09073084399592
21.5500000000001,4.25301443055859,5.85122341292044
21.5550000000001,3.94560082511375,5.62895606576475
21.5600000000001,3.63806801037958,5.40668871860928
21.5650000000001,4.57972934084783,5.94748003386836
21.5700000000001,4.17815613280115,5.77482799699625
21.575,3.73099923193054,5.62027160800183
21.58,3.28396154034927,5.46571521900718
21.585,4.06728292622138,6.09174125799128
21.59,3.80150937063939,5.82694349306667
21.595,3.65449219514979,5.48603283912863
21.6,3.50747501966042,5.14512218519014
21.605,4.57126659813811,5.60088721331975
21.61,4.13054622646714,5.3497172948811
21.615,3.52683752692817,5.14235104529748
21.62,2.92312882738921,4.93498479571319
21.625,3.50924804685659,5.5393145986804
21.63,3.01311128214787,5.29182128193373
21.635,2.59343226852815,5.01140939212208
21.64,2.17387246419776,4.7311167116002
21.645,2.92196765101749,5.27694440766502
21.65,2.54340006322695,5.04543604053076
21.6550000000001,2.20239935025979,4.83455306139335
21.6600000000001,1.86151784661615,4.62367008227949
21.6650000000001,2.66516473194978,5.25285496662975
21.6700000000001,2.28990638196414,5.01545970921802
21.6750000000001,1.90783803858396,4.7540020803889
21.6800000000001,1.52588890449357,4.49266366084933
21.6850000000001,2.26438788289052,5.085340591652
21.6900000000001,1.87187465278615,4.86530227119486
21.6950000000001,1.48766057910565,4.6617208261881
21.7,1.10344650542538,4.45813938118134
21.705,1.81440817484813,5.12275919197291
21.71,1.38437144387615,4.87237595092549
21.715,0.941923576764925,4.58579487465416
21.72,0.499594918943469,4.29933300767238
21.725,1.12621596052387,4.89537751123503
21.73,0.73008003098729,4.58468462795203
21.735,0.376890313864564,4.25107538349856
21.74,0.023700596741616,3.91746613904487
21.745,0.712280861003167,4.48138363561923
21.75,0.313607901251123,4.20785827557157
21.755,-0.0958784516906785,3.96139114339755
21.76,-0.505364804632258,3.71480480193398
21.765,0.0983085943180306,4.38100399056074
21.77,-0.284629329993402,4.11302000562097
21.775,-0.634957925229385,3.82342881485931
21.7800000000001,-0.985167311206903,3.53383762407034
21.7850000000001,-0.352019267648718,4.17240996175106
21.7900000000001,-0.70142494737957,3.87779510806752
21.7950000000001,-1.03244155522031,3.57097811987317
21.8000000000001,-1.36345816306083,3.26416113167882
21.8050000000001,-0.742350175259254,3.90148171672711
21.8100000000001,-1.13237224093954,3.76586683894109
21.8150000000001,-1.53902721756038,3.72262200700035
21.8200000000001,-1.94556298489212,3.67937717505962
21.825,-1.43251829262869,4.5962439611611
21.83,-1.85032474818425,4.29885066740487
21.835,-2.25522133003286,3.84084618961156
21.84,-2.66023712117081,3.38284171181802
21.845,-2.18000472810465,3.90092289686672
21.85,-2.38800190059241,3.68730197077127
21.855,-2.45851580448253,3.60948633286995
21.86,-2.52902970837265,3.53167069496818
21.865,-1.75029663350301,4.44555713683958
21.87,-1.95056138604466,4.20807034654747
21.875,-2.2065651961487,3.866295068371
21.88,-2.46256900625252,3.5245197901943
21.885,-1.9071151823844,4.18958617156351
21.89,-2.01390460873307,4.41683813474003
21.895,-2.00970384037391,4.97327653794266
21.9,-2.0053838627252,5.52983415043462
21.9050000000001,-1.22906452596383,7.10741932791903
21.9100000000001,-1.29536698892574,7.08110119760752
21.9150000000001,-1.38012623623984,6.69962910978894
21.9200000000001,-1.46488548355372,6.31827623126013
21.9250000000001,-0.818891785921538,6.97082552100503
21.9300000000001,-0.969830871043964,6.57085337857888
21.9350000000001,-1.13559289753162,6.15215810556879
21.9400000000001,-1.30135492401928,5.7333436232696
21.9450000000001,-0.779398559088262,6.35975619175144
21.95,-0.932028915306526,5.98283787833198
21.955,-1.05126936577538,5.62416456499037
21.96,-1.1703906069549,5.26549125164877
21.965,-0.64637773100773,5.96074726722584
21.97,-0.690329216531005,5.58332603376099
21.975,-0.663090930991483,5.18951570831572
21.98,-0.63585264545174,4.79570538287066
21.985,-0.0110181913941521,5.46214247869026
21.99,-0.207277954682894,5.61449307875583
21.995,-0.509445216213322,6.08775297002051
22,-0.811612477743751,6.56101286128496
22.005,-0.562317565812265,8.09833487107969
22.01,-0.781691741949642,8.12261889387678
22.015,-0.924356627650891,7.87793962367722
22.02,-1.06702151335236,7.63326035347744
22.025,-0.704835057806052,8.45383529470367
22.0300000000001,-0.76666352984267,8.29468518448406
22.0350000000001,-0.752925485856704,8.18566631219086
22.0400000000001,-0.739068232581186,8.07676664918699
22.0450000000001,-0.266612842403813,9.03204831400295
22.0500000000001,-0.395241889175058,9.13795588503907
22.0550000000001,-0.58088163997061,9.3719921249118
22.0600000000001,-0.76664060005549,9.60602836478497
22.0650000000001,-0.539577790426016,10.9013849095287
22.0700000000001,-0.60021099807761,10.6603641864669
22.075,-0.559263233003371,10.1389400892637
22.08,-0.518315467928909,9.61751599206062
22.085,-0.109487835300737,10.1525246188563
22.09,-0.186550282419207,10.076716737186
22.095,-0.307161103140885,10.2687912495458
22.1,-0.427652714573012,10.4607465526159
22.105,-0.224014267716566,11.7036509523656
22.11,-0.203884224023509,11.812642096775
22.115,-0.0743636583702134,11.8754637289582
22.12,0.0552761165724114,11.9384045704303
22.125,0.467680326329489,13.0487182298957
22.13,0.520613579470419,12.9333992367069
22.135,0.552471839476487,12.7142606278916
22.14,0.584330099482777,12.4952412283661
22.145,0.860686612357497,13.3226409725173
22.15,0.893832930450866,13.1821689302734
22.1550000000001,0.950367619560799,13.0889453469161
22.1600000000001,1.00702151796428,12.9957217635841
22.1650000000001,1.27276851024005,13.9493941610875
22.1700000000001,1.20443976697748,13.8441043241646
22.1750000000001,1.0827563277731,13.7312409767119
22.1800000000001,0.961072888568948,13.6184968385489
22.1850000000001,1.0159384071895,14.5533639369579
22.1900000000001,0.971228011750203,14.4420898370918
22.1950000000001,0.9916721422909,14.3310742353333
22.2,1.0121162728316,14.2200586335743
22.205,1.17906862022998,15.1576079427043
22.21,1.07674044477379,15.0340983175308
22.215,0.919234659116919,14.9026680891615
22.22,0.761728873460044,14.771237860792
22.225,0.7235515866435,15.6889685897594
22.23,0.640017871568865,15.5216185006408
22.235,0.616593005833277,15.3326398900564
22.24,0.593168140098133,15.143780488762
22.245,0.664753078134517,16.004082044804
22.25,0.603998539560058,15.8363725280695
22.255,0.535393318162214,15.6811600051907
22.26,0.466907306053699,15.5260666916015
22.265,0.471615797729363,16.4200151260592
22.27,0.359785887427133,16.2336324368493
22.275,0.235092637191459,16.0289181731366
22.2800000000001,0.110399386951343,15.8240847001054
22.2850000000001,0.0403039913297043,16.6681737658605
22.2900000000001,-0.0795012155625496,16.4881896718325
22.2950000000001,-0.185091113473312,16.3231125642445
22.3000000000001,-0.290800220673404,16.1580354566562
22.3050000000001,-0.358004727349037,17.0412848413779
22.3100000000001,-0.431465324558955,16.8685148058543
22.3150000000001,-0.476273256533766,16.6914571452919
22.3200000000001,-0.521081188508576,16.5143994847292
22.325,-0.540616751098733,17.3851914793182
22.33,-0.591936156484119,17.2290367191481
22.335,-0.639262366662674,17.0857749498747
22.34,-0.686588576841451,16.9425131806014
22.345,-0.71913283511571,17.8465050200318
22.35,-0.767604302034375,17.6867752027268
22.355,-0.810713458833656,17.5176151726999
22.36,-0.853703406343387,17.348455142673
22.365,-0.88966000576951,18.2261910934809
22.37,-1.02529317778088,17.8842224461955
22.375,-1.2113643029199,17.4398673087248
22.38,-1.39743542805881,16.9956313805439
22.385,-1.5811223674066,17.5978145960398
22.39,-1.68326886793979,17.3190229597671
22.395,-1.73253219380021,17.138806250931
22.4,-1.78191472894995,16.9585895420952
22.4050000000001,-1.83105884552193,17.8246727676186
22.4100000000001,-1.82639066880297,17.6726161642198
22.4150000000001,-1.78840754537268,17.5374308407141
22.4200000000001,-1.7504244219424,17.4022455172087
22.4250000000001,-1.71160683348515,18.3133601280905
22.4300000000001,-1.71359390174042,18.0986431271071
22.4350000000001,-1.73965607815219,17.8365593014433
22.4400000000001,-1.76577785920884,17.5745946850689
22.4450000000001,-1.78748889655189,18.3588107937924
22.45,-1.80084302979822,18.0902652063262
22.455,-1.80860655527693,17.8178101548023
22.46,-1.81642968540019,17.5453551032785
22.465,-1.81358358410877,18.3193191954314
22.47,-1.81374249971311,18.0361279275492
22.475,-1.81316137131049,17.7462980926202
22.48,-1.81258024290787,17.4564682576916
22.485,-1.7922699770847,18.2134151943083
22.49,-1.77486996074983,17.8720232455385
22.495,-1.75292054637255,17.4996706405814
22.5,-1.7309115273505,17.1274372449139
22.505,-1.67737165124227,17.8020998300814
22.51,-1.65686350268024,17.4968070872858
22.515,-1.64425715207117,17.2313257897376
22.52,-1.63165080146199,16.9657252828994
22.525,-1.57297006044177,17.7472591754757
22.5300000000001,-1.54379389939208,17.4433257055702
22.5350000000001,-1.51354456881148,17.1164813227218
22.5400000000001,-1.4832952382311,16.7896369398735
22.5450000000001,-1.38956696096459,17.5100461657287
22.5500000000001,-1.36636867698547,17.1654583829248
22.5550000000001,-1.3576962934434,16.8103315484984
22.5600000000001,-1.34902390990099,16.4552047140718
22.5650000000001,-1.25672620973905,17.1469738604806
22.5700000000001,-1.25301772172381,16.7134919365215
22.575,-1.26416394995443,16.2336123709561
22.58,-1.27536978283005,15.7537328053903
22.585,-1.17994290620227,16.3201531742119
22.59,-1.15333304856036,15.9095238197646
22.595,-1.11792800948218,15.54056868589
22.6,-1.0825825750489,15.1716135520155
22.605,-0.914795619924802,15.8476470503428
22.61,-0.861002370738939,15.4608777049978
22.615,-0.811485951603963,15.0642361690112
22.62,-0.761969532469209,14.6675946330244
22.625,-0.55163978173034,15.314272799186
22.63,-0.414145460634674,15.0656004015759
22.635,-0.241321772988301,14.9056791138671
22.64,-0.0684384806969307,14.7458770354483
22.645,0.296550581705413,15.6273681012551
22.65,0.526127474318017,15.3324030563997
22.6550000000001,0.770730123599739,14.9584411323236
22.6600000000001,1.01539237752479,14.5844792082799
22.6650000000001,1.48661188624133,15.2515720098829
22.6700000000001,1.51943010521949,14.9170678361039
22.6750000000001,1.40601679489838,14.6060187211425
22.6800000000001,1.29260348457727,14.2950888154707
22.6850000000001,1.44335795990069,15.0280746583953
22.6900000000001,1.42630772297792,14.5339268255946
22.6950000000001,1.44427810887993,13.9292051261797
22.7,1.46218889013694,13.3244834267645
22.705,1.78432177832766,13.7685650568171
22.71,1.79086937818462,13.3129084370474
22.715,1.76678854906487,12.9429400182826
22.72,1.74276732459,12.572971599518
22.725,2.06487027232582,13.2569325096719
22.73,1.89304644929078,12.9905834255264
22.735,1.60859712142747,12.7825312882663
22.74,1.32408818891905,12.5745983602958
22.745,1.42933402859724,13.4252439235361
22.75,1.29862640818978,13.0431233894879
22.755,1.23343306191859,12.5548097326265
22.76,1.16818011100228,12.0663768664753
22.765,1.5374450204988,12.6402179795111
22.77,1.44859456599133,12.2063539790114
22.775,1.31905782208785,11.802768461509
22.7800000000001,1.1895210781715,11.3990637346835
22.7850000000001,1.54021895722334,12.0595403357111
22.7900000000001,1.38924609442137,11.7069970520698
22.7950000000001,1.1984355956669,11.3836991232579
22.8000000000001,1.00756549226766,11.0605204037351
22.8050000000001,1.34306400687989,11.8009269655845
22.8100000000001,1.02252755502552,11.342742147501
22.8150000000001,0.597574638554921,10.80453931033
22.8200000000001,0.172621722084543,10.2662172638697
22.825,0.320111814036794,10.7892155222797
22.83,0.0467501547981586,10.2942044778183
22.835,-0.163998286547451,9.82639484905645
22.84,-0.374687123248063,9.35870442958442
22.845,0.0327242063719035,9.94696989695321
22.85,-0.200403357147216,9.48188824967722
22.855,-0.473960375637961,9.02146961794137
22.86,-0.747517394128705,8.5610509862053
22.865,-0.358151553427777,9.14907805606857
22.87,-0.527868188882175,8.38063073486639
22.875,-0.662605831338037,7.43371818645833
22.88,-0.797343473793788,6.48692484733981
22.885,-0.225587261726945,6.57868283878749
22.89,-0.434304346747516,5.89932140831806
22.895,-0.712868312442549,5.38460288328424
22.9,-0.991372673492696,4.86988435825042
22.9050000000001,-0.52142151012069,5.38179623479285
22.9100000000001,-0.812869035769492,4.84525249168333
22.9150000000001,-1.13685188810964,4.30275817527237
22.9200000000001,-1.46083474044967,3.76026385886163
22.9250000000001,-0.995950119187405,4.23128692221164
22.9300000000001,-1.34480536650539,3.65879749127651
22.9350000000001,-1.7324759569437,3.07654683215342
22.9400000000001,-2.12008694273724,2.49429617303032
22.9450000000001,-1.68008743582448,2.91113856963232
22.95,-2.05260626581927,2.34409290767745
22.955,-2.43906992549014,1.79444606843182
22.96,-2.8255931898058,1.24491843847596
22.965,-2.34743187236464,1.67934428447203
22.97,-2.71678258178454,1.12408375762296
22.975,-3.09791167899076,0.574407141284317
22.98,-3.47898117155232,0.0247305249456709
22.985,-2.96008013265026,0.443510176917572
22.99,-3.29674676273939,-0.0997082509877067
22.995,-3.62794204432459,-0.629894089579031
23,-3.95919693055458,-1.16007992817035
23.005,-3.35668545173351,-0.737545124671835
23.01,-3.72463068484374,-1.20157245728181
23.015,-4.13447448432058,-1.61698933264054
23.02,-4.54425867915287,-2.03240620799949
23.025,-3.98809000075506,-1.51059964890998
23.0300000000001,-4.41751961783277,-1.97939879525544
23.0350000000001,-4.87771458004449,-2.47042426351429
23.0400000000001,-5.33790954225621,-2.96156894106314
23.0450000000001,-4.80127642524431,-2.53098739180513
23.0500000000001,-5.27212738600502,-3.00784875657256
23.0550000000001,-5.76759350802614,-3.46722407887823
23.0600000000001,-6.26305963004747,-3.92648019189412
23.0650000000001,-5.73225297832602,-3.47926886716587
23.0700000000001,-6.34167908836725,-4.05974322465408
23.075,-7.03625491115512,-4.70329718390916
23.08,-7.73083073394298,-5.34685114316491
23.085,-7.37082157671987,-5.09860040729082
23.09,-8.11795770850687,-5.42404596386103
23.095,-8.91299737686047,-5.55210826000208
23.1,-9.70809664985905,-5.68005134685401
23.105,-9.42143122482886,-4.93085248119085
23.11,-9.96330224335429,-5.18208751552507
23.115,-10.3710154223633,-5.49805374639689
23.12,-10.7787286013723,-5.81401997726849
23.125,-10.0786894572308,-5.26667253321333
23.13,-10.7029548188807,-5.51676285239577
23.135,-11.4712916509518,-5.71959925334187
23.14,-12.2395688783782,-5.92243565428774
23.145,-11.875119436493,-5.27578665789519
23.15,-12.3955110278705,-5.57855978786925
23.1550000000001,-12.7835547271149,-5.93243458969761
23.1600000000001,-13.1716580309692,-6.28630939149843
23.1650000000001,-12.4030139936676,-5.80464628283783
23.1700000000001,-12.6638586454549,-6.00605951484634
23.1750000000001,-12.8634023784531,-6.1087896997849
23.1800000000001,-13.0629461114512,-6.21151988472302
23.1850000000001,-12.0829735289891,-5.49277885536692
23.1900000000001,-12.5068723750917,-5.87471466039569
23.1950000000001,-13.0775152895678,-6.41398997494602
23.2,-13.6480985993991,-6.95338449878546
23.205,-13.0175887123615,-6.68585134165589
23.21,-13.5684374421687,-7.18942069227912
23.215,-14.1203794043088,-7.66322016943644
23.22,-14.6723213664488,-8.1369004373042
23.225,-14.0027853432066,-7.81938865042364
23.23,-14.5612420284545,-8.14538273740295
23.235,-15.1355656066992,-8.374355698058
23.24,-15.7099487895886,-8.60344786800238
23.245,-15.043720896123,-8.0581564930251
23.25,-15.6029514406133,-8.28974863678833
23.255,-16.1646388449932,-8.5129697108326
23.26,-16.7263262493731,-8.73607157558731
23.265,-16.0294615793206,-8.20326733530052
23.27,-16.5232830655477,-8.46446731357409
23.275,-16.9875167419726,-8.73742851632864
23.2800000000001,-17.4518100230815,-9.0102705098174
23.2850000000001,-16.6405043013131,-8.54771039604385
23.2900000000001,-17.124729193532,-8.77955641862993
23.2950000000001,-17.6308948367432,-8.97491220890512
23.3000000000001,-18.137120084599,-9.17014878989053
23.3050000000001,-17.3515338662379,-8.6527522379416
23.3100000000001,-17.8546457115771,-9.00980059022105
23.3150000000001,-18.365624465142,-9.44953579737273
23.3200000000001,-18.876543614062,-9.88915179523486
23.325,-18.0800348798339,-9.64104940167854
23.33,-18.5153292147274,-9.91051506040108
23.335,-18.9150557380175,-10.064177251381
23.34,-19.3147822613076,-10.2178394423607
23.345,-18.3917625077421,-9.71120137851855
23.35,-18.8157936310719,-9.86115188639802
23.355,-19.263427494047,-9.99237284447574
23.36,-19.7110613570221,-10.1235938025539
23.365,-18.8207497587239,-9.62479366535596
23.37,-19.5092804477538,-10.2074524763824
23.375,-20.3497096065978,-11.0401616288693
23.38,-21.1901983700866,-11.8727515720667
23.385,-20.6777213018187,-12.1083413931937
23.39,-21.2028749226294,-12.36981313203
23.395,-21.5498662241365,-12.2728074144485
23.4,-21.8968575256435,-12.1756824875776
23.4050000000001,-20.876160648173,-11.5175586440919
23.4100000000001,-21.3020007496458,-11.5201461085346
23.4150000000001,-21.7834454797572,-11.5605292680574
23.4200000000001,-22.2648306052238,-11.6010316368698
23.4250000000001,-21.3641032276386,-11.1191588988704
23.4300000000001,-21.6667864261963,-11.1454926241117
23.4350000000001,-21.8721121988972,-11.1403674951016
23.4400000000001,-22.077378366953,-11.1351231568018
23.4450000000001,-20.886524940435,-10.6498230094811
23.45,-21.1835417369866,-10.6682902823081
23.455,-21.5431991196773,-10.6759801026497
23.46,-21.9029161070128,-10.683550713702
23.465,-20.8531024546998,-10.2561266271834
23.47,-21.1296880968731,-10.2634145782274
23.475,-21.3647864858251,-10.2439245589294
23.48,-21.5998848747772,-10.2243153303418
23.485,-20.413174067257,-9.81799116645177
23.49,-20.693905357212,-9.87886711037977
23.495,-21.009023137278,-9.95903614385174
23.5,-21.324140917344,-10.0392051773237
23.505,-20.2064226416544,-9.78380006071
23.51,-20.4025579022432,-9.78624723511601
23.515,-20.5346593309461,-9.71206969497951
23.52,-20.6667011550044,-9.63801136413256
23.525,-19.3566085987219,-9.28238069136667
23.5300000000001,-19.4649069809644,-9.27281867140284
23.5350000000001,-19.5647324559455,-9.26948127973182
23.5400000000001,-19.6644983262818,-9.26614388806057
23.5450000000001,-18.3147388403255,-9.03797777629656
23.5500000000001,-18.4984166301518,-9.09914043538329
23.5550000000001,-18.736212201347,-9.16497425509588
23.5600000000001,-18.9740077725423,-9.23092728409847
23.5650000000001,-17.7569731740599,-9.13046414488794
23.5700000000001,-18.1479172283197,-8.92580307180579
23.575,-18.6328638839308,-8.52573630249731
23.58,-19.117750934897,-8.12578874247816
23.585,-18.1445891653678,-7.61950649617993
23.59,-18.25425782073,-7.51587025469935
23.595,-18.1433358449259,-7.55240814228642
23.6,-18.0324138691216,-7.58882682058348
23.605,-16.4615953288337,-7.57982675956193
23.61,-16.5523114522259,-7.47463789015201
23.615,-16.7636723363185,-7.24960025159804
23.62,-16.9749736157663,-7.02444340375452
23.625,-15.7258418889276,-6.81454534497328
23.63,-15.9300461677109,-6.68344767111262
23.635,-16.1304546809089,-6.57219538864462
23.64,-16.3308631941073,-6.46082389688707
23.645,-15.0714347474665,-6.42526951328382
23.65,-15.2251864236107,-6.22392016558715
23.6550000000001,-15.3508803877074,-5.93310848666651
23.6600000000001,-15.476574351768,-5.64241601704341
23.6650000000001,-14.1449347510701,-5.48726450963977
23.6700000000001,-14.3022385634246,-5.2628694266279
23.6750000000001,-14.4768978214005,-5.0421826296021
23.6800000000001,-14.6515570793762,-4.82161504186585
23.6850000000001,-13.3734723302413,-4.79500096822871
23.6900000000001,-13.5810082225596,-4.63300734884364
23.6950000000001,-13.805377830143,-4.47118013928582
23.7,-14.0296878330817,-4.30935292972867
23.705,-12.8079891537694,-4.39798443751727
23.71,-12.9761923453643,-4.19213424751907
23.715,-13.1071315037237,-3.92674369837365
23.72,-13.2380706620829,-3.66135314922822
23.725,-11.931584207039,-3.70018470701616
23.73,-12.1193563919459,-3.4307051871858
23.735,-12.3357389379928,-3.12666087010927
23.74,-12.5521214840396,-2.82261655303273
23.745,-11.3411516016502,-2.8739351281073
23.75,-11.5239066186739,-2.60000269580596
23.755,-11.6807142048987,-2.31360129718983
23.76,-11.8375217911236,-2.02719989857347
23.765,-10.5783614360643,-2.14432194508651
23.77,-10.7851377302692,-1.90924295202355
23.775,-11.0148269995487,-1.67603870734157
23.7800000000001,-11.2445162688655,-1.44283446264537
23.7850000000001,-10.0705757583291,-1.65821477454298
23.7900000000001,-10.2572760535644,-1.44211981629394
23.7950000000001,-10.4112076711071,-1.20957114774622
23.8000000000001,-10.5651392886499,-0.97690326990918
23.8050000000001,-9.32831572964854,-1.23490082786293
23.8100000000001,-9.39992168645443,-1.03099260239548
23.8150000000001,-9.41504873200105,-0.819305523798608
23.8200000000001,-9.43017577754779,-0.607499235911968
23.825,-8.0679586916248,-0.925339821499449
23.83,-8.2427383724164,-0.642931737326657
23.835,-8.50425651065689,-0.295554391017916
23.84,-8.76577464889738,0.0518229552906035
23.845,-7.6635981193216,-0.166566986608663
23.85,-8.0929266810742,0.0569096228082433
23.855,-8.6136509317114,0.228155008086706
23.86,-9.13437518234872,0.399519602654275
23.865,-8.30523304275776,-0.0280232734810593
23.87,-8.86473560982448,0.224127487734149
23.875,-9.43902960184073,0.543818546333341
23.88,-10.0133831985019,0.863509604932311
23.885,-9.25181789181195,0.554014033282479
23.89,-9.50535613184034,0.821478643616036
23.895,-9.56040336302033,1.07581315036875
23.9,-9.61545059420033,1.33014765712125
23.9050000000001,-8.34900324609677,0.927758187758698
23.9100000000001,-7.98939068268101,0.770483031366842
23.9150000000001,-7.37544913156529,0.385407681342098
23.9200000000001,-6.76144797580491,0.000451540606904999
23.9250000000001,-4.84085340192308,-1.06638173635876
23.9300000000001,-4.78367408967684,-1.02228654997205
23.9350000000001,-5.04768060701954,-0.708943256829464
23.9400000000001,-5.31174672900703,-0.395599963686877
23.9450000000001,-4.28465703587,-0.786902781078513
23.95,-4.55406376786638,-0.479656967327546
23.955,-4.81735500206715,-0.162528734541034
23.96,-5.08070584091269,0.154599498245478
23.965,-4.06935174659173,-0.253541586595185
23.97,-4.34949962447628,0.0661840306916961
23.975,-4.62985268916338,0.399673800730582
23.98,-4.91014614920582,0.733163570769246
23.985,-3.93337765093515,0.322548955432156
23.99,-4.1991890361347,0.618361283394098
23.995,-4.44608890813414,0.90300499652507
24,-4.69298878013369,1.1876487096556
24.005,-3.70142334299017,0.710664271846628
24.01,-3.98514842780573,0.993434052773523
24.015,-4.27970226200602,1.28540917884568
24.02,-4.57419649156154,1.57738430491738
24.025,-3.65013336332909,1.09151881667024
24.0300000000001,-3.94158552651536,1.44435536701648
24.0350000000001,-4.21937549284124,1.84275479301266
24.0400000000001,-4.49722506381212,2.24115421900883
24.0450000000001,-3.57749811195585,1.84621582304456
24.0500000000001,-3.96404447096665,2.33869549394083
24.0550000000001,-4.40248409116961,2.89612040602405
24.0600000000001,-4.84098331601746,3.45342610881771
24.0650000000001,-4.10407894589437,3.20225440987798
24.0700000000001,-4.51714380041568,3.54663260661026
24.075,-4.90208812443726,3.77390686093015
24.08,-5.28697284381408,4.0010619059605
24.085,-4.51975938432758,3.40459996948428
24.09,-4.8275914614615,3.72066330296406
24.095,-5.07598127536335,4.09832035472535
24.1,-5.3243710892652,4.47597740648686
24.105,-4.44492181472711,4.01475868767953
24.11,-4.73346118226037,4.3585635608836
24.115,-5.03132289376607,4.69115945101284
24.12,-5.32924420991643,5.0237553411423
24.125,-4.52465841165628,4.50197825306131
24.13,-4.83116374631098,4.83479568712131
24.135,-5.12774391306303,5.17704757186532
24.14,-5.42438368445997,5.51918024731934
24.145,-4.64492119908189,4.99108510905266
24.15,-5.10639871260388,5.10642307964626
24.1550000000001,-5.64987659022675,5.09694739030886
24.1600000000001,-6.193294863168,5.08747170095147
24.1650000000001,-5.68844624844445,4.19119810662605
24.1700000000001,-6.06674114608896,4.40388355978194
24.1750000000001,-6.33070252493717,4.75808625029961
24.1800000000001,-6.59472350843027,5.1121697315275
24.1850000000001,-5.83938585697441,4.56276600725025
24.1900000000001,-6.10569874387412,4.84932766036139
24.1950000000001,-6.35620430264683,5.10583820212451
24.2,-6.60670986141965,5.36222953459764
24.205,-5.86819554943441,4.69808673315986
24.21,-6.1703113452336,5.00670196521336
24.215,-6.48493665749728,5.35643435745459
24.22,-6.7996215744055,5.70616674969604
24.225,-6.15717510551073,5.11772203317262
24.23,-6.43976255172618,5.43705556339535
24.235,-6.68447144426954,5.7487601577495
24.24,-6.92923994145767,6.06046475210364
24.245,-6.25037486320634,5.4163492628394
24.25,-6.52657327335071,5.73535664925595
24.255,-6.80148681408965,6.06914483138299
24.26,-7.07645995947337,6.40293301351003
24.265,-6.46308547912455,5.76325813716561
24.27,-6.65438427198539,6.26720038548201
24.275,-6.77523438835248,6.88253161071462
24.2800000000001,-6.89608450474266,7.49774362669364
24.2850000000001,-6.1657206890724,7.12232644646948
24.2900000000001,-6.36298257399059,7.54702079036185
24.2950000000001,-6.58355136653532,7.86900729155882
24.3000000000001,-6.80412015908016,8.19087458346601
24.3050000000001,-6.21239685262598,7.50554258795866
24.3100000000001,-6.40277443901671,7.8401724975441
24.3150000000001,-6.55220490271935,8.1921104110565
24.3200000000001,-6.70169497106676,8.54404832456868
24.325,-6.07966251744152,7.8730513244456
24.33,-6.24703741470412,8.22504403451618
24.335,-6.400818955966,8.58613130270491
24.34,-6.55460049722789,8.9473377801832
24.345,-5.97959604682097,8.27154264785923
24.35,-6.11512190994701,8.5764239429329
24.355,-6.21451404933482,8.8562699670045
24.36,-6.31390618872263,9.13611599107611
24.365,-5.72903700608896,8.36703947639039
24.37,-5.81629006419537,8.66024881736349
24.375,-5.87006959740477,8.96831770850781
24.38,-5.92378952596939,9.27638659965213
24.385,-5.33938212756879,8.52611541816461
24.39,-5.32254791946651,8.76546944417123
24.395,-5.23671816093829,8.96976649011494
24.4,-5.15088840241018,9.17406353605887
24.4050000000001,-4.47395938165696,8.31310637060567
24.4100000000001,-4.51719511903714,8.55361695720513
24.4150000000001,-4.60889801458575,8.81948571649716
24.4200000000001,-4.70060091013436,9.08547368507895
24.4250000000001,-4.24900746855528,8.28191590781091
24.4300000000001,-4.33806136615522,8.52323082489104
24.4350000000001,-4.39720508940578,8.75247247534228
24.4400000000001,-4.45640841730088,8.98171412579418
24.4450000000001,-4.02011833317828,8.13974110034255
24.45,-4.30122437431824,8.23401147931047
24.455,-4.68536288978294,8.24951051654299
24.46,-5.06956100989231,8.26500955377552
24.465,-5.00583022451462,7.20988996155247
24.47,-5.25103555800965,7.65875308941455
24.475,-5.38583244324276,8.36414724809376
24.48,-5.52062932847608,9.06954140677252
24.485,-5.25440616366046,8.7068203310765
24.49,-5.32950322100989,8.81258038555854
24.495,-5.34145464756841,8.56161640429143
24.5,-5.35340607412693,8.31053321373454
24.505,-5.01011381782401,6.99526869535805
24.51,-5.05776617038078,7.02048356085472
24.515,-5.0993559793816,7.20689919309514
24.52,-5.1410053930272,7.39343403462511
24.525,-4.87086290985261,6.5179333155474
24.5300000000001,-4.6696845427997,6.39733729797154
24.5350000000001,-4.29885414583242,6.09368271176836
24.5400000000001,-3.9280833535098,5.78990891627562
24.5450000000001,-3.28611142745927,4.42398035088543
24.5500000000001,-2.58453213666987,4.49062807631417
24.5550000000001,-1.66311773944905,4.77673264116474
24.5600000000001,-0.741643737583453,5.0627179967262
24.5650000000001,0.413242053222573,4.28511807091558
24.5700000000001,0.639145174264,4.42364120430838
24.575,0.475350941584907,4.47579714694868
24.58,0.311556708905814,4.5278338802992
24.585,0.346424757263208,3.51437798364485
24.59,0.303996075459723,3.57026742454591
24.595,0.354093529370103,3.62930771845904
24.6,0.404190983280373,3.68834801237261
24.605,0.620823814693194,2.68034595551692
24.61,0.683913179179596,2.72430369207544
24.615,0.77378195326383,2.76012794057223
24.62,0.863591122703178,2.79607139835836
24.625,1.09061018441559,1.76366120319038
24.63,1.18005033153834,1.71897415269551
24.635,1.28669789074787,1.62712503913931
24.64,1.39328584531273,1.53539513487289
24.645,1.61061922987027,0.374477112625282
24.65,1.68727988887851,0.425304575824459
24.6550000000001,1.76183033759347,0.561234996998783
24.6600000000001,1.83644039095388,0.697165418145573
24.6650000000001,1.99807322568635,-0.236449906557246
24.6700000000001,2.0824381640554,-0.0988368274763562
24.6750000000001,2.18668671676869,0.0398652151147871
24.6800000000001,2.29087566483732,0.178686466995259
24.6850000000001,2.4612853732513,-0.752038026973656
24.6900000000001,2.52071272382992,-0.699066343911481
24.6950000000001,2.56595261399151,-0.696739958362169
24.7,2.61119250415298,-0.69453278210263
24.705,2.70459294729297,-1.76163293311338
24.71,2.7278732466417,-1.72732824734867
24.715,2.74880933228383,-1.67415901440138
24.72,2.76974541792585,-1.62098978145409
24.725,2.82370247677355,-2.63677024790887
24.73,2.86242538792836,-2.58022965699789
24.735,2.92064426713567,-2.5219046142122
24.74,2.9788631463431,-2.46357957142629
24.745,3.05776483728759,-3.4738466001738
24.75,3.06445137218303,-3.34279619349731
24.755,3.04783651465745,-3.16877834121843
24.76,3.03128126177676,-2.99487969822909
24.765,3.02593168211385,-3.88897708032521
24.77,3.04755842971272,-3.8852647463925
24.775,3.09740287885774,-3.98271670619632
24.7800000000001,3.14724732800375,-4.08004945668905
24.7850000000001,3.20168133479648,-5.24513981370989
24.7900000000001,3.24315004264575,-5.21824851688901
24.7950000000001,3.28357695320025,-5.1180213402735
24.8000000000001,3.32400386375475,-5.01779416365822
24.8050000000001,3.36526523933622,-5.98520538425973
24.8100000000001,3.41557430285777,-5.83007848897754
24.8150000000001,3.47389754455851,-5.64270917519538
24.8200000000001,3.53228039090414,-5.45522065212367
24.825,3.59054402796011,-6.33525131697921
24.83,3.60191307298763,-6.17276558845758
24.835,3.5859837050034,-6.02515264008296
24.84,3.57008413934146,-5.87765890099767
24.845,3.55597271302288,-6.79756514055008
24.85,3.56930064978822,-6.66535877251162
24.855,3.59881989675126,-6.54239238603216
24.86,3.6283689460368,-6.41942599955225
24.865,3.66444470392513,-7.36397880100004
24.87,3.70181007756765,-7.20323005527534
24.875,3.74101508763558,-7.0198542594242
24.88,3.7802200977034,-6.83647846357238
24.885,3.83358121090538,-7.72097948351669
24.89,3.86609104615432,-7.49024294934264
24.895,3.89015643821577,-7.2311393244
24.9,3.91425163259973,-6.97203569945737
24.9050000000001,3.96287413830887,-7.78116651814909
24.9100000000001,3.96796959877832,-7.53936268835131
24.9150000000001,3.95566117756541,-7.30758783844698
24.9200000000001,3.94335275635249,-7.07581298854265
24.9250000000001,3.96883367992718,-7.9123917915922
24.9300000000001,3.9120335392604,-7.59715454040033
24.9350000000001,3.82107663447562,-7.23237170134583
24.9400000000001,3.73008992736856,-6.86758886229155
24.9450000000001,3.69301562146074,-7.57139809477048
24.95,3.73187285672794,-7.36833438065787
24.955,3.83804371816621,-7.26104404014594
24.96,3.94421457960448,-7.1536344903449
24.965,4.12328192160316,-8.11481701207661
24.97,4.09457472198194,-7.81817328027978
24.975,3.97481376511011,-7.40952134862027
24.98,3.85505280823817,-7.00086941696121
24.985,3.83000363191444,-7.6603327196767
24.99,3.9147902090928,-7.28606325281622
24.995,4.10768590605015,-6.93254571098412
25,4.3005816030075,-6.57890895986224
25.005,4.61286540344985,-7.29267218737828
25.01,4.60652672459927,-6.94761795129062
25.015,4.46766236863994,-6.60813732854937
25.02,4.32876821035832,-6.2686567058079
25.025,4.33679950144816,-6.99514555022951
25.0300000000001,4.27184474725928,-6.65769795472748
25.0350000000001,4.23435311526221,-6.32230025944347
25.0400000000001,4.19686148326515,-5.9869025641599
25.0450000000001,4.3366042625077,-6.71544777811683
25.0500000000001,4.31983935068114,-6.383846076774
25.0550000000001,4.29733826100376,-6.05569036142706
25.0600000000001,4.27483717132637,-5.72741543679012
25.0650000000001,4.46288948931817,-6.46117607276153
25.0700000000001,4.09648249589062,-6.03905579190278
25.075,3.50679749673088,-5.5624544620223
25.08,2.91714229989365,-5.08573392285183
25.085,2.57463776261752,-5.6720026186059
25.09,2.26947887420575,-5.27059628512228
25.095,2.11102669378044,-4.91293622255151
25.1,1.95257451335512,-4.5553953692703
25.105,2.08085047662182,-5.26453923888948
25.11,2.09295292760653,-4.92761415890564
25.115,2.18261288272603,-4.60044191683529
25.12,2.27227283784542,-4.27338888405515
25.125,2.69053319961154,-5.01814657362565
25.13,2.70713997859512,-4.7246220802919
25.135,2.65573778328682,-4.44778603685814
25.14,2.60433558797851,-4.1709499934246
25.145,2.92528360858207,-4.9710506717926
25.15,2.85470138333604,-4.6619694494674
25.1550000000001,2.74692792665182,-4.33077386980107
25.1600000000001,2.63912466765609,-3.99957829016673
25.1650000000001,2.94885194531197,-4.74961096675797
25.1700000000001,2.84279749795657,-4.42668810093361
25.1750000000001,2.71102560471392,-4.10631077532253
25.1800000000001,2.579223909149,-3.78581424042146
25.1850000000001,2.91129536154844,-4.54952619398519
25.1900000000001,2.91047728979682,-4.25569503867784
25.1950000000001,2.95972492948138,-3.97587873731564
25.2,3.00894276684366,-3.69606243595344
25.205,3.56927043315486,-4.50152750666177
25.21,3.49542239120082,-4.1433209720223
25.215,3.32085413345362,-3.73821549438258
25.22,3.14628587570659,-3.33299080745264
25.225,3.53057076737351,-4.01233223685615
25.23,3.3384043162889,-3.60941868970133
25.235,3.10760635168605,-3.20836633635224
25.24,2.87677858476088,-2.80719477371383
25.245,3.25275590397145,-3.48737067659055
25.25,2.84806403253635,-2.83509977927254
25.255,2.31217909932013,-2.03597714121129
25.26,1.77629416610398,-1.23697371243914
25.265,1.894749023232,-1.51311886612615
25.27,1.52720462201827,-0.910601449742199
25.275,1.23114675127955,-0.427860808643654
25.2800000000001,0.935059078196687,0.0549990417797463
25.2850000000001,1.34004123698361,-0.5289450400221
25.2900000000001,1.28310063347103,-0.193626502718924
25.2950000000001,1.33999963296383,0.0493242340864342
25.3000000000001,1.39686883013429,0.292274970892237
25.3050000000001,2.20019679614936,-0.520253341984578
25.3100000000001,2.07659659706461,-0.132152714541478
25.3150000000001,1.81942321693596,0.335001252189659
25.3200000000001,1.56224983680719,0.802155218920575
25.325,2.09516582549873,0.227539204267213
25.33,1.84884224407,0.661183193269466
25.335,1.58313786124425,1.06703365695093
25.34,1.31740367609612,1.47300332992195
25.345,1.8836013204005,0.852223391992091
25.35,1.62401966535231,1.28886256380611
25.355,1.34329481639672,1.73449916918633
25.36,1.06259976976358,2.18013577456633
25.365,1.65359285064814,1.61583127887166
25.37,1.35112170135654,2.0467668197679
25.375,1.01218530116454,2.45932276349659
25.38,0.673248900972534,2.87187870722505
25.385,1.24384957773066,2.29177889686438
25.39,0.905644869345856,2.72016645959527
25.395,0.545518918646626,3.14762356029519
25.4,0.185392967947284,3.57519987028421
25.4050000000001,0.770537078712108,3.02812102893846
25.4100000000001,0.459628290340353,3.47185597308508
25.4150000000001,0.156678131185528,3.91469106752851
25.4200000000001,-0.146272027969241,4.35740695268239
25.4250000000001,0.529813905634169,3.84382591706034
25.4300000000001,0.261453714927029,4.43059977642601
25.4350000000001,-0.00638930624730083,5.0919160334213
25.4400000000001,-0.274262129744129,5.75311308112725
25.4450000000001,0.468789624472166,5.47613302006855
25.45,0.117167271887986,5.97230915231206
25.455,-0.30285416782333,6.36015880836371
25.46,-0.722875607534701,6.74800846441559
25.465,-0.101901926243875,6.21568161442498
25.47,-0.485841697553946,6.60961512864278
25.475,-0.866226032383399,6.99657068341253
25.48,-1.2466103672128,7.38352623818228
25.485,-0.557687374771743,6.86759063389442
25.49,-0.957514912535817,7.24492848168756
25.495,-1.38557564063113,7.60640297840576
25.5,-1.81366617104894,7.9677582658344
25.505,-1.14571669101438,7.44303090403209
25.51,-1.53839005531764,7.79254977947819
25.515,-1.92595685461688,8.12493713249074
25.52,-2.31349385159374,8.45744369479329
25.525,-1.57983767802322,7.92008007124334
25.5300000000001,-1.98194584243339,8.28044719674703
25.5350000000001,-2.40754796209702,8.64770329814846
25.5400000000001,-2.83315008176066,9.01495939954966
25.5450000000001,-2.11389598690093,8.52808094131974
25.5500000000001,-2.53556572073743,8.86740119007356
25.5550000000001,-2.9688866946927,9.1807745755963
25.5600000000001,-3.40220766864785,9.49414796111903
25.5650000000001,-2.66861870951285,8.96864557607269
25.5700000000001,-3.09755809560963,9.29100412192541
25.575,-3.53699604367225,9.60965250170842
25.58,-3.97643399173475,9.92830088149166
25.585,-3.22857721819397,9.42309386118945
25.59,-3.69471758170531,9.72701153693145
25.595,-4.18865665289364,10.0131455029471
25.6,-4.6826255264043,10.2992794689629
25.605,-3.97094144772075,9.77693603324514
25.61,-4.46629868816312,10.0783475159787
25.615,-4.9733210318742,10.3798892827256
25.62,-5.48037317790773,10.6814310494723
25.625,-4.76564931533535,10.1904694592854
25.63,-5.25732580848925,10.4828031519797
25.635,-5.74949169656269,10.7601751674768
25.64,-6.24165758463602,11.0375471829744
25.645,-5.49818938419316,10.540058816392
25.65,-6.0084928089893,10.8024052417568
25.6550000000001,-6.53765091534775,11.0455044993387
25.6600000000001,-7.06680902166601,11.2886037568976
25.6650000000001,-6.34859092444728,10.7761545372835
25.6700000000001,-6.7679049041971,11.109988418698
25.6750000000001,-7.1292458704727,11.4862446443489
25.6800000000001,-7.4905868367483,11.8625008699997
25.6850000000001,-6.594180391296,11.5041894534385
25.6900000000001,-7.01919948468033,11.8009551960025
25.6950000000001,-7.48798547203955,12.0381237135734
25.7,-7.95677145939877,12.2754114404331
25.705,-7.15833289651085,11.8012581272542
25.71,-7.60377785859706,12.0758125907194
25.715,-8.04102550116681,12.3586085017588
25.72,-8.47830294605889,12.6414044127985
25.725,-7.63932573702031,12.2379124438943
25.73,-8.09963219674414,12.4795800951647
25.735,-8.57889374917775,12.6820585697935
25.74,-9.05818510393375,12.8845370444224
25.745,-8.25237051500993,12.427907357125
25.75,-8.7934846738475,12.0487588466367
25.755,-9.37635418938765,11.3096611167518
25.76,-9.95925350725024,10.5705633868673
25.765,-9.24822539400622,9.20156377099612
25.77,-9.6459953639515,9.08457250947481
25.775,-9.93949875795408,9.31804535643677
25.7800000000001,-10.2330021519927,9.55151820341849
25.7850000000001,-9.22378642978444,9.18679883541484
25.7900000000001,-9.80328233908778,9.35426294017461
25.7950000000001,-10.5570908428205,9.46402608544172
25.8000000000001,-11.3108993465532,9.57378923070928
25.8050000000001,-10.7531672466483,9.11921559924322
25.8100000000001,-11.1194218409759,9.25152830042419
25.8150000000001,-11.2617750816861,9.37696743666105
25.8200000000001,-11.4041283223965,9.5025257821868
25.825,-10.2262684836543,9.10010618429213
25.83,-10.4011643034443,9.18375128205695
25.835,-10.6004251891645,9.22100513666546
25.84,-10.7997158772072,9.25837820056397
25.845,-9.67044883552881,8.80663554943517
25.85,-10.4273564070314,9.72650336522074
25.855,-11.518863088256,11.1452759367183
25.86,-12.6103399671583,12.5639292989259
25.865,-12.3655999194858,13.5349517788708
25.87,-12.9879022764787,14.0460651360315
25.875,-13.3374043998357,13.9960575087064
25.88,-13.6869065231927,13.9461690906708
25.885,-12.6933967904707,13.492399599637
25.89,-13.0144375233435,13.5234665132857
25.895,-13.3227006250374,13.5764558114748
25.9,-13.6309637267312,13.6294451096637
25.9050000000001,-12.5907015427418,13.3250449577895
25.9100000000001,-13.0590272894763,13.3387888141656
25.9150000000001,-13.6252075831647,13.301804671717
25.9200000000001,-14.1913878768533,13.2649397385587
25.9250000000001,-13.4053473968448,12.9194419547531
25.9300000000001,-13.7958203027441,13.0870245507901
25.9350000000001,-14.0846373718635,13.3466335378045
25.9400000000001,-14.3734842433053,13.6062425248187
25.9450000000001,-13.3086798295756,13.608121027824
25.95,-13.6373466736436,13.6956765352276
25.955,-13.9903655062461,13.6515694575483
25.96,-14.3434141411711,13.6073431705794
25.965,-13.3443612116886,13.3581961148728
25.97,-13.5908286632292,13.2537619180111
25.975,-13.7733555703928,13.0823390160342
25.98,-13.9558824775563,12.9109161140573
25.985,-12.7914040174408,12.5888126700877
25.99,-13.0500363992165,12.5745713042549
25.995,-13.3506551991217,12.6213612828638
26,-13.6512739990268,12.6681512614724
26.005,-12.6136791167573,12.6189777619929
26.01,-12.8784935527818,12.7451424954497
26.015,-13.1169334127973,12.885809855312
26.02,-13.3553732728128,13.0264772151742
26.025,-12.2679674144445,13.1262557887204
26.0300000000001,-12.4639159900041,12.8990254860377
26.0350000000001,-12.6274252139214,12.4217703608558
26.0400000000001,-12.7909046355162,11.944634444963
26.0450000000001,-11.6440355463688,11.4810883880794
26.0500000000001,-11.9376170868878,11.2696470857174
26.0550000000001,-12.298969335064,11.183100973116
26.0600000000001,-12.6603215832402,11.0965548605146
26.0650000000001,-11.7290428013336,11.0770043686403
26.0700000000001,-11.6616025401277,10.8294987643103
26.075,-11.330288015306,10.4551212475785
26.08,-10.9989585893231,10.0808629401365
26.085,-9.39428023584232,9.82569471295558
26.09,-9.37963575027789,9.70637284508546
26.095,-9.54074952018374,9.70684948234579
26.1,-9.7018632900896,9.70732611960656
26.105,-8.60974470010931,9.8779144130563
26.11,-8.61368756933384,9.79981320958756
26.115,-8.51285707700883,9.64519821433063
26.12,-8.41202658468387,9.49058321907348
26.125,-7.07833361982471,9.55567094445864
26.13,-7.178649889622,9.3560272893507
26.135,-7.38578963047476,9.10047157473093
26.14,-7.59292937132749,8.84479665082205
26.145,-6.58723380029058,8.85710420982311
26.15,-6.58176555864148,8.63224982666999
26.1550000000001,-6.43885777356595,8.39707885378926
26.1600000000001,-6.29594998846605,8.16178867162964
26.1650000000001,-4.95962310451209,8.2410918045952
26.1700000000001,-4.91187483039343,8.25449505852371
26.1750000000001,-4.90889660235555,8.3872342964697
26.1800000000001,-4.90590347315642,8.51997353441591
26.1850000000001,-3.72846042330305,9.01212878035751
26.1900000000001,-3.97644966818145,8.991846516607
26.1950000000001,-4.36155045314493,8.85466559078951
26.2,-4.74663633694727,8.71748466497202
26.205,-3.97594345507118,8.98251588209886
26.21,-4.11449811149864,8.84253333261831
26.215,-4.09633551131872,8.67560956692826
26.22,-4.07818781229996,8.50868580123842
26.225,-2.92275368864439,8.78438612765087
26.23,-2.93511611026268,8.72978852816275
26.235,-2.95456407312999,8.71741979834351
26.24,-2.97402693715856,8.70517027781359
26.245,-1.87453180481872,9.17369182204197
26.25,-1.75297106538208,9.37181161459644
26.255,-1.53726337664681,9.67168227769788
26.26,-1.32155568791154,9.97155294079932
26.265,-0.00499491365835159,10.7881958741034
26.27,-0.00883327277664825,10.7903285730906
26.275,-0.131658154100878,10.5952413724553
26.2800000000001,-0.25448303545289,10.4002733810931
26.2850000000001,0.705723379952922,10.7553370517341
26.2900000000001,0.710901181176837,10.8909326415623
26.2950000000001,0.802228728496113,11.2022174965447
26.3000000000001,0.893571176976554,11.5133831422378
26.3050000000001,2.05054036591265,12.405694074491
26.3100000000001,1.99688425621614,12.3905906672555
26.3150000000001,1.8678270130186,12.1643598785162
26.3200000000001,1.73876976982101,11.9380098804873
26.325,2.65848605376884,12.3217730263794
26.33,2.51297988895957,12.1202181430429
26.335,2.36773626053105,11.9164582948428
26.34,2.22247773094136,11.7126984466422
26.345,3.10976536395696,12.1453969953536
26.35,3.01705977252789,11.9695067402341
26.355,2.96500819045545,11.794446532261
26.36,2.91294170722181,11.6195055335773
26.365,3.87790927779066,12.1053416268735
26.37,3.71757083214219,11.8864922383837
26.375,3.50241461645739,11.6271508796491
26.38,3.28725840077257,11.3678095209142
26.385,4.07441389163074,11.7917758098844
26.39,3.86461592754561,11.5810754677761
26.395,3.66667060678441,11.38586877707
26.4,3.46872528602318,11.190662086364
26.4050000000001,4.25923359186739,11.6992670411462
26.4100000000001,4.09328108262938,11.4951868029356
26.4150000000001,3.95441153821902,11.2737539898591
26.4200000000001,3.81552709264749,11.0523211767823
26.4250000000001,4.65216206579236,11.5534158676729
26.4300000000001,4.49278263542188,11.2599985174475
26.4350000000001,4.32894617521024,10.9130082772415
26.4400000000001,4.16512461615981,10.5661372463253
26.4450000000001,4.96473763409758,10.9587214384925
26.45,4.69503074295649,10.8197243190324
26.455,4.36990386271871,10.7934373810861
26.46,4.04477698248096,10.7671504431397
26.465,4.67196841298079,11.4960543544977
26.47,4.46264015336481,11.4674838930373
26.475,4.32825592685626,11.4285309204556
26.48,4.19387170034774,11.3895779478739
26.485,5.00158358799782,12.1200017300529
26.49,4.78225607385338,11.9559544445684
26.495,4.51879778898476,11.7094577255747
26.5,4.25533205353557,11.4629610065811
26.505,4.92459705243464,11.9990732734883
26.51,4.66378243045959,11.7491638220171
26.515,4.41005277336462,11.4893752229839
26.52,4.15633056685025,11.22970583324
26.525,4.82675602583651,11.7645663583525
26.5300000000001,4.56287887177767,11.4897686255899
26.5350000000001,4.29805715856983,11.1988067245852
26.5400000000001,4.03323544536197,10.90796403287
26.5450000000001,4.68473828802798,11.422737719939
26.5500000000001,4.37765736908266,11.14013345534
26.5550000000001,4.05024137346685,10.8558472669293
26.5600000000001,3.72283282843167,10.5715610785191
26.5650000000001,4.30453667725253,11.1033816863733
26.5700000000001,4.01266742811773,10.8397160010529
26.575,3.74604455935662,10.5821029186193
26.58,3.47942914117609,10.3244898361856
26.585,4.11522059431439,10.8927587117595
26.59,3.81800786516533,10.6148351733801
26.595,3.5066702729275,10.3189558281116
26.6,3.19533268068969,10.0231956921328
26.605,3.78011366974687,10.5627350480362
26.61,3.49882282687795,10.2886656305434
26.615,3.23900423417306,10.0218435824804
26.62,2.97917819088758,9.75502153441754
26.625,3.6094059562912,10.3329165121113
26.63,3.30326306938457,10.0142817567694
26.635,2.97334744396741,9.65963210130294
26.64,2.64343181855023,9.30498244583688
26.645,3.19758718560285,9.80422893142285
26.65,2.69886839058388,9.42478623803522
26.6550000000001,2.10402085901075,9.02528399637936
26.6600000000001,1.50917332747122,8.62578175475193
26.6650000000001,1.79231711463441,9.08935476947192
26.6700000000001,1.36411945291584,8.73442827015602
26.6750000000001,1.03791051789462,8.40052103488498
26.6800000000001,0.711701582873425,8.06661379961393
26.6850000000001,1.25712117072513,8.60508014527528
26.6900000000001,0.887666660954065,8.30935402483446
26.6950000000001,0.49643082234864,8.03061096532232
26.7,0.105194983743201,7.75186790580973
26.705,0.578770386764502,8.35539279826247
26.71,0.268461182482721,7.96677836533766
26.715,0.00995767216355192,7.50764152805106
26.72,-0.2485532887362,7.04838548147491
26.725,0.35028151023267,7.48188780434456
26.73,0.0162969487703668,7.06665801350992
26.735,-0.357839754525024,6.67129823623269
26.74,-0.731983908401013,6.27593845895547
26.745,-0.257089699773963,6.78418509647316
26.75,-0.56699754371356,6.39649449377089
26.755,-0.834069209576821,6.00685675357582
26.76,-1.10114832602068,5.61721901338075
26.765,-0.528524657449403,6.14275098906725
26.77,-0.80687083192639,5.63541968709735
26.775,-1.08636168952006,5.05158966780717
26.7800000000001,-1.36585999771976,4.46787885777189
26.7850000000001,-0.816175740681782,4.81173552976566
26.7900000000001,-1.19678587301705,4.36552733932238
26.7950000000001,-1.630870932619,3.99317493465778
26.8000000000001,-2.06495971751124,3.62082252999274
26.8050000000001,-1.68176823969482,4.18950825704201
26.8100000000001,-2.07464417093808,3.80303490224909
26.8150000000001,-2.43616881522013,3.40034365985176
26.8200000000001,-2.79769345950219,2.99765241745442
26.825,-2.35536751260155,3.5501852122275
26.83,-2.51641450968848,3.21261490752645
26.835,-2.55119057521368,2.90523162849343
26.84,-2.58596664073887,2.59772914017153
26.845,-1.83200561782222,3.26082868737143
26.85,-2.25879128829581,2.59457017548592
26.855,-2.90805872294685,1.70753072462526
26.86,-3.55732615759788,0.820491273764379
26.865,-3.43480657466507,0.920266321804863
26.87,-3.91281587779815,0.322504180495731
26.875,-4.27972908699615,-0.113953227100616
26.88,-4.64664229619415,-0.550529843986292
26.885,-4.26070041310508,0.0168741757247126
26.89,-4.59516379204924,-0.385100875651689
26.895,-4.89929827156305,-0.776854753296252
26.9,-5.20343275107685,-1.16860863094082
26.9050000000001,-4.77575630322365,-0.538142850719181
26.9100000000001,-5.11309201488203,-0.924251455397318
26.9150000000001,-5.45760122318312,-1.31779350609484
26.9200000000001,-5.80211043148419,-1.71133555679237
26.9250000000001,-5.4381104032111,-1.06358446326382
26.9300000000001,-5.79776273258717,-1.51648368424095
26.9350000000001,-6.15260773700435,-2.01567517779444
26.9400000000001,-6.50744901613123,-2.5148666713477
26.9450000000001,-6.17944644619519,-1.95261865074103
26.95,-6.42977432833469,-2.25120573848647
26.955,-6.60326766154529,-2.44340302599388
26.96,-6.77676099475589,-2.63548110421175
26.965,-6.29555318446331,-1.74549646117694
26.97,-6.63112617792706,-2.22432061631594
26.975,-7.04574440654245,-2.8846238047755
26.98,-7.46036263515784,-3.54492699323483
26.985,-7.2510003267163,-3.1014713697437
26.99,-7.51737775212505,-3.61382374406549
26.995,-7.67813559423734,-4.05159265293409
27,-7.83889343634963,-4.48948077109224
27.005,-7.40903630396317,-3.80131794015348
27.01,-7.62386972687767,-4.25792076172682
27.015,-7.85092545172332,-4.73884354319631
27.02,-8.07798117656896,-5.21964711537626
27.025,-7.75047342377922,-4.5518691827342
27.0300000000001,-8.00467238562072,-5.00032666916339
27.0350000000001,-8.25361416712089,-5.44325146394886
27.0400000000001,-8.50255594862107,-5.88617625873433
27.0450000000001,-8.2356539885255,-5.15715452794629
27.0500000000001,-8.34922885462753,-5.57919501610127
27.0550000000001,-8.36007150027834,-6.00262909836746
27.0600000000001,-8.37091321460658,-6.42594397134388
27.0650000000001,-7.9071883351686,-5.65370887941574
27.0700000000001,-8.03839083495489,-6.06465218363272
27.075,-8.21626010964527,-6.48248345998792
27.08,-8.39413031565821,-6.90019552705379
27.085,-8.14101889307438,-6.09744288769853
27.09,-8.31284635701084,-6.49648822111004
27.095,-8.45538817804609,-6.8992693410852
27.1,-8.59792906775877,-7.30193125177081
27.105,-8.35507470625694,-6.45790241233435
27.11,-8.30792307620227,-6.75600052988212
27.115,-8.12193996725326,-7.00780287458969
27.12,-7.93595685830425,-7.25960521929769
27.125,-7.41200097797887,-6.23741788657606
27.13,-7.45486068849649,-6.66125884675073
27.135,-7.60476847206993,-7.20253168213159
27.14,-7.75467625564337,-7.74392372680222
27.145,-7.61585913992482,-6.98355032957787
27.15,-7.76973628527315,-7.49463629056768
27.1550000000001,-7.89689685942421,-8.00422925052802
27.1600000000001,-8.02405743356581,-8.5138222104475
27.1650000000001,-7.91357615163308,-7.69423159187577
27.1700000000001,-8.0378641474869,-8.21011887331435
27.1750000000001,-8.13031697879911,-8.74596776980274
27.1800000000001,-8.22277004294197,-9.28169745700158
27.1850000000001,-8.13050936066379,-8.46154068484983
27.1900000000001,-8.18183122458224,-8.81995666621371
27.1950000000001,-8.17765710792826,-9.08958101396617
27.2,-8.17348310768959,-9.35932457100841
27.205,-8.03937849062883,-8.24707483428821
27.21,-8.05089007851891,-8.64912812266705
27.215,-8.03933454372389,-9.14462469521427
27.22,-8.02777906713653,-9.64000205847215
27.225,-7.94292928973036,-8.72918664218858
27.23,-7.83285470625231,-9.21627135186043
27.235,-7.63124212850812,-9.71281104861266
27.24,-7.42962957986776,-10.2092315360753
27.245,-7.213188920648,-9.27704789756123
27.25,-7.98526575254538,-9.7052022036912
27.255,-9.29728714798869,-10.1064935556539
27.26,-10.609308548889,-10.5077849076163
27.265,-11.9667423444731,-9.45961050793098
27.27,-12.4796274858233,-9.83441842733646
27.275,-12.485529850744,-10.2055796153491
27.2800000000001,-12.4914322156639,-10.5767408034028
27.2850000000001,-12.6046660439532,-9.48043563704504
27.2900000000001,-11.778450532088,-9.59041020634843
27.2950000000001,-10.4248199829941,-9.55718303157083
27.3000000000001,-9.07118940479638,-9.52383664750389
27.3050000000001,-7.88835110496667,-8.00740749213524
27.3100000000001,-7.32460337037509,-8.26410268900957
27.3150000000001,-7.18937819337425,-8.70091856078758
27.3200000000001,-7.05415289995808,-9.13785364185493
27.325,-7.15454057638745,-8.07883134834997
27.33,-7.02408144932033,-8.53166526553961
27.335,-6.85819627392005,-9.00147238521987
27.34,-6.69231109851977,-9.47127950490012
27.345,-6.82797327161878,-8.43547329755401
27.35,-6.60794985220815,-8.90315999994851
27.355,-6.31709867743888,-9.37529172094553
27.36,-6.02624750266961,-9.84742344194256
27.365,-6.10362823538726,-8.80774295285636
27.37,-5.95388145406716,-9.25888573879297
27.375,-5.84803147972262,-9.70130450478113
27.38,-5.7421810397168,-10.1437232707693
27.385,-6.07141423858765,-9.07230326875208
27.39,-5.80408799635445,-9.49797351230885
27.395,-5.40208451553947,-9.91503046285835
27.4,-5.00008103472449,-10.3320874134081
27.4050000000001,-5.09931536354853,-9.23768978178741
27.4100000000001,-4.73191270608125,-9.60743602908254
27.4150000000001,-4.34590035687583,-9.9479902850379
27.4200000000001,-3.95988707634783,-10.2885445409933
27.4250000000001,-4.13963829006011,-9.12455835352799
27.4300000000001,-3.81360359227892,-9.41632062221975
27.4350000000001,-3.48488491511433,-9.67503755148691
27.4400000000001,-3.15616716927231,-9.93387369004384
27.4450000000001,-3.45537690555843,-8.69913663981903
27.45,-3.19027831939457,-8.97443264496856
27.455,-2.92603801834363,-9.25296813333532
27.46,-2.66179678597012,-9.53138441241208
27.465,-3.08479338256656,-8.33053261745342
27.47,-2.79126729977652,-8.58874732600379
27.475,-2.44549133285048,-8.82687077347244
27.48,-2.09971536592443,-9.06499422094065
27.485,-2.49733039128222,-7.83994284846301
27.49,-2.16272791441849,-7.91889307396554
27.495,-1.80159734463594,-7.89433838217768
27.5,-1.44046677485339,-7.86978369039026
27.505,-1.87557789081895,-6.40005478137828
27.51,-1.56077474247922,-6.60096389107467
27.515,-1.2421227091817,-6.92429226411928
27.52,-0.923472538529327,-7.24762063716389
27.525,-1.45056384846586,-6.14449065144407
27.5300000000001,-1.12841300435363,-6.54578187374755
27.5350000000001,-0.775008527344159,-6.98182278829451
27.5400000000001,-0.421602187689545,-7.41798291213103
27.5450000000001,-0.960119752453879,-6.44675816353124
27.5500000000001,-0.597908192124352,-6.88485690659868
27.5550000000001,-0.203273917559518,-7.31285114825164
27.5600000000001,0.191364082295621,-7.74072618061505
27.5650000000001,-0.348874419409451,-6.7804090361594
27.5700000000001,0.0245785896306611,-7.19963699382919
27.575,0.410861752910191,-7.60232898925439
27.58,0.797148641480026,-8.00502098467959
27.585,0.208713323457302,-7.03799824316631
27.59,0.579168909391907,-7.46387330619802
27.595,0.9637850695495,-7.8925231370377
27.6,1.34840122970709,-8.32117296787671
27.605,0.72140363344645,-7.39775103663098
27.61,1.08099379386684,-7.8261089958287
27.615,1.44758051205096,-8.24370211673298
27.62,1.81416723023507,-8.6612952376377
27.625,1.13503143402826,-7.74338668770458
27.63,1.50247267723369,-8.18061253292113
27.635,1.89053765021799,-8.61945471755554
27.64,2.2786026232023,-9.05829690218973
27.645,1.58942540058037,-8.17689620504924
27.65,1.97215889062079,-8.63733404429023
27.6550000000001,2.37033344028965,-9.10150821997391
27.6600000000001,2.76850798992495,-9.56568239561739
27.6650000000001,2.06032720027154,-8.72320354849454
27.6700000000001,2.44148617198116,-9.18565692212003
27.6750000000001,2.82976824557819,-9.63901281342228
27.6800000000001,3.21805776975582,-10.0923687047243
27.6850000000001,2.47309163339955,-9.25111171150506
27.6900000000001,2.95495203258654,-9.64573206191255
27.6950000000001,3.5078382430728,-9.99874334433359
27.7,4.06072445355907,-10.3516354174653
27.705,3.45549986664009,-9.42028581426646
27.71,3.91252792715914,-9.8580752773767
27.715,4.32769182795836,-10.3398029896371
27.72,4.74287062991877,-10.8215307018975
27.725,3.97693124159064,-10.0274805973852
27.73,4.39018464578606,-10.512485432526
27.735,4.81587441074254,-10.9943621421986
27.74,5.24155672511842,-11.4761196425817
27.745,4.46484944160153,-10.6890134649864
27.75,4.91419296224727,-11.1350803744965
27.755,5.39003456813257,-11.5562198374459
27.76,5.8658761740179,-11.9772400911056
27.765,5.1195915940092,-11.1342842476585
27.77,5.46528852303706,-11.6298337962903
27.775,5.74588923151248,-12.1663680375645
27.7800000000001,6.02648994002208,-12.7029022788796
27.7850000000001,5.06670308956045,-11.9786790738647
27.7900000000001,5.50654219365246,-12.407109307397
27.7950000000001,6.05102617811687,-12.7701043278283
27.8000000000001,6.59551761316191,-13.1329801389701
27.8050000000001,5.88268631957305,-12.2367674338766
27.8100000000001,6.35022236033594,-12.6554051417527
27.8150000000001,6.78238495640374,-13.1058105185127
27.8200000000001,7.21454755247156,-13.556335104562
27.825,6.37373375007132,-12.7475327557969
27.83,6.81740663619969,-13.1805006984025
27.835,7.2770917496645,-13.6031898686595
27.84,7.73677686312929,-14.0258790389165
27.845,6.90904635292924,-13.1876915535949
27.85,7.27799093140055,-13.6581505532027
27.855,7.60195233924935,-14.1574914283105
27.86,7.92591374709817,-14.6568323034182
27.865,6.94919749781958,-13.8925547092876
27.87,7.3317168313132,-14.3209708614165
27.875,7.75657791912357,-14.7092681011713
27.88,8.18145390809513,-15.0975653409264
27.885,7.29349289240513,-14.2180717863085
27.89,7.7709161117625,-14.5846716602771
27.895,8.28646956499987,-14.9409909608951
27.9,8.80202301823724,-15.2971910522233
27.9050000000001,7.99372750873237,-14.3804743497653
27.9100000000001,8.44878732785678,-14.745723995027
27.9150000000001,8.87470643885424,-15.119447889852
27.9200000000001,9.30061064869048,-15.4930525753874
27.9250000000001,8.39272682122663,-14.5877800026217
27.9300000000001,8.79205284764423,-14.9961324985446
27.9350000000001,9.18157210260134,-15.4284776704268
27.9400000000001,9.57110625871963,-15.8608228423089
27.9450000000001,8.6179414831439,-15.0076150356755
27.95,9.01834568452756,-15.3962255452853
27.955,9.43038437224963,-15.7631843230228
27.96,9.84243796113291,-16.1300238914708
27.965,8.90392480521182,-15.2040387147405
27.97,9.29790817990461,-15.5686506253847
27.975,9.68591126738105,-15.9362352653707
27.98,10.0738994536964,-16.3039391146462
27.985,9.10440675641327,-15.3709504056332
27.99,9.46842929591013,-15.6785259143362
27.995,9.82243533858609,-15.9553027381776
28,10.1764413812621,-16.2320795620192
28.005,9.16690176773385,-15.2001768051724
28.01,9.49766494149007,-15.5059637807498
28.015,9.81829606238724,-15.8334344539779
28.02,10.1389271832844,-16.1610243364954
28.025,9.09076743923715,-15.1714707787667
28.0300000000001,9.42020089562348,-15.50817406364
28.0350000000001,9.75792741126858,-15.8551653047265
28.0400000000001,10.0956390257525,-16.202156545813
28.0450000000001,9.06007452577259,-15.2237789056742
28.0500000000001,9.38817452531909,-15.5781397872174
28.0550000000001,9.71323876553276,-15.9416415569631
28.0600000000001,10.0383179069076,-16.3052625359983
28.0650000000001,8.98627643423067,-15.3350507742498
28.0700000000001,9.29627608174816,-15.6510034510677
28.075,9.59965537706364,-15.9436649952711
28.08,9.90304957354038,-16.2364457487638
28.085,8.82607470282501,-15.1869299019149
28.09,9.12531245537584,-15.4852241309533
28.095,9.42402395957687,-15.791564978231
28.1,9.72275036493908,-16.0979058255082
28.105,8.6383807906108,-15.0540822593332
28.11,8.91471720002002,-15.3751510181619
28.115,9.17947635586022,-15.7098637377575
28.12,9.44423551170037,-16.0445764573534
28.125,8.32361881018734,-15.0210185318074
28.13,8.6292134408491,-15.3484126431747
28.135,8.96019719767449,-15.6763900400085
28.14,9.2911958556611,-16.0042482275529
28.145,8.23489640650046,-14.9662063754241
28.15,8.53658703359117,-15.3105142007188
28.1550000000001,8.82213335138168,-15.6688900308617
28.1600000000001,9.10766476797298,-16.0273850702552
28.1650000000001,8.00433345549168,-15.0123506754447
28.1700000000001,8.24703653909015,-15.3591977304615
28.1750000000001,8.46544556476997,-15.7034174460513
28.1800000000001,8.68386949161104,-16.0476371616409
28.1850000000001,7.51205978254968,-15.011294094943
28.1900000000001,7.8364331257256,-15.2980267469429
28.1950000000001,8.22404139854865,-15.5552235464711
28.2,8.61163477021054,-15.8123011367097
28.205,7.60787691888046,-14.6821402244459
28.21,7.85198048715721,-15.0003368736324
28.215,8.01221528574958,-15.3584743204807
28.22,8.17245008434192,-15.7166117673286
28.225,6.94035018330358,-14.6809542007491
28.23,7.23143703751283,-14.9950526898326
28.235,7.60020648915216,-15.2871182873455
28.24,7.96897594079138,-15.5790646755694
28.245,6.94451662312823,-14.4712555858879
28.25,7.28211979939963,-14.786047874676
28.255,7.60184199789865,-15.1178102426788
28.26,7.92159399872006,-15.4495726106816
28.265,6.8473721721794,-14.3759766641702
28.27,7.12941564869274,-14.7373568547391
28.275,7.38974917052132,-15.1194852418062
28.2800000000001,7.6500528900651,-15.5014944196246
28.2850000000001,6.51566752647187,-14.4730192834375
28.2900000000001,6.82985984890561,-14.8044601984711
28.2950000000001,7.1762179203817,-15.1091322280683
28.3000000000001,7.52257599185768,-15.4138042576655
28.3050000000001,6.47349992217461,-14.3029851831367
28.3100000000001,6.78918370137688,-14.6236624189306
28.3150000000001,7.08720232572929,-14.956646710711
28.3200000000001,7.38519114775937,-15.289750211781
28.325,6.28709017753787,-14.2027134464324
28.33,6.62129557369984,-14.5253416763791
28.335,6.97719040675421,-14.8444678723239
28.34,7.33311504213097,-15.1635940682686
28.345,6.29223462951878,-14.0585268819502
28.35,6.62013182574445,-14.3965562624897
28.355,6.93197130267142,-14.7479882373271
28.36,7.24378097727602,-15.0994202121646
28.365,6.1581001504768,-14.0230825260521
28.37,6.50495330982986,-14.3671992307339
28.375,6.87282124843958,-14.7091838597007
28.38,7.24071898937173,-15.0511684886674
28.385,6.21038117084038,-13.9618071779979
28.39,6.53218293666408,-14.28426123222
28.395,6.82727348265966,-14.5972481584835
28.4,7.12236402865518,-14.9102350847468
28.4050000000001,6.01850375948842,-13.7888958391748
28.4100000000001,6.34173779062358,-14.0836032477645
28.4150000000001,6.68198638290907,-14.3695594273414
28.4200000000001,7.02220517287233,-14.6555156069184
28.4250000000001,5.96269828725266,-13.5042845916709
28.4300000000001,6.26217495531056,-13.8114248764714
28.4350000000001,6.53809512771403,-14.1327266747151
28.4400000000001,6.81401530011749,-14.4540284729582
28.4450000000001,5.68934552958883,-13.3356396812969
28.45,6.00145285794851,-13.7132948860539
28.455,6.3353162946318,-14.1256131343399
28.46,6.66920953363748,-14.5379313826257
28.465,5.60167836468412,-13.5082940645055
28.47,5.91014589388805,-13.8664109986475
28.475,6.20417846098575,-14.1939415007946
28.48,6.49821102808357,-14.5213527936521
28.485,5.3899549198731,-13.4049011714705
28.49,5.67299301386831,-13.7338938344207
28.495,5.95011273598217,-14.0649410199321
28.5,6.22723245809598,-14.3959882054432
28.505,5.10116943522998,-13.2811459179931
28.51,5.44709518190578,-13.5694777290749
28.515,5.83406645080142,-13.8337079983206
28.52,6.22103771969718,-14.0978190582768
28.525,5.20396197626377,-12.9147293430867
28.5300000000001,5.52879303238396,-13.2089149062948
28.5350000000001,5.81752823227444,-13.5218422549175
28.5400000000001,6.1062932344873,-13.8346503942508
28.5450000000001,4.99008735237705,-12.6987080376733
28.5500000000001,5.31019078820555,-13.0221531821897
28.5550000000001,5.6492919992327,-13.3526341306607
28.5600000000001,5.98839321025979,-13.6831150791312
28.5650000000001,4.9215996649698,-12.5635342295065
28.5700000000001,5.2157394235075,-12.906884436267
28.575,5.48394824235587,-13.2587038854997
28.58,5.75215706120435,-13.610404125443
28.585,4.61351744941924,-12.5112081022638
28.59,4.92212060237018,-12.7844230257057
28.595,5.25505272538762,-13.0121751997652
28.6,5.58795504608267,-13.2398081645351
28.605,4.51314466879499,-12.0155911918662
28.61,4.83671026369348,-12.2747843371322
28.615,5.15535215062246,-12.5530515342915
28.62,5.47396423522906,-12.831318731451
28.625,4.3839099475364,-11.6569015261445
28.63,4.68432843641131,-11.9550872205116
28.635,4.97453141091797,-12.2653025624535
28.64,5.26476418774707,-12.5756371136847
28.645,4.14537691796057,-11.4324527974234
28.65,4.44137613055734,-11.7516762697834
28.6550000000001,4.74136173541173,-12.07655438008
28.6600000000001,5.0413473402271,-12.4014324903363
28.6650000000001,3.93081882875529,-11.2724341052313
28.6700000000001,4.27500848285872,-11.5670685832303
28.6750000000001,4.64576727348359,-11.8443672065024
28.6800000000001,5.01655586643085,-12.1215466204849
28.6850000000001,3.97593627341919,-10.944372701948
28.6900000000001,4.32470699439058,-11.2272159855953
28.6950000000001,4.66108874969906,-11.5136043332823
28.7,4.99747050500754,-11.7999926809691
28.705,3.92157980700797,-10.6315508589783
28.71,4.24529168104054,-10.9119539507929
28.715,4.56210072963331,-11.1889843542075
28.72,4.87887997590375,-11.4660743622668
28.725,3.78258210616161,-10.2880957820692
28.73,4.11662156892056,-10.5895745592367
28.735,4.46126603495223,-10.905586466375
28.74,4.80591050098394,-11.2215983735133
28.745,3.73667318829857,-10.0823628784604
28.75,4.06189921367883,-10.4137252301599
28.755,4.37616761281068,-10.7542644902986
28.76,4.69043601194241,-11.0948037504375
28.765,3.59004777197514,-9.98003600374031
28.77,3.90277217688345,-10.2880553096287
28.775,4.2150438183679,-10.5770960701895
28.7800000000001,4.52731545989171,-10.8661368307901
28.7850000000001,3.42418540421729,-9.69969177058072
28.7900000000001,3.71647405594588,-10.0115375076335
28.7950000000001,3.99746810862012,-10.3368775581665
28.8000000000001,4.27843235897196,-10.6622176086997
28.8050000000001,3.14327965642763,-9.53201223381772
28.8100000000001,3.4697637509713,-9.78814419131691
28.8150000000001,3.82344579155047,-10.0036326966026
28.8200000000001,4.17712783212965,-10.2190615972436
28.825,3.11403726872023,-8.97894507246944
28.83,3.42800541265309,-9.27003290888373
28.835,3.71898326245362,-9.60565477806163
28.84,4.00996111225416,-9.94127664723932
28.845,2.88357031161823,-8.82135309100218
28.85,3.17118968067731,-9.14475271271464
28.855,3.45715328233809,-9.46095833615779
28.86,3.74314668632125,-9.77716395960071
28.865,2.61120519574265,-8.63788376227337
28.87,2.84580749676666,-8.95922366927349
28.875,3.05044787520914,-9.28349083450497
28.88,3.25508825365151,-9.60781760438101
28.885,2.04131690037401,-8.47671815813156
28.89,2.30553770466185,-8.73234373406184
28.895,2.6051060911132,-8.94759382025723
28.9,2.90467447756471,-9.16284390645261
28.9050000000001,1.78538409749929,-7.92266777656037
28.9100000000001,2.04676513718571,-8.17291939602027
28.9150000000001,2.28588686223896,-8.4436764011141
28.9200000000001,2.52503838961449,-8.7144930108527
28.9250000000001,1.34497352256568,-7.53000261375536
28.9300000000001,1.63614169290455,-7.81486180785129
28.9350000000001,1.95818106957296,-8.10804509809793
28.9400000000001,2.28019064391904,-8.40122838834478
28.9450000000001,1.18274540526153,-7.23916427640037
28.95,1.45969915933275,-7.53992101925471
28.955,1.7102947988763,-7.84504015971299
28.96,1.9608308337753,-8.15021890481593
28.965,0.791763044058591,-7.00020985237271
28.97,1.09104991575948,-7.29750276228647
28.975,1.41919132901291,-7.59011980725388
28.98,1.74727313762169,-7.88273685222129
28.985,0.655631912325427,-6.72016609964232
28.99,0.951212042080152,-7.01058804093113
28.995,1.22779535099071,-7.29977781294355
29,1.50431905525661,-7.58890798031109
29.005,0.3610601209727,-6.42290995477712
29.01,0.663203022929104,-6.73867577477805
29.015,0.980421866939252,-7.07008060753589
29.02,1.29764071094951,-7.40148544029351
29.025,0.195076916409964,-6.27770247550485
29.0300000000001,0.506945855135887,-6.57751821097818
29.0350000000001,0.8155369121986,-6.85884015665361
29.0400000000001,1.12412796926131,-7.14010249768449
29.0450000000001,0.0131748063534332,-5.96623664581364
29.0500000000001,0.340578832215499,-6.28732775975749
29.0550000000001,0.678853052030082,-6.63194994483696
29.0600000000001,1.01718687648944,-6.97657212991643
29.0650000000001,-0.0637851004428036,-5.86588730816007
29.0700000000001,0.245667940244942,-6.18539880358315
29.075,0.538046505720535,-6.49020501912945
29.08,0.830365466551242,-6.79501123467585
29.085,-0.29614453685145,-5.64439123409666
29.09,0.00327444953140965,-5.93876820629546
29.095,0.306590485035008,-6.227078808829
29.1,0.609906520538717,-6.51538941136232
29.105,-0.505129571032881,-5.34809498383604
29.11,-0.19860339842348,-5.66737904243053
29.115,0.109555521618176,-6.00508707778813
29.12,0.417654837015058,-6.34273550850095
29.125,-0.691823114281287,-5.22454049057486
29.13,-0.355370681331624,-5.547165278601
29.135,-0.00265721541214958,-5.86115062579984
29.14,0.350056250507214,-6.1750763683539
29.145,-0.713973085239572,-5.0328010344004
29.15,-0.387675351532391,-5.36403799389062
29.1550000000001,-0.077504773822068,-5.70563523990186
29.1600000000001,0.232665803848953,-6.04723248587224
29.1650000000001,-0.872833536540218,-4.93221142282152
29.1700000000001,-0.554863404898187,-5.27649070787373
29.1750000000001,-0.232995397682401,-5.6224987057063
29.1800000000001,0.0889322141781612,-5.96850670353888
29.1850000000001,-1.00367760377096,-4.85747915983703
29.1900000000001,-0.676489516763024,-5.2249730872127
29.1950000000001,-0.346872894707695,-5.60544752959624
29.2,-0.0171966680075908,-5.98586236733478
29.205,-1.10068696428722,-4.90870522173603
29.21,-0.823185583331054,-5.2293745175872
29.215,-0.577090112781953,-5.51521152691092
29.22,-0.331054246877627,-5.80104853623453
29.225,-1.4965755785441,-4.62865791112832
29.23,-1.1642766993053,-4.99030579348392
29.235,-0.782237708818911,-5.39684241279148
29.24,-0.400139113687858,-5.80343863674382
29.245,-1.4279287860739,-4.75103236588403
29.25,-1.15924804044643,-5.12736913432299
29.255,-0.958303169849462,-5.48626666229279
29.26,-0.757358299252497,-5.84522379490737
29.265,-1.96427513825037,-4.74440357232797
29.27,-1.63790638988648,-5.08125074488319
29.275,-1.23882044861623,-5.40548811486685
29.2800000000001,-0.839794111949677,-5.72972548489115
29.2850000000001,-1.84642411306224,-4.59341063929863
29.2900000000001,-1.55419916282473,-4.96736532375908
29.2950000000001,-1.32600002944305,-5.37105582040054
29.3000000000001,-1.09780089606148,-5.77474631704189
29.3050000000001,-2.27305272856126,-4.716871319146
29.3100000000001,-1.97152308247894,-5.11350020523393
29.3150000000001,-1.62822719017286,-5.50659595993452
29.3200000000001,-1.28493129786689,-5.89963210999034
29.325,-2.34246376707203,-4.83014909119239
29.33,-1.94427872338254,-5.2027628983482
29.335,-1.51531591545939,-5.56392541255357
29.34,-1.08635310753613,-5.92508792675894
29.345,-2.05547684746443,-4.82265838850438
29.35,-1.73595048668296,-5.19345686479278
29.355,-1.48246405293562,-5.57045934181111
29.36,-1.2289180145435,-5.94752142347432
29.365,-2.37053789640884,-4.85997817371653
29.37,-2.02636182948635,-5.20218029938513
29.375,-1.63059887413164,-5.52451032565315
29.38,-1.23483591877682,-5.84684035192118
29.385,-2.23113944215125,-4.70355176780712
29.39,-1.87997915945903,-4.98576103833548
29.395,-1.55687439362107,-5.24496964123089
29.4,-1.23376962778332,-5.50417824412641
29.4050000000001,-2.29951268981776,-4.29669535307309
29.4100000000001,-2.01525277929271,-4.63778853034214
29.4150000000001,-1.75573138075602,-5.02763583505295
29.4200000000001,-1.49620998221933,-5.41748313976376
29.4250000000001,-2.62213894684182,-4.33980448545956
29.4300000000001,-2.33018910433025,-4.66643257672616
29.4350000000001,-2.02122557532192,-4.95650153961202
29.4400000000001,-1.71220244166881,-5.246510897853
29.4450000000001,-2.78523220642257,-4.06821943669711
29.45,-2.41283487764543,-4.43090478645691
29.455,-2.00516589652877,-4.83678577052737
29.46,-1.59749691541222,-5.24266675459772
29.465,-2.56836415866091,-4.17959126817868
29.47,-2.24532752719842,-4.48061954462986
29.475,-1.97403420885067,-4.72027779683426
29.48,-1.7028004951477,-4.95999565368321
29.485,-2.80664593641289,-3.73033980752946
29.49,-2.53921782262734,-4.06645725613675
29.495,-2.27606055770924,-4.45950832052477
29.5,-2.01290329279114,-4.85261898955747
29.505,-3.12148732273376,-3.7762367462979
29.51,-2.76488346476356,-4.10974687122512
29.515,-2.35523264324233,-4.40827971112001
29.52,-1.94564142636588,-4.70681255101479
29.525,-2.90457285353241,-3.53621010648586
29.5300000000001,-2.52034841337212,-3.87108297160565
29.5350000000001,-2.15283815195344,-4.22714929125201
29.5400000000001,-1.78532789053487,-4.58327521554303
29.5450000000001,-2.78347925020994,-3.47104071579241
29.5500000000001,-2.45366386231982,-3.85807222316192
29.5550000000001,-2.1476359004351,-4.26276111231916
29.5600000000001,-1.84160793855037,-4.66750960612128
29.5650000000001,-2.89873820267883,-3.60532818735604
29.5700000000001,-2.46099336431804,-3.97026255024446
29.575,-1.94721306760237,-4.31098064429747
29.58,-1.4334923755317,-4.65169873835047
29.585,-2.28084374690696,-3.52757308240359
29.59,-1.93529977861462,-3.84414632889529
29.595,-1.68977064075038,-4.14539117697643
29.6,-1.44424150288591,-4.44663602505757
29.605,-2.55847312628243,-3.28589814608793
29.61,-2.31764116089506,-3.62497171410592
29.615,-2.08047159084257,-3.9845099981034
29.62,-1.84330202079019,-4.34404828210089
29.625,-2.96517795626139,-3.24547814095799
29.63,-2.58769072054055,-3.59653200394738
29.635,-2.12809114396839,-3.94031972752251
29.64,-1.66849156739612,-4.28404784645287
29.645,-2.56823551957142,-3.17461472575931
29.65,-2.21488979972195,-3.58107729639801
29.6550000000001,-1.92383754064962,-4.02151410599849
29.6600000000001,-1.63278528161492,-4.46195091555568
29.6650000000001,-2.70250706280217,-3.45530615925616
29.6700000000001,-2.33904715500777,-3.85801112699913
29.6750000000001,-1.93227228088311,-4.23486456447852
29.6800000000001,-1.52543780211378,-4.61177760660303
29.6850000000001,-2.48205957258141,-3.5491192681123
29.6900000000001,-2.11009544220719,-3.87187827861291
29.6950000000001,-1.75705424140826,-4.15832620626821
29.7,-1.40401304060933,-4.44483373856841
29.705,-2.41848120489219,-3.30077019161434
29.71,-2.12358808564739,-3.64308740021912
29.715,-1.86040103131124,-4.01292235104211
29.72,-1.59727358161987,-4.3827573018651
29.725,-2.70731793826384,-3.33275000949362
29.73,-2.36361269182905,-3.71510623548044
29.735,-1.9691163743375,-4.09845654430818
29.74,-1.57462005684594,-4.48186645778081
29.745,-2.56080573093165,-3.45789149881692
29.75,-2.17921574267255,-3.7883608149345
29.755,-1.80073818788984,-4.08035192949674
29.76,-1.42226063310713,-4.37234304405876
29.765,-2.4338229991312,-3.27155242415422
29.77,-2.07769509288735,-3.65994979788886
29.775,-1.72910930203019,-4.09640788906473
29.7800000000001,-1.38058311577838,-4.53292558492691
29.7850000000001,-2.43342173288019,-3.59329124217334
29.7900000000001,-2.09991195101211,-3.90546347996712
29.7950000000001,-1.76847740639796,-4.13467584424199
29.8000000000001,-1.4371024664287,-4.36394781316163
29.8050000000001,-2.52062258413754,-3.23608162519029
29.8100000000001,-2.24111191691057,-3.52608335316751
29.8150000000001,-1.98416837973792,-3.84060497679162
29.8200000000001,-1.72722484256549,-4.15512660041584
29.825,-2.90091198929188,-3.13408694855777
29.83,-2.64063984940943,-3.47490281376639
29.835,-2.3691974315927,-3.81852641797176
29.84,-2.09781461842096,-4.16215002217712
29.845,-3.2748246732911,-3.19447144132401
29.85,-2.90465378144056,-3.515259704158
29.855,-2.46594551752,-3.8083086413726
29.86,-2.02723725359921,-4.10141718323187
29.865,-3.05706822765461,-3.11034365340546
29.87,-2.95987716229373,-3.27235050941854
29.875,-3.05163619507898,-3.3412706580227
29.88,-3.14339522786422,-3.41025041127152
29.885,-4.72574721719254,-2.22532725238056
29.89,-4.49714056539097,-2.38844045829301
29.895,-4.0672537327795,-2.58917644967294
29.9,-3.63736690016803,-2.78985283640809
29.9050000000001,-4.72215330054504,-1.77030293533453
29.9100000000001,-4.41315715626445,-2.03971041927808
29.9150000000001,-4.16105633665653,-2.32965975641108
29.9200000000001,-3.90895551704884,-2.61966869818875
29.9250000000001,-5.19739634630567,-1.72652544117502
29.9300000000001,-4.89728127550348,-2.09075957818594
29.9350000000001,-4.55368712866555,-2.47685130649655
29.9400000000001,-4.21015258647239,-2.86288343016228
29.9450000000001,-5.43457782974066,-2.10677135064208
29.95,-5.04946786567617,-2.41941317370953
29.955,-4.62381283972457,-2.66495684417267
29.96,-4.19815781377286,-2.91050051463593
29.965,-5.36913240741965,-2.05878227942891
29.97,-5.00021375531923,-2.26306627352457
29.975,-4.64775330801315,-2.41672915381219
29.98,-4.2952332560624,-2.57033242945504
29.985,-5.56908554145297,-1.67578802672264
29.99,-5.18153349469674,-1.88432472718036
29.995,-4.75601248107815,-2.09622136096788
30,-4.33043186281479,-2.30817759940005
30.005,-5.56138353214897,-1.52521310724163
30.01,-5.20018715499349,-1.79426986386411
30.015,-4.8591260143519,-2.065473129231
30.02,-4.51800526906565,-2.33667639459789
30.025,-5.86369597092284,-1.67077543480609
30.0300000000001,-5.46914062300363,-1.90372617474921
30.0350000000001,-5.02539535679514,-2.08032171108852
30.0400000000001,-4.58165009058686,-2.25685764278294
30.0450000000001,-5.85439938462007,-1.55845699381951
30.0500000000001,-5.41315836379486,-1.64523100062297
30.0550000000001,-4.95591257275274,-1.64269927200067
30.0600000000001,-4.4986667817104,-1.64010793873348
30.0650000000001,-5.78634696646774,-0.829218017667221
30.0700000000001,-5.37946814939794,-0.969896932941583
30.075,-4.98547784626546,-1.15550747021209
30.08,-4.59148754313299,-1.34111800748249
30.085,-5.96882807343557,-0.789061461012652
30.09,-5.4371949025338,-0.896374300356162
30.095,-4.80915162221141,-0.916149416489875
30.1,-4.18116794653378,-0.935984137268475
30.105,-5.34811854362227,-0.292061533828214
30.11,-5.00607282799026,-0.641119504235732
30.115,-4.81806153872077,-1.14014644891902
30.12,-4.63010985409607,-1.63911378895765
30.125,-6.25843090506717,-1.55055814544514
30.13,-5.93615188592223,-1.91618686078943
30.135,-5.52235778619048,-2.15885366863899
30.14,-5.10862329110329,-2.40152047648834
30.145,-6.53059264580858,-2.13355429254714
30.15,-6.10823880340061,-2.30553206774564
30.1550000000001,-5.66950008496703,-2.39067830587447
30.1600000000001,-5.23070176194063,-2.47588414863475
30.1650000000001,-6.64566749607354,-2.12776422387784
30.1700000000001,-6.32756361951792,-2.37567753852175
30.1750000000001,-6.06975507466001,-2.67376159834454
30.1800000000001,-5.8119465298021,-2.97184565816722
30.1850000000001,-7.42500857515427,-2.91420919797047
30.1900000000001,-6.95941746622286,-3.00307197865191
30.1950000000001,-6.36177243812863,-2.92347044042818
30.2,-5.76406780538963,-2.84380929755979
30.205,-7.05410187733191,-2.48633090539319
30.21,-6.6139187631884,-2.609044821132
30.215,-6.25636162017518,-2.80497353678549
30.22,-5.89880447716196,-3.00084264779427
30.225,-7.44573494401224,-2.99715540809503
30.23,-7.01289649289805,-3.19061066067994
30.235,-6.52599702475021,-3.33654576460152
30.24,-6.03915716124748,-3.4824808685231
30.245,-7.47337499885536,-3.50795498535367
30.25,-6.99927856893467,-3.67458967174389
30.255,-6.52283970554524,-3.80701671713768
30.26,-6.04640084215569,-3.93944376253141
30.265,-7.50717253861133,-4.03145885876743


==> result_xyPlot.csv <==
xEst,yEst,xDes,yDes
0.9729704,0.5011079,0.981546819210052,0.50069385766983
0.9755816,0.5009904,0.985899209976196,0.500420212745667
0.9782123,0.5008981,0.988071322441101,0.500329315662384
0.9805402,0.4989792,0.990243375301361,0.500238418579102
0.9831345,0.4989402,0.992415487766266,0.500147521495819
0.9857204,0.4989262,0.996750056743622,0.500056564807892
0.9883053,0.498937,0.998912513256073,0.500056505203247
0.9908823,0.4977247,1.00107502937317,0.500056505203247
0.993451,0.4977844,1.00323748588562,0.500056445598602
0.9960301,0.497869,1.0075523853302,0.500146448612213
0.998059,0.497991,1.00970494747162,0.500236511230469
1.000106,0.4974625,1.01185739040375,0.50032651424408
1.002665,0.4976246,1.01400995254517,0.500416576862335
1.005371,0.4978702,1.01830554008484,0.500686228275299
1.007958,0.4980808,1.02044856548309,0.500865876674652
1.010527,0.4983115,1.02259171009064,0.50104546546936
1.013071,0.4985628,1.02473485469818,0.501225113868713
1.015611,0.4988393,1.02901196479797,0.501673758029938
1.018748,0.4991353,1.03114604949951,0.501942873001099
1.021252,0.4994721,1.03328013420105,0.502211928367615
1.023744,0.499839,1.03541421890259,0.502480983734131
1.024913,0.4989568,1.03967320919037,0.503108739852905
1.027632,0.4987749,1.04179811477661,0.503467381000519
1.030496,0.498777,1.04392290115356,0.503826022148132
1.035207,0.4986861,1.04604780673981,0.504184722900391
1.037764,0.4992167,1.05028748512268,0.504991888999939
1.040292,0.4997637,1.05240225791931,0.505440413951874
1.043001,0.5005341,1.05451703071594,0.505888879299164
1.04558,0.5011365,1.05663168430328,0.506337404251099
1.048171,0.5017664,1.06084966659546,0.507324635982513
1.05074,0.5024184,1.06295275688171,0.507863342761993
1.053276,0.503091,1.06505596637726,0.508402109146118
1.05581,0.5037948,1.06715905666351,0.508940815925598
1.058309,0.5045214,1.07135164737701,0.510108709335327
1.060812,0.5052817,1.07344102859497,0.510737955570221
1.063286,0.5060659,1.07553040981293,0.51136714220047
1.065723,0.5068718,1.07761979103088,0.511996388435364
1.067763,0.5067244,1.08178234100342,0.51334547996521
1.070266,0.5070168,1.08385539054871,0.514065384864807
1.072738,0.507935,1.08592855930328,0.514785349369049
1.076033,0.5082159,1.08800160884857,0.515505254268646
1.078501,0.5091958,1.09212839603424,0.517035603523254
1.080946,0.5101935,1.09418213367462,0.517845988273621
1.083363,0.5112044,1.09623575210571,0.518656432628632
1.0858,0.5122482,1.09828948974609,0.519466876983643
1.088238,0.5133168,1.10237336158752,0.521177172660828
1.090665,0.5144079,1.10440349578857,0.522077023983002
1.093087,0.5155259,1.10643362998962,0.522976875305176
1.095463,0.5166531,1.10846388339996,0.52387672662735
1.097818,0.517803,1.11249554157257,0.525763213634491
1.100167,0.5189829,1.11449718475342,0.526749789714813
1.102535,0.5202061,1.11649870872498,0.527736365795135
1.104884,0.5214523,1.11850035190582,0.528722941875458
1.107242,0.522733,1.12247025966644,0.530778706073761
1.109289,0.5231348,1.12443864345551,0.531847834587097
1.112019,0.5242401,1.12640702724457,0.532917022705078
1.115773,0.5252138,1.12837541103363,0.533986210823059
1.118057,0.5265614,1.13227570056915,0.536202311515808
1.120356,0.5279412,1.1342077255249,0.537349164485931
1.122652,0.5293425,1.13613963127136,0.538496017456055
1.125408,0.5302438,1.13807165622711,0.539642930030823
1.127661,0.5316678,1.1418970823288,0.542009115219116
1.129915,0.5331187,1.14379060268402,0.543228387832642
1.132144,0.5345801,1.14568412303925,0.544447660446167
1.134383,0.5360771,1.14757764339447,0.545666933059692
1.136606,0.5375924,1.15132546424866,0.548172533512115
1.138826,0.539134,1.15317976474762,0.549458801746368
1.141057,0.540711,1.15503394603729,0.550745129585266
1.143295,0.5423202,1.15688824653625,0.552031397819519
1.145524,0.543952,1.16055750846863,0.554665565490723
1.147771,0.5456249,1.16237246990204,0.556013524532318
1.150002,0.5473128,1.16418755054474,0.557361423969269
1.152249,0.5490374,1.16600251197815,0.558709323406219
1.15445,0.5507492,1.16959393024445,0.561461567878723
1.156626,0.552004,1.17137038707733,0.562865853309631
1.159477,0.5532693,1.17314684391022,0.564270198345184
1.162066,0.5551504,1.1749233007431,0.565674483776093
1.164628,0.5567538,1.17843902111053,0.56853449344635
1.165092,0.555205,1.18017828464508,0.569990158081055
1.167035,0.5573546,1.18191754817963,0.571445822715759
1.169222,0.5591961,1.18365681171417,0.572901546955109
1.171407,0.5610591,1.18709993362427,0.575859487056732
1.173599,0.5629503,1.18880379199982,0.577361822128296
1.175779,0.5648541,1.19050765037537,0.578864097595215
1.178966,0.567337,1.19221150875092,0.580366373062134
1.181138,0.5692834,1.19558596611023,0.583413064479828
1.183288,0.5712357,1.19725656509399,0.584957480430603
1.185435,0.5732117,1.19892716407776,0.586501836776733
1.187569,0.5752043,1.20059776306152,0.588046252727509
1.18997,0.5764789,1.20390832424164,0.591172933578491
1.192102,0.5785189,1.2055481672287,0.592755258083344
1.194209,0.5805608,1.20718801021576,0.594337582588196
1.196695,0.5832538,1.20882797241211,0.595919907093048
1.198772,0.585309,1.21207964420319,0.599118530750275
1.200852,0.5873863,1.21369159221649,0.600734829902649
1.202923,0.5894758,1.2153035402298,0.602351129055023
1.204987,0.5915789,1.21691536903381,0.603967487812042
1.207048,0.5936977,1.22011411190033,0.607230484485626
1.208597,0.5950197,1.22170090675354,0.608877241611481
1.21066,0.5971829,1.22328758239746,0.610523998737335
1.212713,0.5993559,1.22487437725067,0.612170696258545
1.214744,0.6015223,1.22802591323853,0.615491271018982
1.216768,0.6036974,1.22959065437317,0.617165148258209
1.218782,0.6058756,1.23115539550781,0.618838965892792
1.220786,0.6080557,1.23272013664246,0.620512843132019
1.222785,0.6102445,1.23583042621613,0.623884618282318
1.225291,0.6131135,1.23737621307373,0.62558251619339
1.227708,0.6149459,1.23892188072205,0.627280473709106
1.229682,0.617152,1.24046754837036,0.628978431224823
1.231657,0.6193717,1.24354290962219,0.632395625114441
1.23363,0.6216021,1.24507248401642,0.634114921092987
1.235613,0.6238551,1.24660217761993,0.635834217071533
1.237573,0.6260935,1.24813187122345,0.637553453445435
1.239046,0.6273887,1.25117814540863,0.641010820865631
1.241006,0.6296458,1.2526947259903,0.642748892307281
1.242951,0.631892,1.25421142578125,0.644487023353577
1.244898,0.6341474,1.25572800636292,0.646225094795227
1.246843,0.6364051,1.25875103473663,0.649717748165131
1.248776,0.6386548,1.26025748252869,0.651472330093384
1.250726,0.640928,1.26176381111145,0.653226912021637
1.252632,0.6433743,1.2632702589035,0.654981553554535
1.254549,0.6456255,1.26627540588379,0.658505082130432
1.257012,0.6477555,1.26777422428131,0.660274028778076
1.259239,0.6493736,1.26927304267883,0.66204297542572
1.2612,0.651703,1.27077174186707,0.663811922073364
1.26318,0.6540591,1.27376425266266,0.66736227273941
1.26516,0.6564173,1.27525782585144,0.669143617153168
1.266858,0.6594762,1.27675151824951,0.670924961566925
1.26885,0.6618524,1.27824509143829,0.672706305980682
1.270851,0.6642399,1.28122925758362,0.676279604434967
1.272873,0.6666574,1.28271985054016,0.678071558475494
1.274877,0.6690604,1.2842104434967,0.679863512516022
1.276885,0.6714786,1.28570115566254,0.681655466556549
1.278892,0.6739057,1.28868114948273,0.68524831533432
1.280886,0.676324,1.29017066955566,0.687049210071564
1.282894,0.6787632,1.2916601896286,0.688850045204163
1.284883,0.6811828,1.29314970970154,0.690650939941406
1.28686,0.6835893,1.29612922668457,0.694260120391846
1.289381,0.6855701,1.29761922359467,0.696068406105042
1.291371,0.6879911,1.29910933971405,0.697876691818237
1.293352,0.6903992,1.30059933662415,0.699684977531433
1.29534,0.6928142,1.30358135700226,0.703307628631592
1.297236,0.6951119,1.30507326126099,0.70512193441391
1.299416,0.6973187,1.30656516551971,0.706936299800873
1.301427,0.6997666,1.30805706977844,0.708750665187836
1.303448,0.7022304,1.31104397773743,0.712384164333344
1.305459,0.7046819,1.31253898143768,0.714203357696533
1.307992,0.7070491,1.31403398513794,0.716022491455078
1.310011,0.7095199,1.3155289888382,0.717841684818268
1.312415,0.7116175,1.31852293014526,0.721483826637268
1.314446,0.7143812,1.32002186775208,0.723306775093079
1.316474,0.7168735,1.32152080535889,0.725129723548889
1.318522,0.7193919,1.3230197429657,0.7269526720047
1.320579,0.7219207,1.32602226734161,0.730601489543915
1.322612,0.7244213,1.32752585411072,0.732427299022675
1.32483,0.7268217,1.32902944087982,0.734253108501434
1.326853,0.7293172,1.33053302764893,0.736078917980194
1.328874,0.7318115,1.33354532718658,0.739732623100281
1.33111,0.7341316,1.33505415916443,0.741560518741608
1.333135,0.7366379,1.33656287193298,0.743388414382935
1.335164,0.7391521,1.33807158470154,0.745216310024261
1.337195,0.7416714,1.34109461307526,0.74887353181839
1.339368,0.7436272,1.34260892868042,0.750702857971191
1.341159,0.7464403,1.34412312507629,0.752532124519348
1.343198,0.7489809,1.34563744068146,0.75436145067215
1.345227,0.7515101,1.34867167472839,0.758020997047424
1.34725,0.7540318,1.35019159317017,0.759851217269897
1.349273,0.7565542,1.35171163082123,0.761681437492371
1.351291,0.7590714,1.353231549263,0.763511598110199
1.353318,0.7616014,1.35627722740173,0.767172515392303
1.355348,0.7641363,1.35780298709869,0.76900315284729
1.358166,0.7662035,1.35932874679565,0.770833849906921
1.360183,0.7687181,1.36085450649261,0.772664487361908
1.362199,0.7712258,1.36391162872314,0.776325941085815
1.364205,0.7737181,1.365443110466,0.778156757354736
1.366218,0.776215,1.36697459220886,0.779987573623657
1.368235,0.7787125,1.36850607395172,0.781818330287933
1.370243,0.781199,1.37157475948334,0.785479784011841
1.372261,0.7836969,1.37311184406281,0.787310481071472
1.374537,0.7859756,1.37464904785156,0.789141118526459
1.376528,0.7884427,1.37618613243103,0.79097181558609
1.378518,0.7909105,1.37926590442657,0.794632852077484
1.380604,0.7931829,1.38080847263336,0.796463191509247
1.382895,0.7955177,1.38235104084015,0.798293590545654
1.384896,0.7980002,1.38389360904694,0.800123929977417
1.387088,0.8002957,1.38698399066925,0.803784251213074
1.389073,0.8027496,1.38853180408478,0.805614173412323
1.391076,0.8052189,1.39007961750031,0.807444095611572
1.393075,0.8076775,1.39162743091583,0.809274077415466
1.395074,0.8101296,1.39472806453705,0.812933444976807
1.397072,0.8125745,1.39628076553345,0.814762949943542
1.399089,0.8150408,1.39783358573914,0.816592395305634
1.401095,0.8174916,1.39938628673553,0.818421840667725
1.40307,0.819905,1.40249645709991,0.822080254554749
1.405169,0.8221303,1.4040539264679,0.823909223079681
1.40712,0.824518,1.40561127662659,0.825738191604614
1.409068,0.8269076,1.40716874599457,0.827567160129547
1.411022,0.8293089,1.41028785705566,0.83122456073761
1.412967,0.8317056,1.41184961795807,0.83305299282074
1.414917,0.8341144,1.41341137886047,0.834881484508514
1.417171,0.8360571,1.41497313976288,0.836709916591644
1.419132,0.8384768,1.41810059547424,0.840366423130035
1.42108,0.8408741,1.41966640949249,0.842194437980652
1.423233,0.8433965,1.42123210430145,0.844022452831268
1.425176,0.8457716,1.4227979183197,0.84585040807724
1.42711,0.848129,1.4259330034256,0.849506080150604
1.429035,0.8504674,1.42750251293182,0.851333677768707
1.430991,0.8528395,1.42907202243805,0.85316127538681
1.432948,0.8552098,1.43064141273499,0.854988873004913
1.434915,0.8575902,1.43378365039825,0.858643770217896
1.436871,0.8599595,1.43535649776459,0.860471069812775
1.438826,0.8623292,1.43692934513092,0.862298369407654
1.440808,0.8647349,1.43850207328796,0.864125609397888
1.44279,0.8671424,1.44165074825287,0.867779970169067
1.444801,0.869589,1.44322657585144,0.869606971740723
1.447399,0.8718863,1.44480240345001,0.871434032917023
1.449747,0.8743073,1.44637823104858,0.873261094093323
1.451761,0.8767545,1.44953262805939,0.876914978027344
1.453805,0.8792326,1.45111131668091,0.878741860389709
1.455835,0.8816891,1.45268988609314,0.880568742752075
1.458558,0.8845305,1.45426845550537,0.882395625114441
1.460578,0.8869645,1.45742809772491,0.886049330234528
1.462599,0.8893927,1.45900905132294,0.887876093387604
1.464416,0.8913417,1.46059012413025,0.889702916145325
1.466432,0.8937451,1.46217119693756,0.891529738903046
1.468428,0.8961171,1.46533536911011,0.895183324813843
1.470702,0.8981891,1.46691858768463,0.897010147571564
1.472732,0.9005846,1.46850180625916,0.898836970329285
1.474775,0.9029912,1.47008502483368,0.900663793087006
1.476818,0.9053978,1.47325348854065,0.904317498207092
1.478843,0.9077869,1.47483861446381,0.906144380569458
1.481207,0.9101274,1.47642374038696,0.907971322536469
1.483221,0.9125146,1.47800886631012,0.909798204898834
1.48544,0.9148189,1.48118078708649,0.9134521484375
1.487308,0.9169494,1.48276770114899,0.915279269218445
1.489492,0.9191967,1.4843544960022,0.917106330394745
1.491697,0.9213173,1.4859414100647,0.918933391571045
1.493659,0.9236881,1.48911654949188,0.922587752342224
1.495579,0.926015,1.49070489406586,0.924415051937103
1.497465,0.9283057,1.49229311943054,0.926242351531982
1.499363,0.9306103,1.49388146400452,0.928069710731506
1.501262,0.9329155,1.49705934524536,0.931724607944489
1.503171,0.9352315,1.49864888191223,0.933552205562592
1.505071,0.9375356,1.50023853778839,0.935379803180695
1.506976,0.9398461,1.50182807445526,0.937207400798798
1.50887,0.9421431,1.50500822067261,0.940863013267517
1.511115,0.9443004,1.50659894943237,0.942690968513489
1.513202,0.9466481,1.50818967819214,0.94451892375946
1.515538,0.9489479,1.50978028774261,0.946346879005432
1.51744,0.950644,1.51296257972717,0.950003266334534
1.519314,0.9529344,1.51455414295197,0.951831638813019
1.521176,0.955213,1.51614570617676,0.953660011291504
1.52303,0.9574845,1.51773726940155,0.955488383769989
1.524865,0.9597361,1.52092123031616,0.959145605564117
1.526702,0.961988,1.52251362800598,0.960974395275116
1.529247,0.9642239,1.5241060256958,0.962803244590759
1.531064,0.9664421,1.52569830417633,0.964632093906403
1.532897,0.968677,1.52888369560242,0.968290209770203
1.534725,0.9709036,1.53047668933868,0.970119535923004
1.536549,0.9731233,1.53206968307495,0.971948862075806
1.538372,0.9753407,1.53366267681122,0.973778188228607
1.540159,0.9775153,1.5368492603302,0.977437376976013
1.541963,0.9797108,1.53844273090363,0.979267179965973
1.543727,0.9816752,1.54003620147705,0.981097042560577
1.545509,0.9838496,1.54162979125977,0.982926905155182
1.547297,0.9860336,1.54481720924377,0.986587107181549
1.549076,0.9882093,1.54641115665436,0.988417506217957
1.551413,0.9908205,1.54800510406494,0.990247905254364
1.553177,0.9929814,1.54959905147552,0.992078304290771
1.554929,0.9951298,1.55278718471527,0.995739638805389
1.55667,0.9972651,1.55438148975372,0.997570633888245
1.558424,0.9994158,1.55597567558289,0.999401569366455
1.56019,1.001579,1.55756998062134,1.00123250484467
1.561939,1.003718,1.56075870990753,1.00489509105682
1.563685,1.005851,1.56235313415527,1.00672662258148
1.565431,1.007978,1.5639476776123,1.00855815410614
1.567575,1.009948,1.56554210186005,1.0103896856308
1.569322,1.01207,1.56873118877411,1.01405346393585
1.571086,1.014207,1.57032585144043,1.01588559150696
1.572878,1.016372,1.57192051410675,1.01771783828735
1.57508,1.018684,1.57351505756378,1.01954996585846
1.577944,1.021393,1.57670438289642,1.02321481704712
1.579782,1.02361,1.57829916477203,1.02504765987396
1.581413,1.024881,1.57989382743835,1.02688038349152
1.5833,1.027155,1.58148860931396,1.02871310710907
1.585212,1.029458,1.5846780538559,1.03237926959991
1.587125,1.031759,1.58627271652222,1.03421270847321
1.589044,1.034066,1.58786749839783,1.0360461473465
1.590992,1.036404,1.58946216106415,1.0378794670105
1.592958,1.038766,1.59265160560608,1.04154694080353
1.594922,1.041128,1.5942462682724,1.04338097572327
1.596963,1.043741,1.59584105014801,1.04521501064301
1.598916,1.046103,1.59743571281433,1.04704904556274
1.600858,1.048455,1.60062503814697,1.05071771144867
1.602806,1.050817,1.602219581604,1.05255246162415
1.605147,1.052673,1.60381424427032,1.05438709259033
1.607741,1.05521,1.60540878772736,1.05622172355652
1.609366,1.057025,1.60859787464142,1.05989170074463
1.611316,1.059401,1.61019241809845,1.06172704696655
1.613247,1.061754,1.61178684234619,1.06356239318848
1.615185,1.064113,1.61338126659393,1.0653977394104
1.617138,1.066491,1.61657011508942,1.0690690279007
1.6191,1.068876,1.61816442012787,1.07090497016907
1.621061,1.071256,1.61975872516632,1.07274091243744
1.623016,1.073628,1.62135303020477,1.0745769739151
1.624978,1.076008,1.62454152107239,1.07824957370758
1.626965,1.078419,1.62613558769226,1.0800861120224
1.628933,1.080807,1.62772965431213,1.08192276954651
1.631019,1.083029,1.62932372093201,1.08375942707062
1.632984,1.085414,1.63251161575317,1.08743333816528
1.635252,1.087644,1.63410544395447,1.08927059173584
1.637505,1.091756,1.63569927215576,1.0911078453064
1.639492,1.094167,1.63729321956635,1.09294521808624
1.641708,1.094712,1.64048063755035,1.09662044048309
1.643694,1.097118,1.64207410812378,1.09845840930939
1.645671,1.099511,1.64366769790649,1.10029637813568
1.647666,1.101925,1.64526128768921,1.10213434696198
1.64967,1.104349,1.64844810962677,1.10581088066101
1.651662,1.106756,1.65004134178162,1.10764956474304
1.653649,1.109154,1.65163457393646,1.10948824882507
1.655634,1.111548,1.65322780609131,1.11132681369781
1.657611,1.113928,1.65641403198242,1.11500477790833
1.659603,1.116325,1.6580069065094,1.11684417724609
1.661587,1.118708,1.65959990024567,1.11868345737457
1.663643,1.120646,1.66119277477264,1.12052273750305
1.665596,1.122991,1.66437828540802,1.12420213222504
1.667789,1.124961,1.66597080230713,1.12604212760925
1.670033,1.127483,1.66756331920624,1.12788212299347
1.671992,1.129836,1.66915583610535,1.12972223758698
1.674075,1.131915,1.6723405122757,1.13340294361115
1.676014,1.13425,1.67393267154694,1.1352436542511
1.677917,1.136542,1.67552483081818,1.13708436489105
1.679835,1.138855,1.67711699008942,1.13892507553101
1.68174,1.141155,1.68030095100403,1.14260721206665
1.683665,1.14348,1.6818927526474,1.14444863796234
1.685588,1.145806,1.68348443508148,1.14629006385803
1.687516,1.148141,1.68507623672485,1.14813148975372
1.689439,1.150473,1.68825936317444,1.15181505680084
1.691363,1.152807,1.68985068798065,1.15365707874298
1.693274,1.155126,1.69144201278687,1.15549921989441
1.695175,1.157436,1.69303333759308,1.15734124183655
1.697073,1.159741,1.69621562957764,1.16102623939514
1.698976,1.162051,1.69780659675598,1.16286909580231
1.701196,1.164321,1.69939744472504,1.16471183300018
1.703104,1.166635,1.70098841190338,1.16655468940735
1.704988,1.168918,1.70416975021362,1.17024099826813
1.707404,1.171068,1.70576024055481,1.17208445072174
1.709929,1.1733,1.70735085010529,1.17392802238464
1.711877,1.17541,1.70894134044647,1.17577147483826
1.714267,1.177639,1.71212184429169,1.17945921421051
1.7162,1.17998,1.713711977005,1.18130338191986
1.71813,1.182317,1.71530210971832,1.18314754962921
1.72009,1.184689,1.71689224243164,1.18499171733856
1.722024,1.18703,1.72007203102112,1.188680768013
1.72396,1.189374,1.72166168689728,1.1905255317688
1.725891,1.191714,1.72325146198273,1.19237041473389
1.727819,1.194051,1.72484123706818,1.19421517848969
1.729761,1.196409,1.72802031040192,1.19790542125702
1.731697,1.198765,1.72960960865021,1.19975090026855
1.733853,1.201034,1.73119902610779,1.20159637928009
1.735777,1.203385,1.73278832435608,1.20344185829163
1.737706,1.205747,1.73596668243408,1.20713329315186
1.740255,1.207819,1.73755574226379,1.20897936820984
1.742929,1.210438,1.73914480209351,1.21082544326782
1.744858,1.212804,1.74073386192322,1.21267151832581
1.746808,1.215199,1.74391174316406,1.21636402606964
1.748731,1.217563,1.7455005645752,1.21821057796478
1.75067,1.219948,1.74708938598633,1.22005712985992
1.752589,1.222309,1.74867820739746,1.22190368175507
1.754527,1.224692,1.75185573101044,1.22559726238251
1.756696,1.226902,1.75344443321228,1.22744429111481
1.758621,1.229269,1.75503313541412,1.22929131984711
1.760548,1.231642,1.75662183761597,1.23113834857941
1.762475,1.234019,1.75979912281036,1.23483276367188
1.764428,1.236586,1.76138782501221,1.23668015003204
1.766342,1.238954,1.76297640800476,1.2385276556015
1.768236,1.241301,1.7645651102066,1.24037504196167
1.770407,1.243191,1.76774251461029,1.24407005310059
1.772295,1.245533,1.76933121681213,1.24591767787933
1.774171,1.247862,1.77092003822327,1.24776542186737
1.776047,1.250188,1.77250874042511,1.24961304664612
1.777913,1.252501,1.77568650245667,1.2533084154129
1.779784,1.254818,1.77727544307709,1.25515627861023
1.782003,1.256932,1.7788645029068,1.25700402259827
1.783861,1.259225,1.78045344352722,1.2588517665863
1.78608,1.261611,1.7836320400238,1.26254725456238
1.787962,1.263927,1.78522145748138,1.26439499855042
1.790124,1.266194,1.78681099414825,1.26624274253845
1.792016,1.268516,1.78840053081512,1.26809048652649
1.793921,1.270854,1.79158020019531,1.27178585529327
1.795827,1.273196,1.79317033290863,1.27363336086273
1.797722,1.275527,1.79476058483124,1.27548086643219
1.799616,1.277863,1.79635071754456,1.27732837200165
1.801522,1.280219,1.7995320558548,1.2810230255127
1.803464,1.282642,1.80112326145172,1.282870054245
1.805377,1.285017,1.80271434783936,1.28471720218658
1.807286,1.28739,1.80430555343628,1.28656435012817
1.809174,1.289737,1.80748915672302,1.29025781154633
1.811047,1.292064,1.80908155441284,1.29210424423218
1.813285,1.29421,1.81067407131195,1.29395055770874
1.815152,1.296516,1.81226646900177,1.29579699039459
1.817017,1.298811,1.81545293331146,1.29948878288269
1.818904,1.301121,1.81704711914063,1.30133426189423
1.820829,1.303466,1.8186411857605,1.30317962169647
1.822757,1.305805,1.82023525238037,1.30502510070801
1.824735,1.307928,1.82342541217804,1.3087146282196
1.82692,1.310241,1.82502162456512,1.31055879592896
1.82886,1.312576,1.82661771774292,1.31240284442902
1.830782,1.314887,1.82821381092072,1.31424701213837
1.832699,1.317192,1.83140861988068,1.31793355941772
1.834615,1.319494,1.83300721645355,1.31977593898773
1.836522,1.321787,1.83460581302643,1.32161843776703
1.838433,1.324086,1.83620452880859,1.32346081733704
1.840627,1.326282,1.83940470218658,1.32714366912842
1.842531,1.328574,1.8410062789917,1.3289840221405
1.844422,1.330851,1.84260785579681,1.33082437515259
1.846635,1.332923,1.84420955181122,1.33266472816467
1.848631,1.335083,1.84741628170013,1.33634293079376
1.850758,1.337266,1.84902143478394,1.33818078041077
1.852659,1.33955,1.85062646865845,1.34001863002777
1.854577,1.34185,1.85223162174225,1.34185647964478
1.856491,1.344139,1.8554459810257,1.34552919864655
1.858388,1.346399,1.85705530643463,1.34736394882202
1.860292,1.348661,1.85866451263428,1.34919881820679
1.86219,1.350908,1.86027371883392,1.35103368759155
1.864089,1.353148,1.86349701881409,1.35469973087311
1.865995,1.355387,1.86511087417603,1.35653102397919
1.868232,1.357637,1.86672484874725,1.35836231708527
1.870158,1.359883,1.86833882331848,1.36019361019135
1.87209,1.362129,1.87157213687897,1.36385214328766
1.874034,1.364386,1.87319147586823,1.3656792640686
1.875961,1.366623,1.87481081485748,1.36750650405884
1.877875,1.368846,1.87643003463745,1.36933374404907
1.879785,1.371067,1.87967479228973,1.37298345565796
1.881696,1.373292,1.88130021095276,1.37480592727661
1.88379,1.375135,1.88292551040649,1.37662851810455
1.885869,1.377249,1.88455092906952,1.3784511089325
1.887905,1.379368,1.88780844211578,1.38209080696106
1.889733,1.381459,1.88944053649902,1.38390815258026
1.891619,1.38366,1.89107263088226,1.38572537899017
1.893807,1.385738,1.8927047252655,1.38754260540009
1.895683,1.387917,1.89597630500793,1.39117133617401
1.89757,1.3901,1.89761579036713,1.39298272132874
1.899442,1.392258,1.89925527572632,1.39479410648346
1.90132,1.394416,1.90089476108551,1.39660561084747
1.903181,1.396548,1.90418183803558,1.40022194385529
1.905043,1.398674,1.90582942962646,1.40202689170837
1.907045,1.400579,1.90747702121735,1.40383183956146
1.908911,1.402697,1.90912449359894,1.40563678741455
1.910783,1.404816,1.91242837905884,1.40923976898193
1.912675,1.406951,1.91408455371857,1.41103780269623
1.914562,1.409078,1.9157407283783,1.41283583641052
1.916471,1.411223,1.91739702224731,1.41463375091553
1.918454,1.413321,1.92071866989136,1.41822230815887
1.920369,1.415468,1.92238402366638,1.42001283168793
1.922489,1.417449,1.9240494966507,1.42180335521698
1.92386,1.419915,1.92571485042572,1.42359387874603
1.925767,1.422053,1.92905533313751,1.42716705799103
1.927669,1.424182,1.93073034286499,1.42894971370697
1.929568,1.426302,1.93240535259247,1.4307324886322
1.931482,1.428432,1.93408024311066,1.43251514434814
1.933433,1.430594,1.93744015693665,1.43607234954834
1.935366,1.432733,1.93912506103516,1.43784701824188
1.937322,1.434886,1.94080996513367,1.43962156772614
1.93932,1.437073,1.94249486923218,1.44139623641968
1.941353,1.439288,1.94587457180023,1.44493734836578
1.943389,1.4415,1.94756937026978,1.44670379161835
1.945442,1.443723,1.94926416873932,1.4484703540802
1.947495,1.44594,1.95095896720886,1.45023679733276
1.950538,1.447875,1.95435833930969,1.45376193523407
1.952624,1.450112,1.95606279373169,1.45552051067352
1.954673,1.452398,1.95776724815369,1.45727908611298
1.956758,1.454613,1.95947182178497,1.45903766155243
1.958853,1.456829,1.96288990974426,1.46254754066467
1.960953,1.459042,1.96460366249084,1.46429884433746
1.963042,1.461235,1.96631729602814,1.46605014801025
1.965197,1.462909,1.96803092956543,1.46780145168304
1.967306,1.46511,1.97146642208099,1.47129762172699
1.969419,1.467309,1.97318816184998,1.47304248809814
1.971537,1.469372,1.97491002082825,1.47478747367859
1.973644,1.471556,1.97663176059723,1.47653234004974
1.97576,1.473745,1.9800820350647,1.48001718521118
1.977884,1.475939,1.98181056976318,1.48175716400146
1.980336,1.477972,1.98353898525238,1.48349702358246
1.982474,1.480179,1.98526740074158,1.48523700237274
1.984624,1.482399,1.98872911930084,1.4887136220932
1.986778,1.484621,1.99046230316162,1.49045038223267
1.988951,1.486862,1.9921954870224,1.49218714237213
1.991126,1.489104,1.99392867088318,1.4939239025116
1.993323,1.491369,1.99739742279053,1.49739646911621
1.995526,1.493641,1.9991329908371,1.49913227558136
1.997992,1.495663,2.00086855888367,1.50086808204651
2.000205,1.497949,2.00260400772095,1.50260388851166
2.002587,1.500091,2.00607514381409,1.50607705116272
2.004954,1.502184,2.00781083106995,1.50781428813934
2.007167,1.504477,2.00954627990723,1.50955164432526
2.009405,1.506796,2.01128172874451,1.51128900051117
2.011642,1.509112,2.01475048065186,1.51476752758026
2.013878,1.511429,2.01648378372192,1.51650881767273
2.016102,1.515648,2.01821684837341,1.5182501077652
2.018324,1.51796,2.01995015144348,1.51999139785767
2.020551,1.520285,2.02341246604919,1.52347981929779
2.022786,1.522627,2.02514147758484,1.52522695064545
2.025019,1.524976,2.02687048912048,1.5269740819931
2.027269,1.52735,2.02859973907471,1.52872133255005
2.029531,1.529741,2.0320520401001,1.5322231054306
2.031777,1.532115,2.03377556800842,1.5339777469635
2.034036,1.534497,2.03549885749817,1.53573226928711
2.036289,1.536866,2.03722238540649,1.53748691082001
2.038534,1.539218,2.04066228866577,1.54100441932678
2.040791,1.541574,2.04237914085388,1.54276740550995
2.043339,1.54166,2.04409575462341,1.54453039169312
2.045583,1.543991,2.04581260681152,1.54629337787628
2.048095,1.545888,2.04923844337463,1.54982817173004
2.050097,1.547943,2.05094790458679,1.55159997940063
2.052878,1.549838,2.05265712738037,1.55337190628052
2.055231,1.55206,2.05436658859253,1.55514371395111
2.057455,1.55439,2.05777740478516,1.55869662761688
2.059659,1.556705,2.0594789981842,1.56047761440277
2.061859,1.559027,2.06118059158325,1.56225860118866
2.064079,1.561376,2.0628821849823,1.56403958797455
2.066518,1.56374,2.06627774238586,1.56761062145233
2.068727,1.566104,2.0679714679718,1.56940066814423
2.070932,1.568478,2.06966519355774,1.57119083404541
2.073102,1.57083,2.07135891914368,1.5729808807373
2.075266,1.573193,2.07473874092102,1.57656979560852
2.077413,1.575553,2.07642483711243,1.57836866378784
2.079556,1.577924,2.07811069488525,1.58016753196716
2.081886,1.580049,2.07979679107666,1.58196628093719
2.08401,1.582429,2.08316135406494,1.5855724811554
2.08615,1.584367,2.08483982086182,1.58737969398499
2.088253,1.586755,2.08651828765869,1.58918702602386
2.090333,1.589128,2.08819699287415,1.59099423885345
2.092419,1.591516,2.09154677391052,1.59461665153503
2.094495,1.5939,2.09321808815002,1.59643185138702
2.096549,1.596266,2.09488964080811,1.59824693202972
2.098617,1.598654,2.09656095504761,1.60006213188171
2.10129,1.601017,2.09989714622498,1.60369980335236
2.103363,1.603425,2.10156202316284,1.60552227497101
2.105414,1.605815,2.10322666168213,1.60734474658966
2.107593,1.607971,2.10489153862,1.60916721820831
2.109666,1.610404,2.10821485519409,1.61281895637512
2.111736,1.61284,2.1098735332489,1.61464810371399
2.113797,1.615273,2.11153221130371,1.61647737026215
2.115862,1.617715,2.11319088935852,1.6183066368103
2.117925,1.620161,2.11650252342224,1.62197113037109
2.119982,1.622603,2.11815571784973,1.62380635738373
2.122039,1.625046,2.11980867385864,1.62564170360565
2.124092,1.627487,2.12146186828613,1.62747704982758
2.126156,1.629941,2.12476301193237,1.63115310668945
2.128223,1.632402,2.1264111995697,1.63299381732941
2.130714,1.634685,2.12805914878845,1.63483452796936
2.132771,1.637139,2.12970733642578,1.6366753578186
2.134844,1.639614,2.13299918174744,1.64036166667938
2.137095,1.641923,2.13464283943176,1.6422073841095
2.139157,1.644393,2.13628649711609,1.64405298233032
2.141185,1.646827,2.13793039321899,1.64589858055115
2.143771,1.649055,2.14121389389038,1.64959406852722
2.145814,1.651513,2.14285373687744,1.65144395828247
2.147863,1.653975,2.1444935798645,1.65329384803772
2.149923,1.656448,2.14613342285156,1.65514373779297
2.151978,1.65891,2.14940977096558,1.65884721279144
2.154575,1.661239,2.15104627609253,1.66070079803467
2.156632,1.663691,2.15268278121948,1.66255438327789
2.158696,1.666149,2.15431928634644,1.66440796852112
2.160764,1.668608,2.15758943557739,1.66811835765839
2.163251,1.670777,2.15922331809998,1.66997516155243
2.165338,1.67325,2.16085696220398,1.67183196544647
2.167427,1.675723,2.16249060630798,1.67368876934052
2.170049,1.678088,2.16575574874878,1.67740499973297
2.172133,1.680552,2.16738724708557,1.67926442623138
2.174215,1.683017,2.16901850700378,1.68112397193909
2.176104,1.685248,2.17065000534058,1.6829833984375
2.178159,1.687691,2.17391085624695,1.68670463562012
2.180199,1.690126,2.17554044723511,1.68856644630432
2.182239,1.69257,2.17716979980469,1.69042813777924
2.184674,1.694722,2.17879939079285,1.69228994846344
2.18668,1.697146,2.18205666542053,1.69601535797119
2.188659,1.699546,2.18368482589722,1.69787895679474
2.190623,1.70193,2.18531274795532,1.69974255561829
2.192594,1.704323,2.18694067001343,1.70160615444183
2.195092,1.706272,2.19019532203674,1.7053347826004
2.197077,1.708678,2.19182229042053,1.70719993114471
2.19908,1.711104,2.19344902038574,1.70906507968903
2.201597,1.713364,2.19507575035095,1.71093022823334
2.20379,1.715616,2.19832849502563,1.71466159820557
2.205792,1.718045,2.19995450973511,1.71652781963348
2.20831,1.720275,2.20158052444458,1.71839416027069
2.210303,1.722708,2.20320630073547,1.72026038169861
2.212269,1.725118,2.20645761489868,1.72399389743805
2.214221,1.72752,2.20808291435242,1.72586107254028
2.216149,1.729902,2.20970845222473,1.72772824764252
2.218052,1.73226,2.21133375167847,1.72959554195404
2.219951,1.734615,2.21458411216736,1.73333048820496
2.221852,1.736974,2.21620917320251,1.73519837856293
2.223753,1.739333,2.21783399581909,1.73706614971161
2.225633,1.741666,2.21945905685425,1.73893392086029
2.227511,1.743999,2.22270894050598,1.7426700592041
2.229398,1.746347,2.22433376312256,1.74453830718994
2.231339,1.748593,2.22595858573914,1.74640655517578
2.233177,1.750888,2.22758340835571,1.74827480316162
2.235036,1.753211,2.23083305358887,1.75201153755188
2.236921,1.755343,2.23245811462402,1.7538800239563
2.23904,1.75752,2.2340829372406,1.75574851036072
2.24164,1.760575,2.23570775985718,1.75761699676514
2.244068,1.763252,2.23895764350891,1.76135408878326
2.245928,1.765569,2.24058270454407,1.76322257518768
2.247788,1.767886,2.24220752716064,1.7650910615921
2.249646,1.770194,2.2438325881958,1.76695966720581
2.251505,1.772499,2.24708294868469,1.77069675922394
2.253354,1.774783,2.24870800971985,1.77256524562836
2.255217,1.777078,2.25033330917358,1.77443373203278
2.257067,1.779352,2.25195860862732,1.77630221843719
2.258904,1.781601,2.25520944595337,1.78003895282745
2.260722,1.783821,2.25683498382568,1.78190732002258
2.262208,1.784996,2.25846076011658,1.78377556800842
2.264028,1.787209,2.26008629798889,1.78564393520355
2.266707,1.789716,2.26333785057068,1.78938019275665
2.269098,1.791788,2.26496386528015,1.79124820232391
2.271197,1.794694,2.26658987998962,1.79311621189117
2.27306,1.796946,2.2682158946991,1.79498422145844
2.274919,1.79919,2.2714684009552,1.79872000217438
2.276784,1.801434,2.27309489250183,1.80058765411377
2.278637,1.80366,2.27472138404846,1.80245530605316
2.280523,1.805919,2.27634763717651,1.80432295799255
2.282445,1.808219,2.27960109710693,1.80805778503418
2.284384,1.810535,2.28122806549072,1.8099250793457
2.286352,1.812888,2.28285503387451,1.81179225444794
2.288312,1.815237,2.2844820022583,1.81365942955017
2.290272,1.817594,2.28773641586304,1.81739342212677
2.292704,1.819954,2.28936362266541,1.81926012039185
2.294641,1.822303,2.29099106788635,1.82112681865692
2.296541,1.824616,2.2926185131073,1.82299363613129
2.298587,1.826692,2.29587388038635,1.82672655582428
2.300368,1.828687,2.29750180244446,1.82859265804291
2.301365,1.829453,2.29912972450256,1.83045887947083
2.30321,1.831706,2.30075764656067,1.83232510089874
2.30506,1.833961,2.30401420593262,1.83605694770813
2.306928,1.836229,2.30564260482788,1.8379225730896
2.308788,1.83848,2.30727100372314,1.83978819847107
2.310629,1.840703,2.30889940261841,1.84165382385254
2.312441,1.842883,2.31215667724609,1.84538447856903
2.314225,1.845022,2.31378555297852,1.84724950790405
2.316005,1.84715,2.31541442871094,1.84911453723907
2.317762,1.849251,2.31704330444336,1.8509795665741
2.319524,1.85136,2.32030177116394,1.85470902919769
2.321276,1.853458,2.32193112373352,1.85657334327698
2.323245,1.855679,2.3235604763031,1.85843777656555
2.324986,1.857757,2.32518982887268,1.86030209064484
2.328315,1.860806,2.328449010849,1.86403024196625
2.329842,1.862818,2.33007884025574,1.86589395999908
2.331579,1.864876,2.33170866966248,1.86775767803192
2.334138,1.867272,2.33333849906921,1.86962151527405
2.335859,1.869306,2.33659839630127,1.87334823608398
2.337558,1.871311,2.33822870254517,1.87521135807037
2.339251,1.873308,2.33985877037048,1.87707436084747
2.340947,1.875308,2.34148907661438,1.87893748283386
2.342631,1.877293,2.34474968910217,1.88266289234161
2.344324,1.879289,2.34638023376465,1.88452517986298
2.346019,1.881289,2.34801077842712,1.88638758659363
2.34772,1.883296,2.3496413230896,1.88824999332428
2.349442,1.885332,2.35290288925171,1.89197397232056
2.35118,1.887393,2.35453391075134,1.89383554458618
2.352938,1.889483,2.3561646938324,1.8956972360611
2.35468,1.89156,2.35779571533203,1.89755880832672
2.356449,1.89367,2.3610577583313,1.90128147602081
2.358338,1.895646,2.36268877983093,1.9031423330307
2.36008,1.897719,2.36432003974915,1.90500330924988
2.36183,1.899799,2.36595106124878,1.90686416625977
2.363811,1.902098,2.36921381950378,1.91058528423309
2.365268,1.904653,2.370845079422,1.91244542598724
2.367318,1.906688,2.37247657775879,1.91430568695068
2.36932,1.908771,2.37410807609558,1.91616582870483
2.371098,1.910856,2.37737107276917,1.9198853969574
2.372885,1.912948,2.37900257110596,1.92174482345581
2.374671,1.915036,2.38063430786133,1.92360424995422
2.376467,1.91714,2.38226580619812,1.92546355724335
2.378293,1.919283,2.38552904129028,1.92918157577515
2.380115,1.921424,2.38716077804565,1.93104028701782
2.382129,1.923574,2.38879251480103,1.93289887905121
2.38396,1.925727,2.3904242515564,1.93475747108459
2.385797,1.927886,2.39368772506714,1.93847393989563
2.387643,1.930047,2.39531970024109,1.94033181667328
2.389813,1.932271,2.39695143699646,1.94218957424164
2.391658,1.934422,2.39858317375183,1.94404745101929
2.394299,1.936386,2.40184688568115,1.94776225090027
2.396143,1.93853,2.40347862243652,1.94961929321289
2.397994,1.940684,2.40511035919189,1.95147633552551
2.399837,1.942831,2.40674209594727,1.95333325862885
2.401692,1.944995,2.41000580787659,1.95704650878906
2.403563,1.947183,2.41163754463196,1.95890271663666
2.405453,1.949394,2.41326928138733,1.96075892448425
2.40735,1.951614,2.4149010181427,1.96261513233185
2.4092,1.953755,2.41816425323486,1.96632659435272
2.411094,1.955975,2.41979598999023,1.96818196773529
2.41301,1.958221,2.42142748832703,1.97003722190857
2.414744,1.960588,2.4230592250824,1.97189259529114
2.417095,1.962745,2.42632222175598,1.97560238838196
2.419044,1.964811,2.42795348167419,1.97745680809021
2.420986,1.967098,2.42958498001099,1.97931134700775
2.422938,1.969397,2.4312162399292,1.981165766716
2.424913,1.971722,2.43447875976563,1.98487389087677
2.426884,1.974041,2.43610978126526,1.98672747612
2.42886,1.976363,2.43774104118347,1.98858106136322
2.430848,1.978698,2.43937206268311,1.99043464660645
2.432841,1.981038,2.44263386726379,1.99414098262787
2.434843,1.983388,2.44426441192627,1.99599373340607
2.436838,1.98573,2.44589519500732,1.99784648418427
2.438813,1.988051,2.4475257396698,1.99969923496246
2.440821,1.990409,2.45078659057617,2.00340366363525
2.442917,1.992891,2.45241665840149,2.00525546073914
2.445302,1.996633,2.45404672622681,2.00710725784302
2.446766,1.997295,2.4556770324707,2.00895929336548
2.44894,1.999421,2.4589364528656,2.01266193389893
2.450929,2.00176,2.46056604385376,2.01451277732849
2.452893,2.004067,2.46219539642334,2.01636385917664
2.454884,2.006405,2.4638249874115,2.0182147026062
2.45687,2.008734,2.46708297729492,2.02191567420959
2.458854,2.011056,2.46871185302734,2.02376556396484
2.460851,2.013391,2.47034049034119,2.02561569213867
2.462833,2.015707,2.47196912765503,2.0274658203125
2.464837,2.018046,2.4752254486084,2.03116488456726
2.466834,2.020377,2.47685313224792,2.03301405906677
2.468862,2.022745,2.47848105430603,2.03486323356628
2.470907,2.025133,2.48010873794556,2.03671216964722
2.472966,2.027535,2.48336291313171,2.04040956497192
2.475022,2.029933,2.48498964309692,2.0422580242157
2.477191,2.032327,2.48661613464355,2.04410624504089
2.479268,2.034747,2.48824262619019,2.04595446586609
2.481341,2.03716,2.49149465560913,2.04965019226074
2.483884,2.039253,2.49311971664429,2.05149745941162
2.485932,2.041633,2.49474501609802,2.0533447265625
2.488,2.044034,2.49637031555176,2.05519223213196
2.490065,2.04643,2.49961924552917,2.05888605117798
2.49219,2.048837,2.50124311447144,2.06073260307312
2.494249,2.051225,2.50286674499512,2.06257915496826
2.4963,2.053603,2.5044903755188,2.0644257068634
2.498378,2.056011,2.50773620605469,2.06811809539795
2.500453,2.058415,2.50935792922974,2.06996369361877
2.502533,2.060827,2.51097989082336,2.07180953025818
2.504601,2.063224,2.51260185241699,2.073655128479
2.506671,2.065624,2.51584362983704,2.0773458480835
2.508668,2.067697,2.51746344566345,2.07919073104858
2.510736,2.0701,2.51908349990845,2.08103561401367
2.512807,2.07251,2.52070331573486,2.08288073539734
2.515311,2.074769,2.52394080162048,2.08656978607178
2.517379,2.077178,2.52555823326111,2.08841395378113
2.519927,2.079042,2.52717590332031,2.09025812149048
2.521995,2.08145,2.52879333496094,2.09210228919983
2.52417,2.083699,2.53202605247498,2.09579014778137
2.526221,2.086079,2.53364086151123,2.09763360023499
2.528281,2.088468,2.53525590896606,2.0994770526886
2.530352,2.090866,2.53687071800232,2.10132050514221
2.532413,2.093251,2.54009771347046,2.10500693321228
2.534492,2.095659,2.54170966148376,2.10684967041016
2.53657,2.098069,2.54332160949707,2.10869264602661
2.538653,2.100492,2.54493355751038,2.11053538322449
2.54074,2.10293,2.54815411567688,2.11422061920166
2.542802,2.10535,2.54976272583008,2.1160626411438
2.54486,2.107776,2.55137133598328,2.11790490150452
2.546926,2.110224,2.55297994613647,2.11974716186523
2.548985,2.112673,2.55619359016418,2.12343096733093
2.551254,2.115067,2.5577986240387,2.12527275085449
2.553309,2.11753,2.55940341949463,2.12711453437805
2.555392,2.120031,2.56100845336914,2.12895607948303
2.557764,2.122406,2.56421422958374,2.13263893127441
2.559819,2.124868,2.56581497192383,2.13448023796082
2.561875,2.127325,2.5674159526825,2.13632130622864
2.564218,2.129498,2.56901669502258,2.13816237449646
2.565731,2.132545,2.57221388816833,2.14184427261353
2.568483,2.134699,2.573810338974,2.14368486404419
2.570578,2.137171,2.57540655136108,2.14552569389343
2.57265,2.139611,2.57700300216675,2.1473662853241
2.574714,2.142042,2.58019065856934,2.15104722976685
2.577069,2.144298,2.58178210258484,2.15288734436035
2.579118,2.146722,2.58337354660034,2.15472769737244
2.581135,2.149116,2.58496499061584,2.15656781196594
2.583155,2.151522,2.58814239501953,2.16024780273438
2.585097,2.153838,2.58972835540771,2.1620876789093
2.587097,2.15624,2.5913143157959,2.16392731666565
2.588415,2.15673,2.59290027618408,2.165766954422
2.590932,2.161193,2.59606671333313,2.16944599151611
2.592915,2.163604,2.59764671325684,2.17128539085388
2.5949,2.166023,2.59922695159912,2.17312455177307
2.596857,2.168416,2.60080718994141,2.17496395111084
2.598803,2.170801,2.60396122932434,2.17864179611206
2.600739,2.173179,2.60553526878357,2.18048048019409
2.60269,2.175578,2.6071093082428,2.18231916427612
2.604644,2.177983,2.60868310928345,2.18415784835815
2.606899,2.180421,2.61182427406311,2.18783450126648
2.608859,2.182838,2.61339163780212,2.18967270851135
2.61192,2.184771,2.61495900154114,2.19151067733765
2.613874,2.187171,2.61652612686157,2.19334864616394
2.615572,2.189628,2.61965370178223,2.19702386856079
2.617529,2.192019,2.62121391296387,2.19886112213135
2.619488,2.194408,2.62277412414551,2.2006983757019
2.621452,2.196797,2.62433433532715,2.20253562927246
2.623412,2.199175,2.62744736671448,2.20620894432068
2.625381,2.201559,2.62899994850159,2.20804524421692
2.627327,2.203908,2.63055276870728,2.20988130569458
2.629274,2.206257,2.63210558891296,2.21171760559082
2.631204,2.208586,2.63520336151123,2.21538877487183
2.633142,2.210933,2.63674831390381,2.21722340583801
2.635077,2.213287,2.63829350471497,2.21905827522278
2.637227,2.21544,2.63983845710754,2.22089314460754
2.639125,2.217771,2.64292049407959,2.22456121444702
2.641011,2.220097,2.64445757865906,2.22639441490173
2.64343,2.222477,2.64599466323853,2.22822761535645
2.645005,2.22471,2.64753174781799,2.23006081581116
2.646537,2.227462,2.65059781074524,2.23372507095337
2.648421,2.229787,2.65212655067444,2.23555612564087
2.650295,2.232097,2.65365552902222,2.23738718032837
2.652171,2.23441,2.65518450737,2.23921823501587
2.654027,2.236699,2.65823411941528,2.24287748336792
2.655891,2.238999,2.65975475311279,2.24470591545105
2.657724,2.241265,2.66127562522888,2.2465341091156
2.659555,2.243533,2.66279625892639,2.24836254119873
2.661368,2.245781,2.6658296585083,2.2520158290863
2.663186,2.248039,2.66734218597412,2.25384092330933
2.665003,2.250298,2.66885471343994,2.25566577911377
2.667296,2.252286,2.67036724090576,2.25749087333679
2.669091,2.254524,2.67338442802429,2.26113677024841
2.670887,2.256765,2.674889087677,2.26295757293701
2.672948,2.259212,2.67639374732971,2.26477837562561
2.675589,2.261233,2.67789840698242,2.26659917831421
2.677751,2.263164,2.68090009689331,2.27023601531982
2.679538,2.265383,2.68239712715149,2.27205181121826
2.681332,2.267608,2.68389415740967,2.2738676071167
2.683124,2.269829,2.68539118766785,2.27568340301514
2.684916,2.272046,2.68837809562683,2.27930903434753
2.686662,2.274205,2.68986821174622,2.28111886978149
2.688424,2.276383,2.69135808944702,2.28292870521545
2.690191,2.278566,2.69284820556641,2.28473877906799
2.69196,2.280754,2.69582176208496,2.28835129737854
2.693143,2.28314,2.69730544090271,2.29015398025513
2.694891,2.285308,2.69878911972046,2.29195666313171
2.696645,2.287486,2.70027279853821,2.2937593460083
2.698416,2.289687,2.70323467254639,2.29735660552979
2.700186,2.29189,2.7047131061554,2.29915118217468
2.701973,2.29412,2.70619130134583,2.300945520401
2.703728,2.296317,2.70766973495483,2.3027400970459
2.705481,2.298516,2.71062231063843,2.30631947517395
2.707236,2.300724,2.71209669113159,2.3081042766571
2.70899,2.302936,2.71357083320618,2.30988931655884
2.710749,2.305162,2.71504521369934,2.31167411804199
2.712646,2.307687,2.71799111366272,2.31523323059082
2.714413,2.309936,2.71946263313293,2.31700706481934
2.716177,2.312176,2.72093439102173,2.31878113746643
2.718146,2.314637,2.72240614891052,2.32055521011353
2.720872,2.316461,2.72534847259521,2.32409119606018
2.722221,2.318666,2.72681951522827,2.32585287094116
2.723917,2.320761,2.72829031944275,2.32761478424072
2.725701,2.322955,2.72976112365723,2.32937669754028
2.727503,2.325158,2.73270416259766,2.33288645744324
2.729304,2.327344,2.73417615890503,2.33463454246521
2.731067,2.329471,2.7356481552124,2.33638262748718
2.732824,2.331576,2.73712015151978,2.33813071250916
2.734596,2.333688,2.74006772041321,2.34161186218262
2.736388,2.335819,2.74154329299927,2.34334468841553
2.738181,2.337948,2.74301886558533,2.34507751464844
2.739957,2.340055,2.74449419975281,2.34681034088135
2.741767,2.342285,2.7474513053894,2.35025930404663
2.74375,2.344015,2.74893260002136,2.35197520256042
2.745568,2.346052,2.7504141330719,2.3536913394928
2.747536,2.348189,2.75189542770386,2.35540723800659
2.749232,2.350183,2.7548668384552,2.35882043838501
2.750918,2.352157,2.75635671615601,2.36051774024963
2.752609,2.354127,2.75784683227539,2.36221504211426
2.754292,2.35608,2.7593367099762,2.36391234397888
2.755965,2.358014,2.7623279094696,2.36728596687317
2.757628,2.359932,2.76382923126221,2.36896252632141
2.759276,2.361826,2.76533055305481,2.37063908576965
2.760926,2.363718,2.76683187484741,2.3723156452179
2.762585,2.365613,2.76984882354736,2.37564587593079
2.764228,2.367485,2.77136421203613,2.37729954719543
2.765867,2.369343,2.77287983894348,2.3789529800415
2.767856,2.371291,2.77439522743225,2.38060665130615
2.76978,2.373003,2.77744340896606,2.38388848304749
2.771603,2.375128,2.77897620201111,2.38551664352417
2.773522,2.377097,2.78050875663757,2.38714504241943
2.775232,2.378976,2.78204154968262,2.38877320289612
2.776917,2.380817,2.78512692451477,2.39200162887573
2.778628,2.382669,2.78667950630188,2.39360165596008
2.780326,2.384491,2.78823232650757,2.39520168304443
2.782059,2.386334,2.78978490829468,2.39680194854736
2.783788,2.388155,2.79291343688965,2.39997100830078
2.785546,2.389986,2.79448890686035,2.40154004096985
2.78732,2.391816,2.79606461524963,2.40310883522034
2.78911,2.393644,2.79764032363892,2.4046778678894
2.790855,2.395589,2.80081725120544,2.40778136253357
2.792669,2.397408,2.80241847038269,2.40931606292725
2.794485,2.399217,2.80401968955994,2.41085052490234
2.796311,2.401022,2.80562114715576,2.41238498687744
2.798145,2.402822,2.80885195732117,2.41541600227356
2.799983,2.404613,2.81048154830933,2.41691255569458
2.801813,2.40638,2.81211113929749,2.4184091091156
2.803604,2.408124,2.81374073028564,2.41990542411804
2.805455,2.409872,2.81703042984009,2.42285656929016
2.806608,2.411713,2.81869053840637,2.42431092262268
2.809078,2.413257,2.82035064697266,2.42576551437378
2.810834,2.41494,2.82201075553894,2.4272198677063
2.812703,2.416611,2.82536387443542,2.43008279800415
2.814606,2.41829,2.82705664634705,2.43149089813232
2.816539,2.419971,2.82874941825867,2.43289923667908
2.818511,2.421661,2.83044219017029,2.43430757522583
2.820499,2.423342,2.83386182785034,2.43707323074341
2.822508,2.425019,2.83558893203735,2.43843078613281
2.824545,2.426698,2.83731603622437,2.43978834152222
2.826591,2.428365,2.8390429019928,2.44114589691162
2.828644,2.430016,2.84253239631653,2.4438054561615
2.830566,2.431802,2.84429502487183,2.44510769844055
2.832623,2.43341,2.84605741500854,2.44640970230103
2.834426,2.434942,2.84781980514526,2.4477117061615
2.836393,2.436835,2.85138082504272,2.45025515556335
2.838501,2.438409,2.85317945480347,2.45149683952332
2.840622,2.439967,2.85497784614563,2.4527382850647
2.842768,2.441516,2.85677647590637,2.45397996902466
2.844919,2.443042,2.86040925979614,2.45639729499817
2.847094,2.444558,2.86224365234375,2.4575731754303
2.849269,2.446046,2.86407804489136,2.45874881744385
2.85145,2.447512,2.86591243743896,2.45992469787598
2.853627,2.448947,2.86961603164673,2.46220541000366
2.855846,2.450381,2.87148499488831,2.46331000328064
2.858056,2.451783,2.87335395812988,2.4644148349762
2.860302,2.453177,2.87522315979004,2.46551966667175
2.862571,2.454557,2.87899279594421,2.4676525592804
2.864854,2.455916,2.88089346885681,2.46868085861206
2.867164,2.457263,2.88279438018799,2.46970915794373
2.869472,2.458581,2.88469505310059,2.47073745727539
2.871282,2.459869,2.88852381706238,2.47271275520325
2.873647,2.461165,2.89045190811157,2.47365975379944
2.876101,2.462504,2.89237976074219,2.47460675239563
2.878491,2.463759,2.89430785179138,2.47555375099182
2.880887,2.464991,2.89818596839905,2.47736287117004
2.882655,2.466161,2.9001362323761,2.47822523117065
2.885041,2.467334,2.90208649635315,2.47908735275269
2.887443,2.468486,2.9040367603302,2.4799497127533
2.890802,2.469446,2.907954454422,2.48158717155457
2.893213,2.470548,2.90992212295532,2.4823625087738
2.895616,2.47162,2.91188979148865,2.48313760757446
2.898039,2.472674,2.91385722160339,2.4839129447937
2.900445,2.473695,2.91780495643616,2.48537540435791
2.902822,2.474678,2.91978526115417,2.48606252670288
2.905183,2.47563,2.92176556587219,2.48674964904785
2.90755,2.47656,2.92374563217163,2.4874370098114
2.909933,2.477468,2.92771434783936,2.4887228012085
2.911775,2.478038,2.92970275878906,2.48932147026062
2.912903,2.479485,2.93169140815735,2.48992013931274
2.915317,2.480324,2.93367981910706,2.49051880836487
2.91773,2.481135,2.93766093254089,2.49162769317627
2.920183,2.481931,2.93965363502502,2.49213814735413
2.922912,2.481676,2.94164633750916,2.49264860153198
2.925373,2.482425,2.94363880157471,2.49315881729126
2.927838,2.483152,2.94762444496155,2.49409198760986
2.929774,2.484297,2.94961738586426,2.49451470375061
2.932244,2.484988,2.95161032676697,2.49493741989136
2.934711,2.485657,2.95360326766968,2.4953601360321
2.937152,2.486295,2.95758557319641,2.49611854553223
2.9396,2.48691,2.95957517623901,2.4964542388916
2.942041,2.487497,2.96156477928162,2.49679017066956
2.944462,2.488052,2.96355414390564,2.49712586402893
2.946896,2.488582,2.96752643585205,2.49771165847778
2.949347,2.489087,2.96950936317444,2.49796175956726
2.951789,2.489562,2.97149205207825,2.49821162223816
2.955176,2.490916,2.97347474098206,2.49846172332764
2.957621,2.491334,2.97743058204651,2.49887704849243
2.960086,2.491729,2.97940349578857,2.49904251098633
2.962487,2.492195,2.98137640953064,2.49920797348022
2.964423,2.492642,2.98334932327271,2.49937319755554
2.966247,2.493113,2.9872829914093,2.49962067604065
2.969442,2.493833,2.98924350738525,2.49970293045044
2.97127,2.494371,2.99120402336121,2.49978494644165
2.973733,2.494621,2.99316453933716,2.49986696243286
2.976225,2.494768,2.99707126617432,2.49994897842407
2.978705,2.494977,2.99901747703552,2.49994921684265
2.981161,2.495162,3.00096344947815,2.49994921684265
2.983623,2.495322,3.00290966033936,2.49994921684265
2.98608,2.495456,3.00678634643555,2.49986863136292
2.988536,2.495561,3.00871682167053,2.49978804588318
2.990991,2.495635,3.01064729690552,2.49970722198486
2.993425,2.495677,3.01257753372192,2.49962663650513
2.995847,2.495385,3.01642251014709,2.49938559532166
2.995708,2.492527,3.01833701133728,2.4992253780365
2.998183,2.492481,3.02025151252747,2.49906492233276
3.000653,2.492406,3.02216577529907,2.49890470504761
3.003149,2.492302,3.02597880363464,2.49850535392761
3.005628,2.492173,3.02787733078003,2.49826622009277
3.008124,2.492018,3.02977585792542,2.49802708625793
3.010429,2.491675,3.0316743850708,2.4977879524231
3.012877,2.491478,3.03545522689819,2.49723148345947
3.015318,2.491257,3.03733777999878,2.49691390991211
3.01773,2.491018,3.03922033309937,2.49659657478333
3.020127,2.49076,3.04110288619995,2.49627923965454
3.022524,2.490485,3.04485154151917,2.49556636810303
3.024922,2.490192,3.04671788215637,2.49517107009888
3.027106,2.489029,3.04858422279358,2.49477577209473
3.029445,2.488715,3.05045032501221,2.49438047409058
3.031688,2.489423,3.0541660785675,2.49351191520691
3.033446,2.489153,3.0560154914856,2.49303889274597
3.035743,2.4888,3.05786466598511,2.49256563186646
3.03805,2.488427,3.0597140789032,2.49209260940552
3.040386,2.48803,3.06339478492737,2.49106884002686
3.042774,2.487605,3.06522607803345,2.49051809310913
3.045184,2.487155,3.06705737113953,2.48996734619141
3.047599,2.486064,3.06888890266418,2.48941659927368
3.050008,2.485564,3.07253170013428,2.48823833465576
3.052418,2.485037,3.07434320449829,2.48761057853699
3.054827,2.484482,3.0761547088623,2.48698282241821
3.057243,2.483898,3.0779664516449,2.48635506629944
3.059673,2.483282,3.08156681060791,2.48502469062805
3.062115,2.482637,3.08335566520691,2.48432183265686
3.065106,2.48139,3.08514451980591,2.48361921310425
3.067511,2.480705,3.08693337440491,2.48291635513306
3.069866,2.480011,3.09048533439636,2.48143839836121
3.072251,2.479285,3.09224843978882,2.48066353797913
3.075501,2.478636,3.09401178359985,2.47988843917847
3.078352,2.478257,3.09577488899231,2.47911334037781
3.080665,2.477484,3.09927344322205,2.47749471664429
3.082942,2.476699,3.10100889205933,2.47665119171143
3.085184,2.475905,3.10274410247803,2.47580766677856
3.087379,2.475105,3.10447931289673,2.47496390342712
3.089578,2.474279,3.1079204082489,2.47321248054504
3.091786,2.473423,3.10962629318237,2.47230434417725
3.093974,2.472549,3.11133217811584,2.47139644622803
3.096127,2.471663,3.11303806304932,2.47048830986023
3.095293,2.469772,3.11641931533813,2.46861219406128
3.097425,2.468841,3.11809468269348,2.46764397621155
3.09955,2.467886,3.11977028846741,2.4666759967804
3.101647,2.466918,3.12144565582275,2.46570777893066
3.10373,2.465931,3.1247661113739,2.46371579170227
3.105807,2.464921,3.12641096115112,2.46269202232361
3.10789,2.463882,3.12805604934692,2.46166825294495
3.111022,2.463799,3.12970089912415,2.46064448356628
3.113329,2.462093,3.13296055793762,2.45854544639587
3.115377,2.46118,3.1345751285553,2.45747041702271
3.117821,2.459863,3.13618993759155,2.45639514923096
3.120296,2.458371,3.13780450820923,2.45531988143921
3.122327,2.457222,3.14100432395935,2.45312261581421
3.124343,2.456067,3.1425895690918,2.4520001411438
3.12635,2.454902,3.14417457580566,2.45087790489197
3.128362,2.453721,3.14575982093811,2.44975566864014
3.130381,2.45252,3.14890170097351,2.44746804237366
3.1324,2.4513,3.15045857429504,2.44630265235901
3.134396,2.450075,3.15201544761658,2.44513726234436
3.136167,2.448711,3.15357208251953,2.44397211074829
3.138154,2.44745,3.15665888786316,2.44160223007202
3.140101,2.446194,3.15818881988525,2.4403977394104
3.142012,2.444621,3.15971875190735,2.43919324874878
3.143684,2.443097,3.16124844551086,2.43798875808716
3.145692,2.441735,3.16428303718567,2.43554425239563
3.147701,2.440351,3.16578769683838,2.43430423736572
3.149732,2.438934,3.16729235649109,2.43306446075439
3.152614,2.437502,3.1687970161438,2.43182444572449
3.154626,2.436069,3.17178320884705,2.42931246757507
3.15666,2.434609,3.173264503479,2.42804050445557
3.158678,2.433148,3.17474603652954,2.42676854133606
3.160696,2.431674,3.1762273311615,2.42549657821655
3.162713,2.430186,3.17916893959045,2.42292380332947
3.164683,2.428716,3.18062901496887,2.42162322998047
3.166647,2.427233,3.18208932876587,2.42032241821289
3.168592,2.425746,3.18354940414429,2.41902160644531
3.170792,2.424423,3.18645048141479,2.41639447212219
3.172024,2.422508,3.18789172172546,2.41506814956665
3.173935,2.420988,3.18933272361755,2.41374158859253
3.175858,2.419437,3.19077372550964,2.41241526603699
3.177803,2.417848,3.19363903999329,2.40973949432373
3.179589,2.416185,3.19506335258484,2.40839004516602
3.181529,2.414567,3.19648742675781,2.40704083442688
3.183428,2.412972,3.19791173934937,2.40569162368774
3.185325,2.411366,3.20074534416199,2.40297269821167
3.187224,2.409746,3.20215487480164,2.40160298347473
3.189105,2.40813,3.20356440544128,2.40023350715637
3.190983,2.406502,3.20497393608093,2.39886379241943
3.192859,2.404864,3.20778059959412,2.39610695838928
3.194757,2.403194,3.20917749404907,2.39471960067749
3.196655,2.401515,3.21057462692261,2.39333200454712
3.197561,2.398478,3.21197175979614,2.39194464683533
3.199449,2.396786,3.21475529670715,2.3891544342041
3.201332,2.395088,3.21614193916321,2.38775134086609
3.202847,2.393329,3.21752858161926,2.38634848594666
3.203625,2.391221,3.21891522407532,2.38494563102722
3.206054,2.390139,3.22167992591858,2.38212633132935
3.207951,2.388385,3.22305822372437,2.3807098865509
3.209865,2.38661,3.22443628311157,2.37929344177246
3.211753,2.384854,3.22581458091736,2.37787699699402
3.212959,2.38245,3.22856426239014,2.37503290176392
3.214854,2.380681,3.22993588447571,2.37360501289368
3.21675,2.37891,3.2313072681427,2.37217688560486
3.218646,2.37714,3.23267889022827,2.37074899673462
3.220542,2.375369,3.23541712760925,2.3678834438324
3.222425,2.373609,3.23678374290466,2.36644577980042
3.224298,2.371856,3.23815059661865,2.36500811576843
3.226148,2.370122,3.23951721191406,2.36357045173645
3.227993,2.36839,3.24224710464478,2.3606870174408
3.229868,2.366627,3.24361038208008,2.35924124717712
3.231922,2.365328,3.2449734210968,2.35779547691345
3.23378,2.36357,3.2463366985321,2.35634970664978
3.235643,2.361804,3.2490611076355,2.35345149040222
3.237496,2.360045,3.25042247772217,2.35199904441833
3.238965,2.358147,3.25178360939026,2.35054636001587
3.239204,2.354627,3.25314474105835,2.34909391403198
3.241097,2.352819,3.25586628913879,2.34618353843689
3.243006,2.350991,3.25722670555115,2.34472560882568
3.244904,2.34917,3.25858688354492,2.34326791763306
3.246795,2.34735,3.25994729995728,2.34180998802185
3.248437,2.345005,3.26266813278198,2.33888983726501
3.250377,2.343127,3.26402854919434,2.33742761611938
3.252334,2.341232,3.26538896560669,2.33596563339233
3.254286,2.339343,3.26674938201904,2.3345034122467
3.256235,2.337463,3.26947140693665,2.33157587051392
3.258175,2.335598,3.27083277702332,2.33011054992676
3.260135,2.333721,3.27219438552856,2.32864499092102
3.26207,2.331874,3.27355575561523,2.32717967033386
3.264461,2.330283,3.27628040313721,2.32424640655518
3.266428,2.328422,3.27764344215393,2.32277870178223
3.268397,2.326565,3.27900671958923,2.32131099700928
3.269954,2.324052,3.28036975860596,2.31984329223633
3.271407,2.322409,3.28309845924377,2.3169059753418
3.273354,2.320584,3.28446388244629,2.31543660163879
3.275029,2.318551,3.2858293056488,2.31396722793579
3.276996,2.316701,3.28719472885132,2.31249785423279
3.278938,2.31487,3.28992819786072,2.30955815315247
3.280901,2.31301,3.2912962436676,2.30808782577515
3.282846,2.311162,3.29266452789307,2.30661725997925
3.28478,2.309317,3.29403257369995,2.30514693260193
3.286731,2.307448,3.29677176475525,2.30220580101013
3.288722,2.305536,3.29814291000366,2.30073499679565
3.290722,2.303613,3.29951405525208,2.29926419258118
3.292718,2.301697,3.30088520050049,2.29779314994812
3.294553,2.299325,3.30363082885742,2.29485154151917
3.296569,2.297396,3.30500507354736,2.29338073730469
3.298599,2.295455,3.30637955665588,2.29190969467163
3.30065,2.293495,3.30775380134583,2.29043889045715
3.303102,2.291797,3.31050586700439,2.28749752044678
3.305094,2.289888,3.31188368797302,2.28602695465088
3.307078,2.287981,3.31326150894165,2.28455638885498
3.309318,2.285323,3.31463932991028,2.28308582305908
3.311282,2.283422,3.31739807128906,2.28014516830444
3.313259,2.281501,3.3187792301178,2.27867531776428
3.315209,2.279599,3.32016038894653,2.27720522880554
3.317185,2.277667,3.32154154777527,2.27573537826538
3.319178,2.275711,3.32430744171143,2.27279615402222
3.321704,2.274585,3.32569193840027,2.27132701873779
3.323684,2.272635,3.32707667350769,2.26985764503479
3.325656,2.270687,3.32846117019653,2.26838850975037
3.326004,2.268502,3.33123373985291,2.26545119285583
3.327963,2.266558,3.33262181282043,2.26398301124573
3.329557,2.264586,3.33400964736938,2.26251459121704
3.331432,2.262716,3.33539772033691,2.26104640960693
3.333263,2.260885,3.33817672729492,2.25811100006104
3.335101,2.259039,3.33956813812256,2.25664377212524
3.336712,2.25705,3.34095931053162,2.25517654418945
3.338521,2.255225,3.34235048294067,2.25370931625366
3.340332,2.253397,3.3451361656189,2.25077605247498
3.342122,2.251587,3.34653043746948,2.24931001663208
3.343878,2.249812,3.34792470932007,2.24784374237061
3.345623,2.248045,3.34931921958923,2.24637770652771
3.347363,2.246281,3.35211086273193,2.24344658851624
3.347973,2.243315,3.35350823402405,2.24198150634766
3.349709,2.241553,3.35490560531616,2.24051642417908
3.351436,2.239799,3.35630297660828,2.2390513420105
3.353842,2.237412,3.35910034179688,2.23612236976624
3.355856,2.235451,3.36050033569336,2.23465847969055
3.357554,2.233735,3.36190056800842,2.23319458961487
3.359026,2.231627,3.36330056190491,2.23173069953918
3.360631,2.229388,3.3661036491394,2.22880387306213
3.362324,2.227684,3.36750626564026,2.22734093666077
3.364011,2.225988,3.36890912055969,2.22587823867798
3.36568,2.224311,3.37031173706055,2.22441530227661
3.367384,2.222602,3.37311983108521,2.22149062156677
3.36909,2.220895,3.37452483177185,2.22002863883972
3.370811,2.219176,3.37593007087708,2.21856689453125
3.372531,2.217468,3.3773353099823,2.2171049118042
3.374275,2.215744,3.38014769554138,2.21418213844299
3.375979,2.214071,3.38155508041382,2.21272134780884
3.377591,2.212196,3.38296246528625,2.2112603187561
3.379297,2.210541,3.38436985015869,2.20979952812195
3.38101,2.208887,3.38718676567078,2.20687866210938
3.38273,2.207236,3.38859605789185,2.20541858673096
3.384657,2.205838,3.39000558853149,2.20395851135254
3.384688,2.20349,3.39141488075256,2.20249843597412
3.386193,2.201499,3.39423561096191,2.1995792388916
3.387928,2.199848,3.39564681053162,2.1981201171875
3.389651,2.19821,3.39705801010132,2.19666075706482
3.391367,2.196581,3.39846920967102,2.19520163536072
3.393067,2.194967,3.4012930393219,2.19228386878967
3.394764,2.193357,3.40270590782166,2.19082546234131
3.396465,2.191743,3.40411877632141,2.18936681747437
3.398193,2.190104,3.40553140640259,2.187908411026
3.399929,2.188458,3.40835857391357,2.18499207496643
3.401657,2.186821,3.4097728729248,2.18353414535522
3.403387,2.185186,3.41118693351746,2.18207621574402
3.405258,2.183793,3.41260123252869,2.18061828613281
3.406974,2.182179,3.41543102264404,2.17770314216614
3.40869,2.180572,3.41684651374817,2.17624592781067
3.409415,2.17774,3.41826200485229,2.1747887134552
3.412667,2.178296,3.41967749595642,2.17333126068115
3.413678,2.174654,3.42250943183899,2.17041707038879
3.415395,2.173061,3.42392611503601,2.16896033287048
3.417083,2.171492,3.42534255981445,2.16750359535217
3.418773,2.169917,3.42675924301147,2.16604661941528
3.420438,2.16836,3.42959308624268,2.16313338279724
3.422113,2.166789,3.43101048469543,2.16167688369751
3.424105,2.165074,3.43242812156677,2.16022062301636
3.425828,2.163445,3.43384552001953,2.15876412391663
3.426571,2.160948,3.43668103218079,2.15585160255432
3.428313,2.159295,3.43809914588928,2.15439558029175
3.430056,2.157642,3.43951749801636,2.1529393196106
3.431796,2.155994,3.44093561172485,2.15148329734802
3.433511,2.154373,3.44377255439758,2.14857149124146
3.435261,2.152721,3.44519138336182,2.14711546897888
3.436908,2.151495,3.44661021232605,2.14565968513489
3.438653,2.149851,3.4480288028717,2.14420390129089
3.4404,2.148204,3.45086693763733,2.14129257202148
3.44215,2.146551,3.45228624343872,2.13983678817749
3.443886,2.144909,3.45370531082153,2.13838124275208
3.445641,2.143247,3.45512461662292,2.13692569732666
3.447404,2.141576,3.45796346664429,2.13401460647583
3.449595,2.141047,3.45938301086426,2.13255906105042
3.451353,2.13938,3.46080255508423,2.131103515625
3.453408,2.13735,3.4622220993042,2.12964820861816
3.454253,2.13511,3.46506142616272,2.12673735618591
3.456013,2.133436,3.46648120880127,2.12528204917908
3.457779,2.131753,3.46790099143982,2.12382650375366
3.459545,2.130066,3.46932077407837,2.12237119674683
3.461309,2.128376,3.47216033935547,2.11946058273315
3.463054,2.126698,3.47358012199402,2.11800527572632
3.465965,2.125588,3.47499990463257,2.11654996871948
3.467686,2.123917,3.4764199256897,2.11509466171265
3.469421,2.122225,3.4792594909668,2.11218428611755
3.471145,2.120535,3.48067927360535,2.11072897911072
3.472893,2.118814,3.48209929466248,2.10927391052246
3.474639,2.117091,3.48351907730103,2.10781860351563
3.476368,2.115381,3.48635864257813,2.10490822792053
3.478078,2.113686,3.48777842521667,2.1034529209137
3.479781,2.111995,3.48919796943665,2.10199761390686
3.481486,2.110301,3.4906177520752,2.1005425453186
3.482808,2.10834,3.49345707893372,2.09763193130493
3.484543,2.106611,3.49487662315369,2.09617686271667
3.486292,2.104865,3.49629616737366,2.09472155570984
3.487485,2.102138,3.49771547317505,2.093266248703
3.489786,2.100863,3.50055432319641,2.09035587310791
3.491549,2.099085,3.5019736289978,2.08890056610107
3.493308,2.097303,3.50339293479919,2.08744525909424
3.495072,2.095512,3.50481200218201,2.0859899520874
3.496821,2.093734,3.50765013694763,2.08307957649231
3.49859,2.091935,3.50906896591187,2.08162426948547
3.500347,2.090148,3.51048803329468,2.08016896247864
3.502113,2.088355,3.51190686225891,2.0787136554718
3.502745,2.085857,3.51474404335022,2.07580304145813
3.504513,2.084067,3.51616263389587,2.07434773445129
3.506253,2.082304,3.51758098602295,2.07289242744446
3.508003,2.080531,3.5189995765686,2.07143712043762
3.509746,2.078761,3.5218358039856,2.06852650642395
3.5115,2.076979,3.52325391769409,2.06707119941711
3.51406,2.075617,3.52467179298401,2.06561589241028
3.515508,2.07349,3.52608966827393,2.06416058540344
3.516617,2.071412,3.52892518043518,2.06124997138977
3.517324,2.068899,3.53034257888794,2.05979466438293
3.519047,2.067157,3.5317599773407,2.0583393573761
3.520802,2.065387,3.53317737579346,2.05688405036926
3.522575,2.063603,3.53601145744324,2.05397343635559
3.524359,2.061813,3.53742837905884,2.05251812934875
3.526633,2.059425,3.53884506225586,2.05106282234192
3.528443,2.057614,3.54026174545288,2.04960751533508
3.530244,2.055814,3.54309463500977,2.04669690132141
3.532092,2.053972,3.54451084136963,2.04524159431458
3.533933,2.052144,3.54592704772949,2.04378628730774
3.535807,2.050291,3.54734301567078,2.0423309803009
3.537668,2.048457,3.55017471313477,2.03942060470581
3.539524,2.046634,3.55158996582031,2.03796529769897
3.541381,2.044812,3.55300545692444,2.03651022911072
3.543773,2.043927,3.55442070960999,2.03505492210388
3.544114,2.040314,3.5572509765625,2.03214478492737
3.547221,2.039909,3.55866551399231,2.03068971633911
3.548824,2.03786,3.5600802898407,2.02923440933228
3.550674,2.036054,3.56149482727051,2.02777934074402
3.552508,2.034265,3.56432342529297,2.02486944198608
3.554355,2.032466,3.56573724746704,2.02341437339783
3.556195,2.030675,3.56715106964111,2.02195954322815
3.558032,2.028892,3.56856513023376,2.02050471305847
3.559891,2.027087,3.57139182090759,2.01759505271912
3.561764,2.02527,3.57280492782593,2.01614022254944
3.563625,2.02346,3.57421803474426,2.01468563079834
3.565493,2.021639,3.5756311416626,2.01323080062866
3.567371,2.019805,3.57845640182495,2.01032161712646
3.56925,2.017969,3.57986855506897,2.00886726379395
3.570193,2.015742,3.58128070831299,2.00741291046143
3.572073,2.013904,3.58269286155701,2.00595831871033
3.573947,2.012069,3.58551645278931,2.00304985046387
3.575834,2.01022,3.58692765235901,2.00159573554993
3.577708,2.008381,3.58833909034729,2.00014185905457
3.579674,2.006315,3.58975028991699,1.99868762493134
3.581611,2.004264,3.59257221221924,1.9957799911499
3.583436,2.002183,3.59398245811462,1.99432635307312
3.585327,2.000317,3.59539294242859,1.99287271499634
3.587187,1.998479,3.59680342674255,1.99141907691956
3.589067,1.99662,3.59962320327759,1.98851227760315
3.590918,1.99479,3.60103273391724,1.98705911636353
3.592772,1.992958,3.60244226455688,1.98560607433319
3.594655,1.991097,3.60385179519653,1.98415291309357
3.596543,1.989233,3.60666966438293,1.98124730587006
3.59842,1.987381,3.60807824134827,1.97979474067688
3.600306,1.985523,3.6094868183136,1.97834229469299
3.602193,1.983664,3.61089539527893,1.97688984870911
3.604145,1.982013,3.61371159553528,1.97398555278778
3.606038,1.980148,3.61511921882629,1.97253382205963
3.607918,1.978295,3.61652684211731,1.97108209133148
3.609541,1.976134,3.61793446540833,1.96963036060333
3.61078,1.973746,3.62074875831604,1.96672773361206
3.61229,1.97165,3.62215542793274,1.96527683734894
3.614169,1.969792,3.62356209754944,1.9638260602951
3.616068,1.96791,3.62496876716614,1.96237516403198
3.617942,1.966052,3.62778115272522,1.95947444438934
3.619829,1.964177,3.6291868686676,1.95802450180054
3.621707,1.962312,3.63059258460999,1.95657467842102
3.623582,1.96045,3.63199830055237,1.95512473583221
3.625459,1.958586,3.63480877876282,1.95222616195679
3.627355,1.956706,3.63621354103088,1.95077753067017
3.629206,1.954875,3.63761830329895,1.94932878017426
3.63108,1.953025,3.63902306556702,1.94788014888763
3.632942,1.951191,3.64183163642883,1.94498407840729
3.63482,1.949346,3.64323568344116,1.94353663921356
3.636219,1.947269,3.64463949203491,1.94208931922913
3.638093,1.945432,3.64604330062866,1.94064199924469
3.639959,1.943605,3.64884996414185,1.93774878978729
3.640773,1.940476,3.65025305747986,1.93630290031433
3.642646,1.938643,3.65165591239929,1.93485701084137
3.644638,1.936565,3.65305876731873,1.93341112136841
3.646528,1.934716,3.65586376190186,1.93052113056183
3.648418,1.932864,3.65726566314697,1.92907702922821
3.6503,1.93102,3.65866780281067,1.92763292789459
3.652157,1.929202,3.66006970405579,1.92618870735168
3.654021,1.927381,3.66287279129028,1.92330241203308
3.657195,1.926947,3.66427397727966,1.9218602180481
3.659069,1.925123,3.66567516326904,1.92041802406311
3.660915,1.923329,3.66707611083984,1.91897583007813
3.662771,1.921531,3.66987752914429,1.91609358787537
3.663629,1.919031,3.67127776145935,1.9146534204483
3.665477,1.917252,3.67267823219299,1.91321337223053
3.667318,1.915487,3.67407846450806,1.91177332401276
3.669188,1.913699,3.67687821388245,1.90889573097229
3.671012,1.91172,3.67827749252319,1.90745806694031
3.672852,1.909972,3.67967700958252,1.90602040290833
3.674707,1.908211,3.68107628822327,1.90458285808563
3.676571,1.906438,3.6838743686676,1.90171027183533
3.678423,1.904673,3.68527317047119,1.900275349617
3.680272,1.902905,3.6866717338562,1.89884042739868
3.682117,1.901135,3.68807029724121,1.89740538597107
3.683932,1.899387,3.69086694717407,1.89453852176666
3.6856,1.897483,3.69226479530334,1.89310657978058
3.687441,1.895698,3.69366240501404,1.89167451858521
3.689284,1.893906,3.69506025314331,1.89024257659912
3.691123,1.892116,3.69785523414612,1.88738191127777
3.692616,1.889877,3.69925236701965,1.8859531879425
3.694446,1.888095,3.70064949989319,1.88452458381653
3.696134,1.886068,3.70204663276672,1.88309586048126
3.697929,1.884322,3.70484018325806,1.88024210929871
3.699747,1.882554,3.70623660087585,1.87881696224213
3.701534,1.880818,3.70763301849365,1.87739193439484
3.703111,1.878747,3.70902943611145,1.87596678733826
3.704904,1.877011,3.71182131767273,1.87312054634094
3.706705,1.875269,3.71321702003479,1.87169945240021
3.708255,1.873211,3.71461272239685,1.87027823925018
3.710033,1.871494,3.71600842475891,1.86885714530945
3.711817,1.869773,3.71879911422729,1.86601912975311
3.71363,1.868024,3.72019410133362,1.8646023273468
3.715416,1.866302,3.72158908843994,1.8631854057312
3.717201,1.864579,3.72298407554626,1.86176860332489
3.719015,1.862827,3.72577333450317,1.85893952846527
3.720471,1.860185,3.72716760635376,1.85752725601196
3.722554,1.858918,3.72856187820435,1.85611510276794
3.723315,1.855805,3.72995615005493,1.85470294952393
3.72716,1.85551,3.73274397850037,1.85188353061676
3.727992,1.853118,3.73413753509521,1.8504763841629
3.729821,1.851373,3.73553109169006,1.84906911849976
3.731626,1.849656,3.73692464828491,1.8476619720459
3.733431,1.847944,3.73971104621887,1.84485304355621
3.73523,1.846243,3.74110388755798,1.84345126152039
3.737029,1.844544,3.74249672889709,1.84204959869385
3.738813,1.84286,3.74388957023621,1.84064781665802
3.740593,1.84118,3.74667429924011,1.83785021305084
3.74215,1.839403,3.74806618690491,1.8364542722702
3.743944,1.837705,3.74945831298828,1.83505833148956
3.745742,1.836003,3.75085020065308,1.83366239070892
3.747552,1.834288,3.75363326072693,1.83087658882141
3.748533,1.831726,3.75502419471741,1.82948684692383
3.750843,1.830366,3.75641536712646,1.82809710502625
3.752644,1.828662,3.75780630111694,1.82670736312866
3.752975,1.825497,3.76058721542358,1.82393443584442
3.75476,1.823814,3.76197719573975,1.82255125045776
3.756563,1.822115,3.76336717605591,1.82116806507111
3.758338,1.820443,3.76475715637207,1.81978487968445
3.760118,1.818767,3.76753568649292,1.81702542304993
3.761917,1.817074,3.76892447471619,1.81564915180206
3.763717,1.81538,3.77031326293945,1.8142728805542
3.765485,1.813716,3.77170181274414,1.81289660930634
3.767257,1.812051,3.77447772026062,1.81015133857727
3.76885,1.810054,3.77586507797241,1.80878233909607
3.770605,1.808419,3.77725219726563,1.80741333961487
3.773069,1.807573,3.77863931655884,1.80604434013367
3.774824,1.805956,3.78141188621521,1.80331385135651
3.776562,1.804365,3.78279733657837,1.80195248126984
3.778308,1.802776,3.78418278694153,1.80059099197388
3.780032,1.801214,3.78556823730469,1.79922962188721
3.781602,1.798965,3.78833675384521,1.79651463031769
3.783379,1.797375,3.78972005844116,1.79516112804413
3.785168,1.795783,3.79110336303711,1.79380750656128
3.786952,1.794201,3.79248666763306,1.79245400428772
3.788748,1.792611,3.795250415802,1.78975486755371
3.790519,1.791041,3.79663109779358,1.78840935230255
3.792275,1.789478,3.79801201820374,1.78706395626068
3.794044,1.787899,3.79939270019531,1.78571844100952
3.795805,1.786321,3.80215096473694,1.78303563594818
3.797574,1.78473,3.80352854728699,1.78169846534729
3.798459,1.782489,3.80490612983704,1.7803612947464
3.800228,1.780888,3.80628395080566,1.77902400493622
3.801682,1.778927,3.80903553962708,1.77635788917542
3.804106,1.778041,3.81040954589844,1.7750289440155
3.805666,1.776139,3.8117835521698,1.77370011806488
3.807416,1.774826,3.81315755844116,1.77237117290497
3.809133,1.773273,3.81590127944946,1.76972186565399
3.810836,1.771734,3.81727123260498,1.76840138435364
3.812546,1.770191,3.81864094734192,1.76708090305328
3.81426,1.768646,3.82001066207886,1.76576042175293
3.815949,1.767126,3.82274532318115,1.7631276845932
3.816451,1.763344,3.82411003112793,1.76181554794312
3.818164,1.761806,3.82547497749329,1.76050341129303
3.819894,1.760254,3.82683968544006,1.75919127464294
3.821615,1.75871,3.8295636177063,1.75657510757446
3.823187,1.757302,3.83092260360718,1.75527119636536
3.824889,1.755778,3.83228158950806,1.75396716594696
3.826618,1.75423,3.83364057540894,1.75266325473785
3.828327,1.752699,3.83635210990906,1.75006330013275
3.830157,1.750868,3.83770442008972,1.74876725673676
3.831898,1.749314,3.83905696868896,1.74747121334076
3.83365,1.747754,3.84040927886963,1.74617516994476
3.835397,1.746202,3.843106508255,1.74359059333801
3.837128,1.744668,3.84445142745972,1.74230217933655
3.838869,1.743129,3.84579634666443,1.74101376533508
3.840586,1.741614,3.84714102745056,1.73972523212433
3.842048,1.740036,3.84982228279114,1.73715543746948
3.843779,1.73852,3.851158618927,1.73587393760681
3.845506,1.737011,3.85249495506287,1.73459255695343
3.846891,1.735242,3.85383129119873,1.73331117630005
3.848588,1.73377,3.85649442672729,1.73075473308563
3.850305,1.732283,3.85782122612,1.7294796705246
3.85203,1.730791,3.85914778709412,1.72820472717285
3.853762,1.729292,3.86047458648682,1.72692966461182
3.855605,1.727267,3.86311745643616,1.72438526153564
3.857318,1.725775,3.8644335269928,1.72311580181122
3.859043,1.724268,3.86574983596802,1.72184646129608
3.86076,1.72276,3.86706590652466,1.72057700157166
3.862472,1.72125,3.86968636512756,1.71804285049438
3.864194,1.719725,3.87099075317383,1.71677803993225
3.865877,1.718228,3.87229514122009,1.71551322937012
3.867568,1.716717,3.87359976768494,1.71424841880798
3.869251,1.71521,3.87619566917419,1.7117223739624
3.870945,1.713691,3.87748718261719,1.71046102046967
3.872628,1.712179,3.87877893447876,1.70919978618622
3.874005,1.710782,3.88007044792175,1.70793843269348
3.875926,1.708737,3.88263964653015,1.7054181098938
3.876963,1.707098,3.88391733169556,1.70415914058685
3.878843,1.705577,3.88519501686096,1.70290005207062
3.880516,1.704075,3.88647270202637,1.70164108276367
3.882173,1.702581,3.88901305198669,1.69912385940552
3.883826,1.701082,3.89027547836304,1.69786560535431
3.885491,1.699565,3.89153790473938,1.6966073513031
3.887138,1.698052,3.8928005695343,1.69534921646118
3.888789,1.696528,3.89530920982361,1.69283211231232
3.890292,1.694679,3.89655542373657,1.69157314300537
3.891918,1.69316,3.89780163764954,1.69031429290771
3.893535,1.691638,3.8990478515625,1.68905544281006
3.895132,1.690128,3.90152263641357,1.68653535842896
3.896745,1.688593,3.90275120735168,1.68527412414551
3.898345,1.687061,3.90397977828979,1.68401300907135
3.8994,1.685402,3.90520834922791,1.6827517747879
3.900975,1.683878,3.9076464176178,1.68022537231445
3.902539,1.682356,3.90885591506958,1.67896020412445
3.904082,1.680848,3.91006541252136,1.67769503593445
3.905604,1.679349,3.91127514839172,1.67642974853516
3.906918,1.677596,3.91367363929749,1.67389369010925
3.908513,1.676055,3.91486263275146,1.67262268066406
3.909535,1.674366,3.91605162620544,1.67135167121887
3.911012,1.672873,3.91724061965942,1.67008078098297
3.912461,1.6714,3.91959667205811,1.66753125190735
3.913913,1.669914,3.92076349258423,1.66625273227692
3.915356,1.66843,3.92193031311035,1.66497421264648
3.916803,1.666933,3.92309737205505,1.66369569301605
3.918239,1.665442,3.92540717124939,1.6611293554306
3.919657,1.663961,3.9265501499176,1.65984153747559
3.921065,1.662484,3.92769312858582,1.65855360031128
3.922484,1.660986,3.92883610725403,1.65726578235626
3.923917,1.659465,3.93109631538391,1.65467894077301
3.925347,1.657937,3.932213306427,1.65337991714478
3.926774,1.656404,3.93333053588867,1.65208101272583
3.92819,1.654869,3.93444776535034,1.6507819890976
3.929396,1.653158,3.93665409088135,1.64817130565643
3.930783,1.651627,3.93774342536926,1.64685952663422
3.933211,1.650171,3.9388325214386,1.645547747612
3.933299,1.647848,3.93992185592651,1.64423608779907
3.934197,1.645678,3.94207000732422,1.6415981054306
3.935306,1.644145,3.94312906265259,1.64027202129364
3.936619,1.642595,3.94418811798096,1.63894593715668
3.937915,1.641047,3.94524717330933,1.63761973381042
3.9392,1.639493,3.94733238220215,1.63495171070099
3.940457,1.637954,3.94835877418518,1.63360977172852
3.941694,1.636423,3.94938492774963,1.63226783275604
3.943358,1.635068,3.95041131973267,1.63092589378357
3.944609,1.633486,3.95242857933044,1.62822496891022
3.945845,1.63191,3.95341944694519,1.62686598300934
3.947077,1.630328,3.95441031455994,1.62550711631775
3.948309,1.628736,3.95540142059326,1.62414813041687
3.949457,1.62732,3.9573450088501,1.6214120388031
3.95069,1.625703,3.95829772949219,1.6200350522995
3.951882,1.624127,3.95925045013428,1.61865794658661
3.952531,1.623711,3.96020317077637,1.61728096008301
3.952613,1.620014,3.96206760406494,1.61450815200806
3.953769,1.618414,3.96297907829285,1.61311233043671
3.954915,1.616801,3.96389055252075,1.61171650886536
3.956051,1.615179,3.96480226516724,1.6103208065033
3.956862,1.613284,3.96658086776733,1.60751008987427
3.957963,1.61166,3.96744799613953,1.60609519481659
3.959061,1.610014,3.96831512451172,1.60468018054962
3.960141,1.60837,3.96918225288391,1.60326528549194
3.961225,1.606695,3.97086906433105,1.60041642189026
3.96228,1.605039,3.97168850898743,1.59898233413696
3.96333,1.60337,3.97250819206238,1.59754836559296
3.964364,1.601707,3.97332763671875,1.59611427783966
3.965387,1.600043,3.97491574287415,1.59322774410248
3.96642,1.598342,3.97568416595459,1.5917751789093
3.967431,1.596661,3.97645282745361,1.59032261371613
3.968993,1.594838,3.97722125053406,1.58886992931366
3.970002,1.59312,3.97870397567749,1.58594751358032
3.971014,1.591374,3.97941827774048,1.58447754383087
3.971592,1.589763,3.98013234138489,1.58300757408142
3.97256,1.588029,3.98084664344788,1.58153760433197
3.97352,1.586267,3.98221707344055,1.57858228683472
3.974189,1.585227,3.9828736782074,1.57709693908691
3.975102,1.58346,3.98353004455566,1.57561159133911
3.975986,1.581706,3.98418641090393,1.57412612438202
3.976856,1.579935,3.98543858528137,1.5711430311203
3.97771,1.578149,3.98603415489197,1.56964516639709
3.978547,1.576353,3.98662972450256,1.56814742088318
3.979364,1.574552,3.98722529411316,1.56664955615997
3.980161,1.572744,3.98835301399231,1.56364548206329
3.980843,1.571073,3.98888516426086,1.56213915348053
3.981601,1.569252,3.98941707611084,1.56063294410706
3.982333,1.567443,3.98994922637939,1.55912661552429
3.983046,1.565637,3.99094796180725,1.55610978603363
3.983742,1.563828,3.99141478538513,1.55459940433502
3.983576,1.561315,3.99188160896301,1.55308890342712
3.984226,1.55953,3.99234843254089,1.55157840251923
3.986554,1.556641,3.99321556091309,1.54855763912201
3.987153,1.554908,3.99361610412598,1.5470472574234
3.987741,1.553147,3.99401664733887,1.54553687572479
3.98753,1.551684,3.99441695213318,1.54402649402618
3.988079,1.549924,3.99515151977539,1.54100978374481
3.988609,1.548154,3.99548554420471,1.53950333595276
3.989161,1.547954,3.99581956863403,1.53799700737
3.989648,1.546196,3.99615359306335,1.53649067878723
3.990118,1.544425,3.99675559997559,1.53348553180695
3.990571,1.542643,3.9970235824585,1.53198683261871
3.990508,1.540341,3.99729156494141,1.53048813343048
3.990925,1.538544,3.99755954742432,1.52898943424225
3.991637,1.535969,3.99803018569946,1.52600300312042
3.992017,1.534172,3.99823307991028,1.52451527118683
3.992374,1.532383,3.99843573570251,1.52302753925323
3.992713,1.530581,3.99863862991333,1.52153980731964
3.993029,1.528794,3.9989800453186,1.51857841014862
3.992864,1.527506,3.99911880493164,1.51710474491119
3.993145,1.525697,3.99925756454468,1.51563107967377
3.9934,1.523929,3.99939632415771,1.51415741443634
3.993659,1.522957,3.99961113929749,1.5112270116806
3.993376,1.520756,3.99968719482422,1.50977027416229
3.993568,1.519037,3.99976325035095,1.50831341743469
3.993731,1.51749,3.99983930587769,1.50685667991638
3.993885,1.515825,3.9999303817749,1.50396251678467
3.994022,1.514173,3.99994540214539,1.50252521038055
3.99414,1.512555,3.99996066093445,1.50108778476715
3.994242,1.510914,3.99997568130493,1.49965047836304
3.994325,1.5093,3.99994659423828,1.49679744243622
3.994389,1.507692,3.99990224838257,1.49538171291351
3.994437,1.506083,3.99985814094543,1.4939661026001
3.994468,1.504475,3.99981379508972,1.49255037307739
3.994483,1.502867,3.99966788291931,1.48974275588989
3.994483,1.501277,3.99956631660461,1.48835074901581
3.994466,1.499673,3.99946451187134,1.48695874214172
3.993857,1.497937,3.99936294555664,1.48556673526764
3.99381,1.496341,3.99910402297974,1.48280799388885
3.993748,1.494741,3.99894666671753,1.48144137859344
3.993782,1.494744,3.99878931045532,1.48007464408875
3.99387,1.493189,3.99863219261169,1.47870802879333
3.993766,1.491656,3.99826383590698,1.47600126266479
3.993648,1.490128,3.99805283546448,1.47466123104095
3.993286,1.488266,3.99784183502197,1.47332108020782
3.993141,1.486753,3.99763083457947,1.47198104858398
3.992983,1.485262,3.99715685844421,1.4693284034729
3.992812,1.483779,3.99689388275146,1.46801578998566
3.992627,1.482301,3.99663114547729,1.46670317649841
3.992428,1.480824,3.99636816978455,1.46539056301117
3.992217,1.479367,3.99579215049744,1.46279299259186
3.991987,1.477876,3.99547910690308,1.46150803565979
3.991741,1.476377,3.99516582489014,1.46022307872772
3.990761,1.475327,3.99485278129578,1.45893812179565
3.990489,1.473862,3.99417805671692,1.45639514923096
3.990203,1.472409,3.993816614151,1.45513725280762
3.989898,1.470936,3.9934549331665,1.45387923717499
3.989577,1.469462,3.99309349060059,1.45262122154236
3.989243,1.467992,3.99232363700867,1.45013105869293
3.988888,1.466498,3.99191522598267,1.44889903068542
3.988621,1.46425,3.99150705337524,1.44766688346863
3.988073,1.463296,3.99109864234924,1.44643485546112
3.987627,1.46175,3.99023771286011,1.44399547576904
3.987287,1.460259,3.98978471755981,1.44278836250305
3.986656,1.4591,3.9893319606781,1.44158113002777
3.986254,1.457697,3.98887920379639,1.44037401676178
3.985843,1.456299,3.98793125152588,1.43798387050629
3.985425,1.454919,3.98743605613708,1.43680083751678
3.984995,1.453548,3.98694086074829,1.43561780452728
3.984554,1.452182,3.9864456653595,1.43443489074707
3.984092,1.450798,3.98541569709778,1.43209254741669
3.983259,1.449901,3.98488068580627,1.43093311786652
3.982749,1.448468,3.98434567451477,1.42977380752563
3.982224,1.447034,3.98381090164185,1.42861437797546
3.981692,1.445611,3.9827036857605,1.42631864547729
3.981153,1.4442,3.98213148117065,1.4251823425293
3.980606,1.442792,3.98155951499939,1.4240460395813
3.97972,1.441643,3.98098731040955,1.4229097366333
3.979167,1.440277,3.97980833053589,1.42065954208374
3.978647,1.438862,3.97920179367065,1.41954576969147
3.978069,1.437479,3.97859501838684,1.41843199729919
3.977473,1.436079,3.97798824310303,1.41731822490692
3.976889,1.434732,3.97674298286438,1.41511249542236
3.976281,1.433357,3.97610425949097,1.41402053833008
3.975665,1.431988,3.97546577453613,1.41292858123779
3.975025,1.430594,3.97482705116272,1.41183662414551
3.974261,1.429546,3.97352051734924,1.40967392921448
3.973605,1.428171,3.9728524684906,1.40860319137573
3.972933,1.426785,3.97218441963196,1.4075323343277
3.972251,1.425399,3.97151637077332,1.40646159648895
3.971551,1.424,3.97015357017517,1.40434038639069
3.970848,1.422616,3.96945881843567,1.40328991413116
3.970124,1.421211,3.96876382827759,1.40223956108093
3.969386,1.419801,3.96806907653809,1.40118908882141
3.968649,1.418414,3.96665501594543,1.39910781383514
3.967795,1.418518,3.96593570709229,1.39807689189911
3.967032,1.417126,3.96521639823914,1.39704596996307
3.965901,1.414753,3.96449708938599,1.39601504802704
3.965858,1.414048,3.96303629875183,1.39397180080414
3.965062,1.412659,3.96229481697083,1.39295947551727
3.964267,1.411288,3.96155333518982,1.39194715023041
3.963478,1.409944,3.96081185340881,1.39093470573425
3.962676,1.408595,3.95930886268616,1.38892769813538
3.96187,1.407255,3.95854759216309,1.38793289661407
3.96106,1.405922,3.95778608322144,1.38693809509277
3.960249,1.404604,3.95702457427979,1.38594341278076
3.959211,1.402966,3.95548367500305,1.38397037982941
3.958382,1.401648,3.95470428466797,1.38299214839935
3.957536,1.400318,3.95392489433289,1.38201403617859
3.956686,1.398994,3.9531455039978,1.38103580474854
3.955812,1.397647,3.95157051086426,1.37909495830536
3.954942,1.39632,3.95077514648438,1.37813234329224
3.95407,1.395003,3.94997954368591,1.3771698474884
3.953175,1.393665,3.94918417930603,1.37620723247528
3.95228,1.39234,3.94757890701294,1.37429654598236
3.951386,1.391335,3.94676899909973,1.37334847450256
3.950872,1.3897,3.94595909118652,1.37240052223206
3.949949,1.388377,3.94514942169189,1.37145245075226
3.948934,1.387206,3.94351696968079,1.36957001686096
3.947821,1.385655,3.94269466400146,1.36863565444946
3.945509,1.38472,3.94187211990356,1.36770117282867
3.944477,1.383995,3.94104957580566,1.36676681041718
3.943518,1.382692,3.93939328193665,1.36491072177887
3.942563,1.381404,3.93855929374695,1.36398899555206
3.941583,1.380096,3.93772554397583,1.36306726932526
3.940591,1.378782,3.93689179420471,1.36214554309845
3.939591,1.37747,3.93521428108215,1.36031413078308
3.93858,1.376152,3.93437051773071,1.35940420627594
3.937555,1.374823,3.93352651596069,1.35849440097809
3.936524,1.373494,3.93268275260925,1.35758459568024
3.935341,1.372066,3.93098640441895,1.35577607154846
3.934321,1.370764,3.9301335811615,1.35487747192383
3.933164,1.36954,3.92928099632263,1.3539787530899
3.93189,1.368716,3.92842817306519,1.35308003425598
3.931261,1.367497,3.92671489715576,1.3512932062149
3.930207,1.366176,3.92585420608521,1.35040497779846
3.929137,1.364843,3.92499351501465,1.34951674938202
3.928072,1.363522,3.92413282394409,1.34862864017487
3.927005,1.362206,3.92240428924561,1.34686207771301
3.925913,1.360865,3.9215362071991,1.34598386287689
3.924813,1.359523,3.92066836357117,1.34510552883148
3.923721,1.358195,3.91980051994324,1.34422731399536
3.922617,1.356859,3.91805791854858,1.34248018264771
3.921506,1.355521,3.91718316078186,1.34161150455475
3.920404,1.354203,3.91630864143372,1.3407427072525
3.918931,1.352941,3.91543412208557,1.33987390995026
3.917806,1.351614,3.91367840766907,1.33814573287964
3.916675,1.350288,3.91279745101929,1.33728611469269
3.915395,1.349072,3.91191649436951,1.33642661571503
3.914534,1.348306,3.91103553771973,1.33556711673737
3.913389,1.346991,3.90926766395569,1.33385717868805
3.912233,1.345671,3.90838050842285,1.33300673961639
3.911094,1.344378,3.90749335289001,1.33215630054474
3.909936,1.34307,3.90660643577576,1.33130586147308
3.908768,1.341758,3.90482616424561,1.32961404323578
3.907607,1.34046,3.90393280982971,1.32877278327942
3.906456,1.33918,3.9030396938324,1.32793140411377
3.905297,1.337897,3.9021463394165,1.32709014415741
3.904128,1.336612,3.90035367012024,1.3254166841507
3.902956,1.335329,3.89945411682129,1.32458460330963
3.901783,1.334053,3.89855456352234,1.32375252246857
3.900603,1.332777,3.89765501022339,1.3229204416275
3.899428,1.331514,3.89584922790527,1.32126593589783
3.897918,1.329832,3.89494299888611,1.32044351100922
3.896729,1.328568,3.89403700828552,1.31962096691132
3.895559,1.327331,3.89313077926636,1.31879854202271
3.894571,1.326783,3.89131140708923,1.31716370582581
3.893098,1.326504,3.89039826393127,1.31635129451752
3.891857,1.325378,3.88948488235474,1.31553900241852
3.890641,1.324135,3.88857173919678,1.31472659111023
3.889403,1.322878,3.88673782348633,1.313112616539
3.888165,1.321631,3.88581681251526,1.31231093406677
3.886918,1.320383,3.88489603996277,1.31150937080383
3.885677,1.31915,3.88397526741028,1.3107076883316
3.884411,1.3179,3.88212537765503,1.30911600589752
3.883122,1.316636,3.88119602203369,1.30832600593567
3.881849,1.315396,3.88026690483093,1.30753588676453
3.880587,1.314173,3.87933778762817,1.30674588680267
3.879327,1.312958,3.87747049331665,1.30517828464508
3.878062,1.311747,3.87653231620789,1.30440080165863
3.87681,1.310554,3.87559413909912,1.30362331867218
3.875283,1.309342,3.87465596199036,1.30284583568573
3.874019,1.308154,3.87276983261108,1.30130445957184
3.87272,1.307519,3.87182188034058,1.3005405664444
3.871449,1.306342,3.87087368965149,1.29977679252625
3.870187,1.305181,3.86992573738098,1.2990128993988
3.868862,1.303896,3.86801886558533,1.29750025272369
3.867601,1.302754,3.86706018447876,1.29675137996674
3.866315,1.301599,3.86610126495361,1.29600250720978
3.86504,1.300464,3.86514258384705,1.29525363445282
3.863679,1.299935,3.86321353912354,1.29377233982086
3.862407,1.298825,3.86224293708801,1.29303991794586
3.861119,1.297714,3.86127257347107,1.29230737686157
3.859823,1.296607,3.86030220985413,1.29157495498657
3.858521,1.295507,3.85834908485413,1.29012799263
3.857205,1.294407,3.85736608505249,1.28941345214844
3.85587,1.293302,3.85638308525085,1.28869891166687
3.854318,1.292115,3.8554003238678,1.2879843711853
3.85298,1.291028,3.8534209728241,1.28657507896423
3.851723,1.29011,3.85242462158203,1.28588020801544
3.85036,1.289022,3.85142827033997,1.28518533706665
3.848997,1.287943,3.8504319190979,1.28449046611786
3.847634,1.286875,3.84842491149902,1.2831221818924
3.845846,1.285287,3.84741425514221,1.28244888782501
3.844517,1.284266,3.8464035987854,1.28177547454834
3.843158,1.283237,3.84539294242859,1.28110218048096
3.841933,1.282879,3.84335660934448,1.27977895736694
3.840565,1.281872,3.84233093261719,1.27912902832031
3.839203,1.280884,3.84130525588989,1.27847909927368
3.837828,1.279902,3.8402795791626,1.27782917022705
3.836443,1.278927,3.83821225166321,1.27655494213104
3.835059,1.27797,3.83717060089111,1.27593052387238
3.83338,1.27652,3.8361291885376,1.27530610561371
3.831954,1.275564,3.8350875377655,1.27468180656433
3.830757,1.275096,3.83298802375793,1.27346074581146
3.829328,1.274168,3.83192992210388,1.27286398410797
3.82734,1.27257,3.83087182044983,1.27226734161377
3.825878,1.271648,3.82981395721436,1.27167069911957
3.824421,1.270743,3.82768082618713,1.27050733566284
3.822944,1.269827,3.82660579681396,1.26994061470032
3.821509,1.268964,3.82553052902222,1.26937401294708
3.820196,1.26818,3.82445549964905,1.26880729198456
3.818774,1.267355,3.82228803634644,1.26770627498627
3.817362,1.266555,3.82119536399841,1.26717185974121
3.81593,1.265763,3.82010293006897,1.26663756370544
3.814517,1.265,3.81901025772095,1.26610314846039
3.813084,1.264245,3.81680750846863,1.26506912708282
3.811653,1.263511,3.81569719314575,1.26456952095032
3.810493,1.262654,3.81458687782288,1.26406991481781
3.809057,1.261952,3.8134765625,1.2635703086853
3.807595,1.261255,3.81123781204224,1.26260828971863
3.806128,1.260575,3.81010961532593,1.26214587688446
3.804677,1.25992,3.80898141860962,1.261683344841
3.803292,1.259606,3.80785298347473,1.26122093200684
3.801844,1.258987,3.80557823181152,1.26033556461334
3.800397,1.258387,3.80443167686462,1.25991272926331
3.798743,1.257398,3.8032853603363,1.25948989391327
3.796863,1.256079,3.8021388053894,1.25906693935394
3.795376,1.255512,3.79982757568359,1.2582631111145
3.793873,1.254959,3.7986626625061,1.2578821182251
3.792348,1.254417,3.79749774932861,1.2575010061264
3.790808,1.25413,3.79633283615112,1.257120013237
3.789212,1.253595,3.79398441314697,1.25640189647675
3.787604,1.253075,3.79280066490173,1.25606489181519
3.786018,1.252582,3.79161715507507,1.25572776794434
3.784472,1.252122,3.79043340682983,1.25539064407349
3.782871,1.251669,3.78804659843445,1.25476229190826
3.781283,1.251242,3.7868435382843,1.2544709444046
3.780127,1.25265,3.78564023971558,1.25417959690094
3.778518,1.252265,3.78443717956543,1.25388836860657
3.776558,1.250805,3.78201055526733,1.25335299968719
3.776906,1.252804,3.78078699111938,1.25310909748077
3.775233,1.252478,3.77956366539001,1.25286507606506
3.773525,1.252166,3.77834010124207,1.25262117385864
3.771787,1.25187,3.77587270736694,1.25218200683594
3.770088,1.2516,3.77462863922119,1.25198686122894
3.767809,1.249966,3.77338480949402,1.25179183483124
3.766164,1.249737,3.77214074134827,1.25159668922424
3.764521,1.249524,3.76963233947754,1.25125658512115
3.762906,1.249328,3.76836800575256,1.25111174583435
3.761285,1.249145,3.76710367202759,1.25096678733826
3.759628,1.248972,3.76583933830261,1.25082194805145
3.75797,1.248813,3.7632908821106,1.25058364868164
3.755786,1.247909,3.76200675964355,1.25049042701721
3.754268,1.248436,3.76072263717651,1.25039708614349
3.753193,1.249446,3.75943851470947,1.25030374526978
3.751042,1.249008,3.7568519115448,1.25017011165619
3.749409,1.248936,3.75554943084717,1.25012969970703
3.747758,1.248885,3.75424671173096,1.25008928775787
3.746065,1.248854,3.75294423103333,1.25004887580872
3.744369,1.248844,3.75032258033752,1.25002217292786
3.742645,1.248854,3.74900341033936,1.25003576278687
3.740885,1.248882,3.74768424034119,1.25004947185516
3.739118,1.248926,3.74636507034302,1.25006306171417
3.737369,1.248986,3.74371314048767,1.25014519691467
3.735626,1.249063,3.74238038063049,1.25021362304688
3.733881,1.249156,3.74104762077332,1.25028216838837
3.732121,1.249549,3.73971486091614,1.25035059452057
3.730408,1.249676,3.73703932762146,1.25054264068604
3.7286,1.249174,3.73569631576538,1.25066614151001
3.727566,1.249937,3.73435354232788,1.25078976154327
3.725866,1.250117,3.73301076889038,1.25091326236725
3.724191,1.250314,3.73031878471375,1.25121486186981
3.72249,1.250532,3.72896981239319,1.25139307975769
3.720767,1.250772,3.72762060165405,1.25157117843628
3.718988,1.251041,3.72627139091492,1.25174927711487
3.71723,1.251327,3.72357058525085,1.25215899944305
3.715467,1.251631,3.72221875190735,1.25239050388336
3.713705,1.251952,3.72086668014526,1.25262212753296
3.7119,1.2523,3.71951484680176,1.25285363197327
3.710108,1.252662,3.71681141853333,1.25336849689484
3.708341,1.253037,3.71545958518982,1.2536518573761
3.706549,1.253434,3.71410799026489,1.25393521785736
3.70477,1.253844,3.71275639533997,1.25421845912933
3.702997,1.254271,3.7100555896759,1.2548348903656
3.701207,1.254719,3.70870661735535,1.25516796112061
3.699441,1.255179,3.70735764503479,1.2555011510849
3.697222,1.255656,3.70600843429565,1.2558342218399
3.695447,1.256152,3.70331501960754,1.25654792785645
3.69366,1.256669,3.70197057723999,1.25692844390869
3.691878,1.257204,3.70062613487244,1.25730907917023
3.691271,1.258653,3.69928169250488,1.25768959522247
3.689221,1.258893,3.69659900665283,1.25849580764771
3.687031,1.259124,3.69526052474976,1.25892150402069
3.686166,1.260416,3.69392204284668,1.25934720039368
3.684287,1.261107,3.69258379936218,1.25977289676666
3.682487,1.261752,3.68991422653198,1.26066672801971
3.680689,1.262412,3.68858289718628,1.26113498210907
3.679064,1.264118,3.68725156784058,1.26160323619843
3.677291,1.264799,3.68592047691345,1.26207149028778
3.675527,1.265491,3.68326568603516,1.26304793357849
3.673746,1.266204,3.68194222450256,1.26355624198914
3.671978,1.266924,3.68061900138855,1.26406455039978
3.67019,1.267666,3.67929553985596,1.26457285881042
3.668412,1.268416,3.67665719985962,1.26562690734863
3.666662,1.269169,3.67534208297729,1.26617276668549
3.664891,1.269943,3.67402696609497,1.26671850681305
3.663385,1.270964,3.67271184921265,1.2672643661499
3.661673,1.271737,3.67009019851685,1.26839113235474
3.660556,1.273172,3.66878342628479,1.26897203922272
3.658842,1.273971,3.66747689247131,1.2695529460907
3.657518,1.274748,3.66617035865784,1.27013385295868
3.655814,1.275566,3.66356587409973,1.27132844924927
3.65412,1.276387,3.66226768493652,1.27194201946259
3.65245,1.277207,3.66096973419189,1.2725555896759
3.650757,1.278047,3.65967154502869,1.27316915988922
3.649098,1.278879,3.6570839881897,1.27442681789398
3.647437,1.279722,3.65579438209534,1.27507078647614
3.645776,1.280575,3.65450477600098,1.27571487426758
3.644114,1.281436,3.65321516990662,1.27635884284973
3.642424,1.282323,3.65064430236816,1.27767503261566
3.640759,1.283205,3.64936304092407,1.27834725379944
3.639268,1.28394,3.64808201789856,1.27901935577393
3.637607,1.284837,3.64680075645447,1.2796915769577
3.636043,1.285975,3.64424681663513,1.28106188774109
3.634676,1.287222,3.64297389984131,1.28176009654999
3.632973,1.288201,3.64170122146606,1.2824581861496
3.631295,1.289137,3.64042830467224,1.2831563949585
3.629599,1.290089,3.63789176940918,1.2845766544342
3.627917,1.291039,3.63662791252136,1.28529858589172
3.626266,1.29198,3.63536381721497,1.28602063655853
3.624607,1.292933,3.63409996032715,1.28674268722534
3.623375,1.294138,3.63158202171326,1.28820836544037
3.621729,1.295101,3.63032817840576,1.28895211219788
3.620078,1.296076,3.62907409667969,1.28969573974609
3.618441,1.29705,3.62782001495361,1.29043936729431
3.616822,1.298022,3.62532353401184,1.29194629192352
3.615213,1.298997,3.62408113479614,1.29270958900452
3.613948,1.300279,3.62283873558044,1.29347276687622
3.612349,1.301268,3.62159609794617,1.29423594474792
3.610753,1.302281,3.61912488937378,1.29578018188477
3.609179,1.303504,3.61789584159851,1.29656112194061
3.607562,1.304533,3.61666703224182,1.29734206199646
3.60595,1.305567,3.61543798446655,1.29812300205231
3.604344,1.306603,3.61299586296082,1.29970145225525
3.602758,1.307633,3.61178278923035,1.30049884319305
3.601175,1.308666,3.6105694770813,1.30129623413086
3.599595,1.309702,3.60935616493225,1.30209362506866
3.598145,1.310678,3.60694742202759,1.30370402336121
3.596598,1.311702,3.60575175285339,1.30451703071594
3.595064,1.31272,3.6045560836792,1.30533015727997
3.593558,1.313724,3.603360414505,1.3061431646347
3.592045,1.314739,3.60098838806152,1.30778455734253
3.590541,1.315753,3.59981226921082,1.30861294269562
3.58902,1.316787,3.59863591194153,1.309441447258
3.5875,1.31783,3.59745955467224,1.31026983261108
3.58636,1.319082,3.59512805938721,1.31194198131561
3.585059,1.320449,3.59397292137146,1.31278586387634
3.583594,1.321489,3.59281754493713,1.31362974643707
3.582127,1.322541,3.59166216850281,1.31447350978851
3.580675,1.323593,3.58937430381775,1.31617701053619
3.579212,1.324663,3.58824157714844,1.31703662872314
3.57776,1.325737,3.58710885047913,1.3178962469101
3.576332,1.326804,3.58597612380981,1.31875574588776
3.574918,1.327872,3.5837345123291,1.32049131393433
3.573484,1.328967,3.58262586593628,1.32136714458466
3.572074,1.330055,3.58151721954346,1.32224297523499
3.570666,1.331152,3.58040857315063,1.32311880588531
3.569264,1.332258,3.57821679115295,1.32488739490509
3.567883,1.333358,3.5771336555481,1.32578015327454
3.566514,1.33446,3.57605075836182,1.32667279243469
3.565164,1.33556,3.57496762275696,1.32756555080414
3.563879,1.336889,3.57282853126526,1.32936835289001
3.562559,1.337987,3.571772813797,1.33027839660645
3.561275,1.338914,3.57071685791016,1.33118855953217
3.55997,1.340027,3.56966090202332,1.3320986032486
3.558678,1.34114,3.56757807731628,1.33393669128418
3.557535,1.342377,3.56655120849609,1.33486473560333
3.556258,1.343505,3.56552410125732,1.33579277992249
3.554981,1.344648,3.56449699401855,1.33672082424164
3.553753,1.346006,3.5624737739563,1.33859515190125
3.55249,1.34717,3.56147742271423,1.3395414352417
3.551237,1.348342,3.56048130989075,1.34048771858215
3.550008,1.349507,3.55948495864868,1.3414341211319
3.54878,1.35069,3.55752491950989,1.34334516525269
3.547545,1.351899,3.55656099319458,1.34431004524231
3.546313,1.353124,3.55559730529785,1.34527480602264
3.545105,1.354344,3.55463361740112,1.34623956680298
3.544089,1.356004,3.55274057388306,1.34818768501282
3.542897,1.357249,3.55181121826172,1.34917092323303
3.541719,1.358498,3.55088210105896,1.35015428066254
3.540542,1.359768,3.54995274543762,1.35113751888275
3.539071,1.361127,3.54813098907471,1.35312223434448
3.537688,1.362386,3.54723834991455,1.35412359237671
3.536567,1.363647,3.54634571075439,1.35512506961823
3.536129,1.365641,3.54545307159424,1.35612642765045
3.535051,1.366886,3.54370641708374,1.35814678668976
3.533989,1.36813,3.5428524017334,1.35916566848755
3.533537,1.369066,3.54199838638306,1.36018455028534
3.532494,1.370329,3.54114437103271,1.36120343208313
3.531471,1.371588,3.53947734832764,1.36325752735138
3.530477,1.372836,3.53866410255432,1.36429262161255
3.529489,1.374098,3.53785085678101,1.36532783508301
3.528521,1.375356,3.53703761100769,1.36636304855347
3.52759,1.376588,3.53545427322388,1.36844801902771
3.526677,1.377817,3.5346839427948,1.36949789524078
3.52576,1.379074,3.53391361236572,1.37054777145386
3.524939,1.379733,3.53314328193665,1.37159752845764
3.524065,1.380974,3.53164744377136,1.3737096786499
3.523205,1.382218,3.53092193603516,1.37477195262909
3.522388,1.383626,3.53019618988037,1.37583422660828
3.521574,1.384848,3.52947068214417,1.37689650058746
3.521151,1.385976,3.5280659198761,1.37903094291687
3.520673,1.387452,3.52738666534424,1.38010311126709
3.519895,1.388695,3.52670764923096,1.3811753988266
3.518255,1.390178,3.5260283946991,1.38224756717682
3.519642,1.39088,3.52471733093262,1.38439905643463
3.518911,1.392128,3.524085521698,1.38547849655151
3.518194,1.393383,3.5234534740448,1.3865579366684
3.5175,1.394624,3.52282166481018,1.38763725757599
3.516823,1.395864,3.52160596847534,1.38980066776276
3.516164,1.3971,3.52102208137512,1.39088475704193
3.515515,1.398342,3.52043843269348,1.39196872711182
3.514879,1.399589,3.51985454559326,1.39305281639099
3.514256,1.400839,3.5187349319458,1.39522290229797
3.513651,1.402078,3.51819896697998,1.39630901813507
3.513059,1.40332,3.51766324043274,1.39739513397217
3.512478,1.404565,3.5171275138855,1.39848124980927
3.511908,1.405815,3.51610374450684,1.40065324306488
3.509108,1.407431,3.51561570167542,1.40173923969269
3.508571,1.408665,3.51512765884399,1.40282511711121
3.50804,1.409917,3.51463985443115,1.40391099452972
3.507531,1.411145,3.51371121406555,1.40608048439026
3.507036,1.412371,3.51327037811279,1.40716397762299
3.506553,1.413599,3.51282978057861,1.40824747085571
3.507443,1.414982,3.51238918304443,1.40933108329773
3.506513,1.41642,3.51155424118042,1.41149389743805
3.505719,1.417804,3.51116013526917,1.41257333755493
3.505361,1.419682,3.51076579093933,1.41365265846252
3.504944,1.420008,3.51037168502808,1.41473197937012
3.504532,1.421278,3.5096287727356,1.41688501834869
3.504138,1.42254,3.50927996635437,1.41795873641968
3.503762,1.423796,3.50893092155457,1.41903245449066
3.503412,1.425017,3.50858211517334,1.42010605335236
3.503184,1.425889,3.50792789459229,1.42224884033203
3.502868,1.42708,3.50762248039246,1.42331779003143
3.502559,1.42829,3.50731706619263,1.42438685894012
3.50227,1.42947,3.5070116519928,1.42545580863953
3.501993,1.430642,3.50644111633301,1.42759215831757
3.501724,1.431836,3.50617599487305,1.42865943908691
3.501949,1.433107,3.50591087341309,1.42972671985626
3.501713,1.434254,3.50564575195313,1.43079400062561
3.501488,1.435409,3.50515294075012,1.43292880058289
3.501802,1.436854,3.50492525100708,1.43399620056152
3.5014,1.43794,3.50469756126404,1.43506371974945
3.501212,1.439084,3.504469871521,1.43613111972809
3.501039,1.440201,3.50404906272888,1.43826687335968
3.500872,1.441348,3.50385594367981,1.43933510780334
3.500721,1.442451,3.50366282463074,1.4404034614563
3.500579,1.443556,3.50346970558167,1.44147169589996
3.500447,1.444667,3.50311541557312,1.4436092376709
3.500324,1.44577,3.50295400619507,1.44467830657959
3.500206,1.446906,3.50279259681702,1.44574749469757
3.500094,1.448074,3.50263118743896,1.44681668281555
3.500997,1.449062,3.50233721733093,1.44895577430725
3.500903,1.450248,3.50220465660095,1.45002555847168
3.500817,1.451406,3.50207233428955,1.4510954618454
3.500753,1.452491,3.50193977355957,1.45216524600983
3.500677,1.453658,3.50170087814331,1.45430529117584
3.500605,1.454831,3.50159454345703,1.45537555217743
3.50054,1.455967,3.50148797035217,1.45644569396973
3.500477,1.457125,3.50138163566589,1.45751595497131
3.500198,1.458629,3.50119209289551,1.4596563577652
3.500145,1.459781,3.5011088848114,1.4607264995575
3.500097,1.460926,3.50102567672729,1.46179676055908
3.500053,1.46207,3.50094246864319,1.46286702156067
3.500013,1.463202,3.5007963180542,1.46500718593597
3.499978,1.464331,3.5007336139679,1.46607720851898
3.499947,1.465441,3.50067067146301,1.4671471118927
3.49992,1.466545,3.50060796737671,1.46821713447571
3.499897,1.467617,3.5004997253418,1.47035658359528
3.499554,1.468359,3.50045442581177,1.47142612934113
3.499539,1.469413,3.50040912628174,1.47249567508698
3.499527,1.470489,3.50036382675171,1.47356522083282
3.499517,1.471597,3.50028800964355,1.47570383548737
3.499511,1.472716,3.50025725364685,1.47677278518677
3.499506,1.473847,3.50022673606873,1.47784185409546
3.499903,1.474758,3.50019598007202,1.47891080379486
3.500149,1.476499,3.50014638900757,1.48104822635651
3.50015,1.477699,3.50012755393982,1.48211658000946
3.500382,1.478565,3.50010871887207,1.4831850528717
3.500505,1.479829,3.50008988380432,1.48425340652466
3.500932,1.481177,3.50006103515625,1.48638963699341
3.50094,1.482346,3.50005125999451,1.4874575138092
3.500949,1.483524,3.50004124641418,1.488525390625
3.501498,1.484483,3.50003147125244,1.4895932674408
3.501509,1.485653,3.50001788139343,1.49172866344452
3.501519,1.486836,3.50001406669617,1.49279606342316
3.50153,1.48804,3.5000102519989,1.49386346340179
3.50154,1.48923,3.50000643730164,1.49493086338043
3.501549,1.490451,3.50000214576721,1.49706542491913
3.501557,1.491648,3.50000166893005,1.4981324672699
3.501563,1.492853,3.5000011920929,1.49919950962067
3.501568,1.494061,3.50000071525574,1.50026667118073
3.501704,1.495267,3.5,1.50240063667297
3.501705,1.496464,3.5,1.50346744060516
3.501534,1.49783,3.5,1.50453436374664
3.501532,1.499061,3.49999976158142,1.50560128688812
3.501528,1.500306,3.49999737739563,1.50773501396179
3.501966,1.501281,3.49999475479126,1.50880193710327
3.501957,1.502557,3.49999237060547,1.50986874103546
3.501945,1.50384,3.49998998641968,1.51093554496765
3.501931,1.505123,3.49997973442078,1.51306927204132
3.501914,1.506392,3.49997210502625,1.5141361951828
3.501893,1.507688,3.49996423721313,1.51520311832428
3.501869,1.508977,3.4999566078186,1.51627004146576
3.501841,1.510286,3.49993300437927,1.51840400695801
3.501808,1.511582,3.49991726875305,1.51947104930878
3.501772,1.512872,3.49990153312683,1.52053809165955
3.50159,1.514241,3.49988579750061,1.52160513401031
3.502268,1.51528,3.49984335899353,1.52373945713043
3.502259,1.516687,3.49981665611267,1.52480661869049
3.502377,1.518278,3.49978995323181,1.52587389945984
3.502322,1.519615,3.49976325035095,1.5269410610199
3.502262,1.52097,3.49969601631165,1.52907562255859
3.502196,1.522333,3.49965572357178,1.53014302253723
3.502124,1.523715,3.49961519241333,1.53121030330658
3.502047,1.525082,3.49957489967346,1.53227770328522
3.501963,1.52646,3.49947738647461,1.53441226482391
3.501873,1.527841,3.4994204044342,1.53547954559326
3.501777,1.529218,3.4993634223938,1.5365469455719
3.501675,1.530581,3.49930620193481,1.53761422634125
3.501566,1.53196,3.4991729259491,1.53974854946136
3.501449,1.533345,3.49909639358521,1.54081559181213
3.501328,1.534709,3.49901986122131,1.5418826341629
3.501197,1.536087,3.498943567276,1.54294967651367
3.501058,1.537479,3.49876832962036,1.54508304595947
3.500873,1.538616,3.49866962432861,1.5461493730545
3.500719,1.540009,3.49857091903687,1.54721581935883
3.500556,1.541419,3.49847221374512,1.54828214645386
3.501217,1.542546,3.49824976921082,1.55041372776031
3.501226,1.544358,3.49812602996826,1.55147886276245
3.501,1.545854,3.49800229072571,1.55254411697388
3.50128,1.547475,3.49787855148315,1.55360925197601
3.501078,1.548885,3.49760293960571,1.55573785305023
3.500867,1.550296,3.4974513053894,1.55680131912231
3.500643,1.551727,3.4972996711731,1.55786466598511
3.50041,1.553159,3.49714803695679,1.55892813205719
3.500066,1.555088,3.49681401252747,1.56105244159698
3.499818,1.556494,3.49663138389587,1.5621132850647
3.499557,1.557905,3.49644899368286,1.5631742477417
3.499284,1.559324,3.49626660346985,1.56423509120941
3.499002,1.560727,3.49586844444275,1.56635403633118
3.498708,1.562126,3.49565243721008,1.56741213798523
3.498412,1.563485,3.49543642997742,1.56847012042999
3.498884,1.56475,3.49522042274475,1.56952810287476
3.498631,1.566606,3.49475169181824,1.57164347171783
3.498293,1.567992,3.49449896812439,1.57270073890686
3.497949,1.569354,3.49424624443054,1.5737578868866
3.497579,1.570764,3.49399352073669,1.57481515407562
3.4972,1.572158,3.49344825744629,1.57693183422089
3.496804,1.573561,3.49315571784973,1.57799124717712
3.496391,1.57498,3.49286317825317,1.57905054092407
3.495959,1.576414,3.49257063865662,1.58010995388031
3.495302,1.57772,3.49194312095642,1.58223235607147
3.494843,1.579143,3.49160814285278,1.58329522609711
3.494373,1.580554,3.49127340316772,1.58435821533203
3.493884,1.581973,3.49093842506409,1.58542120456696
3.493375,1.583406,3.49022436141968,1.5875506401062
3.492844,1.584855,3.48984527587891,1.58861708641052
3.492305,1.586285,3.48946619033813,1.58968365192413
3.491751,1.587716,3.48908710479736,1.59075021743774
3.49117,1.589177,3.48828339576721,1.59288597106934
3.490578,1.590628,3.48785877227783,1.59395527839661
3.489968,1.592083,3.48743391036987,1.59502446651459
3.489994,1.593473,3.48700928688049,1.59609377384186
3.489243,1.595264,3.48611307144165,1.59823346138
3.489239,1.596727,3.48564171791077,1.59930408000946
3.489091,1.598854,3.48517036437988,1.60037457942963
3.488387,1.600354,3.484699010849,1.60144507884979
3.487663,1.60186,3.48370885848999,1.60358548164368
3.486913,1.603383,3.48319005966187,1.60465526580811
3.48728,1.604395,3.48267126083374,1.60572516918182
3.486484,1.60594,3.48215270042419,1.60679495334625
3.485667,1.607485,3.4810676574707,1.60893154144287
3.484834,1.609023,3.48050141334534,1.60999834537506
3.483972,1.610571,3.47993516921997,1.61106514930725
3.483102,1.612096,3.4793689250946,1.61213195323944
3.482202,1.613636,3.47818922996521,1.61425983905792
3.481262,1.615204,3.47757601737976,1.61532092094421
3.480323,1.616735,3.47696256637573,1.61638212203979
3.479389,1.618222,3.4763491153717,1.61744320392609
3.47853,1.619733,3.47507619857788,1.61955714225769
3.477551,1.621228,3.47441649436951,1.620609998703
3.47654,1.622738,3.47375679016113,1.62166273593903
3.475528,1.624214,3.47309708595276,1.62271547317505
3.47478,1.625202,3.47173261642456,1.62481033802032
3.473724,1.626679,3.47102808952332,1.62585234642029
3.472642,1.628162,3.47032332420349,1.62689435482025
3.471669,1.630099,3.46961879730225,1.62793636322021
3.470539,1.63159,3.4681658744812,1.63000750541687
3.469387,1.633085,3.46741771697998,1.63103675842285
3.468209,1.634589,3.46666955947876,1.63206589221954
3.467028,1.636073,3.46592140197754,1.63309502601624
3.465828,1.637557,3.46438336372375,1.63513886928558
3.464602,1.639046,3.46359348297119,1.63615357875824
3.4625,1.641377,3.46280360221863,1.6371682882309
3.461225,1.642876,3.46201372146606,1.63818287849426
3.460918,1.644145,3.46039390563965,1.64019656181335
3.459615,1.645628,3.4595639705658,1.6411954164505
3.458303,1.647097,3.45873427391052,1.64219439029694
3.457212,1.648464,3.45790433883667,1.64319324493408
3.455894,1.649896,3.45620656013489,1.64517450332642
3.454565,1.651322,3.45533847808838,1.6461569070816
3.453815,1.653359,3.45447063446045,1.6471391916275
3.452467,1.654767,3.45360255241394,1.64812159538269
3.451089,1.656185,3.45183038711548,1.65006911754608
3.449706,1.657589,3.45092606544495,1.65103435516357
3.448326,1.658969,3.45002174377441,1.65199959278107
3.446929,1.660347,3.44911742210388,1.65296483039856
3.445506,1.66173,3.44727420806885,1.65487790107727
3.444003,1.662836,3.44633555412292,1.65582573413849
3.442555,1.664193,3.44539666175842,1.65677356719971
3.44108,1.665555,3.44445776939392,1.65772140026093
3.43956,1.666937,3.442547082901,1.65959978103638
3.438033,1.668305,3.44157528877258,1.66053032875061
3.436516,1.669647,3.44060349464417,1.66146075725555
3.434973,1.670997,3.43963170051575,1.66239130496979
3.433411,1.672346,3.43765664100647,1.66423511505127
3.431829,1.673698,3.43665361404419,1.66514849662781
3.430262,1.675021,3.43565034866333,1.66606175899506
3.429818,1.676805,3.43464732170105,1.6669750213623
3.428174,1.678369,3.43261098861694,1.66878485679626
3.426593,1.679656,3.4315779209137,1.66968142986298
3.425264,1.681039,3.43054485321045,1.6705778837204
3.423211,1.682734,3.4295117855072,1.67147445678711
3.4218,1.684759,3.42741703987122,1.67325103282928
3.421161,1.685254,3.42635536193848,1.67413103580475
3.419548,1.686484,3.42529392242432,1.6750111579895
3.417939,1.687697,3.42423224449158,1.67589116096497
3.416336,1.688891,3.4220814704895,1.67763543128967
3.414709,1.690086,3.42099237442017,1.67849957942963
3.413085,1.691265,3.41990351676941,1.67936372756958
3.411459,1.692429,3.41881442070007,1.68022787570953
3.409828,1.693581,3.41661024093628,1.6819406747818
3.408175,1.694733,3.41549491882324,1.68278920650482
3.406358,1.696083,3.41437959671021,1.68363785743713
3.404691,1.697212,3.41326451301575,1.68448650836945
3.403039,1.698317,3.41100883483887,1.68616855144501
3.400805,1.700427,3.40986847877502,1.68700206279755
3.399132,1.701519,3.40872812271118,1.68783557415009
3.397461,1.702443,3.40758800506592,1.68866908550262
3.396612,1.704362,3.40528321266174,1.69032108783722
3.394922,1.705425,3.40411901473999,1.69113969802856
3.393217,1.706486,3.40295457839966,1.69195818901062
3.391494,1.707544,3.40179038047791,1.69277679920197
3.389745,1.708606,3.39943885803223,1.69439888000488
3.388003,1.709652,3.3982515335083,1.69520258903503
3.386263,1.710684,3.39706444740295,1.6960061788559
3.384235,1.71189,3.39587712287903,1.69680976867676
3.382491,1.712899,3.39348125457764,1.69840180873871
3.380733,1.713904,3.39227223396301,1.69919013977051
3.37897,1.7149,3.39106345176697,1.6999785900116
3.377208,1.715885,3.38985466957092,1.7007669210434
3.375429,1.716867,3.38741636276245,1.70232784748077
3.373917,1.718276,3.3861870765686,1.70310032367706
3.372137,1.719237,3.38495779037476,1.70387279987335
3.370351,1.720192,3.38372850418091,1.70464527606964
3.369588,1.720356,3.38125085830688,1.70617341995239
3.36755,1.72168,3.38000226020813,1.70692908763885
3.365743,1.722615,3.37875390052795,1.70768475532532
3.363923,1.723546,3.3775053024292,1.70844042301178
3.362099,1.72447,3.37499046325684,1.7099335193634
3.360287,1.725379,3.37372398376465,1.71067094802856
3.358464,1.726284,3.37245774269104,1.71140837669373
3.357135,1.72747,3.37119126319885,1.71214580535889
3.355279,1.728372,3.36864161491394,1.71360087394714
3.353443,1.729254,3.36735844612122,1.71431839466095
3.351617,1.730121,3.36607527732849,1.71503591537476
3.34978,1.730984,3.36479187011719,1.71575343608856
3.34792,1.731848,3.36220955848694,1.7171665430069
3.346064,1.732699,3.36091041564941,1.71786212921143
3.344208,1.73354,3.35961127281189,1.71855783462524
3.342369,1.734363,3.35831212997437,1.71925342082977
3.340606,1.735446,3.35569858551025,1.72062063217163
3.338767,1.736248,3.35438418388367,1.72129225730896
3.336918,1.737042,3.35307002067566,1.721963763237
3.335066,1.737828,3.35175561904907,1.72263538837433
3.33191,1.738958,3.34911203384399,1.72395193576813
3.330108,1.739913,3.34778308868408,1.72459697723389
3.328276,1.740657,3.34645390510559,1.72524201869965
3.326436,1.741395,3.34512495994568,1.72588694095612
3.324571,1.742131,3.34245228767395,1.72714793682098
3.322729,1.742849,3.34110879898071,1.72776389122009
3.320881,1.743559,3.33976531028748,1.7283798456192
3.319591,1.744188,3.33842182159424,1.72899580001831
3.31772,1.744883,3.33572053909302,1.73019587993622
3.31585,1.745567,3.33436298370361,1.73078000545502
3.314004,1.746233,3.33300518989563,1.73136413097382
3.31215,1.746889,3.33164739608765,1.7319483757019
3.310289,1.747535,3.32891821861267,1.73308205604553
3.308439,1.748162,3.32754635810852,1.73363161087036
3.305737,1.749064,3.32617473602295,1.73418116569519
3.304015,1.750508,3.32480311393738,1.73473060131073
3.302159,1.751089,3.32204604148865,1.73579216003418
3.30084,1.751126,3.32066059112549,1.7363041639328
3.299392,1.751907,3.31927514076233,1.73681616783142
3.29774,1.753273,3.31788969039917,1.73732817173004
3.295959,1.753769,3.315105676651,1.73831152915955
3.294163,1.754256,3.31370687484741,1.73878288269043
3.292359,1.754733,3.3123083114624,1.7392543554306
3.290561,1.755195,3.31090950965881,1.73972582817078
3.288766,1.755644,3.30809926986694,1.74062490463257
3.285575,1.756925,3.30668807029724,1.74105274677277
3.283706,1.757365,3.30527663230896,1.74148046970367
3.281835,1.757789,3.30386519432068,1.74190819263458
3.279953,1.758195,3.30103039741516,1.74271702766418
3.278072,1.758582,3.2996072769165,1.74309802055359
3.276199,1.758944,3.29818391799927,1.74347913265228
3.273872,1.758977,3.29676055908203,1.74386012554169
3.272017,1.759288,3.29390335083008,1.74457240104675
3.269962,1.760028,3.29246950149536,1.74490368366241
3.268903,1.761116,3.29103541374207,1.74523496627808
3.26711,1.761347,3.28960156440735,1.74556624889374
3.265342,1.761555,3.28672456741333,1.74617600440979
3.263578,1.761744,3.28528141975403,1.74645459651947
3.261829,1.761912,3.28383827209473,1.74673306941986
3.26009,1.762062,3.28239512443542,1.74701166152954
3.258348,1.762194,3.27950143814087,1.74751329421997
3.256618,1.762306,3.27805089950562,1.74773645401001
3.2549,1.762397,3.27660036087036,1.74795961380005
3.253179,1.762469,3.27515006065369,1.74818277359009
3.251527,1.76252,3.27224373817444,1.74857127666473
3.249872,1.762551,3.27078819274902,1.74873673915863
3.248231,1.762562,3.26933240890503,1.74890208244324
3.246012,1.762599,3.26787686347961,1.74906754493713
3.244401,1.76257,3.2649621963501,1.74933886528015
3.243333,1.763812,3.26350355148315,1.74944484233856
3.241049,1.763991,3.26204466819763,1.74955081939697
3.239449,1.763912,3.26058578491211,1.74965679645538
3.237347,1.763603,3.25766682624817,1.7498083114624
3.235747,1.763486,3.25620651245117,1.74985384941101
3.234145,1.763349,3.25474619865417,1.74989938735962
3.232541,1.763194,3.25328588485718,1.74994492530823
3.230942,1.763019,3.25036525726318,1.74997532367706
3.229329,1.762822,3.24890494346619,1.749960064888
3.22771,1.762605,3.24744439125061,1.74994492530823
3.226087,1.762365,3.24598407745361,1.74992966651917
3.224484,1.762107,3.24306440353394,1.74983859062195
3.223332,1.762651,3.24160504341125,1.7497626543045
3.221716,1.762348,3.24014568328857,1.74968671798706
3.220112,1.762025,3.23868632316589,1.74961078166962
3.218498,1.762293,3.2357702255249,1.74939858913422
3.216876,1.764699,3.23431324958801,1.74926233291626
3.215293,1.764323,3.2328565120697,1.7491260766983
3.213751,1.763936,3.23139977455139,1.74898982048035
3.211742,1.76114,3.22849082946777,1.74865818023682
3.210219,1.760718,3.22703862190247,1.74846267700195
3.208699,1.760278,3.22558641433716,1.74826729297638
3.207196,1.759823,3.22413420677185,1.74807178974152
3.205679,1.759344,3.22123646736145,1.74762344360352
3.204141,1.758834,3.21979117393494,1.74737060070038
3.202626,1.758309,3.21834564208984,1.74711775779724
3.201094,1.757753,3.21690034866333,1.74686479568481
3.199528,1.757158,3.21401810646057,1.74630379676819
3.197967,1.756539,3.21258139610291,1.74599575996399
3.196423,1.755903,3.21114468574524,1.74568772315979
3.194888,1.755254,3.20970797538757,1.74537968635559
3.193373,1.7546,3.20684504508972,1.7447110414505
3.19173,1.75391,3.20541882514954,1.74435043334961
3.190235,1.753237,3.20399260520935,1.74398982524872
3.18873,1.752549,3.20256638526917,1.74362933635712
3.186382,1.752646,3.19972586631775,1.74285852909088
3.18419,1.752943,3.19831132888794,1.74244821071625
3.182622,1.750761,3.19689702987671,1.7420380115509
3.180866,1.750394,3.1954824924469,1.74162781238556
3.179416,1.749666,3.19266653060913,1.74076080322266
3.177971,1.748923,3.19126510620117,1.7403039932251
3.176532,1.748168,3.18986344337463,1.73984718322754
3.175116,1.747409,3.18846201896667,1.73939037322998
3.173726,1.746647,3.18567252159119,1.73843324184418
3.172309,1.745854,3.18428444862366,1.73793292045593
3.171004,1.745047,3.18289661407471,1.73743259906769
3.169558,1.744201,3.18150854110718,1.73693227767944
3.168097,1.743332,3.17874693870544,1.7358912229538
3.166664,1.742465,3.17737317085266,1.73535048961639
3.165274,1.741614,3.17599940299988,1.73480975627899
3.163869,1.740742,3.17462563514709,1.7342689037323
3.162182,1.740041,3.17189240455627,1.73315000534058
3.160767,1.739143,3.17053318023682,1.73257184028625
3.159233,1.738865,3.16917371749878,1.73199367523193
3.157858,1.737978,3.16781449317932,1.73141551017761
3.156479,1.737083,3.16511034965515,1.73022472858429
3.155128,1.736201,3.16376566886902,1.72961211204529
3.15379,1.735323,3.16242098808289,1.72899949550629
3.152417,1.734417,3.16107630729675,1.72838687896729
3.151048,1.733509,3.15840148925781,1.72713017463684
3.149673,1.732589,3.15707159042358,1.72648596763611
3.148301,1.731661,3.15574169158936,1.72584187984467
3.14693,1.730722,3.15441179275513,1.72519779205322
3.146123,1.728965,3.15176701545715,1.72388064861298
3.144745,1.727993,3.15045213699341,1.72320771217346
3.143353,1.726998,3.14913725852966,1.72253477573395
3.142314,1.727136,3.14782238006592,1.72186183929443
3.140892,1.726102,3.14520788192749,1.72048985958099
3.139473,1.725065,3.14390826225281,1.71979081630707
3.138064,1.724035,3.14260864257813,1.71909177303314
3.136672,1.723019,3.14130902290344,1.71839272975922
3.135283,1.722005,3.13872575759888,1.71697103977203
3.133873,1.720979,3.13744187355042,1.71624839305878
3.132434,1.719933,3.13615822792053,1.71552574634552
3.130226,1.71824,3.13487434387207,1.71480309963226
3.128779,1.717181,3.13232350349426,1.71333658695221
3.12734,1.716122,3.13105654716492,1.71259260177612
3.125274,1.715582,3.12978935241699,1.71184873580933
3.123839,1.716164,3.12852239608765,1.71110486984253
3.122434,1.715107,3.12600588798523,1.70959770679474
3.122239,1.713214,3.12475633621216,1.70883464813232
3.120861,1.71216,3.12350678443909,1.70807147026062
3.119457,1.711081,3.12225747108459,1.70730829238892
3.116554,1.709569,3.1197772026062,1.70576453208923
3.115157,1.708486,3.11854648590088,1.70498394966125
3.113754,1.707398,3.11731553077698,1.70420336723328
3.112337,1.706298,3.11608481407166,1.70342266559601
3.110902,1.705183,3.11364316940308,1.70184540748596
3.109439,1.704043,3.11243224143982,1.7010486125946
3.107974,1.702897,3.11122131347656,1.70025193691254
3.106283,1.701843,3.11001038551331,1.69945526123047
3.104197,1.700072,3.10760974884033,1.69784677028656
3.103459,1.69837,3.10641980171204,1.69703495502472
3.102007,1.697193,3.10523009300232,1.69622313976288
3.100405,1.695626,3.10404014587402,1.69541132450104
3.099022,1.694483,3.10168266296387,1.69377338886261
3.097661,1.69335,3.10051488876343,1.69294714927673
3.096314,1.692221,3.09934711456299,1.69212102890015
3.095251,1.693265,3.09817957878113,1.69129478931427
3.093884,1.69211,3.095867395401,1.68962836265564
3.092505,1.69094,3.09472298622131,1.6887880563736
3.091146,1.689784,3.09357833862305,1.68794775009155
3.089782,1.688622,3.09243392944336,1.68710744380951
3.088444,1.687482,3.09016919136047,1.68541288375854
3.087319,1.685985,3.08904910087585,1.68455862998962
3.085956,1.684821,3.08792901039124,1.68370425701141
3.084588,1.683653,3.08680868148804,1.68285000324249
3.082937,1.684005,3.0845935344696,1.68112730979919
3.081579,1.682844,3.08349871635437,1.68025887012482
3.080257,1.68171,3.08240365982056,1.67939043045044
3.078934,1.680571,3.08130884170532,1.67852199077606
3.077628,1.679441,3.07914543151855,1.67677068710327
3.076314,1.678293,3.07807683944702,1.67588782310486
3.074643,1.67586,3.07700824737549,1.67500495910645
3.073356,1.674713,3.07593965530396,1.67412209510803
3.072104,1.673585,3.07382988929749,1.67234146595001
3.070879,1.67247,3.07278871536255,1.67144381999969
3.069649,1.67134,3.07174754142761,1.67054617404938
3.068418,1.670195,3.07070636749268,1.66964852809906
3.06719,1.669039,3.06865262985229,1.66783797740936
3.065995,1.667901,3.06764006614685,1.66692507266998
3.065666,1.667594,3.06662750244141,1.66601228713989
3.063255,1.667079,3.06561493873596,1.66509938240051
3.062078,1.66592,3.06361961364746,1.6632581949234
3.060932,1.664778,3.06263709068298,1.66232979297638
3.059786,1.663624,3.06165432929993,1.66140151023865
3.058655,1.662474,3.06067156791687,1.66047310829163
3.057531,1.66132,3.0587375164032,1.65860044956207
3.056426,1.660174,3.05778622627258,1.65765631198883
3.054699,1.65798,3.05683469772339,1.6567120552063
3.053627,1.656845,3.05588340759277,1.65576779842377
3.052565,1.655711,3.0540132522583,1.65386343002319
3.051495,1.654555,3.05309462547302,1.65290331840515
3.050405,1.653364,3.05217599868774,1.65194308757782
3.04933,1.652174,3.05125737190247,1.65098297595978
3.048258,1.650972,3.0494544506073,1.64904677867889
3.047364,1.65031,3.04857015609741,1.64807069301605
3.046475,1.648402,3.04768562316895,1.64709460735321
3.045246,1.648221,3.04680132865906,1.64611852169037
3.042337,1.648417,3.04506874084473,1.64415061473846
3.041339,1.647197,3.04422044754028,1.64315891265869
3.040352,1.645971,3.04337215423584,1.64216721057892
3.039388,1.644752,3.0425238609314,1.64117538928986
3.038428,1.643516,3.04086518287659,1.63917684555054
3.037484,1.642281,3.04005455970764,1.63817000389099
3.036482,1.640805,3.0392439365387,1.63716316223145
3.035563,1.639562,3.03843355178833,1.6361563205719
3.034643,1.638297,3.03685188293457,1.63412845134735
3.033742,1.637037,3.03608083724976,1.63310742378235
3.032838,1.63575,3.03530979156494,1.63208639621735
3.031937,1.634443,3.03453898429871,1.63106536865234
3.031067,1.633159,3.03303813934326,1.62901043891907
3.030234,1.631901,3.03230834007263,1.62797653675079
3.028633,1.630586,3.03157877922058,1.62694263458252
3.02778,1.6291,3.03084897994995,1.62590873241425
3.026993,1.627831,3.02943253517151,1.62382996082306
3.026212,1.626539,3.02874565124512,1.62278497219086
3.025472,1.625286,3.0280590057373,1.62173998355865
3.024746,1.624027,3.02737212181091,1.62069511413574
3.024038,1.622767,3.026043176651,1.61859631538391
3.02334,1.621498,3.0254008769989,1.61754262447357
3.021685,1.620526,3.02475881576538,1.61648881435394
3.021013,1.619251,3.02411651611328,1.61543500423431
3.020358,1.617984,3.02287745475769,1.613321185112
3.019717,1.616715,3.02228093147278,1.61226117610931
3.019098,1.615461,3.02168416976929,1.61120116710663
3.017922,1.614014,3.0210874080658,1.61014103889465
3.017334,1.612773,3.01994037628174,1.60801720619202
3.016752,1.611513,3.01939010620117,1.60695338249207
3.016186,1.610256,3.01883959770203,1.60588955879211
3.015031,1.609046,3.01828908920288,1.60482585430145
3.015192,1.608772,3.01723480224609,1.60269689559937
3.01467,1.607529,3.01673102378845,1.60163187980652
3.01417,1.606306,3.01622700691223,1.60056674480438
3.013669,1.605049,3.01572322845459,1.59950172901154
3.013183,1.603793,3.01476168632507,1.59737253189087
3.012714,1.60255,3.0143039226532,1.59630846977234
3.012253,1.601295,3.0138463973999,1.59524440765381
3.011809,1.600051,3.01338863372803,1.59418022632599
3.011376,1.598805,3.01251912117004,1.59205520153046
3.010955,1.597557,3.01210737228394,1.59099411964417
3.010244,1.595467,3.01169562339783,1.58993315696716
3.009851,1.594235,3.01128363609314,1.58887207508087
3.009465,1.592988,3.01050496101379,1.58675491809845
3.009092,1.591747,3.01013803482056,1.58569860458374
3.008735,1.590523,3.00977110862732,1.58464241027832
3.008386,1.589288,3.00940418243408,1.5835862159729
3.00672,1.587586,3.00871419906616,1.58147931098938
3.007055,1.586233,3.0083909034729,1.58042860031128
3.006744,1.585018,3.00806760787964,1.57937800884247
3.00639,1.584948,3.00774431228638,1.57832729816437
3.006006,1.582972,3.00713896751404,1.57622933387756
3.005733,1.581783,3.00685691833496,1.57518208026886
3.005469,1.580585,3.00657486915588,1.57413470745087
3.005208,1.57936,3.00629258155823,1.57308745384216
3.004964,1.578166,3.00576663017273,1.57099366188049
3.005828,1.575503,3.00552272796631,1.56994724273682
3.005602,1.5743,3.00527906417847,1.56890070438385
3.005383,1.57309,3.00503516197205,1.56785428524017
3.005166,1.571839,3.00458264350891,1.56576085090637
3.004959,1.570596,3.00437426567078,1.56471395492554
3.00476,1.569343,3.00416564941406,1.5636670589447
3.004596,1.569376,3.00395727157593,1.56262016296387
3.00441,1.568083,3.00357294082642,1.56052541732788
3.002678,1.566202,3.00339698791504,1.55947768688202
3.00205,1.56472,3.00322127342224,1.55842995643616
3.001893,1.563472,3.00304532051086,1.55738210678101
3.001743,1.562223,3.00272345542908,1.55528581142426
3.0016,1.560985,3.00257754325867,1.55423736572266
3.001462,1.559742,3.00243163108826,1.55318880081177
3.001331,1.558499,3.00228571891785,1.55214023590088
3.001204,1.557254,3.00202083587646,1.55004262924194
3.001435,1.555624,3.00190186500549,1.5489935874939
3.001325,1.554429,3.0017831325531,1.54794454574585
3.001221,1.55323,3.00166416168213,1.5468955039978
3.001121,1.552038,3.00145077705383,1.54479706287384
3.001027,1.550847,3.00135636329651,1.54374778270721
3.000939,1.549657,3.00126194953918,1.54269850254059
3.000858,1.548464,3.00116729736328,1.54164922237396
3.00128,1.54867,3.00099992752075,1.53955078125
3.001214,1.547467,3.00092697143555,1.53850162029266
3.001155,1.546273,3.00085401535034,1.53745245933533
3.000453,1.544982,3.00078105926514,1.5364031791687
3.000405,1.543724,3.0006537437439,1.53430509567261
3.000067,1.541326,3.00059962272644,1.53325629234314
3.000029,1.540085,3.00054550170898,1.53220736980438
2.999995,1.538846,3.00049138069153,1.53115844726563
2.999718,1.537654,3.00039887428284,1.52906119823456
2.99969,1.536432,3.00036072731018,1.52801275253296
2.999664,1.535199,3.00032234191895,1.52696430683136
2.99964,1.533931,3.00028419494629,1.52591586112976
2.999618,1.532657,3.00022101402283,1.52381956577301
2.999599,1.531368,3.00019598007202,1.52277159690857
2.999584,1.530085,3.00017070770264,1.52172374725342
2.999572,1.528785,3.00014567375183,1.52067589759827
2.999565,1.527496,3.0001060962677,1.51858067512512
2.999563,1.526195,3.0000913143158,1.51753318309784
2.999667,1.524146,3.00007677078247,1.51648581027985
2.999672,1.522866,3.00006222724915,1.51543843746185
2.99968,1.521563,3.00004053115845,1.51334416866302
3.000053,1.520732,3.00003337860107,1.51229727268219
3.000066,1.519458,3.0000262260437,1.51125037670135
3.000081,1.518155,3.00001931190491,1.51020348072052
2.998822,1.5158,3.00001001358032,1.50811004638672
2.998839,1.514507,3.00000762939453,1.50706350803375
2.998856,1.513195,3.00000548362732,1.50601696968079
2.998604,1.511417,3.00000333786011,1.50497031211853
2.998624,1.510086,3.00000071525574,1.50287747383118
2.998643,1.50875,3.00000047683716,1.50183117389679
2.998663,1.507406,3.00000023841858,1.5007848739624
2.998682,1.506076,3.00000023841858,1.49973857402802
2.998702,1.504753,2.99999904632568,1.49764597415924
2.998722,1.503399,2.99999809265137,1.49659967422485
2.998743,1.502023,2.99999713897705,1.49555337429047
2.998764,1.500676,2.99999618530273,1.49450719356537
2.998626,1.499513,2.99999070167542,1.49241459369659
2.998648,1.498148,2.99998617172241,1.49136829376221
2.998631,1.496573,2.99998164176941,1.49032199382782
2.998652,1.495192,2.99997735023499,1.48927557468414
2.999112,1.493599,2.99996209144592,1.48718285560608
2.999133,1.492222,2.99995136260986,1.48613631725311
2.99886,1.491187,2.9999406337738,1.48508989810944
2.998878,1.489776,2.99992966651917,1.48404335975647
2.998893,1.488342,2.99989914894104,1.48195016384125
2.998905,1.486895,2.99987936019897,1.4809033870697
2.998914,1.485433,2.99985933303833,1.47985672950745
2.99892,1.48397,2.99983954429626,1.4788099527359
2.998921,1.482526,2.99978804588318,1.47671627998352
2.998917,1.481075,2.99975633621216,1.4756692647934
2.998907,1.479617,2.99972438812256,1.47462236881256
2.998892,1.478157,2.99969267845154,1.47357535362244
2.998871,1.476717,2.99961471557617,1.4714812040329
2.99877,1.475087,2.99956822395325,1.47043406963348
2.998738,1.47363,2.9995219707489,1.46938693523407
2.9987,1.472172,2.99947547912598,1.46833980083466
2.998525,1.470789,2.99936532974243,1.46624541282654
2.998476,1.469337,2.99930143356323,1.46519827842712
2.999393,1.468875,2.99923753738403,1.46415102481842
2.998137,1.466879,2.99917387962341,1.46310389041901
2.998063,1.465633,2.99902582168579,1.46100974082947
2.997988,1.464181,2.99894189834595,1.45996284484863
2.997907,1.462736,2.99885773658752,1.4589159488678
2.99782,1.461314,2.99877381324768,1.45786905288696
2.997725,1.4599,2.99858260154724,1.45577585697174
2.99762,1.458477,2.99847555160522,1.45472955703735
2.997507,1.457048,2.99836850166321,1.45368337631226
2.997235,1.455868,2.99826145172119,1.45263707637787
2.997108,1.454469,2.99802136421204,1.45054566860199
2.996972,1.453082,2.99788856506348,1.4495005607605
2.997451,1.451432,2.99775576591492,1.44845545291901
2.997838,1.451068,2.99762272834778,1.44741034507751
2.998094,1.450288,2.99732851982117,1.44532179832458
2.997912,1.448823,2.99716711044312,1.44427847862244
2.997716,1.446798,2.99700546264648,1.443235039711
2.997509,1.445286,2.99684405326843,1.44219172000885
2.997289,1.443753,2.99648976325989,1.44010698795319
2.997058,1.442226,2.99629712104797,1.43906569480896
2.996809,1.440675,2.99610424041748,1.43802428245544
2.996552,1.43917,2.99591135978699,1.43698298931122
2.996283,1.437674,2.99549126625061,1.43490052223206
2.995991,1.436138,2.99526405334473,1.43385946750641
2.995872,1.434616,2.99503660202026,1.43281829357147
2.995567,1.433162,2.99480938911438,1.43177723884583
2.995264,1.433034,2.99431729316711,1.42969191074371
2.994924,1.431563,2.99405241012573,1.42864775657654
2.994573,1.430114,2.99378728866577,1.42760348320007
2.994196,1.428621,2.99352240562439,1.4265593290329
2.993804,1.427136,2.99295258522034,1.42446613311768
2.993384,1.42561,2.99264764785767,1.42341709136963
2.992948,1.424079,2.992342710495,1.42236804962158
2.992501,1.422559,2.99203777313232,1.42131900787354
2.992038,1.421028,2.99138569831848,1.41921579837799
2.991561,1.419494,2.99103856086731,1.4181615114212
2.991419,1.41915,2.99069166183472,1.41710722446442
2.990921,1.417645,2.99034452438354,1.41605293750763
2.99041,1.416142,2.9896068572998,1.41393983364105
2.989891,1.41466,2.98921632766724,1.41288089752197
2.988922,1.412272,2.98882579803467,1.41182196140289
2.989715,1.411078,2.98843502998352,1.4107631444931
2.98915,1.409597,2.98760890960693,1.40864181518555
2.98857,1.408118,2.98717355728149,1.40757942199707
2.987214,1.406992,2.98673820495605,1.40651702880859
2.986601,1.40551,2.98630285263062,1.40545463562012
2.985966,1.404015,2.98538637161255,1.40332806110382
2.985307,1.4025,2.98490524291992,1.402263879776
2.984631,1.400986,2.98442411422729,1.40119969844818
2.983941,1.399477,2.98394298553467,1.40013539791107
2.983219,1.397941,2.98293471336365,1.39800715446472
2.982487,1.396421,2.98240756988525,1.39694321155548
2.980754,1.394973,2.98188018798828,1.39587914943695
2.979978,1.393432,2.98135304450989,1.39481508731842
2.979188,1.391895,2.98025226593018,1.39268970489502
2.97837,1.390337,2.97967886924744,1.39162826538086
2.9777,1.38868,2.9791054725647,1.3905668258667
2.977752,1.386856,2.97853207588196,1.38950538635254
2.976541,1.386039,2.97733950614929,1.38738775253296
2.975682,1.384518,2.97672033309937,1.38633143901825
2.974807,1.382995,2.97610139846802,1.38527512550354
2.973905,1.381459,2.97548222541809,1.38421893119812
2.972996,1.379938,2.97419905662537,1.38211405277252
2.972064,1.37841,2.97353506088257,1.38106548786163
2.971138,1.376918,2.97287106513977,1.38001680374146
2.970204,1.375443,2.97220730781555,1.37896823883057
2.969275,1.37406,2.97083592414856,1.37688100337982
2.96829,1.372564,2.97012829780579,1.37584245204926
2.967307,1.3711,2.96942090988159,1.3748037815094
2.96627,1.369681,2.96871328353882,1.37376511096954
2.965284,1.368488,2.96725630760193,1.37169969081879
2.964237,1.367013,2.96650695800781,1.3706728219986
2.963021,1.366181,2.96575736999512,1.3696460723877
2.961943,1.364713,2.96500778198242,1.3686192035675
2.960838,1.363231,2.96346855163574,1.36657893657684
2.959939,1.360709,2.96267867088318,1.36556541919708
2.958822,1.35926,2.96188879013062,1.36455178260803
2.957695,1.357821,2.96109890937805,1.36353826522827
2.956541,1.356372,2.95948028564453,1.36152565479279
2.955372,1.354928,2.95865178108215,1.36052656173706
2.954206,1.353509,2.9578230381012,1.35952746868134
2.953032,1.352104,2.95699453353882,1.35852837562561
2.951829,1.350688,2.95530033111572,1.35654520988464
2.950624,1.349292,2.954434633255,1.35556125640869
2.948895,1.348051,2.95356917381287,1.35457730293274
2.947458,1.347021,2.95270347595215,1.3535932302475
2.946192,1.34563,2.95093703269958,1.35164082050323
2.944893,1.344226,2.95003628730774,1.35067248344421
2.943579,1.342829,2.94913530349731,1.3497040271759
2.942244,1.341428,2.94823455810547,1.34873557090759
2.941261,1.339966,2.94639897346497,1.34681451320648
2.939869,1.338551,2.94546437263489,1.34586179256439
2.93847,1.337148,2.94452977180481,1.34490919113159
2.937087,1.335777,2.94359517097473,1.3439564704895
2.935675,1.334393,2.9416937828064,1.34206676483154
2.934263,1.333022,2.94072723388672,1.34112989902496
2.932823,1.331642,2.93976044654846,1.34019291400909
2.931407,1.330299,2.93879365921021,1.33925592899323
2.929979,1.32896,2.93682932853699,1.33739745616913
2.928551,1.327636,2.93583178520203,1.3364759683609
2.927123,1.326325,2.93483448028564,1.33555448055267
2.925433,1.325298,2.93383693695068,1.33463299274445
2.924008,1.324024,2.93181252479553,1.33280515670776
2.92259,1.32277,2.93078565597534,1.3318989276886
2.921164,1.321528,2.92975854873657,1.33099257946014
2.920936,1.321625,2.92873167991638,1.33008635044098
2.91926,1.320412,2.92664957046509,1.32828843593597
2.917803,1.319203,2.92559456825256,1.32739698886871
2.916322,1.317992,2.92453932762146,1.32650542259216
2.914823,1.316782,2.92348432540894,1.3256139755249
2.913985,1.315309,2.92134690284729,1.32384526729584
2.912433,1.314085,2.92026472091675,1.32296824455261
2.910899,1.312886,2.91918277740479,1.3220911026001
2.90937,1.311699,2.91810059547424,1.32121396064758
2.907835,1.310516,2.91591024398804,1.31947386264801
2.906306,1.309347,2.91480207443237,1.31861078739166
2.904737,1.308155,2.91369390487671,1.3177478313446
2.903196,1.306994,2.91258573532104,1.31688475608826
2.901633,1.305828,2.91034436225891,1.31517255306244
2.900069,1.304672,2.90921139717102,1.31432330608368
2.898485,1.303783,2.90807819366455,1.31347405910492
2.89694,1.302665,2.90694522857666,1.31262493133545
2.895388,1.301556,2.90465521812439,1.31094026565552
2.892749,1.300719,2.90349841117859,1.31010496616364
2.891312,1.299025,2.90234136581421,1.30926954746246
2.889787,1.297732,2.90118455886841,1.30843412876129
2.887918,1.295947,2.89884805679321,1.3067774772644
2.886307,1.294861,2.89766836166382,1.3059561252594
2.884664,1.293765,2.896488904953,1.30513477325439
2.883014,1.292676,2.89530920982361,1.30431342124939
2.881349,1.291585,2.89292860031128,1.30268537998199
2.879667,1.29049,2.89172744750977,1.3018786907196
2.877978,1.289397,2.89052629470825,1.30107188224792
2.876292,1.288314,2.88932538032532,1.30026519298553
2.874607,1.28724,2.88690280914307,1.2986673116684
2.872902,1.286164,2.88568162918091,1.29787611961365
2.871627,1.284649,2.88446021080017,1.2970849275589
2.869937,1.283595,2.88323903083801,1.29629373550415
2.868058,1.282951,2.88077735900879,1.29472827911377
2.866997,1.281479,2.8795371055603,1.29395389556885
2.864547,1.280733,2.87829685211182,1.29317951202393
2.862902,1.279739,2.87705659866333,1.292405128479
2.861242,1.278748,2.87455797195435,1.29087495803833
2.859566,1.277762,2.87330007553101,1.29011905193329
2.857899,1.276794,2.87204194068909,1.28936314582825
2.856246,1.275849,2.87078380584717,1.28860723972321
2.854608,1.274926,2.86825060844421,1.28711581230164
2.852947,1.274004,2.86697578430176,1.28638029098511
2.851283,1.273094,2.86570072174072,1.28564488887787
2.849583,1.272179,2.86442565917969,1.28490936756134
2.847599,1.271853,2.8618597984314,1.2834609746933
2.845849,1.270936,2.86056876182556,1.28274810314178
2.843968,1.270436,2.85927772521973,1.28203523159027
2.842436,1.26943,2.85798645019531,1.28132236003876
2.840682,1.268542,2.855388879776,1.27992165088654
2.83847,1.267214,2.85408234596252,1.27923369407654
2.836703,1.266341,2.85277581214905,1.27854585647583
2.834949,1.265486,2.85146903991699,1.27785801887512
2.833194,1.264641,2.84884071350098,1.2765097618103
2.831433,1.263804,2.84751868247986,1.27584934234619
2.829685,1.262985,2.84619688987732,1.27518904209137
2.827922,1.26217,2.84487509727478,1.27452862262726
2.82614,1.261359,2.84221625328064,1.27323818206787
2.824363,1.260561,2.84087944030762,1.27260804176331
2.822574,1.259769,2.83954262733459,1.27197790145874
2.820814,1.259003,2.83820557594299,1.27134776115417
2.819043,1.258245,2.83551692962646,1.27012050151825
2.817257,1.257494,2.83416533470154,1.26952338218689
2.815485,1.256763,2.83281350135803,1.26892626285553
2.813715,1.256048,2.83146166801453,1.26832914352417
2.812344,1.255329,2.82874345779419,1.26717090606689
2.810583,1.254647,2.82737684249878,1.26660978794098
2.808828,1.253983,2.82601046562195,1.26604866981506
2.806947,1.253336,2.82464385032654,1.26548743247986
2.805185,1.252699,2.82189655303955,1.26440417766571
2.80342,1.252077,2.82051563262939,1.26388192176819
2.802218,1.25267,2.81913471221924,1.26335978507996
2.800434,1.252072,2.81775379180908,1.26283752918243
2.798631,1.251484,2.8149778842926,1.26183521747589
2.796822,1.250911,2.81358289718628,1.26135504245758
2.795013,1.250355,2.81218814849854,1.26087486743927
2.793206,1.249818,2.81079316139221,1.26039481163025
2.791392,1.249296,2.80799007415771,1.25947952270508
2.789552,1.248785,2.80658197402954,1.25904452800751
2.787717,1.248292,2.80517387390137,1.25860953330994
2.785887,1.247818,2.80376577377319,1.25817453861237
2.784025,1.247353,2.80093693733215,1.2573527097702
2.782162,1.246906,2.79951667785645,1.2569659948349
2.780303,1.246475,2.79809617996216,1.25657916069031
2.778447,1.246062,2.79667568206787,1.25619232654572
2.776592,1.245666,2.79382371902466,1.25547015666962
2.774734,1.245287,2.79239225387573,1.25513458251953
2.772871,1.244924,2.79096078872681,1.25479912757874
2.770604,1.245207,2.78952932357788,1.25446355342865
2.768629,1.243505,2.78665709495544,1.25384676456451
2.766804,1.243201,2.78521656990051,1.25356531143188
2.764501,1.244463,2.783775806427,1.25328397750854
2.762714,1.244205,2.78233504295349,1.25300252437592
2.760902,1.243963,2.7794463634491,1.25249648094177
2.759353,1.243061,2.77799844741821,1.25227177143097
2.757586,1.242863,2.77655053138733,1.25204706192017
2.755771,1.242682,2.77510237693787,1.25182235240936
2.753968,1.242522,2.77220153808594,1.25143158435822
2.752056,1.242617,2.77074861526489,1.25126552581787
2.750285,1.242503,2.76929569244385,1.25109958648682
2.748498,1.242409,2.7678427696228,1.25093352794647
2.747006,1.242779,2.76493358612061,1.25066137313843
2.745184,1.242727,2.76347780227661,1.25055539608002
2.743367,1.242695,2.76202178001404,1.25044929981232
2.741541,1.242683,2.76056575775146,1.25034320354462
2.739521,1.243184,2.75765228271484,1.25019156932831
2.737744,1.2431,2.7561948299408,1.2501460313797
2.736162,1.243269,2.75473737716675,1.25010049343109
2.734028,1.24348,2.75327968597412,1.25005507469177
2.731773,1.243228,2.75036454200745,1.25002467632294
2.729981,1.243327,2.74890685081482,1.25003981590271
2.728214,1.243443,2.74744892120361,1.25005507469177
2.726485,1.243575,2.74599123001099,1.25007021427155
2.724763,1.243724,2.74307632446289,1.25016117095947
2.723069,1.24389,2.741619348526,1.25023698806763
2.722063,1.245071,2.74016237258911,1.25031280517578
2.720358,1.24528,2.73870539665222,1.25038862228394
2.718646,1.245513,2.73579382896423,1.25060045719147
2.716966,1.245762,2.73433923721313,1.25073647499084
2.715285,1.246032,2.73288464546204,1.25087249279022
2.7136,1.246323,2.73143005371094,1.2510085105896
2.712333,1.247151,2.72852516174316,1.25133979320526
2.710606,1.247495,2.72707486152649,1.25153493881226
2.708947,1.247924,2.72562456130981,1.25173008441925
2.707217,1.248307,2.72417426109314,1.25192534923553
2.705454,1.248713,2.72128057479858,1.25237309932709
2.703694,1.249135,2.71983671188354,1.25262570381165
2.701941,1.24957,2.71839308738708,1.2528783082962
2.700199,1.250016,2.71694946289063,1.25313103199005
2.697903,1.250364,2.71407103538513,1.25369131565094
2.696205,1.250829,2.71263599395752,1.25399911403656
2.694518,1.251306,2.71120095252991,1.25430691242218
2.692843,1.251796,2.70976614952087,1.25461459159851
2.69117,1.2523,2.70690655708313,1.25528264045715
2.689534,1.252809,2.705482006073,1.25564301013947
2.687893,1.253334,2.70405745506287,1.25600326061249
2.686281,1.253867,2.70263266563416,1.25636351108551
2.684673,1.254416,2.69979548454285,1.25713360309601
2.683068,1.254981,2.69838261604309,1.25754356384277
2.682168,1.255448,2.69696974754333,1.25795340538025
2.680571,1.256046,2.69555687904358,1.25836324691772
2.680399,1.256328,2.69274401664734,1.25922954082489
2.677611,1.257442,2.69134402275085,1.25968599319458
2.67598,1.258107,2.68994402885437,1.26014244556427
2.674342,1.25879,2.68854403495789,1.26059889793396
2.672678,1.259501,2.68575763702393,1.26155519485474
2.671049,1.260212,2.68437123298645,1.26205515861511
2.669423,1.260935,2.68298482894897,1.26255512237549
2.667783,1.261677,2.6815984249115,1.26305508613586
2.666143,1.262431,2.67883968353271,1.26409530639648
2.664243,1.263973,2.67746734619141,1.26463568210602
2.66264,1.264735,2.67609477043152,1.26517605781555
2.661026,1.265516,2.67472243309021,1.2657163143158
2.659425,1.266303,2.67199206352234,1.26683437824249
2.65783,1.2671,2.67063403129578,1.26741206645966
2.656257,1.267898,2.66927623748779,1.26798975467682
2.654677,1.268715,2.66791820526123,1.26856744289398
2.653111,1.269537,2.66521668434143,1.2697571516037
2.653555,1.270351,2.66387319564819,1.27036929130554
2.651363,1.271892,2.66252970695496,1.27098143100739
2.651278,1.272693,2.6611864566803,1.27159345149994
2.650537,1.274134,2.65851402282715,1.27284920215607
2.649629,1.275283,2.65718531608582,1.27349281311035
2.648071,1.276185,2.65585660934448,1.27413630485535
2.646497,1.277106,2.65452766418457,1.27477991580963
2.643959,1.278105,2.65188503265381,1.27609586715698
2.64237,1.279054,2.65057110786438,1.27676820755005
2.640757,1.280025,2.64925718307495,1.27744054794312
2.639159,1.280992,2.64794325828552,1.27811288833618
2.637555,1.281967,2.64533066749573,1.27948355674744
2.635965,1.282937,2.64403200149536,1.28018200397491
2.634399,1.283896,2.64273309707642,1.2808803319931
2.632848,1.284848,2.64143443107605,1.28157877922058
2.631293,1.285803,2.63885259628296,1.28299903869629
2.630709,1.286877,2.63756966590881,1.28372097015381
2.62942,1.287799,2.63628649711609,1.28444302082062
2.627025,1.287053,2.63500356674194,1.28516495227814
2.625499,1.288001,2.63245391845703,1.28663015365601
2.62423,1.289366,2.63118743896484,1.28737330436707
2.622654,1.290345,2.62992072105408,1.28811645507813
2.621081,1.291324,2.62865424156189,1.28885972499847
2.619502,1.292312,2.62613844871521,1.29036521911621
2.617938,1.293299,2.6248893737793,1.29112756252289
2.616379,1.294293,2.62364029884338,1.29189002513885
2.614841,1.295283,2.62239122390747,1.29265236854553
2.613326,1.296269,2.61991143226624,1.29419457912445
2.61182,1.29726,2.61868095397949,1.2949743270874
2.610314,1.298261,2.61745023727417,1.29575419425964
2.609326,1.299405,2.61621975898743,1.2965339422226
2.60781,1.300432,2.61377811431885,1.29810965061188
2.606065,1.301715,2.61256742477417,1.29890561103821
2.604529,1.302772,2.61135649681091,1.29970145225525
2.603544,1.304099,2.61014556884766,1.30049729347229
2.602013,1.305164,2.6077446937561,1.30210411548615
2.600496,1.306226,2.60655474662781,1.30291509628296
2.598974,1.307299,2.60536456108093,1.30372607707977
2.597468,1.308367,2.60417461395264,1.3045369386673
2.595954,1.309449,2.60181665420532,1.30617320537567
2.594452,1.31053,2.6006486415863,1.30699861049652
2.592958,1.311615,2.59948062896729,1.30782389640808
2.591469,1.312704,2.59831261634827,1.30864930152893
2.589981,1.313802,2.5959997177124,1.31031405925751
2.58849,1.314908,2.59485483169556,1.31115341186523
2.586989,1.316031,2.59370994567871,1.31199288368225
2.585753,1.317312,2.59256505966187,1.31283223628998
2.584281,1.318429,2.59029936790466,1.31452512741089
2.582543,1.319927,2.58917856216431,1.31537866592407
2.581143,1.320987,2.58805775642395,1.31623208522797
2.579784,1.322282,2.58693695068359,1.31708550453186
2.578318,1.32343,2.58472061157227,1.31880664825439
2.576845,1.324593,2.58362483978271,1.31967425346375
2.575378,1.32576,2.58252930641174,1.32054197788239
2.573933,1.326921,2.58143353462219,1.32140958309174
2.572468,1.328106,2.57926869392395,1.32315933704376
2.571043,1.329271,2.5781991481781,1.32404148578644
2.569609,1.330451,2.57712984085083,1.32492363452911
2.568191,1.331629,2.57606029510498,1.32580578327179
2.566805,1.332789,2.57394886016846,1.32758486270905
2.565457,1.333927,2.5729067325592,1.32848191261292
2.562923,1.33641,2.57186460494995,1.3293788433075
2.561571,1.337577,2.5708224773407,1.33027577400208
2.560325,1.338786,2.56876683235168,1.33208501338959
2.561134,1.341514,2.56775331497192,1.33299720287323
2.560116,1.342739,2.56673955917358,1.33390951156616
2.558784,1.343959,2.56572604179382,1.3348217010498
2.557446,1.345201,2.56372880935669,1.33666181564331
2.556212,1.346468,2.56274485588074,1.33758962154388
2.554871,1.347747,2.56176114082336,1.33851742744446
2.553547,1.349022,2.56077742576599,1.33944535255432
2.552225,1.350307,2.55884099006653,1.34131693840027
2.550921,1.351584,2.55788850784302,1.34226071834564
2.549611,1.352875,2.55693578720093,1.34320449829102
2.54831,1.354163,2.55598330497742,1.34414827823639
2.547056,1.355409,2.55411076545715,1.34605181217194
2.545828,1.356636,2.55319094657898,1.3470116853714
2.544611,1.357859,2.55227112770081,1.34797143936157
2.544117,1.358753,2.55135130882263,1.34893131256104
2.54289,1.360015,2.5495457649231,1.35086691379547
2.541257,1.361978,2.54866027832031,1.35184276103973
2.540036,1.36327,2.54777455329895,1.35281872749329
2.538853,1.36454,2.54688906669617,1.35379457473755
2.537689,1.365806,2.54515385627747,1.35576200485229
2.536651,1.367612,2.54430437088013,1.35675358772278
2.53553,1.368873,2.54345488548279,1.35774528980255
2.534432,1.370126,2.54260540008545,1.35873687267303
2.533355,1.371372,2.54094386100769,1.36073529720306
2.532803,1.372158,2.54013204574585,1.36174213886261
2.531758,1.373403,2.53932023048401,1.36274898052216
2.530729,1.374647,2.53850841522217,1.3637558221817
2.529697,1.375913,2.53692436218262,1.36578369140625
2.528695,1.377162,2.53615212440491,1.36680483818054
2.527712,1.378408,2.5353798866272,1.36782598495483
2.525158,1.378936,2.53460764884949,1.36884713172913
2.524212,1.38017,2.53310441970825,1.37090229988098
2.52328,1.381405,2.53237342834473,1.37193632125854
2.522348,1.382662,2.53164267539978,1.3729704618454
2.521435,1.383916,2.53091168403625,1.37400448322296
2.520539,1.385172,2.52949285507202,1.3760838508606
2.520343,1.387022,2.52880477905273,1.37712907791138
2.519484,1.388274,2.52811694145203,1.37817430496216
2.518621,1.38956,2.52742910385132,1.37921953201294
2.519236,1.391616,2.52609777450562,1.38131892681122
2.518409,1.392915,2.52545428276062,1.38237297534943
2.517601,1.394215,2.5248110294342,1.38342714309692
2.515728,1.394953,2.52416753768921,1.38448119163513
2.514953,1.396272,2.52292656898499,1.38659572601318
2.51422,1.397554,2.52232885360718,1.38765621185303
2.513509,1.398833,2.52173113822937,1.38871669769287
2.512828,1.40009,2.52113342285156,1.38977718353271
2.512163,1.401347,2.51998424530029,1.39190196990967
2.511519,1.402592,2.51943278312683,1.39296627044678
2.510892,1.403835,2.51888155937195,1.39403057098389
2.510283,1.405071,2.51833009719849,1.395094871521
2.510615,1.406936,2.51727390289307,1.39722466468811
2.510036,1.40818,2.51676893234253,1.39829039573669
2.509297,1.409481,2.51626420021057,1.39935600757599
2.50876,1.410706,2.51575922966003,1.40042161941528
2.507343,1.411744,2.51479601860046,1.40255188941956
2.506841,1.412956,2.51433753967285,1.40361642837524
2.50636,1.41415,2.51387906074524,1.40468108654022
2.505893,1.415341,2.51342058181763,1.4057457447052
2.505439,1.416537,2.51254940032959,1.40787208080292
2.504996,1.41774,2.51213693618774,1.40893363952637
2.504564,1.418943,2.51172423362732,1.40999531745911
2.504152,1.420127,2.51131153106689,1.41105699539185
2.503758,1.421292,2.51053142547607,1.41317546367645
2.503373,1.422468,2.5101637840271,1.41423237323761
2.503012,1.423604,2.50979614257813,1.41528928279877
2.504356,1.425262,2.50942850112915,1.41634619235992
2.504023,1.426394,2.50873708724976,1.41845452785492
2.503702,1.427526,2.50841307640076,1.41950583457947
2.503403,1.428621,2.50808906555176,1.42055726051331
2.503571,1.429991,2.50776529312134,1.42160856723785
2.503299,1.431073,2.50715851783752,1.42370808124542
2.503035,1.432167,2.50687599182129,1.42475605010986
2.502496,1.432683,2.50659322738647,1.42580413818359
2.502242,1.433242,2.50631046295166,1.42685210704803
2.501964,1.433866,2.50578331947327,1.42894744873047
2.501754,1.434927,2.50553894042969,1.42999470233917
2.501558,1.435959,2.50529456138611,1.43104195594788
2.501369,1.436998,2.50505018234253,1.43208920955658
2.501191,1.438026,2.50459671020508,1.43418419361115
2.501019,1.439077,2.50438785552979,1.43523192405701
2.500278,1.44052,2.50417876243591,1.43627965450287
2.500129,1.441525,2.50396966934204,1.43732738494873
2.499986,1.442538,2.50358462333679,1.43942368030548
2.499853,1.443541,2.50340819358826,1.44047224521637
2.499156,1.444212,2.5032320022583,1.44152092933655
2.49872,1.445392,2.50305557250977,1.44256949424744
2.498606,1.446402,2.50273299217224,1.44466745853424
2.498685,1.447323,2.50258660316467,1.44571685791016
2.498581,1.448357,2.5024402141571,1.44676625728607
2.498483,1.449379,2.50229406356812,1.44781565666199
2.498393,1.450381,2.502028465271,1.44991505146027
2.498307,1.451396,2.50190925598145,1.45096492767334
2.498224,1.45243,2.50179004669189,1.45201480388641
2.498144,1.453484,2.50167083740234,1.45306479930878
2.498074,1.45451,2.50145673751831,1.45516490936279
2.498011,1.455527,2.50136208534241,1.45621502399445
2.497956,1.456545,2.50126719474792,1.4572651386261
2.49791,1.457549,2.50117230415344,1.45831537246704
2.497872,1.458553,2.50100445747375,1.46041560173035
2.49784,1.459617,2.50093126296997,1.461465716362
2.497816,1.460708,2.50085783004761,1.46251571178436
2.498586,1.46213,2.50078463554382,1.46356582641602
2.499084,1.463131,2.500657081604,1.46566569805145
2.497554,1.464887,2.50060272216797,1.46671545505524
2.497632,1.466241,2.50054836273193,1.46776521205902
2.497348,1.467595,2.5004940032959,1.46881496906281
2.497352,1.46868,2.50040125846863,1.47091400623322
2.497359,1.469719,2.50036287307739,1.47196328639984
2.497368,1.470779,2.50032448768616,1.47301268577576
2.49738,1.471819,2.50028610229492,1.47406196594238
2.497718,1.472397,2.5002224445343,1.47616004943848
2.497735,1.473459,2.50019717216492,1.47720885276794
2.497755,1.474478,2.50017213821411,1.47825765609741
2.497777,1.47552,2.50014686584473,1.47930645942688
2.497803,1.4766,2.50010704994202,1.48140358924866
2.497832,1.477693,2.50009226799011,1.48245179653168
2.497726,1.478961,2.50007748603821,1.48350012302399
2.497761,1.480141,2.5000627040863,1.48454833030701
2.498403,1.481301,2.50004076957703,1.48664438724518
2.498439,1.482482,2.50003385543823,1.48769223690033
2.498476,1.483671,2.50002670288086,1.48873996734619
2.498512,1.484844,2.50001955032349,1.48978781700134
2.498549,1.486067,2.50001001358032,1.49188303947449
2.498585,1.48725,2.50000786781311,1.49293053150177
2.498622,1.488454,2.50000548362732,1.49397802352905
2.498658,1.489653,2.50000333786011,1.49502539634705
2.498538,1.490992,2.50000071525574,1.49712014198303
2.498574,1.492197,2.50000047683716,1.49816739559174
2.498609,1.493416,2.50000023841858,1.49921452999115
2.498644,1.494643,2.50000023841858,1.50026178359985
2.498118,1.495884,2.49999904632568,1.50235617160797
2.49815,1.497102,2.49999809265137,1.50340330600739
2.49818,1.498306,2.49999713897705,1.5044504404068
2.498209,1.499539,2.49999618530273,1.50549757480621
2.498981,1.500535,2.49999094009399,1.50759184360504
2.498349,1.502024,2.49998641014099,1.50863909721375
2.49837,1.503226,2.49998188018799,1.50968635082245
2.498389,1.504415,2.49997758865356,1.51073348522186
2.498406,1.505617,2.4999623298645,1.51282811164856
2.498421,1.506834,2.49995160102844,1.51387536525726
2.498435,1.508076,2.49994111061096,1.51492273807526
2.499974,1.509196,2.4999303817749,1.51597011089325
2.499984,1.510438,2.49989986419678,1.51806509494781
2.499503,1.51174,2.49988007545471,1.51911270618439
2.499508,1.513032,2.49986028671265,1.52016031742096
2.49951,1.514326,2.49984049797058,1.52120792865753
2.499508,1.515636,2.4997889995575,1.52330350875854
2.499501,1.516967,2.49975728988647,1.5243513584137
2.499489,1.518295,2.49972581863403,1.52539920806885
2.500061,1.519192,2.49969410896301,1.526447057724
2.500035,1.520499,2.49961614608765,1.52854287624359
2.500197,1.52214,2.4995698928833,1.52959096431732
2.500158,1.523452,2.49952363967896,1.53063893318176
2.500112,1.524772,2.49947738647461,1.53168702125549
2.500058,1.526086,2.49936747550964,1.53378307819366
2.499996,1.527439,2.49930357933044,1.5348311662674
2.499929,1.528749,2.49923992156982,1.53587913513184
2.499853,1.530099,2.4991762638092,1.53692722320557
2.499192,1.531621,2.49902868270874,1.53902304172516
2.499098,1.53301,2.4989447593689,1.54007089138031
2.498996,1.534402,2.49886083602905,1.54111862182617
2.498885,1.535793,2.49877691268921,1.54216647148132
2.498764,1.537198,2.49858593940735,1.5442613363266
2.498634,1.538607,2.49847912788391,1.54530847072601
2.499338,1.539436,2.49837207794189,1.54635560512543
2.499191,1.540845,2.49826502799988,1.54740262031555
2.499035,1.542254,2.49802541732788,1.54949581623077
2.498647,1.544238,2.49789261817932,1.55054175853729
2.498541,1.545943,2.49776005744934,1.55158770084381
2.499696,1.546251,2.49762725830078,1.55263376235962
2.499502,1.547675,2.49733328819275,1.5547239780426
2.499295,1.549122,2.4971718788147,1.55576813220978
2.499077,1.550575,2.49701070785522,1.55681240558624
2.498851,1.552009,2.49684929847717,1.55785655975342
2.498605,1.553497,2.49649524688721,1.55994296073914
2.498347,1.554985,2.49630260467529,1.56098508834839
2.498078,1.556462,2.49610996246338,1.56202721595764
2.4978,1.557916,2.49591732025146,1.56306934356689
2.497503,1.559397,2.49549746513367,1.56515336036682
2.497189,1.560892,2.49527025222778,1.56619513034821
2.496867,1.562367,2.49504327774048,1.56723701953888
2.495815,1.564081,2.49481606483459,1.56827878952026
2.495467,1.565551,2.49432420730591,1.57036530971527
2.495104,1.567024,2.49405932426453,1.57141017913818
2.495316,1.568706,2.49379467964172,1.57245492935181
2.496386,1.569948,2.49353003501892,1.57349967956543
2.495973,1.571455,2.49296045303345,1.57559394836426
2.495544,1.572968,2.49265551567078,1.57664334774017
2.495105,1.574472,2.49235081672668,1.57769286632538
2.495239,1.576279,2.49204587936401,1.57874238491058
2.494751,1.577857,2.49139428138733,1.58084654808044
2.494254,1.579419,2.49104714393616,1.5819011926651
2.493735,1.580994,2.49070024490356,1.58295583724976
2.493204,1.582553,2.49035334587097,1.58401048183441
2.492661,1.584091,2.48961591720581,1.58612453937531
2.492103,1.585621,2.48922538757324,1.58718371391296
2.491539,1.587116,2.48883485794067,1.58824300765991
2.490902,1.589046,2.48844432830811,1.58930230140686
2.490299,1.590541,2.4876184463501,1.59142434597015
2.489684,1.592015,2.48718309402466,1.5924870967865
2.489074,1.593704,2.48674774169922,1.59354972839355
2.488347,1.595219,2.48631238937378,1.5946124792099
2.48764,1.596762,2.48539590835571,1.59673976898193
2.487314,1.598304,2.48491477966309,1.59780418872833
2.486575,1.599839,2.48443365097046,1.59886872768402
2.485812,1.601396,2.48395252227783,1.59993326663971
2.485031,1.602958,2.48294401168823,1.60206198692322
2.484227,1.604534,2.48241686820984,1.60312628746033
2.48341,1.606099,2.48188948631287,1.60419046878815
2.482926,1.607754,2.48136234283447,1.60525476932526
2.482074,1.609319,2.48026156425476,1.60738062858582
2.481209,1.610872,2.47968792915344,1.60844218730927
2.48034,1.612398,2.4791145324707,1.609503865242
2.479448,1.613928,2.47854089736938,1.61056542396545
2.47855,1.615435,2.47734832763672,1.61268353462219
2.47762,1.616961,2.47672891616821,1.61373996734619
2.476689,1.61846,2.47610974311829,1.61479640007019
2.475728,1.619977,2.47549033164978,1.61585283279419
2.474749,1.621492,2.47420692443848,1.61795783042908
2.473753,1.623004,2.47354292869568,1.61900651454926
2.472735,1.624519,2.4728786945343,1.62005519866943
2.470951,1.62666,2.4722146987915,1.62110388278961
2.469885,1.628183,2.47084283828735,1.62319135665894
2.468824,1.629672,2.47013521194458,1.62423002719879
2.467999,1.630169,2.46942758560181,1.62526869773865
2.466903,1.631655,2.46871995925903,1.6263073682785
2.465806,1.633119,2.46726250648499,1.62837290763855
2.46545,1.635499,2.46651268005371,1.62939965724945
2.464309,1.636974,2.46576309204102,1.63042652606964
2.463175,1.638418,2.46501326560974,1.63145327568054
2.462282,1.640545,2.4634735584259,1.6334935426712
2.461122,1.641981,2.46268320083618,1.63450694084167
2.459957,1.643402,2.46189308166504,1.63552045822144
2.458776,1.644822,2.4611029624939,1.63653385639191
2.457566,1.646257,2.45948386192322,1.63854622840881
2.45635,1.647679,2.45865511894226,1.63954520225525
2.455119,1.649102,2.45782613754272,1.64054429531097
2.453877,1.650515,2.45699739456177,1.64154326915741
2.452628,1.651916,2.45530247688293,1.64352595806122
2.451531,1.653364,2.45443677902222,1.64450979232788
2.450233,1.654777,2.45357084274292,1.64549362659454
2.448936,1.656169,2.45270490646362,1.64647734165192
2.447632,1.657549,2.4509379863739,1.64842939376831
2.446843,1.658514,2.4500367641449,1.64939761161804
2.445862,1.659897,2.44913554191589,1.65036571025848
2.444519,1.661252,2.44823431968689,1.65133392810822
2.443234,1.663166,2.44639825820923,1.65325450897217
2.441877,1.664493,2.44546341896057,1.65420687198639
2.440532,1.665787,2.44452834129333,1.65515923500061
2.439319,1.667403,2.44359350204468,1.65611159801483
2.437926,1.668701,2.44169163703918,1.65800046920776
2.43655,1.669965,2.44072461128235,1.65893709659576
2.435152,1.671229,2.43975758552551,1.65987372398376
2.433751,1.672474,2.43879055976868,1.66081035137177
2.432348,1.673701,2.4368257522583,1.66266798973083
2.430907,1.674941,2.43582797050476,1.6635890007019
2.429446,1.676177,2.43483018875122,1.66451013088226
2.42795,1.677421,2.43383240699768,1.66543114185333
2.426419,1.678673,2.43180751800537,1.6672580242157
2.424875,1.679919,2.4307804107666,1.66816389560699
2.423342,1.681142,2.42975306510925,1.669069647789
2.421825,1.682337,2.42872595787048,1.6699755191803
2.420328,1.683432,2.42664337158203,1.67177224159241
2.418787,1.684616,2.42558813095093,1.67266321182251
2.417243,1.685788,2.42453289031982,1.67355418205261
2.41588,1.687186,2.42347741127014,1.674445271492
2.41432,1.687921,2.42133975028992,1.67621266841888
2.413191,1.689303,2.4202573299408,1.67708921432495
2.411646,1.691043,2.41917490959167,1.67796576023102
2.410303,1.692523,2.41809248924255,1.67884230613708
2.408742,1.693627,2.41590166091919,1.68058121204376
2.407184,1.694718,2.41479349136353,1.68144357204437
2.405654,1.695778,2.41368508338928,1.68230605125427
2.404099,1.696844,2.41257691383362,1.68316841125488
2.402524,1.697913,2.41033530235291,1.68487930297852
2.400372,1.699278,2.40920209884644,1.68572783470154
2.39878,1.700334,2.40806889533997,1.68657636642456
2.397189,1.701377,2.40693545341492,1.68742501735687
2.39554,1.702471,2.40464520454407,1.68910825252533
2.393754,1.70373,2.40348839759827,1.68994295597076
2.392355,1.704836,2.40233135223389,1.6907776594162
2.390696,1.705866,2.40117430686951,1.69161224365234
2.389036,1.706885,2.39883756637573,1.69326758384705
2.387362,1.707904,2.39765787124634,1.69408822059631
2.385706,1.708903,2.39647817611694,1.69490885734558
2.384241,1.710136,2.39529848098755,1.69572949409485
2.382537,1.711143,2.39291787147522,1.69735610485077
2.380818,1.712152,2.39171671867371,1.69816207885742
2.379119,1.713139,2.39051556587219,1.69896805286407
2.377424,1.714116,2.38931441307068,1.69977402687073
2.375726,1.715087,2.38689208030701,1.70137047767639
2.374006,1.716061,2.38567066192627,1.70216083526611
2.372521,1.717067,2.38444924354553,1.70295131206512
2.370752,1.718152,2.38322806358337,1.70374178886414
2.369042,1.719089,2.38076639175415,1.70530581474304
2.367338,1.720014,2.37952613830566,1.70607948303223
2.365635,1.720929,2.37828588485718,1.70685315132141
2.363912,1.721844,2.37704563140869,1.70762670040131
2.362545,1.722957,2.37454724311829,1.70915555953979
2.36082,1.723852,2.37328934669495,1.7099107503891
2.359109,1.72473,2.37203121185303,1.7106659412384
2.357382,1.725607,2.37077307701111,1.71142113208771
2.355665,1.72647,2.36824011802673,1.7129111289978
2.35395,1.727326,2.36696529388428,1.7136458158493
2.352229,1.728177,2.36569023132324,1.7143806219101
2.350489,1.729031,2.36441540718079,1.71511542797089
2.348796,1.73027,2.3618495464325,1.71656239032745
2.347258,1.731308,2.36055850982666,1.71727466583252
2.345488,1.732153,2.3592677116394,1.7179868221283
2.34372,1.732989,2.35797667503357,1.71869909763336
2.341925,1.73383,2.35537910461426,1.72009861469269
2.340124,1.734665,2.35407280921936,1.72078585624695
2.338327,1.735487,2.35276627540588,1.72147309780121
2.335053,1.735369,2.35145974159241,1.72216033935547
2.333265,1.736153,2.34883141517639,1.72350740432739
2.331461,1.73693,2.34750986099243,1.72416710853577
2.329667,1.737689,2.34618806838989,1.72482693195343
2.327858,1.738438,2.34486627578735,1.72548675537109
2.326058,1.73917,2.34220790863037,1.72677612304688
2.324267,1.739884,2.34087109565735,1.72740566730499
2.322489,1.740578,2.33953428268433,1.7280353307724
2.320938,1.7414,2.33819770812988,1.72866487503052
2.319787,1.743001,2.33550930023193,1.72989106178284
2.318336,1.743718,2.33415770530701,1.73048770427704
2.316518,1.744382,2.33280611038208,1.73108434677124
2.314708,1.745036,2.33145451545715,1.73168098926544
2.312918,1.745675,2.3287365436554,1.7328382730484
2.311146,1.746301,2.32737040519714,1.73339903354645
2.309374,1.746919,2.32600402832031,1.73395979404449
2.307545,1.747545,2.32463765144348,1.73452043533325
2.305287,1.749487,2.32189059257507,1.73560297489166
2.303462,1.750083,2.3205099105835,1.73612475395203
2.301654,1.750658,2.31912922859192,1.73664665222168
2.299853,1.751214,2.31774854660034,1.73716843128204
2.298029,1.75176,2.31497311592102,1.73817002773285
2.296196,1.75229,2.31357836723328,1.73864984512329
2.29438,1.752799,2.31218385696411,1.73912966251373
2.292609,1.753279,2.31078910827637,1.73960959911346
2.290844,1.753739,2.30798649787903,1.7405241727829
2.289118,1.754174,2.30657863616943,1.74095892906189
2.287381,1.754595,2.30517053604126,1.74139368534088
2.285288,1.754844,2.30376267433167,1.74182844161987
2.283429,1.755163,2.30093455314636,1.74264979362488
2.283031,1.756848,2.29951429367065,1.7430362701416
2.280885,1.757689,2.29809403419495,1.74342286586761
2.279204,1.758014,2.29667377471924,1.74380946159363
2.277487,1.758329,2.2938220500946,1.74453139305115
2.275805,1.75862,2.29239082336426,1.74486672878265
2.274106,1.758898,2.29095959663391,1.74520206451416
2.272573,1.759242,2.28952836990356,1.74553740024567
2.270945,1.759477,2.28665661811829,1.74615406990051
2.269313,1.759697,2.28521609306335,1.74643540382385
2.267622,1.759906,2.28377532958984,1.7467166185379
2.265918,1.760096,2.28233480453491,1.74699795246124
2.26507,1.760043,2.2794463634491,1.7475038766861
2.263382,1.760188,2.27799868583679,1.74772846698761
2.258931,1.760377,2.27655076980591,1.74795317649841
2.257648,1.760914,2.27510285377502,1.74817788600922
2.255986,1.760977,2.27220225334167,1.74856853485107
2.254344,1.761016,2.27074933052063,1.74873447418213
2.252731,1.761032,2.26929640769958,1.74890053272247
2.251178,1.761026,2.26784348487854,1.74906647205353
2.24963,1.760999,2.26493453979492,1.74933862686157
2.24809,1.760954,2.26347851753235,1.74944460391998
2.246982,1.761305,2.26202249526978,1.74955070018768
2.245451,1.761222,2.2605664730072,1.74965679645538
2.243952,1.761125,2.25765299797058,1.74980843067169
2.242424,1.761008,2.25619530677795,1.7498539686203
2.240894,1.760875,2.25473761558533,1.74989950656891
2.239363,1.760724,2.25328016281128,1.74994492530823
2.239603,1.762132,2.25036454200745,1.74997532367706
2.23805,1.761949,2.24890661239624,1.74996018409729
2.233949,1.762588,2.24744844436646,1.74994492530823
2.231589,1.762865,2.24599051475525,1.74992978572845
2.230105,1.762644,2.24307537078857,1.74983882904053
2.228628,1.762408,2.24161815643311,1.74976301193237
2.227189,1.762161,2.24016070365906,1.74968719482422
2.224602,1.761616,2.23870348930359,1.74961137771606
2.22318,1.761333,2.23579120635986,1.74939942359924
2.221761,1.76103,2.23433637619019,1.74926328659058
2.220384,1.760716,2.23288130760193,1.7491272687912
2.218992,1.760379,2.23142623901367,1.74899113178253
2.217609,1.760023,2.22852063179016,1.74865984916687
2.216212,1.759642,2.22706985473633,1.74846458435059
2.214822,1.759243,2.22561931610107,1.74826943874359
2.213475,1.758954,2.22416853904724,1.74807417392731
2.211975,1.758479,2.22127389907837,1.74762618541718
2.210341,1.75839,2.21982979774475,1.74737346172333
2.208861,1.757884,2.21838569641113,1.74712073802948
2.207403,1.75737,2.21694159507751,1.74686801433563
2.205935,1.756839,2.21406197547913,1.74630737304688
2.204449,1.756292,2.21262645721436,1.74599945545197
2.20296,1.755731,2.21119093894958,1.74569153785706
2.201168,1.756022,2.20975565910339,1.74538362026215
2.199727,1.755451,2.20689511299133,1.74471521377563
2.198298,1.754869,2.20546984672546,1.74435472488403
2.196932,1.754297,2.20404481887817,1.74399435520172
2.195567,1.753708,2.20261979103088,1.74363386631012
2.194233,1.753113,2.19978141784668,1.74286329746246
2.193125,1.752131,2.19836807250977,1.74245321750641
2.191816,1.751508,2.19695472717285,1.74204313755035
2.190482,1.750855,2.19554138183594,1.7416330575943
2.188503,1.749831,2.19272756576538,1.74076628684998
2.187122,1.749115,2.19132685661316,1.74030959606171
2.18576,1.748394,2.18992638587952,1.73985278606415
2.184367,1.74808,2.18852591514587,1.73939609527588
2.18305,1.747358,2.1857385635376,1.73843920230865
2.181754,1.746636,2.18435144424438,1.73793888092041
2.180466,1.745907,2.18296456336975,1.73743867874146
2.179189,1.745174,2.18157768249512,1.7369384765625
2.177917,1.744433,2.17881774902344,1.73589754104614
2.176631,1.743675,2.17744493484497,1.73535692691803
2.175351,1.74291,2.1760721206665,1.73481619358063
2.17297,1.742305,2.17469930648804,1.73427557945251
2.171694,1.741524,2.17196798324585,1.73315680027008
2.170394,1.740719,2.17060947418213,1.73257875442505
2.16909,1.739903,2.16925096511841,1.73200070858002
2.167807,1.739093,2.16789245605469,1.73142266273499
2.166518,1.738274,2.16518998146057,1.73023211956024
2.16506,1.737454,2.16384601593018,1.72961962223053
2.163756,1.736614,2.16250205039978,1.72900712490082
2.162462,1.735775,2.16115832328796,1.72839462757111
2.160798,1.733002,2.15848517417908,1.72713804244995
2.159497,1.732144,2.15715575218201,1.7264940738678
2.158195,1.731281,2.15582656860352,1.72584998607635
2.156876,1.730403,2.15449738502502,1.7252060174942
2.155541,1.729511,2.15185379981995,1.72388923168182
2.154189,1.728606,2.15053963661194,1.72321653366089
2.152825,1.727692,2.14922523498535,1.72254371643066
2.151474,1.726787,2.14791083335876,1.72187101840973
2.150128,1.725886,2.14529728889465,1.72049927711487
2.148791,1.724996,2.14399814605713,1.71980047225952
2.147454,1.724108,2.1426990032196,1.71910154819489
2.146068,1.723191,2.14139986038208,1.71840262413025
2.144861,1.722458,2.13881731033325,1.71698141098022
2.143471,1.721539,2.13753414154053,1.71625900268555
2.142061,1.720609,2.13625073432922,1.71553659439087
2.140189,1.721111,2.13496732711792,1.7148140668869
2.138367,1.719816,2.13241696357727,1.71334803104401
2.136945,1.718869,2.1311502456665,1.71260440349579
2.136128,1.719843,2.12988328933716,1.71186077594757
2.134706,1.71889,2.12861657142639,1.71111702919006
2.133269,1.717926,2.12610030174255,1.70961058139801
2.131846,1.716969,2.12485074996948,1.70884764194489
2.130305,1.71598,2.12360143661499,1.70808482170105
2.12887,1.715006,2.1223521232605,1.70732200145721
2.127451,1.714037,2.1198718547821,1.70577883720398
2.126025,1.713058,2.11864113807678,1.70499849319458
2.124634,1.712097,2.11741042137146,1.70421814918518
2.123238,1.711125,2.11617970466614,1.70343792438507
2.121322,1.709135,2.11373782157898,1.70186126232147
2.119918,1.708141,2.11252689361572,1.70106482505798
2.118515,1.707139,2.11131596565247,1.70026850700378
2.117093,1.706251,2.11010479927063,1.69947218894958
2.115582,1.705579,2.10770392417908,1.69786441326141
2.114522,1.706123,2.1065137386322,1.69705295562744
2.113022,1.705162,2.10532379150391,1.69624161720276
2.111647,1.704145,2.10413360595703,1.69543015956879
2.110252,1.703104,2.10177564620972,1.6937929391861
2.108862,1.70206,2.1006076335907,1.69296717643738
2.107475,1.701011,2.09943962097168,1.69214129447937
2.106078,1.699948,2.09827160835266,1.69131553173065
2.10467,1.698869,2.0959587097168,1.68964982032776
2.103279,1.697794,2.09481382369995,1.68880999088287
2.101609,1.696874,2.09366917610168,1.6879700422287
2.100218,1.695779,2.09252429008484,1.68713021278381
2.098835,1.69468,2.09025883674622,1.68543636798859
2.097411,1.693965,2.08913803100586,1.68458247184753
2.096372,1.693905,2.08801746368408,1.68372857570648
2.09501,1.692794,2.08689665794373,1.68287467956543
2.09354,1.691618,2.08468055725098,1.68115270137787
2.092179,1.690488,2.08358526229858,1.68028461933136
2.090816,1.689348,2.08248972892761,1.67941653728485
2.089457,1.6882,2.08139419555664,1.67854845523834
2.088101,1.687043,2.07922959327698,1.67679786682129
2.086753,1.685881,2.07816028594971,1.67591536045074
2.085385,1.684689,2.07709121704102,1.6750328540802
2.084021,1.683485,2.07602190971375,1.67415034770966
2.082298,1.681997,2.07391095161438,1.67237043380737
2.080962,1.680793,2.07286906242371,1.67147302627563
2.079622,1.679572,2.07182741165161,1.6705756187439
2.078283,1.678339,2.07078552246094,1.66967833042145
2.076947,1.677098,2.06873035430908,1.6678683757782
2.075634,1.675864,2.0677170753479,1.6669557094574
2.074302,1.674601,2.0667040348053,1.66604316234589
2.072968,1.673324,2.06569075584412,1.66513061523438
2.07164,1.67204,2.06369400024414,1.66328978538513
2.070307,1.670738,2.06271052360535,1.66236162185669
2.068958,1.67013,2.06172704696655,1.66143345832825
2.067295,1.669189,2.06074357032776,1.6605052947998
2.066338,1.667567,2.05880808830261,1.65863311290741
2.06496,1.666759,2.05785584449768,1.65768897533417
2.063166,1.665408,2.05690360069275,1.65674495697021
2.06187,1.664055,2.0559515953064,1.65580093860626
2.060594,1.662706,2.05407977104187,1.65389680862427
2.059326,1.661349,2.05316042900085,1.65293669700623
2.058052,1.659971,2.05224084854126,1.65197670459747
2.05681,1.658611,2.05132150650024,1.65101659297943
2.055523,1.657603,2.04951691627502,1.64908051490784
2.054277,1.656201,2.04863166809082,1.648104429245
2.053051,1.654804,2.0477466583252,1.64712834358215
2.051829,1.653394,2.04686141014099,1.6461523771286
2.050638,1.652,2.04512715339661,1.64418458938599
2.04945,1.650589,2.04427814483643,1.64319276809692
2.048266,1.649165,2.04342889785767,1.64220106601715
2.046205,1.648575,2.04257988929749,1.64120936393738
2.04482,1.6468,2.04091954231262,1.63921070098877
2.043679,1.645374,2.04010796546936,1.63820374011993
2.042551,1.643944,2.03929662704468,1.63719689846039
2.041421,1.642493,2.03848528862,1.63618993759155
2.040285,1.641014,2.03690218925476,1.63416182994843
2.039169,1.639539,2.03613042831421,1.63314068317413
2.03806,1.638055,2.03535866737366,1.63211953639984
2.0362,1.636768,2.03458690643311,1.63109838962555
2.035139,1.635303,2.03308439254761,1.62904322147369
2.034104,1.633851,2.03235411643982,1.62800920009613
2.033095,1.632408,2.03162360191345,1.62697517871857
2.0321,1.630958,2.03089308738708,1.62594103813171
2.031118,1.629497,2.02947497367859,1.62386178970337
2.030169,1.628052,2.02878761291504,1.62281668186188
2.028788,1.626769,2.02810001373291,1.62177157402039
2.027878,1.625325,2.02741265296936,1.6207263469696
2.0274,1.62365,2.02608203887939,1.6186271905899
2.026065,1.622587,2.02543902397156,1.61757326126099
2.025226,1.621164,2.0247962474823,1.61651921272278
2.024386,1.61971,2.02415323257446,1.61546528339386
2.023571,1.618267,2.02291297912598,1.61335098743439
2.022764,1.61681,2.02231550216675,1.61229074001312
2.021978,1.615361,2.0217182636261,1.61123037338257
2.021191,1.613876,2.02112102508545,1.6101701259613
2.021667,1.613148,2.01997256278992,1.60804569721222
2.020916,1.611668,2.01942157745361,1.60698163509369
2.020194,1.610214,2.01887059211731,1.60591757297516
2.019475,1.608732,2.01831936836243,1.60485351085663
2.018795,1.6073,2.01726388931274,1.60272419452667
2.018136,1.605882,2.01675939559937,1.60165882110596
2.017488,1.604456,2.01625490188599,1.60059344768524
2.015896,1.602189,2.01575040817261,1.59952807426453
2.01361,1.600469,2.0147876739502,1.59739828109741
2.012813,1.599328,2.01432943344116,1.5963339805603
2.012239,1.597931,2.01387119293213,1.5952695608139
2.011669,1.596509,2.0134129524231,1.59420526027679
2.011113,1.595086,2.0125424861908,1.59207963943481
2.010584,1.593697,2.01213002204895,1.59101831912994
2.010063,1.592294,2.0117175579071,1.58995699882507
2.00924,1.591531,2.01130509376526,1.5888956785202
2.008746,1.590124,2.0105254650116,1.58677780628204
2.008275,1.588741,2.0101580619812,1.58572125434875
2.007817,1.587355,2.00979065895081,1.58466470241547
2.007372,1.585963,2.00942325592041,1.58360815048218
2.006951,1.584602,2.00873208045959,1.58150064945221
2.006546,1.583247,2.00840830802917,1.58044958114624
2.006155,1.58189,2.00808453559875,1.57939863204956
2.005425,1.580845,2.00776076316833,1.57834756374359
2.004619,1.579011,2.00715446472168,1.57624900341034
2.004014,1.577618,2.00687193870544,1.57520151138306
2.003686,1.576268,2.00658941268921,1.57415390014648
2.003369,1.574901,2.00630688667297,1.5731064081192
2.003077,1.57358,2.00577998161316,1.57101202011108
2.002795,1.572235,2.00553584098816,1.56996536254883
2.002533,1.570916,2.00529146194458,1.56891858577728
2.004173,1.569131,2.005047082901,1.56787180900574
2.003954,1.567891,2.00459408760071,1.56577789783478
2.003747,1.56664,2.00438523292542,1.56473076343536
2.003554,1.565412,2.00417637825012,1.56368350982666
2.003371,1.564178,2.00396752357483,1.56263637542725
2.003202,1.562958,2.00358247756958,1.5605411529541
2.00304,1.56172,2.00340628623962,1.55949318408966
2.002889,1.56048,2.00323009490967,1.55844509601593
2.000834,1.559837,2.00305390357971,1.55739712715149
2.000295,1.557925,2.00273132324219,1.55530023574829
1.999943,1.555874,2.0025851726532,1.55425143241882
1.999824,1.554621,2.00243878364563,1.55320262908936
1.999712,1.553383,2.00229263305664,1.55215382575989
1.999606,1.552143,2.0020272731781,1.5500556230545
1.999507,1.550921,2.00190806388855,1.54900634288788
1.999413,1.54969,2.001788854599,1.54795694351196
1.999733,1.548617,2.00166988372803,1.54690766334534
1.999654,1.547425,2.00145602226257,1.54480874538422
1.99958,1.546252,2.00136113166809,1.54375922679901
1.999513,1.545096,2.00126647949219,1.54270958900452
1.999449,1.543904,2.00117158889771,1.54166007041931
1.999392,1.542718,2.00100374221802,1.5395610332489
1.999341,1.541524,2.00093054771423,1.53851163387299
1.999298,1.540343,2.00085735321045,1.53746211528778
1.99879,1.538518,2.00078415870667,1.53641271591187
1.997816,1.536274,2.00065684318542,1.53431403636932
1.997839,1.534856,2.00060248374939,1.53326487541199
1.99783,1.533663,2.00054812431335,1.53221571445465
1.997827,1.532467,2.00049376487732,1.53116655349731
1.997826,1.531258,2.00040102005005,1.5290687084198
1.997827,1.53006,2.00036263465881,1.52802002429962
1.998701,1.530342,2.00032424926758,1.52697134017944
1.998707,1.529148,2.00028586387634,1.52592265605927
1.998713,1.527951,2.0002224445343,1.52382576465607
1.998722,1.52674,2.00019717216492,1.52277755737305
1.998733,1.525551,2.00017213821411,1.52172935009003
1.998749,1.524371,2.00014686584473,1.52068114280701
1.998771,1.523191,2.00010704994202,1.51858532428741
1.998798,1.521982,2.00009226799011,1.51753771305084
1.998831,1.520782,2.00007748603821,1.51649010181427
1.998869,1.519557,2.0000627040863,1.5154424905777
1.99891,1.518349,2.00004076957703,1.51334762573242
1.99895,1.517151,2.00003361701965,1.51230049133301
1.998779,1.513079,2.00002670288086,1.5112532377243
1.998819,1.511896,2.00001955032349,1.51020610332489
1.998856,1.510711,2.00001001358032,1.50811207294464
1.99893,1.510618,2.00000786781311,1.5070652961731
1.998967,1.509409,2.00000548362732,1.50601840019226
1.999001,1.508201,2.00000333786011,1.50497162342072
1.999035,1.507014,2.00000071525574,1.50287818908691
1.999112,1.505895,2.00000047683716,1.50183165073395
1.999147,1.50472,2.00000023841858,1.50078499317169
1.99918,1.503574,2.00000023841858,1.49973845481873
1.99853,1.502708,1.99999892711639,1.4976452589035
1.998565,1.501517,1.99999809265137,1.49659872055054
1.9986,1.5003,1.99999713897705,1.49555218219757
1.998634,1.499099,1.99999618530273,1.49450576305389
1.998666,1.497908,1.9999908208847,1.49241256713867
1.999212,1.495918,1.99998641014099,1.49136602878571
1.999241,1.494724,1.99998199939728,1.49031949043274
1.998609,1.493453,1.99997758865356,1.48927283287048
1.998632,1.492257,1.99996244907379,1.48717951774597
1.998528,1.49232,1.99995172023773,1.48613286018372
1.998545,1.491105,1.99994099140167,1.48508608341217
1.998559,1.489887,1.99993026256561,1.48403930664063
1.998248,1.487823,1.99989986419678,1.48194563388824
1.998258,1.486595,1.99988007545471,1.48089861869812
1.998265,1.485383,1.99986028671265,1.479851603508
1.998269,1.484151,1.99984061717987,1.47880470752716
1.998271,1.482891,1.99978923797607,1.47671043872833
1.998269,1.481657,1.99975752830505,1.47566318511963
1.998263,1.480416,1.99972593784332,1.47461593151093
1.998252,1.479168,1.99969434738159,1.47356879711151
1.998237,1.477918,1.99961638450623,1.47147405147552
1.998216,1.476656,1.99957013130188,1.47042667865753
1.998191,1.475375,1.99952387809753,1.46937918663025
1.998074,1.474721,1.99947762489319,1.46833181381226
1.998039,1.473456,1.99936771392822,1.46623694896698
1.997999,1.47217,1.9993040561676,1.46518957614899
1.997954,1.470879,1.99924039840698,1.4641420841217
1.997563,1.469193,1.99917674064636,1.46309459209442
1.997507,1.467921,1.99902927875519,1.46099996566772
1.997287,1.46609,1.99894535541534,1.45995283126831
1.997128,1.465339,1.9988614320755,1.4589056968689
1.997053,1.464037,1.99877762794495,1.45785844326019
1.996968,1.462713,1.99858677387238,1.45576477050781
1.996876,1.461382,1.99847996234894,1.45471823215485
1.996776,1.460025,1.99837303161621,1.45367169380188
1.99667,1.458677,1.99826622009277,1.4526252746582
1.996555,1.457315,1.99802660942078,1.45053327083588
1.996435,1.455969,1.99789392948151,1.44948792457581
1.996305,1.454616,1.99776136875153,1.44844257831573
1.996166,1.453259,1.99762868881226,1.44739723205566
1.996019,1.451908,1.99733483791351,1.44530820846558
1.99586,1.450539,1.99717354774475,1.44426453113556
1.996209,1.449993,1.99701237678528,1.44322085380554
1.996028,1.448601,1.99685120582581,1.44217729568481
1.995854,1.447285,1.99649739265442,1.44009208679199
1.995273,1.446587,1.99630486965179,1.4390504360199
1.994862,1.445502,1.99611234664917,1.43800890445709
1.993779,1.443984,1.99591970443726,1.43696737289429
1.993424,1.442591,1.99550020694733,1.43488442897797
1.993174,1.441183,1.99527311325073,1.43384313583374
1.992911,1.439767,1.99504613876343,1.43280184268951
1.992641,1.438375,1.99481916427612,1.43176054954529
1.992353,1.436952,1.99432754516602,1.42967486381531
1.992047,1.435498,1.99406290054321,1.42863059043884
1.99173,1.434048,1.99379825592041,1.42758619785309
1.991218,1.433032,1.9935337305069,1.42654192447662
1.990875,1.431562,1.99296438694,1.42444849014282
1.99052,1.430086,1.9926598072052,1.42339932918549
1.990369,1.428347,1.99235510826111,1.42235028743744
1.989928,1.427174,1.99205040931702,1.4213011264801
1.989527,1.425675,1.99139904975891,1.41919767856598
1.989114,1.424179,1.9910523891449,1.41814339160919
1.988692,1.422695,1.99070560932159,1.41708898544312
1.988246,1.421179,1.99035894870758,1.41603469848633
1.987784,1.419654,1.98962187767029,1.41392147541046
1.987309,1.418131,1.9892315864563,1.41286253929138
1.986813,1.416579,1.98884129524231,1.41180348396301
1.986303,1.415022,1.98845100402832,1.41074454784393
1.98578,1.413467,1.98762559890747,1.40862309932709
1.98524,1.411906,1.98719048500061,1.40756070613861
1.984686,1.410342,1.98675537109375,1.40649819374084
1.98412,1.408785,1.98632025718689,1.40543580055237
1.983284,1.407673,1.98540437221527,1.40330898761749
1.982481,1.406146,1.98492360115051,1.40224480628967
1.982062,1.404635,1.98444283008575,1.40118050575256
1.981427,1.403069,1.983962059021,1.40011620521545
1.981307,1.401864,1.98295438289642,1.3979879617691
1.980638,1.400287,1.98242747783661,1.39692389965057
1.979952,1.39871,1.9819004535675,1.39585983753204
1.979257,1.397153,1.98137354850769,1.39479577541351
1.978526,1.395553,1.98027348518372,1.39267027378082
1.977773,1.393941,1.97970032691956,1.39160871505737
1.976223,1.392634,1.97912728786469,1.39054727554321
1.975426,1.390997,1.97855412960052,1.38948583602905
1.974616,1.389371,1.97736215591431,1.38736796379089
1.973776,1.387721,1.97674322128296,1.38631165027618
1.972932,1.386101,1.9761244058609,1.38525533676147
1.972078,1.384497,1.97550559043884,1.38419902324677
1.971184,1.382857,1.97422301769257,1.38209402561188
1.970287,1.381248,1.97355937957764,1.38104546070099
1.969365,1.379625,1.97289562225342,1.37999677658081
1.968435,1.378016,1.97223198413849,1.37894809246063
1.967508,1.376442,1.97086107730865,1.37686085700989
1.966273,1.375486,1.97015380859375,1.37582206726074
1.965301,1.373902,1.96944653987885,1.37478339672089
1.964319,1.372329,1.96873939037323,1.37374472618103
1.963316,1.370751,1.96728277206421,1.37167906761169
1.962306,1.369193,1.96653354167938,1.3706521987915
1.961586,1.367634,1.96578419208527,1.36962532997131
1.960109,1.366634,1.96503484249115,1.36859834194183
1.959044,1.365096,1.96349585056305,1.36655795574188
1.957967,1.36357,1.96270620822906,1.36554431915283
1.956316,1.362082,1.96191644668579,1.36453080177307
1.955188,1.360546,1.96112668514252,1.36351716518402
1.954035,1.359003,1.95950853824615,1.36150443553925
1.952876,1.357475,1.95868003368378,1.36050522327423
1.951698,1.355944,1.95785164833069,1.35950601100922
1.950508,1.35442,1.95702314376831,1.3585067987442
1.949295,1.352893,1.95532917976379,1.35652351379395
1.94806,1.351359,1.95446372032166,1.35553956031799
1.946818,1.349839,1.95359826087952,1.35455548763275
1.94556,1.34832,1.95273280143738,1.35357141494751
1.944288,1.346806,1.9509664773941,1.35161888599396
1.943004,1.345301,1.95006561279297,1.35065042972565
1.941716,1.343813,1.94916486740112,1.34968197345734
1.940416,1.342332,1.94826400279999,1.34871351718903
1.93909,1.340843,1.94642865657806,1.34679234027863
1.937773,1.339385,1.94549417495728,1.34583961963654
1.936688,1.337946,1.9445595741272,1.34488689899445
1.935158,1.337,1.94362509250641,1.34393417835236
1.933675,1.335268,1.94172370433807,1.3420444726944
1.932763,1.334118,1.94075703620911,1.34110748767853
1.931574,1.332993,1.93979024887085,1.34017050266266
1.930622,1.33141,1.93882346153259,1.33923363685608
1.929229,1.330028,1.93685913085938,1.33737516403198
1.92783,1.328663,1.9358617067337,1.33645367622375
1.926409,1.327296,1.93486416339874,1.33553218841553
1.92497,1.325933,1.93386662006378,1.3346107006073
1.923517,1.324578,1.93184208869934,1.3327831029892
1.92202,1.323202,1.93081521987915,1.33187687397003
1.920516,1.321838,1.92978823184967,1.33097052574158
1.919011,1.320488,1.92876124382019,1.33006429672241
1.917471,1.319125,1.9266791343689,1.32826673984528
1.915915,1.317764,1.92562389373779,1.32737529277802
1.913639,1.316847,1.92456865310669,1.32648384571075
1.911403,1.315708,1.92351353168488,1.32559251785278
1.90951,1.31484,1.92137598991394,1.32382416725159
1.908211,1.314017,1.92029368877411,1.32294714450836
1.906175,1.313034,1.91921150684357,1.32207012176514
1.904581,1.311748,1.91812920570374,1.3211932182312
1.902961,1.310455,1.91593861579895,1.31945335865021
1.901352,1.309186,1.914830327034,1.31859052181244
1.899701,1.3079,1.91372203826904,1.31772756576538
1.898045,1.306623,1.91261374950409,1.31686472892761
1.896374,1.30535,1.91037225723267,1.31515288352966
1.894683,1.304075,1.9092390537262,1.31430399417877
1.893017,1.30283,1.90810585021973,1.31345498561859
1.891598,1.301567,1.90697264671326,1.31260597705841
1.890132,1.30085,1.90468227863312,1.31092190742493
1.888471,1.29964,1.90352523326874,1.31008672714233
1.886815,1.298441,1.90236818790436,1.30925154685974
1.885237,1.297111,1.90121102333069,1.30841648578644
1.883594,1.295937,1.89887416362762,1.30676019191742
1.881951,1.294771,1.89769446849823,1.30593919754028
1.880307,1.293611,1.89651465415955,1.30511808395386
1.878672,1.292464,1.89533483982086,1.30429697036743
1.877036,1.291322,1.89295375347137,1.30266952514648
1.875206,1.290491,1.89175248146057,1.30186307430267
1.873543,1.289345,1.89055120944977,1.30105662345886
1.871888,1.288215,1.88934993743896,1.30025017261505
1.870232,1.287096,1.88692700862885,1.29865288734436
1.868573,1.285988,1.88570547103882,1.29786205291748
1.866924,1.2849,1.88448393344879,1.2970712184906
1.865393,1.283781,1.88326239585876,1.29628026485443
1.863717,1.282704,1.88080036640167,1.29471528530121
1.862028,1.281633,1.87955987453461,1.29394125938416
1.86014,1.28082,1.87831926345825,1.2931672334671
1.858437,1.279768,1.87707877159119,1.29239320755005
1.856732,1.278728,1.87457978725433,1.29086351394653
1.854984,1.277674,1.87332141399384,1.29010784626007
1.853233,1.27663,1.87206304073334,1.2893522977829
1.8515,1.275607,1.87080454826355,1.28859674930573
1.849814,1.27488,1.86827099323273,1.2871059179306
1.848058,1.273866,1.86699569225311,1.28637075424194
1.846314,1.272868,1.8657203912735,1.28563547134399
1.844569,1.271878,1.86444520950317,1.28490030765533
1.842835,1.270905,1.86187851428986,1.28345251083374
1.841129,1.269955,1.86058723926544,1.28273987770081
1.839412,1.269009,1.85929584503174,1.28202724456787
1.83769,1.268071,1.85800457000732,1.28131473064423
1.835947,1.267135,1.85540628433228,1.27991449832916
1.834214,1.266216,1.85409939289093,1.27922677993774
1.832487,1.265714,1.8527923822403,1.27853918075562
1.830763,1.264829,1.85148549079895,1.27785158157349
1.829027,1.263954,1.8488564491272,1.27650380134583
1.826016,1.261702,1.84753429889679,1.27584362030029
1.824267,1.26085,1.84621214866638,1.27518343925476
1.822527,1.260016,1.84488999843597,1.27452337741852
1.821172,1.259892,1.84223067760468,1.273233294487
1.819422,1.259084,1.84089350700378,1.27260339260101
1.817685,1.258297,1.83955633640289,1.27197349071503
1.815949,1.257523,1.838219165802,1.27134346961975
1.814243,1.256775,1.83552992343903,1.27011668682098
1.812526,1.256034,1.83417785167694,1.2695198059082
1.81082,1.255311,1.83282577991486,1.26892280578613
1.809123,1.254604,1.83147370815277,1.26832592487335
1.807457,1.253923,1.82875490188599,1.26716804504395
1.805777,1.25325,1.82738816738129,1.26660704612732
1.80407,1.25258,1.82602143287659,1.26604604721069
1.802353,1.251921,1.82465469837189,1.26548504829407
1.800589,1.251754,1.82190668582916,1.2644020318985
1.798843,1.251216,1.82052552700043,1.26388001441956
1.797118,1.250604,1.81914436817169,1.26335787773132
1.795048,1.249528,1.81776320934296,1.26283586025238
1.793324,1.248954,1.81498694419861,1.26183378696442
1.791603,1.248398,1.813591837883,1.2613537311554
1.789809,1.247983,1.81219673156738,1.26087367534637
1.788119,1.247473,1.81080162525177,1.26039361953735
1.786428,1.246979,1.80799806118011,1.25947868824005
1.784746,1.246505,1.80658972263336,1.25904381275177
1.783287,1.24589,1.80518126487732,1.2586088180542
1.781621,1.24545,1.80377292633057,1.25817394256592
1.779961,1.245028,1.80094385147095,1.25735223293304
1.777771,1.243878,1.79952311515808,1.25696551799774
1.776111,1.243485,1.7981024980545,1.25657880306244
1.774656,1.244869,1.79668176174164,1.25619208812714
1.773035,1.24452,1.79382944107056,1.25546991825104
1.771424,1.24419,1.79239773750305,1.25513446331024
1.769778,1.24387,1.79096615314484,1.25479900836945
1.768256,1.243138,1.78953444957733,1.25446355342865
1.767315,1.243422,1.78666186332703,1.25384676456451
1.765608,1.243535,1.78522098064423,1.25356543064117
1.763984,1.243301,1.78378009796143,1.25328397750854
1.763187,1.243258,1.78233909606934,1.25300264358521
1.761563,1.243064,1.77945005893707,1.25249660015106
1.759931,1.242888,1.77800190448761,1.25227189064026
1.758316,1.242733,1.77655375003815,1.25204718112946
1.756709,1.242598,1.77510559558868,1.25182247161865
1.755081,1.242481,1.7722042798996,1.2514317035675
1.753462,1.242383,1.77075111865997,1.25126564502716
1.751828,1.242303,1.76929795742035,1.25109958648682
1.750195,1.242239,1.76784479618073,1.25093352794647
1.748597,1.242192,1.76493537425995,1.25066137313843
1.7462,1.241787,1.76347923278809,1.25055539608002
1.74457,1.241768,1.76202309131622,1.25044929981232
1.742969,1.241765,1.76056683063507,1.25034320354462
1.741048,1.241157,1.75765311717987,1.25019156932831
1.739419,1.241183,1.75619542598724,1.2501460313797
1.737794,1.241224,1.75473773479462,1.25010049343109
1.736161,1.241281,1.75328016281128,1.25005507469177
1.734538,1.241354,1.75036454200745,1.25002467632294
1.732888,1.241449,1.74890661239624,1.25003981590271
1.732153,1.241662,1.74744868278503,1.25005507469177
1.730528,1.241804,1.74599087238312,1.25007021427155
1.728923,1.241969,1.74307584762573,1.25016117095947
1.727283,1.242163,1.74161875247955,1.25023698806763
1.725587,1.24239,1.74016165733337,1.25031280517578
1.723908,1.24264,1.73870444297791,1.25038862228394
1.722246,1.242909,1.73579263687134,1.25060057640076
1.720613,1.243193,1.73433792591095,1.25073659420013
1.718969,1.243493,1.73288321495056,1.25087261199951
1.717341,1.243805,1.73142838478088,1.25100862979889
1.717262,1.244511,1.72852337360382,1.25133991241455
1.715742,1.24483,1.72707307338715,1.25153505802155
1.714064,1.244889,1.72562277317047,1.25173020362854
1.711441,1.244466,1.7241724729538,1.25192546844482
1.710017,1.245043,1.72127842903137,1.25237321853638
1.708544,1.245375,1.71983468532562,1.25262582302094
1.707008,1.245779,1.71839094161987,1.25287854671478
1.705512,1.246194,1.71694731712341,1.25313115119934
1.70397,1.246643,1.71406853199005,1.25369155406952
1.702429,1.247112,1.71263360977173,1.25399935245514
1.700833,1.24762,1.71119856834412,1.25430715084076
1.69925,1.248145,1.7097635269165,1.25461494922638
1.697684,1.248682,1.70690381526947,1.25528299808502
1.696123,1.249234,1.70547926425934,1.25564324855804
1.694582,1.249792,1.70405459403992,1.25600361824036
1.693051,1.250359,1.7026299238205,1.25636386871338
1.691644,1.25055,1.69979250431061,1.25713407993317
1.690098,1.251145,1.69837963581085,1.25754392147064
1.687918,1.252172,1.6969667673111,1.25795388221741
1.686199,1.2529,1.69555389881134,1.25836372375488
1.685395,1.254296,1.6927410364151,1.25923001766205
1.683862,1.254941,1.69134104251862,1.25968647003174
1.682344,1.255596,1.68994092941284,1.26014292240143
1.680842,1.256263,1.68854093551636,1.26059949398041
1.679309,1.256962,1.68575441837311,1.26155591011047
1.677748,1.257691,1.68436801433563,1.26205587387085
1.676144,1.258459,1.68298149108887,1.26255583763123
1.674534,1.259246,1.68159508705139,1.26305568218231
1.672904,1.260057,1.67883622646332,1.26409602165222
1.671292,1.260868,1.67746388912201,1.26463639736176
1.670677,1.261172,1.67609143257141,1.26517677307129
1.669121,1.261974,1.6747190952301,1.26571702957153
1.667575,1.26278,1.67198872566223,1.26683509349823
1.666378,1.263818,1.67063069343567,1.26741278171539
1.665039,1.264737,1.66927266120911,1.26799058914185
1.663754,1.266322,1.66791462898254,1.26856827735901
1.662261,1.267138,1.66521310806274,1.26975810527802
1.660773,1.267962,1.6638697385788,1.27037024497986
1.659298,1.268789,1.66252624988556,1.27098226547241
1.65783,1.269623,1.66118276119232,1.27159440517426
1.656328,1.270487,1.65851056575775,1.27285015583038
1.654795,1.27138,1.65718173980713,1.27349376678467
1.653232,1.272301,1.6558530330658,1.27413737773895
1.651641,1.273248,1.65452420711517,1.27478098869324
1.650136,1.273949,1.65188157558441,1.27609694004059
1.648569,1.274891,1.65056765079498,1.27676928043365
1.647035,1.275814,1.64925372600555,1.27744162082672
1.644509,1.2765,1.64793980121613,1.27811396121979
1.642977,1.277423,1.64532721042633,1.27948474884033
1.641626,1.278756,1.64402842521667,1.28018319606781
1.640065,1.279694,1.64272964000702,1.280881524086
1.638515,1.280625,1.64143097400665,1.28157997131348
1.636427,1.280796,1.63884913921356,1.28300034999847
1.634896,1.281721,1.63756620883942,1.28372228145599
1.63338,1.282643,1.63628315925598,1.2844443321228
1.63187,1.28357,1.63500010967255,1.28516626358032
1.630377,1.284496,1.63245058059692,1.2866313457489
1.628889,1.285428,1.63118398189545,1.28737461566925
1.627384,1.286381,1.62991750240326,1.28811776638031
1.625863,1.287353,1.62865090370178,1.28886103630066
1.62434,1.288337,1.62613523006439,1.29036664962769
1.622825,1.289327,1.62488615512848,1.29112899303436
1.621532,1.290596,1.62363708019257,1.29189145565033
1.620022,1.291601,1.62238788604736,1.29265379905701
1.618538,1.292596,1.61990821361542,1.29419600963593
1.617394,1.294042,1.61867773532867,1.29497587680817
1.6165,1.295614,1.61744713783264,1.29575562477112
1.615251,1.296841,1.61621654033661,1.29653549194336
1.613755,1.29788,1.61377513408661,1.29811120033264
1.612268,1.29892,1.61256432533264,1.29890704154968
1.610759,1.299983,1.61135351657867,1.29970288276672
1.60925,1.301053,1.61014258861542,1.30049884319305
1.607723,1.302143,1.60774183273315,1.30210566520691
1.606206,1.30323,1.60655188560486,1.30291664600372
1.604709,1.304306,1.60536193847656,1.30372762680054
1.603205,1.30539,1.60417199134827,1.30453848838806
1.601712,1.306471,1.60181403160095,1.30617487430573
1.600238,1.307541,1.60064613819122,1.30700016021729
1.598754,1.308622,1.5994781255722,1.30782556533813
1.597265,1.309711,1.59831011295319,1.30865085124969
1.595776,1.310802,1.59599733352661,1.31031560897827
1.594165,1.312207,1.59485244750977,1.31115508079529
1.592677,1.313308,1.59370756149292,1.31199443340302
1.591168,1.31443,1.59256267547607,1.31283390522003
1.58967,1.315549,1.59029710292816,1.31452679634094
1.588389,1.316927,1.58917629718781,1.31538021564484
1.58741,1.318381,1.58805561065674,1.31623363494873
1.586718,1.319452,1.58693480491638,1.31708717346191
1.585294,1.320591,1.58471846580505,1.31880819797516
1.583838,1.321726,1.58362293243408,1.3196759223938
1.582392,1.322864,1.58252727985382,1.32054352760315
1.580955,1.324006,1.58143174648285,1.3214111328125
1.57951,1.325166,1.57926666736603,1.32316088676453
1.578078,1.326328,1.57819736003876,1.3240430355072
1.576615,1.327525,1.5771279335022,1.32492518424988
1.575446,1.329171,1.57605862617493,1.32580733299255
1.573998,1.330377,1.5739471912384,1.32758641242981
1.57391,1.332289,1.57290506362915,1.32848334312439
1.572516,1.333474,1.57186305522919,1.32938039302826
1.57114,1.334648,1.57082092761993,1.33027732372284
1.569756,1.335833,1.56876540184021,1.33208656311035
1.568452,1.337478,1.56775176525116,1.33299875259399
1.567135,1.33862,1.5667382478714,1.33391094207764
1.565819,1.339765,1.56572473049164,1.33482313156128
1.564504,1.340912,1.5637274980545,1.33666324615479
1.563144,1.342105,1.56274366378784,1.33759105205536
1.561808,1.343285,1.56175994873047,1.33851897716522
1.560482,1.344469,1.56077611446381,1.3394467830658
1.559148,1.345672,1.55883991718292,1.34131836891174
1.557828,1.346874,1.55788731575012,1.34226202964783
1.556906,1.348141,1.55693483352661,1.3432058095932
1.555592,1.349369,1.55598223209381,1.34414958953857
1.554621,1.350963,1.55410981178284,1.34605312347412
1.553338,1.352114,1.55318999290466,1.34701287746429
1.551419,1.35324,1.55227017402649,1.34797275066376
1.550167,1.354461,1.55135035514832,1.34893250465393
1.548925,1.355685,1.54954493045807,1.35086810588837
1.547678,1.35693,1.54865944385529,1.35184395313263
1.54646,1.358161,1.54777383804321,1.35281980037689
1.545258,1.359389,1.54688835144043,1.35379552841187
1.544066,1.360623,1.54515326023102,1.35576295852661
1.542892,1.361854,1.54430377483368,1.35675454139709
1.54172,1.3631,1.54345417022705,1.35774624347687
1.540589,1.364318,1.54260468482971,1.35873782634735
1.539477,1.365531,1.54094326496124,1.36073625087738
1.538361,1.366766,1.54013156890869,1.36174297332764
1.537271,1.367989,1.53931975364685,1.36274981498718
1.536198,1.369211,1.53850793838501,1.36375665664673
1.535123,1.370456,1.53692388534546,1.36578452587128
1.535209,1.371646,1.53615164756775,1.36680555343628
1.534141,1.372923,1.53537940979004,1.36782670021057
1.533084,1.37421,1.53460717201233,1.36884784698486
1.532057,1.375486,1.53310394287109,1.37090301513672
1.531048,1.376766,1.53237307071686,1.37193703651428
1.530043,1.378069,1.53164219856262,1.37297105789185
1.529525,1.379941,1.5309112071991,1.3740051984787
1.528578,1.381229,1.52949237823486,1.37608444690704
1.527686,1.382472,1.52880454063416,1.37712967395782
1.526987,1.383747,1.52811658382416,1.37817490100861
1.52614,1.384982,1.52742874622345,1.37922012805939
1.525309,1.386216,1.52609741687775,1.38131940364838
1.524358,1.387276,1.52545404434204,1.38237345218658
1.524439,1.38874,1.52481067180634,1.38342750072479
1.52366,1.389974,1.52416729927063,1.38448166847229
1.522915,1.391181,1.52292621135712,1.38659620285034
1.522168,1.392413,1.52232849597931,1.38765668869019
1.52144,1.39364,1.5217307806015,1.38871717453003
1.520727,1.394865,1.52113306522369,1.38977766036987
1.52022,1.395445,1.51998388767242,1.39190232753754
1.519546,1.39666,1.51943254470825,1.39296662807465
1.518888,1.397872,1.51888120174408,1.39403092861176
1.518252,1.399068,1.51832973957062,1.39509510993958
1.517196,1.399704,1.5172735452652,1.39722502231598
1.516579,1.400915,1.51676881313324,1.39829063415527
1.515977,1.402119,1.51626396179199,1.39935624599457
1.515394,1.403311,1.51575911045074,1.40042185783386
1.515628,1.405233,1.51479578018188,1.40255200862885
1.515059,1.406452,1.51433730125427,1.40361666679382
1.514515,1.407645,1.51387882232666,1.4046813249588
1.513987,1.408829,1.51342034339905,1.40574598312378
1.513468,1.410018,1.5125492811203,1.40787220001221
1.512959,1.411213,1.51213669776917,1.40893387794495
1.513067,1.413566,1.51172399520874,1.4099954366684
1.51259,1.414749,1.5113114118576,1.41105711460114
1.512125,1.415928,1.5105311870575,1.41317558288574
1.511671,1.417112,1.51016354560852,1.4142324924469
1.511299,1.418448,1.50979590415955,1.41528928279877
1.510371,1.41934,1.50942826271057,1.41634619235992
1.510333,1.420604,1.50873684883118,1.41845452785492
1.509687,1.421351,1.50841295719147,1.41950583457947
1.509311,1.422502,1.50808894634247,1.42055726051331
1.508942,1.423665,1.50776505470276,1.42160856723785
1.508586,1.424818,1.50715851783752,1.42370808124542
1.508241,1.425972,1.50687575340271,1.42475605010986
1.5079,1.427146,1.50659310817719,1.42580413818359
1.507578,1.42829,1.50631034374237,1.42685210704803
1.507263,1.42944,1.50578331947327,1.42894744873047
1.507181,1.430849,1.5055388212204,1.42999470233917
1.506884,1.432014,1.50529444217682,1.43104195594788
1.507216,1.432628,1.50505006313324,1.43208920955658
1.506509,1.433322,1.50459659099579,1.43418419361115
1.506365,1.434734,1.50438761711121,1.43523192405701
1.506111,1.435897,1.50417864322662,1.43627965450287
1.505864,1.437065,1.50396966934204,1.43732738494873
1.505625,1.438237,1.50358438491821,1.43942368030548
1.505391,1.439426,1.50340819358826,1.44047224521637
1.505169,1.4406,1.50323188304901,1.44152081012726
1.504952,1.441788,1.50305557250977,1.44256937503815
1.504743,1.442983,1.50273299217224,1.44466745853424
1.504545,1.444161,1.50258660316467,1.44571685791016
1.504356,1.44533,1.5024402141571,1.44676625728607
1.50422,1.446407,1.50229382514954,1.44781565666199
1.504048,1.447569,1.50202834606171,1.44991493225098
1.503883,1.448744,1.50190913677216,1.45096492767334
1.504053,1.450217,1.5017899274826,1.45201480388641
1.503671,1.451511,1.50167071819305,1.45306479930878
1.503526,1.452697,1.50145673751831,1.45516490936279
1.50339,1.453871,1.50136184692383,1.45621502399445
1.503259,1.455063,1.50126707553864,1.4572651386261
1.503132,1.456276,1.50117230415344,1.45831537246704
1.503011,1.457493,1.50100433826447,1.46041560173035
1.502892,1.458742,1.50093114376068,1.461465716362
1.502781,1.459976,1.5008579492569,1.46251571178436
1.502675,1.461203,1.50078475475311,1.46356582641602
1.502575,1.462408,1.500657081604,1.46566569805145
1.502478,1.463627,1.50060272216797,1.46671545505524
1.503143,1.46498,1.50054824352264,1.46776521205902
1.503054,1.466217,1.50049388408661,1.46881496906281
1.502968,1.467468,1.50040113925934,1.47091400623322
1.503193,1.46855,1.5003627538681,1.47196328639984
1.503564,1.469569,1.50032436847687,1.47301268577576
1.503497,1.470856,1.50028598308563,1.47406196594238
1.503146,1.472481,1.5002224445343,1.47616004943848
1.503088,1.473797,1.50019729137421,1.47720885276794
1.503033,1.475123,1.50017201900482,1.47825765609741
1.50298,1.47645,1.50014686584473,1.47930645942688
1.502676,1.477876,1.50010693073273,1.48140358924866
1.502627,1.479193,1.50009226799011,1.48245179653168
1.502579,1.48051,1.50007748603821,1.48350012302399
1.502531,1.481809,1.5000627040863,1.48454833030701
1.502484,1.483082,1.50004088878632,1.48664438724518
1.502438,1.48435,1.50003373622894,1.48769223690033
1.502392,1.485585,1.50002658367157,1.48873996734619
1.502347,1.486787,1.50001955032349,1.48978781700134
1.502303,1.487988,1.50001013278961,1.49188303947449
1.502299,1.488987,1.50000786781311,1.49293053150177
1.502258,1.490197,1.50000560283661,1.49397802352905
1.502508,1.491232,1.50000333786011,1.49502539634705
1.502471,1.492416,1.50000083446503,1.49712014198303
1.502434,1.493621,1.50000059604645,1.49816739559174
1.5024,1.494818,1.50000035762787,1.49921452999115
1.502367,1.496011,1.50000011920929,1.50026178359985
1.502856,1.497398,1.49999892711639,1.50235617160797
1.502824,1.498628,1.49999809265137,1.50340330600739
1.502791,1.499878,1.49999713897705,1.5044504404068
1.502759,1.501095,1.49999618530273,1.50549757480621
1.502724,1.502337,1.4999908208847,1.50759184360504
1.502689,1.503573,1.49998641014099,1.50863909721375
1.502652,1.504824,1.49998199939728,1.50968635082245
1.50249,1.506032,1.49997758865356,1.51073348522186
1.502451,1.507264,1.4999623298645,1.51282811164856
1.501857,1.508017,1.49995160102844,1.51387548446655
1.502627,1.509841,1.49994099140167,1.51492285728455
1.502581,1.511064,1.49993026256561,1.51597023010254
1.502533,1.512287,1.49989974498749,1.5180652141571
1.502482,1.513494,1.49987995624542,1.51911282539368
1.502427,1.514694,1.49986016750336,1.52016043663025
1.502367,1.515911,1.49984037876129,1.52120804786682
1.502303,1.517123,1.4997889995575,1.52330350875854
1.502233,1.518355,1.49975728988647,1.5243513584137
1.502158,1.519598,1.49972569942474,1.52539920806885
1.502075,1.520885,1.49969398975372,1.526447057724
1.501676,1.521839,1.49961614608765,1.52854299545288
1.501583,1.523164,1.4995698928833,1.52959096431732
1.501486,1.524491,1.49952363967896,1.53063905239105
1.501201,1.525812,1.49947738647461,1.53168702125549
1.501153,1.526832,1.49936735630035,1.53378319740295
1.501662,1.529129,1.49930369853973,1.5348311662674
1.501551,1.530437,1.49923992156982,1.53587925434113
1.501435,1.531754,1.4991762638092,1.53692722320557
1.501314,1.533063,1.49902856349945,1.53902304172516
1.501189,1.534354,1.49894464015961,1.54007089138031
1.50106,1.535634,1.49886071681976,1.54111874103546
1.500921,1.536938,1.49877679347992,1.54216647148132
1.500777,1.538233,1.49858582019806,1.54426145553589
1.500626,1.539524,1.49847888946533,1.5453085899353
1.50047,1.540791,1.4983719587326,1.54635560512543
1.500477,1.542262,1.49826502799988,1.54740273952484
1.500299,1.543578,1.49802541732788,1.54949593544006
1.500213,1.544847,1.49789261817932,1.55054187774658
1.499962,1.546168,1.49775993824005,1.5515878200531
1.49991,1.54774,1.49762713909149,1.55263376235962
1.499689,1.549114,1.49733304977417,1.55472409725189
1.499455,1.550511,1.49717175960541,1.55576825141907
1.499213,1.55191,1.49701046943665,1.55681252479553
1.498965,1.553299,1.49684917926788,1.557856798172
1.498705,1.554698,1.49649524688721,1.55994319915771
1.498437,1.556082,1.496302485466,1.56098532676697
1.498166,1.557427,1.49610984325409,1.56202745437622
1.497881,1.558791,1.49591720104218,1.56306958198547
1.497586,1.560151,1.49549734592438,1.56515347957611
1.497288,1.561475,1.49527025222778,1.5661952495575
1.496609,1.562711,1.4950430393219,1.56723713874817
1.496289,1.564028,1.49481594562531,1.56827890872955
1.495449,1.564765,1.49432408809662,1.57036542892456
1.495212,1.566189,1.49405932426453,1.57141029834747
1.494803,1.568174,1.49379456043243,1.5724550485611
1.494435,1.569488,1.49352979660034,1.57349979877472
1.494048,1.570832,1.49296021461487,1.57559406757355
1.493646,1.572181,1.49265539646149,1.57664358615875
1.493235,1.573526,1.49235057830811,1.57769310474396
1.493551,1.574966,1.49204576015472,1.57874262332916
1.493098,1.576361,1.49139392375946,1.58084690570831
1.492634,1.57776,1.49104702472687,1.58190155029297
1.492149,1.579189,1.49070012569427,1.58295619487762
1.491663,1.580589,1.49035322666168,1.58401083946228
1.491152,1.582024,1.48961579799652,1.58612477779388
1.490626,1.583467,1.48922514915466,1.58718407154083
1.490086,1.584911,1.48883461952209,1.58824336528778
1.489528,1.586364,1.48844408988953,1.58930265903473
1.488952,1.587827,1.48761808872223,1.59142470359802
1.488032,1.588922,1.48718273639679,1.59248745441437
1.487433,1.590368,1.48674738407135,1.59355020523071
1.486811,1.591836,1.48631203174591,1.59461283683777
1.486057,1.592969,1.48539555072784,1.5967401266098
1.485429,1.594384,1.48491442203522,1.59780466556549
1.484787,1.595798,1.48443329334259,1.59886920452118
1.48413,1.597212,1.48395216464996,1.59993374347687
1.483457,1.598629,1.48294377326965,1.60206258296967
1.482763,1.60006,1.48241651058197,1.60312676429749
1.482054,1.601493,1.48188924789429,1.60419106483459
1.481333,1.602919,1.4813619852066,1.6052553653717
1.480602,1.604341,1.48026120662689,1.60738122463226
1.479848,1.60578,1.47968769073486,1.608442902565
1.479081,1.60722,1.47911417484283,1.60950446128845
1.478296,1.608665,1.47854065895081,1.61056613922119
1.477656,1.609723,1.47734785079956,1.61268424987793
1.47683,1.611186,1.47672855854034,1.61374068260193
1.476001,1.612627,1.47610926628113,1.61479711532593
1.475694,1.613638,1.47548997402191,1.61585354804993
1.474831,1.615083,1.47420656681061,1.6179586648941
1.474094,1.616922,1.47354245185852,1.61900734901428
1.473202,1.61836,1.47287845611572,1.62005615234375
1.472414,1.620159,1.47221434116364,1.62110483646393
1.471481,1.62161,1.47084248065948,1.62319219112396
1.470535,1.623058,1.47013485431671,1.62423086166382
1.469578,1.624496,1.46942710876465,1.62526965141296
1.468409,1.625746,1.46871936321259,1.62630832195282
1.467426,1.627168,1.46726191043854,1.62837386131287
1.466417,1.628602,1.46651220321655,1.62940061092377
1.465391,1.630032,1.46576249599457,1.63042747974396
1.464342,1.631467,1.46501278877258,1.63145422935486
1.463277,1.632898,1.46347284317017,1.63349461555481
1.462185,1.634339,1.46268260478973,1.63450801372528
1.461079,1.635777,1.46189248561859,1.63552153110504
1.459956,1.637214,1.46110224723816,1.6365350484848
1.4588,1.63867,1.45948314666748,1.638547539711
1.457657,1.640965,1.45865428447723,1.63954651355743
1.456483,1.642393,1.45782542228699,1.64054548740387
1.455288,1.643827,1.45699644088745,1.64154446125031
1.453162,1.645176,1.45530164241791,1.6435272693634
1.45191,1.646627,1.4544358253479,1.64451110363007
1.45066,1.648057,1.4535698890686,1.64549493789673
1.449283,1.649461,1.45270395278931,1.64647877216339
1.44812,1.651131,1.4509369134903,1.64843082427979
1.446828,1.652668,1.45003569126129,1.64939904212952
1.44494,1.653739,1.44913446903229,1.65036714076996
1.443619,1.655123,1.44823324680328,1.65133535861969
1.442287,1.656499,1.44639718532562,1.65325593948364
1.440956,1.657856,1.44546222686768,1.65420830249786
1.439605,1.659216,1.44452738761902,1.65516078472137
1.438475,1.660897,1.44359242916107,1.6561131477356
1.43711,1.662233,1.44169044494629,1.65800213813782
1.435742,1.663558,1.44072329998016,1.65893876552582
1.434365,1.664877,1.43975627422333,1.65987539291382
1.432955,1.666215,1.4387891292572,1.66081202030182
1.431541,1.667542,1.43682432174683,1.66266965866089
1.430601,1.669494,1.43582653999329,1.66359078884125
1.429171,1.670803,1.43482875823975,1.66451179981232
1.427766,1.672508,1.43383085727692,1.66543292999268
1.426912,1.67476,1.43180584907532,1.66725981235504
1.425437,1.676062,1.43077862262726,1.66816568374634
1.423939,1.677369,1.4297513961792,1.66907143592834
1.422438,1.678665,1.42872416973114,1.66997730731964
1.420919,1.679963,1.42664158344269,1.67177402973175
1.419391,1.681254,1.42558622360229,1.67266511917114
1.417863,1.68253,1.42453074455261,1.67355608940125
1.416084,1.68476,1.42347538471222,1.67444705963135
1.414528,1.686022,1.42133760452271,1.67621457576752
1.412971,1.687268,1.42025518417358,1.67709112167358
1.411409,1.688503,1.41917276382446,1.67796766757965
1.409866,1.689705,1.41809034347534,1.67884421348572
1.40831,1.690902,1.41589951515198,1.6805831193924
1.405849,1.69199,1.41479110717773,1.68144559860229
1.405193,1.6933,1.41368281841278,1.68230795860291
1.4036,1.694717,1.41257441043854,1.68317043781281
1.402052,1.69583,1.41033279895782,1.68488132953644
1.400506,1.696925,1.40919947624207,1.68572986125946
1.398948,1.698012,1.4080662727356,1.68657839298248
1.397348,1.699113,1.40693295001984,1.68742692470551
1.39573,1.70021,1.4046425819397,1.68911004066467
1.394101,1.701301,1.40348553657532,1.68994474411011
1.392861,1.702487,1.40232849121094,1.69077944755554
1.391207,1.703572,1.40117144584656,1.69161415100098
1.389565,1.704641,1.39883470535278,1.69326937198639
1.387922,1.705702,1.39765501022339,1.69409000873566
1.386278,1.706755,1.3964751958847,1.69491064548492
1.384631,1.707801,1.39529550075531,1.69573128223419
1.38291,1.709005,1.3929146528244,1.69735789299011
1.381246,1.71004,1.39171350002289,1.69816386699677
1.379596,1.711057,1.39051234722137,1.69896984100342
1.37869,1.712782,1.38931119441986,1.69977581501007
1.377049,1.713766,1.38688862323761,1.70137226581573
1.375399,1.714746,1.38566732406616,1.70216262340546
1.37374,1.715721,1.38444602489471,1.70295310020447
1.372093,1.716677,1.38322460651398,1.70374357700348
1.370428,1.717632,1.38076305389404,1.70530760288239
1.368751,1.718583,1.37952268123627,1.70608115196228
1.367063,1.719529,1.37828242778778,1.70685482025146
1.365376,1.720464,1.37704205513,1.70762836933136
1.363482,1.721438,1.3745436668396,1.70915710926056
1.361809,1.722337,1.37328553199768,1.70991230010986
1.360111,1.723237,1.37202739715576,1.71066749095917
1.358392,1.724135,1.37076926231384,1.71142268180847
1.356636,1.725041,1.36823630332947,1.71291255950928
1.35487,1.72594,1.36696135997772,1.71364736557007
1.353092,1.726835,1.36568653583527,1.71438217163086
1.350846,1.728621,1.36441159248352,1.71511697769165
1.349822,1.729406,1.36184573173523,1.71656394004822
1.346782,1.730735,1.36055469512939,1.71727609634399
1.34306,1.731135,1.35926377773285,1.71798825263977
1.341317,1.731948,1.35797274112701,1.71870052814484
1.339586,1.732749,1.35537528991699,1.72009992599487
1.337832,1.733552,1.35406875610352,1.72078716754913
1.336104,1.734336,1.35276234149933,1.72147440910339
1.33437,1.735114,1.35145580768585,1.72216165065765
1.332614,1.735895,1.34882760047913,1.72350871562958
1.330851,1.73695,1.34750580787659,1.72416841983795
1.329064,1.737722,1.34618413448334,1.72482812404633
1.32729,1.738478,1.34486246109009,1.72548794746399
1.325525,1.739222,1.34220397472382,1.72677731513977
1.323745,1.739963,1.34086716175079,1.72740685939789
1.321981,1.740688,1.33953046798706,1.72803640365601
1.320723,1.742298,1.33819377422333,1.72866606712341
1.318974,1.742994,1.33550536632538,1.72989213466644
1.318356,1.744076,1.33415389060974,1.73048877716064
1.317776,1.744739,1.33280229568481,1.73108530044556
1.316074,1.745384,1.33145070075989,1.73168194293976
1.314369,1.746017,1.32873284816742,1.73283922672272
1.312676,1.746634,1.32736659049988,1.73339986801147
1.311002,1.747233,1.32600021362305,1.73396062850952
1.309328,1.74782,1.32463395595551,1.73452126979828
1.307666,1.748389,1.32188701629639,1.73560380935669
1.306267,1.748859,1.32050633430481,1.73612558841705
1.304586,1.749406,1.31912565231323,1.73664736747742
1.302902,1.74994,1.31774485111237,1.73716914653778
1.301219,1.750458,1.31496953964233,1.73817074298859
1.299553,1.750955,1.31357491016388,1.73865056037903
1.298161,1.752485,1.31218028068542,1.73913037776947
1.296722,1.754142,1.31078565120697,1.73961019515991
1.296121,1.755153,1.30798304080963,1.74052476882935
1.29445,1.755574,1.30657517910004,1.74095952510834
1.292781,1.755976,1.30516719818115,1.74139416217804
1.291162,1.756348,1.30375933647156,1.74182891845703
1.289538,1.756704,1.30093121528625,1.74265027046204
1.287953,1.757035,1.29951095581055,1.74303674697876
1.286353,1.757349,1.29809081554413,1.74342334270477
1.284744,1.757645,1.29667055606842,1.7438098192215
1.283889,1.757103,1.29381918907166,1.74453175067902
1.282247,1.757363,1.29238796234131,1.74486708641052
1.280612,1.757601,1.29095685482025,1.74520242214203
1.279005,1.757815,1.2895256280899,1.74553775787354
1.27739,1.758009,1.28665387630463,1.74615430831909
1.275782,1.75818,1.28521335124969,1.74643564224243
1.274916,1.762717,1.28377294540405,1.74671685695648
1.273333,1.762841,1.28233242034912,1.74699819087982
1.271398,1.761659,1.2794440984726,1.74750399589539
1.268875,1.761758,1.27799642086029,1.74772870540619
1.267316,1.761816,1.2765486240387,1.7479532957077
1.265734,1.761858,1.2751008272171,1.74817800521851
1.26414,1.761884,1.27220034599304,1.74856865406036
1.262525,1.761894,1.27074754238129,1.74873459339142
1.260915,1.761886,1.26929473876953,1.74890065193176
1.259517,1.762806,1.26784193515778,1.74906659126282
1.257897,1.762754,1.26493322849274,1.74933862686157
1.256272,1.762678,1.26347732543945,1.74944472312927
1.254668,1.762578,1.26202142238617,1.74955081939697
1.253075,1.762453,1.26056551933289,1.74965679645538
1.2515,1.762304,1.25765216350555,1.74980843067169
1.24991,1.76213,1.25619471073151,1.7498539686203
1.247869,1.761772,1.25473725795746,1.74989950656891
1.246315,1.761556,1.25327980518341,1.74994492530823
1.243113,1.761542,1.25036442279816,1.74997532367706
1.241551,1.761494,1.24890661239624,1.74996018409729
1.239976,1.761222,1.24744880199432,1.74994492530823
1.238434,1.760941,1.24599099159241,1.74992978572845
1.236902,1.760645,1.24307608604431,1.74983882904053
1.235371,1.760335,1.24161911010742,1.74976301193237
1.233839,1.760008,1.24016201496124,1.74968719482422
1.231677,1.760296,1.23870491981506,1.74961137771606
1.230114,1.75993,1.2357931137085,1.74939942359924
1.228558,1.759547,1.23433828353882,1.74926340579987
1.227019,1.759151,1.23288345336914,1.7491272687912
1.225469,1.758736,1.23142862319946,1.74899125099182
1.22395,1.758313,1.22852337360382,1.74865996837616
1.222459,1.757883,1.22707283496857,1.74846470355988
1.220923,1.757712,1.2256224155426,1.74826943874359
1.219479,1.757265,1.22417199611664,1.7480742931366
1.218007,1.756795,1.22127759456635,1.74762630462646
1.216261,1.756239,1.21983373165131,1.74737346172333
1.214765,1.75613,1.21838986873627,1.74712073802948
1.213362,1.755638,1.21694600582123,1.74686801433563
1.211951,1.755131,1.21406698226929,1.74630737304688
1.210526,1.754605,1.2126317024231,1.74599945545197
1.209069,1.754054,1.2111964225769,1.74569153785706
1.207581,1.753477,1.20976126194,1.74538350105286
1.206068,1.752874,1.20690107345581,1.74471509456635
1.204567,1.752259,1.2054762840271,1.74435460567474
1.203094,1.751641,1.2040513753891,1.74399411678314
1.201618,1.751009,1.2026264667511,1.74363362789154
1.200138,1.750362,1.19978845119476,1.74286293983459
1.198676,1.749709,1.19837534427643,1.74245274066925
1.19723,1.749052,1.19696235656738,1.74204254150391
1.195785,1.748383,1.19554924964905,1.74163234233856
1.194355,1.747711,1.19273579120636,1.74076533317566
1.192942,1.747036,1.1913355588913,1.7403085231781
1.191547,1.74636,1.18993532657623,1.73985171318054
1.190176,1.745686,1.18853509426117,1.73939490318298
1.188791,1.744997,1.18574810028076,1.73843777179718
1.186828,1.745386,1.18436145782471,1.73793733119965
1.185436,1.744679,1.18297481536865,1.7374370098114
1.183995,1.74394,1.18158805370331,1.73693668842316
1.183634,1.745527,1.17882883548737,1.73589551448822
1.18217,1.744763,1.17745614051819,1.73535466194153
1.180694,1.743986,1.1760835647583,1.73481380939484
1.179007,1.743555,1.17471098899841,1.73427307605743
1.177468,1.74273,1.17198014259338,1.73315393924713
1.17596,1.741912,1.17062199115753,1.73257577419281
1.174437,1.741077,1.16926383972168,1.7319974899292
1.172675,1.740289,1.16790556907654,1.73141920566559
1.170734,1.739626,1.16520380973816,1.73022830486298
1.169227,1.738771,1.16386020183563,1.72961556911469
1.168501,1.739106,1.16251659393311,1.72900295257568
1.167011,1.738241,1.16117286682129,1.72839021682739
1.165529,1.737369,1.15850043296814,1.72713327407837
1.16405,1.73649,1.15717148780823,1.72648906707764
1.162589,1.735611,1.15584254264832,1.72584474086761
1.161137,1.734728,1.15451371669769,1.72520053386688
1.159685,1.733837,1.15187072753906,1.72388327121735
1.158214,1.732926,1.15055680274963,1.72321021556854
1.157164,1.732449,1.14924275875092,1.72253727912903
1.1557,1.731526,1.1479287147522,1.72186422348022
1.154238,1.730595,1.14531588554382,1.72049200534821
1.151924,1.729749,1.14401710033417,1.71979296207428
1.150464,1.728806,1.14271819591522,1.71909379959106
1.148993,1.727849,1.14141941070557,1.71839463710785
1.147519,1.726884,1.13883757591248,1.71697282791138
1.141399,1.719897,1.13755440711975,1.71625006198883
1.139914,1.718912,1.13627135753632,1.71552729606628
1.138599,1.717791,1.13498830795288,1.71480464935303
1.137106,1.716789,1.13243865966797,1.71333789825439
1.135494,1.715769,1.13117206096649,1.71259391307831
1.133954,1.714723,1.12990546226501,1.71184992790222
1.132399,1.713662,1.12863898277283,1.71110594272614
1.131851,1.714563,1.12612330913544,1.70959889888763
1.129785,1.713577,1.12487423419952,1.70883572101593
1.126908,1.712846,1.12362515926361,1.70807254314423
1.125355,1.711789,1.12237596511841,1.70730936527252
1.123788,1.710725,1.11989641189575,1.70576560497284
1.122194,1.709644,1.11866581439972,1.70498490333557
1.120556,1.708535,1.11743533611298,1.70420432090759
1.118889,1.707403,1.11620485782623,1.70342373847961
1.117239,1.706279,1.11376357078552,1.70184648036957
1.115821,1.705059,1.11255276203156,1.7010498046875
1.114234,1.703964,1.11134195327759,1.70025312900543
1.112657,1.702866,1.11013114452362,1.69945645332336
1.111092,1.701765,1.10773050785065,1.69784808158875
1.109545,1.700665,1.10654067993164,1.69703638553619
1.108019,1.699568,1.10535085201263,1.69622480869293
1.106504,1.698467,1.10416090488434,1.69541311264038
1.105019,1.697378,1.10180330276489,1.69377529621124
1.103555,1.696293,1.10063552856445,1.69294929504395
1.102099,1.695205,1.09946775436401,1.69212317466736
1.100629,1.694098,1.09829986095428,1.69129705429077
1.099036,1.693328,1.09598743915558,1.68963086605072
1.097571,1.692209,1.09484267234802,1.68879079818726
1.095547,1.691651,1.09369802474976,1.68795073032379
1.095129,1.690489,1.0925532579422,1.68711054325104
1.092782,1.689757,1.09028804302216,1.68541634082794
1.091327,1.68862,1.08916759490967,1.6845623254776
1.089876,1.687479,1.08804702758789,1.68370819091797
1.088429,1.686334,1.08692646026611,1.68285405635834
1.086972,1.685172,1.08471071720123,1.68113172054291
1.085511,1.684001,1.08361530303955,1.68026351928711
1.083681,1.682833,1.08252000808716,1.67939531803131
1.082048,1.681888,1.08142459392548,1.67852699756622
1.080371,1.680814,1.07926023006439,1.67677617073059
1.07874,1.679973,1.07819104194641,1.67589354515076
1.077351,1.678796,1.07712197303772,1.67501091957092
1.075956,1.677597,1.07605290412903,1.67412829399109
1.074577,1.676393,1.07394206523895,1.67234814167023
1.073225,1.675195,1.07290029525757,1.67145073413849
1.071877,1.673982,1.07185852527618,1.67055320739746
1.07057,1.67279,1.0708167552948,1.66965579986572
1.069266,1.671583,1.06876182556152,1.66784560680389
1.067621,1.670455,1.06774854660034,1.66693305969238
1.066245,1.669147,1.06673538684845,1.66602039337158
1.064976,1.66793,1.06572210788727,1.66510772705078
1.06371,1.666703,1.06372547149658,1.66326689720154
1.062449,1.665467,1.06274211406708,1.6623387336731
1.061223,1.664253,1.06175863742828,1.66141057014465
1.05953,1.663293,1.06077516078949,1.66048240661621
1.058329,1.662077,1.05883955955505,1.65861010551453
1.057137,1.660855,1.05788731575012,1.65766608715057
1.055952,1.659624,1.05693519115448,1.65672206878662
1.054763,1.658372,1.05598294734955,1.65577805042267
1.053579,1.657108,1.05411112308502,1.65387392044067
1.05238,1.655811,1.05319166183472,1.65291392803192
1.051189,1.654503,1.05227208137512,1.65195393562317
1.04966,1.653254,1.05135262012482,1.65099394321442
1.048119,1.651854,1.04954791069031,1.64905786514282
1.046951,1.650508,1.0486626625061,1.64808189868927
1.045787,1.649143,1.0477774143219,1.64710593223572
1.044636,1.64777,1.0468921661377,1.64612996578217
1.043523,1.646421,1.04515767097473,1.64416229724884
1.042454,1.645104,1.04430842399597,1.64317059516907
1.040712,1.644815,1.04345917701721,1.64217889308929
1.039687,1.643519,1.04260993003845,1.64118719100952
1.038693,1.642246,1.04094922542572,1.6391886472702
1.037688,1.640941,1.04013764858246,1.63818180561066
1.036707,1.639646,1.03932619094849,1.6371750831604
1.035729,1.638336,1.03851461410522,1.63616824150085
1.034782,1.637047,1.03693103790283,1.63414037227631
1.033852,1.635759,1.0361590385437,1.63311922550201
1.032933,1.634464,1.03538703918457,1.63209819793701
1.032011,1.633143,1.03461503982544,1.63107705116272
1.030531,1.631376,1.03311228752136,1.62902200222015
1.029645,1.630057,1.03238153457642,1.62798798084259
1.029575,1.629956,1.03165078163147,1.62695395946503
1.028443,1.628482,1.03092002868652,1.62592005729675
1.027612,1.627163,1.02950155735016,1.6238409280777
1.026809,1.62586,1.02881383895874,1.62279582023621
1.026022,1.624555,1.02812612056732,1.62175071239471
1.025264,1.623271,1.02743828296661,1.62070560455322
1.025224,1.625393,1.02610731124878,1.61860656738281
1.024496,1.624105,1.02546405792236,1.61755263805389
1.023787,1.622824,1.02482080459595,1.61649870872498
1.023104,1.621561,1.02417755126953,1.61544477939606
1.022435,1.620297,1.0229367017746,1.61333060264587
1.021785,1.619042,1.02233898639679,1.61227035522461
1.02115,1.617787,1.02174139022827,1.61121010780334
1.020544,1.61656,1.02114379405975,1.61014986038208
1.019953,1.615337,1.01999473571777,1.60802555084229
1.019386,1.614136,1.0194433927536,1.60696160793304
1.018827,1.612923,1.01889204978943,1.60589754581451
1.018556,1.611317,1.01834070682526,1.60483348369598
1.017889,1.609593,1.01728451251984,1.60270416736603
1.017384,1.608409,1.01677966117859,1.6016389131546
1.016725,1.606766,1.01627492904663,1.60057365894318
1.016574,1.604905,1.01577007770538,1.59950828552246
1.014985,1.606342,1.01480662822723,1.59737873077393
1.013946,1.604768,1.01434814929962,1.59631431102753
1.013512,1.603605,1.01388955116272,1.59525001049042
1.013092,1.60245,1.01343107223511,1.59418570995331
1.012676,1.601279,1.01255977153778,1.59206008911133
1.012252,1.600174,1.01214706897736,1.59099888801575
1.011871,1.599045,1.01173436641693,1.58993756771088
1.011505,1.59793,1.01132166385651,1.58887624740601
1.011147,1.596808,1.01054108142853,1.58675849437714
1.010791,1.595662,1.01017332077026,1.58570206165314
1.010459,1.594562,1.00980567932129,1.58464550971985
1.010133,1.593445,1.00943791866302,1.58358907699585
1.009817,1.592333,1.00874602794647,1.58148169517517
1.009514,1.591234,1.00842189788818,1.58043074607849
1.008363,1.591474,1.00809788703918,1.5793799161911
1.008091,1.588536,1.0077737569809,1.57832896709442
1.00782,1.587451,1.00716686248779,1.57623064517975
1.007557,1.586356,1.00688397884369,1.57518327236176
1.007299,1.585251,1.00660109519958,1.57413589954376
1.006429,1.585179,1.00631821155548,1.57308840751648
1.006198,1.584113,1.00579082965851,1.57099449634552
1.005973,1.583036,1.00554621219635,1.56994795799255
1.005753,1.581938,1.00530171394348,1.56890141963959
1.005539,1.58083,1.00505709648132,1.56785488128662
1.005333,1.57972,1.00460338592529,1.56576144695282
1.00514,1.578631,1.00439417362213,1.5647144317627
1.004956,1.577547,1.00418508052826,1.56366753578186
1.004782,1.576463,1.00397598743439,1.56262052059174
1.004991,1.575811,1.00359034538269,1.56052589416504
1.004833,1.574714,1.00341391563416,1.55947804450989
1.004681,1.572925,1.00323748588562,1.55843031406403
1.004653,1.571647,1.00306105613708,1.55738258361816
1.004517,1.5705,1.00273811817169,1.55528628826141
1.004385,1.569306,1.00259160995483,1.55423772335052
1.003653,1.567825,1.00244510173798,1.55318915843964
1.003534,1.566609,1.00229859352112,1.55214059352875
1.003422,1.565408,1.00203275680542,1.55004286766052
1.003314,1.5642,1.00191342830658,1.54899382591248
1.00321,1.56299,1.00179409980774,1.54794478416443
1.003111,1.5618,1.0016747713089,1.54689562320709
1.003013,1.560598,1.00146043300629,1.54479730129242
1.00292,1.559404,1.00136542320251,1.54374802112579
1.002774,1.558017,1.00127053260803,1.54269874095917
1.002685,1.556803,1.00117552280426,1.54164934158325
1.002599,1.555602,1.0010073184967,1.53955090045929
1.001784,1.55451,1.00093400478363,1.53850173950195
1.001707,1.553341,1.00086069107056,1.53745245933533
1.001636,1.552186,1.00078737735748,1.53640329837799
1.00157,1.551032,1.00065946578979,1.5343052148819
1.001512,1.549891,1.00060498714447,1.53325629234314
1.001459,1.548753,1.00055038928986,1.53220736980438
1.001413,1.547649,1.00049591064453,1.53115844726563
1.001371,1.546516,1.00040292739868,1.52906119823456
1.001334,1.545341,1.00036442279816,1.52801275253296
1.001132,1.544037,1.00032591819763,1.52696430683136
1.001103,1.542842,1.00028741359711,1.52591586112976
1.001077,1.541628,1.0002236366272,1.52381956577301
1.001052,1.540406,1.00019836425781,1.52277171611786
1.001029,1.539211,1.00017309188843,1.52172374725342
1.001009,1.538043,1.00014781951904,1.52067577838898
1.00099,1.536858,1.00010776519775,1.51858055591583
1.000973,1.535714,1.00009286403656,1.51753318309784
1.000957,1.534545,1.00007808208466,1.51648581027985
1.000638,1.53334,1.00006318092346,1.51543843746185
1.000623,1.532105,1.00004124641418,1.51334416866302
1.000103,1.530501,1.00003409385681,1.51229727268219
0.9996437,1.528912,1.00002694129944,1.51125037670135
0.9994236,1.527527,1.00001978874207,1.51020336151123
0.9992179,1.526303,1.0000102519989,1.50810992717743
0.9992075,1.525068,1.0000079870224,1.50706338882446
0.9991987,1.52385,1.00000560283661,1.5060168504715
0.9991909,1.522619,1.00000333786011,1.50497031211853
0.9991839,1.52138,1.00000083446503,1.50287747383118
0.9990201,1.519983,1.00000059604645,1.50183117389679
0.9990149,1.518731,1.00000035762787,1.5007848739624
0.9990116,1.517468,1.00000011920929,1.49973857402802
0.9990103,1.516184,0.999999046325684,1.49764597415924
0.9990105,1.514899,0.999998152256012,1.49659967422485
0.999012,1.513594,0.999997198581696,1.49555349349976
0.9990144,1.512301,0.999996304512024,1.49450719356537
0.9990179,1.510992,0.999990999698639,1.49241471290588
0.9990221,1.509676,0.99998664855957,1.4913684129715
0.9982961,1.507328,0.999982237815857,1.49032211303711
0.9982984,1.506009,0.999977886676788,1.48927581310272
0.9983002,1.504676,0.999962866306305,1.48718309402466
0.9981191,1.503369,0.99995219707489,1.48613655567169
0.9981168,1.501998,0.99994158744812,1.48509013652802
0.9981132,1.50065,0.99993097782135,1.48404371738434
0.9982724,1.499646,0.999900639057159,1.48195052146912
0.9982645,1.498288,0.999880969524384,1.48090374469757
0.998144,1.496882,0.999861359596252,1.47985708713531
0.9981315,1.495498,0.999841690063477,1.47881031036377
0.9981169,1.494129,0.999790489673615,1.47671663761139
0.9981005,1.49276,0.999759018421173,1.47566974163055
0.9980817,1.491355,0.999727547168732,1.47462272644043
0.9980607,1.489975,0.99969607591629,1.47357583045959
0.998036,1.488574,0.999618530273438,1.47148180007935
0.998008,1.4872,0.999572396278381,1.47043466567993
0.9979756,1.485799,0.99952632188797,1.46938753128052
0.9979399,1.48441,0.999480247497559,1.4683403968811
0.9978995,1.483004,0.999370694160461,1.46624600887299
0.9978542,1.481587,0.999307215213776,1.46519887447357
0.9978041,1.480171,0.99924373626709,1.46415174007416
0.9977489,1.478752,0.999180257320404,1.46310460567474
0.997623,1.477355,0.999033153057098,1.46101057529449
0.9975562,1.475933,0.998949527740479,1.45996367931366
0.9974835,1.474516,0.998865842819214,1.45891678333282
0.9973733,1.473175,0.998782217502594,1.45786988735199
0.9972855,1.471761,0.998591959476471,1.45577669143677
0.997188,1.470311,0.998485326766968,1.45473051071167
0.9971195,1.468698,0.998378694057465,1.45368421077728
0.9970068,1.467277,0.998272120952606,1.4526379108429
0.9968828,1.465813,0.998033106327057,1.45054662227631
0.9967527,1.464369,0.997900784015656,1.44950151443481
0.9966147,1.46292,0.997768402099609,1.44845640659332
0.9964685,1.46147,0.997636020183563,1.44741129875183
0.9963101,1.459984,0.997342824935913,1.44532287120819
0.9961517,1.458798,0.997181951999664,1.44427943229675
0.9959757,1.457318,0.997021079063416,1.4432361125946
0.9957898,1.45583,0.996860146522522,1.44219267368317
0.9955946,1.454341,0.996507108211517,1.4401079416275
0.9954754,1.452948,0.996314883232117,1.43906664848328
0.9952555,1.451435,0.996122717857361,1.43802535533905
0.9950349,1.449998,0.99593049287796,1.43698406219482
0.9947402,1.44805,0.995511710643768,1.43490171432495
0.9946606,1.446656,0.995285093784332,1.4338606595993
0.994406,1.445193,0.995058476924896,1.43281972408295
0.9943941,1.443794,0.99483186006546,1.4317786693573
0.9941161,1.442327,0.99434107542038,1.42969369888306
0.9938206,1.440835,0.99407696723938,1.42864966392517
0.9935182,1.439371,0.993812799453735,1.42760562896729
0.993198,1.437884,0.993548691272736,1.4265615940094
0.9936466,1.437508,0.992980360984802,1.42446875572205
0.9932948,1.435994,0.992676138877869,1.42341995239258
0.992927,1.434469,0.99237197637558,1.42237114906311
0.992544,1.432942,0.992067754268646,1.42132234573364
0.9921418,1.4314,0.991417407989502,1.41921961307526
0.9917244,1.429859,0.991071224212646,1.41816556453705
0.991293,1.428319,0.990724980831146,1.41711163520813
0.9919561,1.427054,0.990378797054291,1.41605758666992
0.9911964,1.425974,0.989642858505249,1.4139449596405
0.9909872,1.423765,0.989253103733063,1.41288626194
0.9905055,1.422234,0.988863289356232,1.4118275642395
0.9900055,1.420694,0.988473534584045,1.41076898574829
0.9894837,1.419135,0.987649261951447,1.40864813327789
0.9891376,1.418002,0.987214684486389,1.407585978508
0.9885918,1.416461,0.986780166625977,1.4065238237381
0.9872364,1.416036,0.986345648765564,1.40546178817749
0.9866506,1.414477,0.985430896282196,1.40333557128906
0.9860368,1.412895,0.984950721263885,1.40227162837982
0.9853972,1.411294,0.984470546245575,1.40120768547058
0.9847388,1.409695,0.983990430831909,1.40014362335205
0.9840664,1.408107,0.982983946800232,1.39801597595215
0.9833707,1.406504,0.982457637786865,1.3969521522522
0.9826584,1.4049,0.981931328773499,1.39588832855225
0.9819405,1.403321,0.981405019760132,1.39482462406158
0.9813319,1.401733,0.980306267738342,1.39269959926605
0.9805601,1.400112,0.979733824729919,1.39163839817047
0.9797783,1.398503,0.979161381721497,1.39057719707489
0.9789679,1.397264,0.978588879108429,1.38951587677002
0.9781564,1.395657,0.977398276329041,1.38739860057831
0.9772272,1.394852,0.976780116558075,1.38634252548218
0.9763762,1.393233,0.976161956787109,1.38528645038605
0.9755173,1.391633,0.975543797016144,1.38423037528992
0.9746286,1.39001,0.974262714385986,1.38212585449219
0.9737305,1.388402,0.97359973192215,1.38107740879059
0.9728118,1.38679,0.972936809062958,1.38002908229828
0.9718676,1.385168,0.972273886203766,1.37898063659668
0.9709128,1.38356,0.970904469490051,1.37689363956451
0.9699287,1.381933,0.970197975635529,1.37585508823395
0.9689262,1.380303,0.969491541385651,1.37481653690338
0.9679107,1.37868,0.968785047531128,1.37377798557281
0.965928,1.377017,0.967330098152161,1.37171280384064
0.9648628,1.375371,0.966581642627716,1.37068605422974
0.9637749,1.373714,0.965833127498627,1.36965930461884
0.9626517,1.372032,0.965084612369537,1.36863255500793
0.9615418,1.370682,0.963547229766846,1.36659228801727
0.96026,1.3694,0.962758302688599,1.3655788898468
0.9596247,1.36621,0.961969435214996,1.36456537246704
0.9585471,1.364848,0.961180508136749,1.36355185508728
0.9573599,1.363191,0.959563970565796,1.36153924465179
0.9561759,1.361559,0.95873636007309,1.36054003238678
0.9549881,1.359944,0.957908689975739,1.35954093933105
0.9537882,1.358336,0.957081079483032,1.35854172706604
0.9525626,1.356716,0.955388784408569,1.35655856132507
0.9513195,1.355096,0.954524159431458,1.35557448863983
0.9500771,1.3535,0.953659534454346,1.35459041595459
0.948827,1.351919,0.952794849872589,1.35360634326935
0.9475614,1.350345,0.951030194759369,1.3516538143158
0.9463018,1.348803,0.950130224227905,1.3506852388382
0.9451455,1.347638,0.949230194091797,1.3497166633606
0.9438607,1.346119,0.948330223560333,1.348748087883
0.9425725,1.344624,0.946496486663818,1.34682679176331
0.9412566,1.343414,0.945562720298767,1.34587395191193
0.9398899,1.342225,0.944629013538361,1.34492111206055
0.9385443,1.340745,0.943695247173309,1.34396827220917
0.93716,1.33948,0.941795527935028,1.34207820892334
0.9357437,1.337977,0.940829575061798,1.34114110469818
0.9343029,1.336474,0.939863622188568,1.34020388126373
0.9330288,1.335089,0.938897669315338,1.33926677703857
0.9315341,1.333575,0.936934888362885,1.33740794658661
0.9300095,1.332052,0.935938119888306,1.3364862203598
0.928493,1.330555,0.934941351413727,1.33556461334229
0.9269747,1.329076,0.933944582939148,1.33464288711548
0.9254339,1.327593,0.931921541690826,1.33281469345093
0.9238932,1.326128,0.930895268917084,1.33190810680389
0.9223367,1.324667,0.929868996143341,1.33100163936615
0.9208076,1.32325,0.928842723369598,1.33009517192841
0.9192421,1.322304,0.926761865615845,1.32829689979553
0.9178132,1.321209,0.925707340240479,1.3274050951004
0.9164046,1.320293,0.924652755260468,1.32651340961456
0.9148535,1.318926,0.923598229885101,1.32562160491943
0.9132896,1.317569,0.921461939811707,1.32385265827179
0.9117396,1.316244,0.920380234718323,1.3229752779007
0.9094468,1.31447,0.919298529624939,1.32209801673889
0.9078623,1.313153,0.918216824531555,1.32122075557709
0.9062694,1.311848,0.916027367115021,1.31948018074036
0.9046589,1.310548,0.914919555187225,1.31861686706543
0.9030116,1.309236,0.913811802864075,1.31775367259979
0.9013703,1.307942,0.912703990936279,1.31689047813416
0.89973,1.306663,0.910463452339172,1.31517779827118
0.8980994,1.305402,0.909330666065216,1.31432843208313
0.8964706,1.304154,0.908197820186615,1.31347906589508
0.8948317,1.30291,0.907065033912659,1.31262969970703
0.8919541,1.303119,0.904775500297546,1.31094479560852
0.8903124,1.301898,0.90361875295639,1.31010925769806
0.8886518,1.300673,0.902462005615234,1.3092737197876
0.8869964,1.299461,0.901305258274078,1.30843818187714
0.8857022,1.298769,0.898968994617462,1.30678117275238
0.8840685,1.297596,0.897789418697357,1.30595970153809
0.8824326,1.296434,0.896609902381897,1.30513823032379
0.8807895,1.295282,0.895430326461792,1.30431687831879
0.8781594,1.295044,0.893049657344818,1.30268859863281
0.8764845,1.2939,0.891848504543304,1.30188179016113
0.8747523,1.292732,0.890647351741791,1.30107510089874
0.8730236,1.291578,0.889446198940277,1.30026829242706
0.8712773,1.290423,0.887023568153381,1.29867029190063
0.8695311,1.289273,0.885802090167999,1.29787909984589
0.8677682,1.288114,0.884580552577972,1.29708778858185
0.8660334,1.286972,0.88335907459259,1.2962965965271
0.8643247,1.285847,0.880896985530853,1.29473102092743
0.8626477,1.284741,0.879656314849854,1.29395663738251
0.8609571,1.283628,0.878415703773499,1.29318237304688
0.859266,1.282521,0.877175092697144,1.29240798950195
0.8575582,1.281413,0.874675929546356,1.29087769985199
0.8563271,1.280496,0.873417317867279,1.29012179374695
0.8546486,1.279433,0.872158706188202,1.2893660068512
0.8529531,1.278372,0.87090015411377,1.28861010074615
0.8524186,1.278409,0.868366003036499,1.28711879253387
0.8506963,1.277359,0.867090404033661,1.28638339042664
0.8485472,1.275566,0.865814805030823,1.2856479883194
0.8468421,1.274554,0.864539265632629,1.28491246700287
0.8451016,1.273533,0.861971914768219,1.28346431255341
0.8433728,1.272531,0.860680103302002,1.28275144100189
0.8415264,1.271062,0.85938835144043,1.28203868865967
0.8397908,1.270076,0.858096539974213,1.28132581710815
0.8380738,1.269111,0.855497300624847,1.27992522716522
0.8363768,1.268167,0.854189813137054,1.27923738956451
0.834708,1.267247,0.852882325649261,1.27854955196381
0.8327881,1.266831,0.851574838161469,1.2778617143631
0.8310841,1.265918,0.84894460439682,1.27651357650757
0.8293449,1.264999,0.847621738910675,1.27585339546204
0.8271479,1.264559,0.846298933029175,1.27519309520721
0.8253998,1.26367,0.844976127147675,1.27453279495239
0.8235264,1.262958,0.842315375804901,1.27324247360229
0.821788,1.26211,0.840977430343628,1.27261233329773
0.8198271,1.261669,0.839639484882355,1.27198231220245
0.8180932,1.26086,0.838301599025726,1.27135217189789
0.8163559,1.260068,0.835610747337341,1.27012503147125
0.8146299,1.259299,0.834257841110229,1.26952803134918
0.8128913,1.258541,0.832904934883118,1.26893103122711
0.8111635,1.257805,0.831552028656006,1.26833391189575
0.8094194,1.25708,0.828831434249878,1.26717579364777
0.8076766,1.256373,0.827463746070862,1.26661467552185
0.8059379,1.255684,0.82609611749649,1.26605355739594
0.8039142,1.254353,0.824728429317474,1.26549255847931
0.8021917,1.253703,0.821978628635406,1.26440918445587
0.8004709,1.253068,0.82059645652771,1.26388704776764
0.7987437,1.252443,0.819214344024658,1.26336491107941
0.7969468,1.252162,0.817832171916962,1.26284265518188
0.7952374,1.251568,0.815053880214691,1.26184034347534
0.793567,1.251,0.813657760620117,1.26136016845703
0.7919078,1.250447,0.812261581420898,1.26088011264801
0.7901921,1.250339,0.810865461826324,1.2603999376297
0.7885507,1.249821,0.808059811592102,1.25948476791382
0.785178,1.246682,0.806650400161743,1.25904965400696
0.7835237,1.246188,0.80524092912674,1.25861465930939
0.7818359,1.245701,0.803831458091736,1.25817954540253
0.7801378,1.24523,0.80100017786026,1.25735771656036
0.7784248,1.244774,0.799578368663788,1.25697076320648
0.7767097,1.244338,0.798156559467316,1.25658392906189
0.7751619,1.244883,0.796734750270844,1.2561970949173
0.7734509,1.24449,0.793880105018616,1.25547468662262
0.7717251,1.244116,0.79244726896286,1.25513911247253
0.7699945,1.243762,0.791014432907104,1.25480341911316
0.7682668,1.24343,0.789581537246704,1.25446784496307
0.7665393,1.243121,0.786706507205963,1.25385069847107
0.7648083,1.242832,0.785264253616333,1.25356912612915
0.7630678,1.242565,0.783822059631348,1.25328755378723
0.7608482,1.242585,0.782379806041718,1.25300598144531
0.7596501,1.242715,0.779488027095795,1.2524995803833
0.7574782,1.242719,0.778038442134857,1.25227463245392
0.755818,1.242826,0.77658885717392,1.25204968452454
0.7540051,1.242488,0.775139272212982,1.25182485580444
0.7529396,1.242688,0.772234857082367,1.25143361091614
0.7512378,1.242558,0.770780026912689,1.2512674331665
0.749543,1.242445,0.769325256347656,1.25110113620758
0.7478693,1.242352,0.767870426177979,1.25093495845795
0.7462298,1.242279,0.764957547187805,1.25066244602203
0.744608,1.242223,0.763499438762665,1.25055623054504
0.7429827,1.242186,0.762041330337524,1.25045001506805
0.7413203,1.242168,0.760583221912384,1.25034368038177
0.7396997,1.24217,0.75766521692276,1.25019192695618
0.7380716,1.242193,0.756205320358276,1.25014626979828
0.7372061,1.242196,0.754745423793793,1.25010073184967
0.7356848,1.241827,0.753285467624664,1.25005507469177
0.7329854,1.243264,0.750365078449249,1.25002467632294
0.7324611,1.2429,0.748904526233673,1.25003981590271
0.7307932,1.243031,0.747444033622742,1.25005507469177
0.7291319,1.24318,0.74598354101181,1.25007021427155
0.727436,1.243351,0.74306321144104,1.25016117095947
0.7257721,1.243538,0.741603374481201,1.25023698806763
0.7240978,1.243744,0.740143537521362,1.25031268596649
0.7224339,1.243968,0.738683700561523,1.25038850307465
0.7207729,1.244208,0.735766530036926,1.25059986114502
0.7191111,1.244465,0.734309136867523,1.25073552131653
0.7174713,1.244736,0.732851803302765,1.25087106227875
0.7158428,1.245022,0.731394469738007,1.25100672245026
0.7142125,1.245326,0.728484392166138,1.25133633613586
0.7124704,1.246146,0.727031648159027,1.25153028964996
0.7109007,1.246434,0.725578963756561,1.25172424316406
0.7096491,1.247388,0.724126219749451,1.25191819667816
0.7080567,1.24776,0.721227467060089,1.25236260890961
0.7064977,1.248451,0.719781458377838,1.25261294841766
0.7048895,1.248867,0.718335449695587,1.25286328792572
0.7032441,1.249312,0.716889441013336,1.25311362743378
0.7015271,1.249797,0.714006006717682,1.25366818904877
0.6997901,1.250307,0.712568581104279,1.25397253036499
0.6980487,1.250836,0.711131155490875,1.25427675247192
0.6963077,1.251377,0.709693729877472,1.25458097457886
0.6942948,1.251959,0.706828951835632,1.25524055957794
0.6926004,1.252508,0.705401659011841,1.25559592247009
0.6909183,1.253064,0.703974366188049,1.25595128536224
0.6892513,1.253626,0.702547073364258,1.25630664825439
0.6875685,1.254203,0.699703812599182,1.25706553459167
0.6861485,1.255113,0.698287844657898,1.2574690580368
0.6845059,1.255696,0.696871876716614,1.25787258148193
0.6832154,1.256582,0.69545590877533,1.25827610492706
0.6816024,1.257177,0.69263631105423,1.25912821292877
0.6800005,1.257782,0.691232621669769,1.25957679748535
0.6784213,1.258393,0.689828932285309,1.26002550125122
0.6768355,1.259022,0.688425242900848,1.2604740858078
0.6752792,1.259655,0.685630798339844,1.26141333580017
0.67371,1.260309,0.6842400431633,1.26190400123596
0.6721348,1.260981,0.682849287986755,1.26239478588104
0.6709303,1.261998,0.681458532810211,1.26288545131683
0.6692683,1.26274,0.678690433502197,1.2639057636261
0.6675971,1.263501,0.677313029766083,1.26443541049957
0.6659055,1.264284,0.675935626029968,1.26496505737305
0.6642015,1.265264,0.674558222293854,1.26549470424652
0.6625218,1.266058,0.671817123889923,1.2665901184082
0.6608301,1.266865,0.670453369617462,1.26715576648712
0.659258,1.267915,0.669089615345001,1.26772153377533
0.6583445,1.268784,0.66772586107254,1.26828718185425
0.6566771,1.269602,0.665012240409851,1.26945173740387
0.6550356,1.270416,0.663662314414978,1.27005052566528
0.6534044,1.271232,0.662312388420105,1.2706493139267
0.6517904,1.272048,0.660962522029877,1.27124810218811
0.6503203,1.273258,0.658276736736298,1.27247607707977
0.6487311,1.274078,0.656940877437592,1.27310514450073
0.6471328,1.274913,0.655605018138885,1.27373433113098
0.6455799,1.275736,0.654269158840179,1.27436351776123
0.6440111,1.276578,0.651611804962158,1.27564942836761
0.6424458,1.27743,0.650290310382843,1.27630615234375
0.6408679,1.2783,0.648968815803528,1.27696299552917
0.6392307,1.279216,0.647647261619568,1.27761971950531
0.6375896,1.280143,0.645019114017487,1.27895832061768
0.6359197,1.281096,0.64371246099472,1.27964019775391
0.6342644,1.282045,0.64240574836731,1.28032207489014
0.6317801,1.28266,0.641099095344543,1.28100395202637
0.6301375,1.283605,0.638501286506653,1.28239047527313
0.6285256,1.284534,0.637210190296173,1.28309512138367
0.6269553,1.285441,0.635919034481049,1.2837997674942
0.6242028,1.286704,0.634627938270569,1.28450441360474
0.6233816,1.28782,0.632062137126923,1.2859343290329
0.6217942,1.288746,0.630787491798401,1.28665959835052
0.6201808,1.289696,0.629512846469879,1.28738486766815
0.6186012,1.290639,0.628238141536713,1.28811013698578
0.6206626,1.289209,0.625706374645233,1.28957951068878
0.6190999,1.290173,0.624449193477631,1.29032361507416
0.6175165,1.291163,0.623192071914673,1.29106771945953
0.6159432,1.292161,0.621934950351715,1.29181182384491
0.6143531,1.293182,0.619439363479614,1.29331755638123
0.6127509,1.294223,0.618200898170471,1.29407906532288
0.6115433,1.295519,0.616962492465973,1.29484057426453
0.6099796,1.29656,0.61572402715683,1.29560208320618
0.6084358,1.297597,0.613267004489899,1.29714143276215
0.6068822,1.298648,0.612048447132111,1.29791915416718
0.6053677,1.299681,0.610829830169678,1.29869699478149
0.6038573,1.300719,0.60961127281189,1.29947483539581
0.6023463,1.301765,0.607195138931274,1.30104601383209
0.6008341,1.302819,0.605997622013092,1.30183935165405
0.5993415,1.303866,0.604800045490265,1.30263268947601
0.5979419,1.305431,0.603602528572083,1.30342614650726
0.5966112,1.30694,0.601229608058929,1.30502808094025
0.5954221,1.308135,0.600054204463959,1.30583667755127
0.5941046,1.309227,0.598878860473633,1.306645154953
0.5927373,1.310796,0.597703456878662,1.30745375156403
0.5912869,1.311874,0.595375955104828,1.30908596515656
0.5898664,1.312936,0.59422379732132,1.30990958213806
0.5884469,1.314005,0.593071639537811,1.31073319911957
0.5870161,1.315092,0.591919481754303,1.31155681610107
0.5855819,1.316192,0.589639484882355,1.31321930885315
0.5841305,1.317316,0.588511645793915,1.31405806541443
0.5826834,1.318446,0.58738374710083,1.314896941185
0.581206,1.319608,0.58625590801239,1.31573581695557
0.5797415,1.320767,0.58402556180954,1.31742906570435
0.5776765,1.323041,0.582923054695129,1.31828343868256
0.5762406,1.324183,0.581820547580719,1.31913769245148
0.5743799,1.325189,0.580718100070953,1.31999206542969
0.5730594,1.326823,0.578539550304413,1.32171666622162
0.5718104,1.328059,0.577463567256927,1.32258701324463
0.5704129,1.32918,0.576387584209442,1.32345724105835
0.5690209,1.330301,0.575311541557312,1.32432746887207
0.5676187,1.331437,0.573187232017517,1.32608449459076
0.5662292,1.332571,0.572138905525208,1.32697117328644
0.5648504,1.333708,0.571090519428253,1.32785773277283
0.5634801,1.33485,0.570042192935944,1.32874441146851
0.5621138,1.336004,0.567974507808685,1.33053457736969
0.560769,1.337152,0.566955149173737,1.3314380645752
0.5594102,1.338327,0.565935790538788,1.3323415517807
0.5582372,1.339686,0.564916431903839,1.3332451581955
0.5569075,1.340861,0.562908053398132,1.3350692987442
0.5555952,1.342036,0.561919093132019,1.33599007129669
0.5542817,1.343226,0.560930073261261,1.33691084384918
0.5530123,1.34439,0.559941112995148,1.33783161640167
0.550821,1.344533,0.557995021343231,1.33969056606293
0.549551,1.345727,0.557037889957428,1.34062886238098
0.5482811,1.346937,0.556080758571625,1.34156715869904
0.5470316,1.348143,0.555123686790466,1.34250545501709
0.5460461,1.349751,0.553242981433868,1.34439957141876
0.544815,1.350974,0.552319407463074,1.34535551071167
0.5435829,1.352216,0.551395773887634,1.34631145000458
0.5423933,1.353433,0.55047219991684,1.34726738929749
0.5411997,1.354674,0.548660278320313,1.34919679164886
0.5399995,1.355942,0.54777193069458,1.35017037391663
0.5390946,1.357201,0.546883583068848,1.3511438369751
0.537932,1.358473,0.545995235443115,1.35211741924286
0.5367761,1.359763,0.544255673885345,1.35408163070679
0.5356303,1.361066,0.543404400348663,1.35507237911224
0.5344985,1.362379,0.542553126811981,1.3560631275177
0.5333834,1.3637,0.541701853275299,1.35705399513245
0.5322856,1.365027,0.540038287639618,1.35905206203461
0.531213,1.366352,0.539225935935974,1.36005938053131
0.5301539,1.368013,0.53841358423233,1.36106669902802
0.5293579,1.369504,0.537601292133331,1.36207401752472
0.5284076,1.37105,0.53601747751236,1.36410427093506
0.5274101,1.37238,0.535246014595032,1.3651270866394
0.5264339,1.373705,0.534474551677704,1.36615002155304
0.5261389,1.376267,0.533703088760376,1.36717283725739
0.525183,1.37761,0.532202839851379,1.36923265457153
0.524258,1.378934,0.531474113464355,1.37026953697205
0.5233632,1.380239,0.530745387077332,1.37130641937256
0.5224825,1.381548,0.530016660690308,1.37234330177307
0.5216121,1.382865,0.528603672981262,1.37442910671234
0.5207608,1.384177,0.527919411659241,1.37547791004181
0.5199244,1.38549,0.527235209941864,1.37652683258057
0.5191015,1.386808,0.526550948619843,1.37757575511932
0.518309,1.388104,0.525228559970856,1.37968301773071
0.517524,1.389412,0.524590313434601,1.38074147701263
0.5169493,1.390697,0.523952126502991,1.38179993629456
0.5161861,1.392019,0.523313939571381,1.38285839557648
0.5154423,1.393334,0.522084653377533,1.38498210906982
0.5149988,1.394824,0.52149361371994,1.38604736328125
0.5142995,1.39611,0.520902514457703,1.38711273670197
0.5136062,1.397412,0.520311415195465,1.38817799091339
0.5131243,1.398909,0.5191770195961,1.39031279087067
0.5124661,1.4002,0.518633663654327,1.39138233661652
0.5120931,1.401487,0.51809024810791,1.39245188236237
0.5114736,1.402754,0.517546892166138,1.39352142810822
0.5108566,1.404044,0.516508042812347,1.39566218852997
0.5102631,1.405313,0.51601254940033,1.39673352241516
0.5096732,1.406606,0.515516996383667,1.39780473709106
0.5090992,1.407896,0.515021502971649,1.39887595176697
0.508554,1.409152,0.514078080654144,1.40101778507233
0.5080183,1.41042,0.513630092144012,1.40208852291107
0.5075014,1.411678,0.513182163238525,1.40315914154053
0.5073574,1.413124,0.512734234333038,1.40422976016998
0.5068715,1.41438,0.511885285377502,1.40636849403381
0.5064238,1.415573,0.511484265327454,1.4074364900589
0.5068583,1.416595,0.511083245277405,1.40850448608398
0.5064324,1.417801,0.510682225227356,1.40957260131836
0.5060195,1.419008,0.509925961494446,1.41170489788055
0.5056862,1.420365,0.509570777416229,1.41276907920837
0.5053086,1.421545,0.509215533733368,1.41383337974548
0.5049484,1.422709,0.508860349655151,1.4148975610733
0.5045959,1.42389,0.508193373680115,1.41702377796173
0.5042589,1.42506,0.507881700992584,1.41808581352234
0.5039344,1.426229,0.507569968700409,1.41914772987366
0.5037389,1.427472,0.507258296012878,1.42020976543427
0.503445,1.428608,0.50667542219162,1.42233395576477
0.5031592,1.429753,0.506404221057892,1.42339611053467
0.5028876,1.430885,0.506133079528809,1.42445826530457
0.5026261,1.43202,0.505861878395081,1.42552053928375
0.5023783,1.433138,0.505357265472412,1.42764639854431
0.5021451,1.434235,0.505123734474182,1.42871010303497
0.5019228,1.435328,0.504890263080597,1.42977368831635
0.5017064,1.436444,0.504656791687012,1.43083739280701
0.5015075,1.437521,0.50422465801239,1.43296658992767
0.5000887,1.437857,0.504026055335999,1.43403196334839
0.4999087,1.438932,0.503827452659607,1.43509745597839
0.4994203,1.442095,0.503628849983215,1.4361629486084
0.4993105,1.441636,0.503263711929321,1.43829548358917
0.4990383,1.44299,0.503097236156464,1.43936252593994
0.5004243,1.442492,0.502930700778961,1.4404296875
0.5040067,1.444478,0.502764225006104,1.44149672985077
0.5038766,1.445577,0.502460539340973,1.44363212585449
0.5037569,1.446653,0.502323389053345,1.44470036029816
0.5029574,1.447829,0.502186179161072,1.44576871395111
0.5028546,1.448925,0.502049028873444,1.44683694839478
0.5027577,1.45004,0.501801133155823,1.44897437095642
0.502665,1.451198,0.501690447330475,1.4500435590744
0.5025764,1.452408,0.501579821109772,1.45111262798309
0.5024912,1.453664,0.501469135284424,1.45218169689178
0.502413,1.454878,0.501271426677704,1.45432031154633
0.5024782,1.456231,0.501184463500977,1.45538973808289
0.5024069,1.457406,0.501097440719604,1.45645928382874
0.5026003,1.458601,0.501010477542877,1.4575287103653
0.5025323,1.459719,0.500857293605804,1.45966768264771
0.5024646,1.460816,0.500791132450104,1.46073722839355
0.502398,1.46192,0.500724971294403,1.46180665493011
0.502335,1.463027,0.500658810138702,1.46287620067596
0.5022775,1.464116,0.500544488430023,1.46501505374908
0.5022237,1.465222,0.500496327877045,1.46608436107635
0.5024989,1.465879,0.500448167324066,1.46715366840363
0.5024567,1.466997,0.500400006771088,1.4682229757309
0.5024169,1.468127,0.500318825244904,1.47036123275757
0.5023782,1.469257,0.500285804271698,1.47143018245697
0.5023393,1.470387,0.500252783298492,1.47249913215637
0.5022998,1.471516,0.500219762325287,1.47356808185577
0.5024621,1.472608,0.500166058540344,1.47570562362671
0.5027747,1.473878,0.500145316123962,1.47677421569824
0.5028995,1.474912,0.500124633312225,1.47784268856049
0.502866,1.476042,0.500103890895844,1.47891128063202
0.5028339,1.477153,0.500071942806244,1.48104786872864
0.5028041,1.478233,0.500060677528381,1.48211598396301
0.5027766,1.479304,0.500049412250519,1.48318421840668
0.5027512,1.480377,0.500038146972656,1.48425233364105
0.5027279,1.48146,0.500022292137146,1.48638820648193
0.5027057,1.482591,0.500017642974854,1.48745596408844
0.5027512,1.483738,0.500012993812561,1.48852372169495
0.5027332,1.484941,0.500008344650269,1.48959147930145
0.5027143,1.486184,0.500002861022949,1.49172687530518
0.5026932,1.487428,0.500001966953278,1.4927943944931
0.5026687,1.488665,0.500001132488251,1.49386203289032
0.5026412,1.489861,0.500000238418579,1.49492955207825
0.5026091,1.491084,0.499999463558197,1.4970645904541
0.5025733,1.492302,0.499999523162842,1.49813199043274
0.5027835,1.493525,0.499999612569809,1.49919939041138
0.5027289,1.495156,0.499999672174454,1.5002669095993
0.5029528,1.495939,0.499997943639755,1.50240182876587
0.5029144,1.497111,0.49999612569809,1.50346922874451
0.502876,1.498288,0.499994307756424,1.50453674793243
0.5030519,1.499415,0.499992460012436,1.50560426712036
0.503016,1.500573,0.499984085559845,1.50773930549622
0.5029788,1.501787,0.49997752904892,1.50880706310272
0.5029415,1.503018,0.499970972537994,1.50987470149994
0.5029016,1.504335,0.499964416027069,1.51094233989716
0.5028599,1.505653,0.49994370341301,1.51307785511017
0.5028136,1.507006,0.499929577112198,1.51414585113525
0.5030904,1.508444,0.499915450811386,1.51521372795105
0.5030366,1.509746,0.499901294708252,1.51628160476685
0.5030624,1.511074,0.499862611293793,1.51841771602631
0.5032578,1.512461,0.499838054180145,1.51948595046997
0.503189,1.513761,0.499813497066498,1.52055418491364
0.5031158,1.515038,0.49978893995285,1.5216224193573
0.5030355,1.516343,0.499726593494415,1.52375900745392
0.5029507,1.517639,0.499688774347305,1.52482748031616
0.5028623,1.518921,0.499650925397873,1.52589595317841
0.5030497,1.520122,0.499613106250763,1.52696442604065
0.5029551,1.521383,0.499521374702454,1.52910149097443
0.5028565,1.522644,0.499467432498932,1.53017008304596
0.5027525,1.523926,0.49941349029541,1.53123879432678
0.5026419,1.52524,0.499359548091888,1.53230738639832
0.5025243,1.52658,0.499232709407806,1.53444457054138
0.5026434,1.527958,0.499159812927246,1.53551316261292
0.5026541,1.529302,0.499086916446686,1.53658175468445
0.5023558,1.531247,0.499014019966125,1.53765034675598
0.5022138,1.532579,0.498846411705017,1.53978705406189
0.5020643,1.533909,0.498751670122147,1.54085516929626
0.5019049,1.535255,0.498656958341599,1.54192340373993
0.5017409,1.536572,0.49856224656105,1.5429915189743
0.50157,1.537879,0.498348146677017,1.54512703418732
0.5013893,1.539196,0.498228758573532,1.54619431495667
0.5011998,1.540515,0.498109370470047,1.54726159572601
0.5016437,1.541343,0.497990012168884,1.54832887649536
0.5014359,1.542667,0.49772372841835,1.55046212673187
0.501214,1.544024,0.497576832771301,1.55152797698975
0.5009825,1.545389,0.497429937124252,1.55259382724762
0.5007353,1.546801,0.497283041477203,1.55365967750549
0.500484,1.54819,0.496958911418915,1.55578947067261
0.499963,1.550171,0.496781647205353,1.55685329437256
0.4996931,1.551556,0.496604412794113,1.55791711807251
0.500438,1.553347,0.496427178382874,1.55898082256317
0.4998785,1.555069,0.496039390563965,1.56110656261444
0.4995714,1.556458,0.495828837156296,1.56216847896576
0.4992602,1.557816,0.495618313550949,1.56323039531708
0.4989358,1.559178,0.49540776014328,1.56429219245911
0.4985971,1.560551,0.49495005607605,1.56641697883606
0.4982415,1.561944,0.494702905416489,1.56747996807098
0.4980928,1.563418,0.494455754756927,1.56854283809662
0.4977143,1.564801,0.494208604097366,1.56960582733154
0.4973201,1.566197,0.493674725294113,1.57173550128937
0.4969113,1.567603,0.493388026952744,1.57280242443085
0.4964846,1.569028,0.493101298809052,1.57386922836304
0.4960504,1.570435,0.492814570665359,1.57493615150452
0.4955951,1.571867,0.492199242115021,1.57707488536835
0.495439,1.573311,0.491870641708374,1.57814693450928
0.4930006,1.575389,0.491542041301727,1.57921886444092
0.4925046,1.576808,0.491213440895081,1.58029079437256
0.4919887,1.578248,0.490512490272522,1.582439661026
0.4914644,1.579673,0.490140169858932,1.58351671695709
0.4909275,1.581096,0.489767819643021,1.58459377288818
0.490377,1.582523,0.489395499229431,1.58567082881927
0.4898203,1.583935,0.48860564827919,1.58782911300659
0.4892543,1.585341,0.488188117742538,1.58891034126282
0.4884959,1.586841,0.487770587205887,1.58999168872833
0.4878952,1.588258,0.487353086471558,1.59107291698456
0.4872792,1.589683,0.486471712589264,1.59323835372925
0.4866451,1.591124,0.486007839441299,1.59432256221771
0.4860074,1.592547,0.485543966293335,1.59540677070618
0.4853474,1.59399,0.485080122947693,1.59649097919464
0.4846728,1.595438,0.484105169773102,1.59866046905518
0.4839787,1.596901,0.483594119548798,1.59974575042725
0.4832813,1.598347,0.483083039522171,1.60083115100861
0.4825618,1.599814,0.482571959495544,1.60191643238068
0.4827547,1.601164,0.481502026319504,1.60408627986908
0.4824454,1.602304,0.480943202972412,1.60517072677612
0.4816698,1.603785,0.480384349822998,1.60625517368317
0.4811515,1.605198,0.479825526475906,1.60733950138092
0.4805288,1.606644,0.478659898042679,1.60950517654419
0.4796936,1.608146,0.478053152561188,1.61058640480042
0.4788547,1.609627,0.477446377277374,1.61166751384735
0.4780079,1.611095,0.476839601993561,1.61274874210358
0.4771417,1.61257,0.475578486919403,1.61490511894226
0.4762598,1.614043,0.474924147129059,1.61598038673401
0.4763325,1.615216,0.474269777536392,1.61705565452576
0.4754122,1.616688,0.473615437746048,1.61813080310822
0.4744914,1.61813,0.472260028123856,1.62027275562286
0.4735613,1.61956,0.471558958292007,1.62133932113647
0.472599,1.621012,0.470857888460159,1.62240588665009
0.4716387,1.622436,0.470156848430634,1.6234724521637
0.4707898,1.624002,0.468709349632263,1.62559449672699
0.4697666,1.625482,0.467962950468063,1.62664973735809
0.4675471,1.628497,0.467216521501541,1.62770509719849
0.4664961,1.629934,0.466470092535019,1.62876045703888
0.4654166,1.631382,0.464933574199677,1.63085758686066
0.4643334,1.632807,0.464143484830856,1.63189947605133
0.4632275,1.634238,0.463353365659714,1.632941365242
0.4620847,1.635692,0.462563276290894,1.63398313522339
0.4609114,1.63716,0.460941255092621,1.63605165481567
0.4597274,1.638617,0.460109323263168,1.637078166008
0.4583376,1.64044,0.459277421236038,1.63810479640961
0.4571091,1.6419,0.458445489406586,1.63913142681122
0.455889,1.643329,0.456741869449615,1.6411679983139
0.4546564,1.644751,0.455870121717453,1.64217805862427
0.4534149,1.646161,0.454998403787613,1.64318799972534
0.4521489,1.647576,0.454126685857773,1.64419794082642
0.450915,1.648933,0.452345430850983,1.64620053768158
0.4496629,1.65029,0.451435923576355,1.64719307422638
0.4484011,1.651638,0.450526416301727,1.64818561077118
0.4483558,1.652487,0.4496169090271,1.64917802810669
0.4470527,1.653835,0.447762131690979,1.65114510059357
0.4457563,1.655158,0.446816861629486,1.65211963653564
0.4445758,1.656812,0.445871591567993,1.65309405326843
0.4432538,1.658121,0.4449263215065,1.65406858921051
0.4419083,1.659436,0.443002015352249,1.65599942207336
0.4408448,1.660741,0.442022979259491,1.65695571899414
0.439866,1.662134,0.44104391336441,1.65791189670563
0.4384995,1.663412,0.440064877271652,1.6588681936264
0.4371122,1.66469,0.438074916601181,1.66076266765594
0.4357117,1.665961,0.437063992023468,1.66170084476471
0.4342932,1.66723,0.436053067445755,1.66263902187347
0.4328861,1.668471,0.435042142868042,1.66357719898224
0.4314744,1.6697,0.432990223169327,1.66543555259705
0.4300396,1.670934,0.431949228048325,1.66635584831238
0.4287343,1.672249,0.430908232927322,1.66727614402771
0.4272813,1.673465,0.42986723780632,1.66819643974304
0.4258192,1.674672,0.427756935358047,1.67001962661743
0.4243706,1.676168,0.426687598228455,1.67092251777649
0.4229005,1.67735,0.425618231296539,1.67182528972626
0.4214046,1.678537,0.424548894166946,1.67272818088531
0.4201782,1.680137,0.422383517026901,1.6745171546936
0.4186573,1.681311,0.421287447214127,1.67540311813354
0.4171272,1.682478,0.420191407203674,1.67628920078278
0.415591,1.683636,0.4190953373909,1.67717516422272
0.4140215,1.684806,0.416878074407578,1.67893099784851
0.412455,1.685962,0.415756851434708,1.67980074882507
0.4108694,1.687119,0.414635628461838,1.68067049980164
0.4097643,1.689551,0.413514405488968,1.6815402507782
0.4081682,1.690688,0.411248326301575,1.68326413631439
0.4065478,1.691831,0.410103470087051,1.68411815166473
0.4049343,1.692956,0.408958613872528,1.68497228622437
0.4033327,1.69406,0.407813757658005,1.685826420784
0.401699,1.695176,0.405501991510391,1.6875194311142
0.399969,1.696556,0.404335051774979,1.68835830688477
0.3983217,1.697654,0.403168141841888,1.68919718265533
0.3967877,1.699077,0.402001231908798,1.6900360584259
0.3951114,1.700445,0.399647027254105,1.69169878959656
0.3936838,1.701721,0.398459762334824,1.69252252578735
0.3921544,1.703156,0.39727246761322,1.69334638118744
0.3906323,1.704411,0.396085202693939,1.69417023658752
0.3889023,1.705474,0.393692284822464,1.69580256938934
0.3873487,1.70681,0.39248663187027,1.69661116600037
0.3856202,1.707848,0.391280949115753,1.6974196434021
0.3838697,1.708888,0.390075296163559,1.69822812080383
0.3820806,1.70994,0.387647867202759,1.6998291015625
0.3803162,1.710966,0.38642606139183,1.70062148571014
0.3785262,1.711994,0.385204285383224,1.70141386985779
0.3767589,1.712999,0.383982509374619,1.70220625400543
0.3749667,1.714007,0.381525099277496,1.70377349853516
0.3731771,1.715002,0.380289524793625,1.70454835891724
0.3714049,1.716208,0.379053920507431,1.70532321929932
0.3697405,1.71745,0.377818316221237,1.7060980796814
0.3679442,1.718416,0.375335335731506,1.70762848854065
0.3661425,1.719374,0.374087929725647,1.70838415622711
0.3643522,1.720316,0.372840523719788,1.70913970470428
0.3625616,1.721248,0.371593117713928,1.70989525318146
0.3607955,1.722158,0.369087964296341,1.71138536930084
0.3592449,1.723293,0.367830216884613,1.71211981773376
0.3574492,1.724198,0.366572469472885,1.71285438537598
0.3556558,1.725092,0.365314722061157,1.7135888338089
0.3538419,1.725987,0.362789750099182,1.71503472328186
0.3520457,1.726864,0.361522525548935,1.71574604511261
0.3502572,1.727728,0.360255300998688,1.71645748615265
0.3484388,1.728597,0.358988106250763,1.71716892719269
0.3467808,1.729586,0.356444656848907,1.71856665611267
0.3449613,1.730438,0.355168431997299,1.71925294399261
0.3438528,1.732071,0.353892207145691,1.71993923187256
0.3423376,1.733181,0.352616012096405,1.7206255197525
0.3408748,1.734546,0.350054711103439,1.72197091579437
0.3390359,1.735376,0.348769664764404,1.7226300239563
0.3371975,1.736197,0.347484588623047,1.72328913211823
0.3353394,1.737018,0.346199542284012,1.72394824028015
0.3334767,1.73783,0.34362056851387,1.72523725032806
0.3316365,1.738622,0.342326700687408,1.72586703300476
0.3298454,1.739382,0.341032803058624,1.72649681568146
0.3280659,1.740124,0.33973890542984,1.72712659835815
0.3263019,1.740846,0.337142288684845,1.72835457324982
0.3245017,1.741566,0.335839539766312,1.72895276546478
0.3227206,1.742262,0.334536790847778,1.72955095767975
0.3209449,1.742939,0.333234041929245,1.73014914989471
0.3191648,1.7436,0.330619752407074,1.73131167888641
0.3173945,1.744242,0.329308182001114,1.73187589645386
0.3159549,1.745048,0.327996611595154,1.73244023323059
0.3142409,1.745639,0.326685041189194,1.73300445079803
0.3125152,1.74622,0.324053257703781,1.7340966463089
0.3108148,1.746781,0.322733014822006,1.73462450504303
0.3090785,1.743762,0.321412771940231,1.73515248298645
0.3082405,1.744754,0.320092558860779,1.73568034172058
0.3065504,1.745283,0.317443788051605,1.73669731616974
0.3037751,1.745866,0.316115230321884,1.73718643188477
0.3021165,1.746364,0.314786702394485,1.7376754283905
0.3004407,1.746855,0.313458144664764,1.73816454410553
0.2987527,1.747337,0.310793370008469,1.73910129070282
0.2970759,1.747803,0.309457123279572,1.73954892158508
0.2954221,1.748251,0.308120876550674,1.73999667167664
0.2937739,1.748684,0.306784629821777,1.7404443025589
0.292118,1.749107,0.304105371236801,1.74129581451416
0.2915752,1.749872,0.3027623295784,1.74169957637787
0.2899143,1.750278,0.301419317722321,1.74210333824158
0.2889356,1.750781,0.300076305866241,1.74250710010529
0.2842899,1.75675,0.297384768724442,1.74326825141907
0.2825254,1.756901,0.296036273241043,1.74362564086914
0.2808813,1.757258,0.294687777757645,1.7439831495285
0.2792186,1.757609,0.293339282274246,1.74434053897858
0.2774925,1.75796,0.290638566017151,1.7450065612793
0.2757223,1.758306,0.289286345243454,1.74531519412994
0.2739054,1.758643,0.287934124469757,1.74562382698059
0.2720907,1.758956,0.286581933498383,1.74593245983124
0.2702873,1.759239,0.283876091241837,1.74649882316589
0.2685293,1.759486,0.282522469758987,1.7467565536499
0.266849,1.759695,0.281168818473816,1.74701416492462
0.2651917,1.759873,0.279815196990967,1.74727189540863
0.2635581,1.760216,0.27710947394371,1.74773454666138
0.2619396,1.760343,0.275757402181625,1.74793934822083
0.2593478,1.760271,0.274405300617218,1.74814426898956
0.2577613,1.76035,0.273053199052811,1.7483491897583
0.2568648,1.761386,0.270354092121124,1.74870479106903
0.2553297,1.761417,0.269007056951523,1.74885559082031
0.2538069,1.761428,0.267660021781921,1.7490062713623
0.2523439,1.761419,0.26631298661232,1.7491569519043
0.2508805,1.76139,0.263627737760544,1.74940359592438
0.2494053,1.761341,0.262289524078369,1.74949944019318
0.2479452,1.761275,0.260951310396194,1.74959528446198
0.2464964,1.761192,0.25961309671402,1.74969112873077
0.24507,1.761093,0.256949037313461,1.74982786178589
0.2436494,1.760977,0.2556232213974,1.7498687505722
0.2422457,1.760847,0.254297405481339,1.74990975856781
0.2408548,1.760702,0.252971559762955,1.74995064735413
0.2393827,1.760592,0.250335365533829,1.74997794628143
0.2380169,1.760416,0.249024972319603,1.74996447563171
0.236677,1.760229,0.247714594006538,1.74995100498199
0.2355979,1.759815,0.246404215693474,1.74993753433228
0.2337266,1.76037,0.243801206350327,1.74985706806183
0.2319622,1.761403,0.242508575320244,1.7497900724411
0.2306914,1.76116,0.241215959191322,1.74972319602966
0.2294229,1.760903,0.23992332816124,1.74965620040894
0.2281898,1.760638,0.237357348203659,1.74947011470795
0.2269485,1.760357,0.236083984375,1.7493509054184
0.2257241,1.760065,0.234810620546341,1.74923169612885
0.2245111,1.759763,0.233537256717682,1.74911248683929
0.223287,1.759444,0.231010660529137,1.74882316589355
0.2220576,1.75911,0.22975742816925,1.74865305423737
0.2208488,1.758767,0.228504195809364,1.74848294258118
0.2196538,1.758415,0.227250963449478,1.74831283092499
0.2184802,1.758056,0.224764868617058,1.74792301654816
0.2173144,1.757685,0.223532006144524,1.74770331382751
0.2161486,1.7573,0.222299143671989,1.74748361110687
0.2146126,1.755736,0.221066281199455,1.74726402759552
0.2134345,1.755318,0.218620583415031,1.74677646160126
0.2122426,1.754879,0.217407733201981,1.74650859832764
0.2110536,1.754427,0.216194897890091,1.74624073505402
0.2084621,1.75434,0.214982062578201,1.74597299098969
0.2085034,1.753044,0.212575808167458,1.74539065361023
0.2064945,1.75326,0.211382389068604,1.74507617950439
0.2054798,1.752839,0.210188984870911,1.74476170539856
0.2043029,1.752309,0.208995565772057,1.74444723129272
0.2031438,1.751774,0.206627696752548,1.74377334117889
0.2019912,1.751229,0.205453231930733,1.74341404438019
0.2008247,1.750666,0.204278782010078,1.74305474758148
0.1996902,1.750106,0.203104317188263,1.74269545078278
0.1985537,1.749534,0.200774073600769,1.74193394184113
0.1963574,1.748644,0.199618294835091,1.74153184890747
0.1952393,1.748056,0.198462501168251,1.74112975597382
0.1941077,1.747452,0.197306722402573,1.74072766304016
0.1929752,1.746837,0.195013657212257,1.7398829460144
0.1923105,1.746064,0.193876370787621,1.73944020271301
0.1912005,1.746822,0.192739069461823,1.73899757862091
0.1900943,1.746189,0.191601783037186,1.73855483531952
0.1873118,1.745797,0.18934553861618,1.73763132095337
0.1861683,1.745121,0.188226580619812,1.73715043067932
0.1850477,1.744448,0.187107622623444,1.73666954040527
0.18392,1.74376,0.185988664627075,1.73618865013123
0.1827916,1.743062,0.183768853545189,1.73519098758698
0.1816487,1.742343,0.182668015360832,1.73467421531677
0.1805243,1.741625,0.181567162275314,1.73415756225586
0.1794143,1.740905,0.180466309189796,1.73364078998566
0.1782931,1.740166,0.178282424807549,1.73257398605347
0.1771979,1.739432,0.177199393510818,1.73202383518219
0.1760844,1.738673,0.176116362214088,1.73147356510162
0.1749687,1.737899,0.175033316016197,1.73092341423035
0.1738479,1.73711,0.17288464307785,1.72979211807251
0.1727021,1.736293,0.171818986535072,1.72921085357666
0.1715256,1.735558,0.170753344893456,1.72862958908081
0.1704164,1.734745,0.169687703251839,1.72804844379425
0.1692759,1.733901,0.167573288083076,1.72685718536377
0.1679654,1.733735,0.166524514555931,1.72624731063843
0.166866,1.732905,0.165475726127625,1.7256373167038
0.1657572,1.732062,0.164426952600479,1.72502732276917
0.165582,1.733243,0.162345632910728,1.72378087043762
0.1640897,1.732461,0.161313101649284,1.72314441204071
0.1630139,1.731627,0.160280555486679,1.7225079536438
0.1619222,1.730777,0.159248024225235,1.7218713760376
0.1608068,1.729905,0.157198458909988,1.72057402133942
0.1596724,1.729016,0.156181424856186,1.71991300582886
0.1585024,1.728094,0.155164405703545,1.71925210952759
0.1573357,1.727169,0.154147386550903,1.71859121322632
0.156642,1.728367,0.152128055691719,1.71724700927734
0.1555077,1.727448,0.151125743985176,1.71656370162964
0.1543975,1.726538,0.150123432278633,1.71588039398193
0.1532809,1.725612,0.14912112057209,1.71519708633423
0.1519072,1.724766,0.147130355238914,1.71380996704102
0.1507866,1.723815,0.146141901612282,1.71310615539551
0.1496732,1.722862,0.145153447985649,1.71240234375
0.1485933,1.72193,0.144165009260178,1.71169853210449
0.1471515,1.721094,0.14220105111599,1.71027219295502
0.146079,1.720155,0.141225561499596,1.70954966545105
0.1450015,1.719204,0.140250071883202,1.70882713794708
0.1439661,1.718415,0.139274567365646,1.70810449123383
0.1429162,1.717478,0.137335628271103,1.70664238929749
0.1418718,1.716541,0.136372178792953,1.70590269565582
0.1408161,1.715589,0.135408729314804,1.70516300201416
0.1397357,1.71461,0.134445279836655,1.7044233083725
0.1386342,1.713609,0.132529512047768,1.70292842388153
0.1375031,1.712577,0.131577178835869,1.70217323303223
0.1363464,1.711517,0.130624860525131,1.70141792297363
0.1351682,1.71043,0.129672542214394,1.70066261291504
0.1340054,1.709348,0.127778127789497,1.69913792610168
0.1328283,1.708246,0.126836031675339,1.69836831092834
0.1316383,1.707126,0.12589393556118,1.69759881496429
0.1304641,1.706015,0.124951846897602,1.69682931900024
0.1293008,1.704911,0.123077027499676,1.69527721405029
0.1278304,1.703765,0.122144296765327,1.69449460506439
0.1266608,1.70265,0.12121157348156,1.69371211528778
0.1251908,1.701733,0.120278842747211,1.69292950630188
0.123919,1.700705,0.118421964347363,1.69135236740112
0.1224792,1.699094,0.117497801780701,1.69055771827698
0.1204804,1.698786,0.116573646664619,1.68976318836212
0.1196231,1.698783,0.115649491548538,1.68896853923798
0.1184921,1.697685,0.113809011876583,1.68736827373505
0.1173561,1.69658,0.11289269477129,1.68656253814697
0.1162187,1.695471,0.111976385116577,1.6857568025589
0.1149411,1.694729,0.111060068011284,1.68495106697083
0.1136623,1.693852,0.109234638512135,1.68332922458649
0.1125156,1.692725,0.108325533568859,1.68251311779022
0.1113557,1.691581,0.107416428625584,1.68169701099396
0.1101951,1.69043,0.106507316231728,1.68088090419769
0.1090484,1.689286,0.104695796966553,1.67923891544342
0.1078966,1.688128,0.103793375194073,1.67841291427612
0.1067454,1.686962,0.102890960872173,1.67758703231812
0.1053668,1.685824,0.101988546550274,1.67676103115082
0.1042178,1.684645,0.100190013647079,1.67509973049164
0.1030618,1.683452,0.0992939025163651,1.67426431179047
0.1019161,1.682264,0.09839778393507,1.67342889308929
0.1007618,1.68106,0.0975016728043556,1.67259347438812
0.09960591,1.67985,0.0957155078649521,1.67091333866119
0.09845382,1.678639,0.094825454056263,1.67006874084473
0.09691842,1.677549,0.0939354002475739,1.66922414302826
0.095658,1.676577,0.0930453464388847,1.66837954521179
0.09425221,1.675539,0.0912712216377258,1.66668105125427
0.09308141,1.674291,0.0903871580958366,1.66582727432251
0.09192993,1.673059,0.0895030871033669,1.66497349739075
0.09076821,1.671811,0.0886190161108971,1.66411972045898
0.08961551,1.670568,0.0868569537997246,1.66240286827087
0.08846442,1.669322,0.0859789624810219,1.66153991222382
0.08730353,1.668062,0.0851009711623192,1.66067683696747
0.08613429,1.667185,0.0842229798436165,1.65981376171112
0.08497699,1.665919,0.0824733600020409,1.65807831287384
0.08382051,1.664648,0.0816017240285873,1.65720582008362
0.08265422,1.663361,0.0807300880551338,1.6563333272934
0.08149806,1.66208,0.0798584520816803,1.65546083450317
0.08033592,1.660786,0.0781220048666,1.65370607376099
0.07895812,1.659611,0.0772571861743927,1.65282380580902
0.07650658,1.658257,0.0763923674821854,1.65194141864777
0.07516798,1.657209,0.0755275562405586,1.6510591506958
0.07400488,1.655894,0.0738053992390633,1.64928412437439
0.07285251,1.654584,0.0729480534791946,1.64839148521423
0.07167884,1.653243,0.072090707719326,1.64749884605408
0.07051312,1.651905,0.071233369410038,1.64660620689392
0.06934241,1.650554,0.0695269927382469,1.64480996131897
0.06815115,1.649171,0.0686779618263245,1.64390635490417
0.066986,1.647809,0.0678289234638214,1.64300274848938
0.06583397,1.646452,0.066979892551899,1.64209914207458
0.06427591,1.645621,0.0652911588549614,1.64028036594391
0.06314466,1.644266,0.0644514560699463,1.63936507701874
0.06200847,1.642895,0.0636117532849312,1.63844990730286
0.06088213,1.641524,0.0627720579504967,1.63753461837769
0.05976124,1.640148,0.0611031800508499,1.63569176197052
0.05863521,1.638755,0.0602740086615086,1.63476407527924
0.05750037,1.637341,0.0594448335468769,1.63383638858795
0.05652102,1.635778,0.0586156621575356,1.63290870189667
0.05540537,1.63437,0.0569692105054855,1.63103997707367
0.05428187,1.63294,0.0561519339680672,1.63009893894196
0.05316055,1.631503,0.0553346574306488,1.62915790081024
0.05178251,1.63025,0.0545173808932304,1.62821686267853
0.05086783,1.629097,0.0528962537646294,1.62632060050964
0.0497838,1.627671,0.0520924031734467,1.62536537647247
0.04869739,1.626233,0.0512885525822639,1.62441003322601
0.04761177,1.624785,0.0504847019910812,1.62345480918884
0.04653994,1.623346,0.0488921143114567,1.62152898311615
0.045525,1.621349,0.0481033772230148,1.62055850028992
0.04446416,1.6199,0.047314640134573,1.61958801746368
0.0428502,1.618855,0.0465259030461311,1.61861753463745
0.0415264,1.617767,0.0449653789401054,1.61666023731232
0.04144899,1.617016,0.0441935919225216,1.61567354202271
0.04040821,1.615549,0.0434218049049377,1.6146867275238
0.03938286,1.614091,0.0426500178873539,1.61370003223419
0.03837315,1.612642,0.041125375777483,1.61170935630798
0.0358799,1.609607,0.0403725206851959,1.61070537567139
0.03488459,1.608154,0.0396196655929089,1.60970139503479
0.0339052,1.606713,0.0388668105006218,1.60869741439819
0.03250532,1.605424,0.0373821444809437,1.6066712141037
0.0315559,1.604002,0.0366503372788429,1.6056489944458
0.03060029,1.602557,0.0359185300767422,1.6046267747879
0.02966704,1.601133,0.0351867228746414,1.60360455513
0.02871729,1.599666,0.0337464064359665,1.60154104232788
0.0277757,1.598193,0.033037893474102,1.60049974918365
0.0268426,1.596715,0.0323293842375278,1.59945845603943
0.02563292,1.595429,0.0316208712756634,1.5984171628952
0.02470549,1.593919,0.030229514464736,1.59631443023682
0.02380218,1.592425,0.0295466687530279,1.59525299072266
0.02289786,1.590906,0.0288638230413198,1.59419167041779
0.02149338,1.589483,0.0281809773296118,1.59313023090363
0.02061044,1.587952,0.0268434304744005,1.59098672866821
0.01920224,1.586191,0.0261887311935425,1.58990454673767
0.01834236,1.584657,0.0255340300500393,1.58882236480713
0.01749501,1.583119,0.0248793289065361,1.58774018287659
0.01665466,1.581567,0.023600647225976,1.58555424213409
0.01582931,1.580018,0.0229766666889191,1.58445048332214
0.01502535,1.578481,0.0223526861518621,1.58334672451019
0.01424482,1.576959,0.0217287056148052,1.58224308490753
0.01347096,1.575417,0.0205141101032495,1.58001339435577
0.01286349,1.574925,0.0199234951287508,1.57888746261597
0.01210831,1.573353,0.0193328801542521,1.57776165008545
0.01138033,1.571802,0.0187422651797533,1.57663571834564
0.01065717,1.570222,0.0175970867276192,1.57436120510101
0.009953931,1.568647,0.0170425232499838,1.5732125043869
0.009264456,1.567065,0.0164879597723484,1.57206392288208
0.008588991,1.565479,0.015933396294713,1.57091534137726
0.007074321,1.563096,0.0148629890754819,1.56859481334686
0.006433785,1.561517,0.0143471444025636,1.56742298603058
0.005822095,1.559971,0.0138313006609678,1.56625115871429
0.005273554,1.558366,0.0133154559880495,1.56507921218872
0.004679285,1.55678,0.012325044721365,1.56271171569824
0.004095333,1.55518,0.0118504781275988,1.56151592731476
0.003533812,1.553596,0.01137591060251,1.56032025814056
0.003002087,1.552045,0.0109013440087438,1.55912446975708
0.00248771,1.550488,0.00999579578638077,1.55670821666718
0.001989922,1.54892,0.00956481508910656,1.55548763275146
0.001218498,1.547162,0.00913383439183235,1.55426716804504
0.000759319,1.545586,0.00870285276323557,1.55304658412933
0.000322758,1.544019,0.00788647588342428,1.5505793094635
-0.0001001005,1.542429,0.00750107876956463,1.54933261871338
-0.0005021818,1.540849,0.00711568212136626,1.54808592796326
-0.0008860667,1.539271,0.0067302854731679,1.54683923721313
-0.001257826,1.537672,0.00600691605359316,1.54431855678558
-0.001611147,1.536078,0.00566894374787807,1.54304468631744
-0.002426421,1.534446,0.00533097144216299,1.54177069664001
-0.002395219,1.532757,0.00499299913644791,1.54049682617188
-0.002702298,1.531147,0.00436630193144083,1.53792119026184
-0.003405955,1.529353,0.00407757749781013,1.53661954402924
-0.004122844,1.527497,0.00378885283134878,1.53531789779663
-0.004381808,1.525854,0.00350012816488743,1.53401625156403
-0.004621396,1.524214,0.00297376164235175,1.53138542175293
-0.004068578,1.522895,0.00273611978627741,1.53005623817444
-0.004268787,1.521249,0.00249847793020308,1.52872705459595
-0.004449481,1.519593,0.00226083630695939,1.52739775180817
-0.004607632,1.517956,0.00183848093729466,1.52471256256104
-0.00474873,1.516281,0.00165376742370427,1.52335643768311
-0.00487033,1.514592,0.00146905391011387,1.52200031280518
-0.004973013,1.512869,0.0012843405129388,1.52064430713654
-0.005056408,1.511127,0.00096969649894163,1.51790630817413
-0.005783706,1.50853,0.000839765940327197,1.51652443408966
-0.005834332,1.506787,0.000709835381712765,1.51514267921448
-0.005869877,1.505039,0.000579904881305993,1.51376080513
-0.005889284,1.503311,0.000376680080080405,1.51097273826599
-0.005892159,1.501553,0.00030338580836542,1.50956654548645
-0.00648655,1.499115,0.000230091536650434,1.50816035270691
-0.006455499,1.497365,0.000156797294039279,1.50675404071808
-0.006405682,1.495618,6.86749408487231e-05,1.50391912460327
-0.006336837,1.493883,5.38468630111311e-05,1.50249028205872
-0.006838998,1.49129,3.90187851735391e-05,1.50106155872345
-0.006731575,1.489516,2.41907127929153e-05,1.49963283538818
-0.006604195,1.487732,5.47750350960996e-05,1.49675464630127
-0.006718781,1.486274,0.000100187433417886,1.4953054189682
-0.006552447,1.484485,0.000145599828101695,1.49385607242584
-0.006362908,1.482678,0.000191012222785503,1.49240672588348
-0.006149271,1.480854,0.00034375608083792,1.48948991298676
-0.005913794,1.479031,0.000451087515102699,1.4880223274231
-0.005652663,1.47718,0.000558418978471309,1.48655486106873
-0.005677471,1.474763,0.000665750412736088,1.48508727550507
-0.005368758,1.472894,0.000943874125368893,1.4821366071701
-0.004612546,1.47042,0.00111466634552926,1.4806535243988
-0.004265212,1.468565,0.00128545868210495,1.47917032241821
-0.003896599,1.466706,0.00145625090226531,1.47768723964691
-0.003507777,1.46485,0.00186265609227121,1.47470819950104
-0.008752763,1.462723,0.00209826929494739,1.47321224212646
-0.008322633,1.460888,0.00233388226479292,1.47171628475189
-0.007866361,1.459032,0.00256949523463845,1.47022032737732
-0.007381142,1.45715,0.00310665555298328,1.46721875667572
-0.00686601,1.455241,0.00340820290148258,1.46571314334869
-0.006325716,1.453322,0.00370975024998188,1.46420753002167
-0.005741632,1.451334,0.00401129759848118,1.46270191669464
-0.005133843,1.449352,0.00468107685446739,1.45968449115753
-0.005043521,1.447358,0.00504930922761559,1.45817267894745
-0.00440842,1.445507,0.0054175416007638,1.45666086673737
-0.003737655,1.443672,0.00578577350825071,1.45514905452728
-0.003043294,1.441886,0.00658908905461431,1.45212340354919
0.002494946,1.441739,0.00702417269349098,1.4506094455719
0.003300555,1.439891,0.00745925586670637,1.4490954875946
0.003941249,1.437816,0.00789433903992176,1.44758152961731
0.004619868,1.435553,0.0088306600227952,1.4445561170578
0.005628737,1.433643,0.00933189690113068,1.4430445432663
0.006530204,1.431855,0.00983313471078873,1.44153308868408
0.007446167,1.430077,0.0103343715891242,1.44002163410187
0.008376467,1.428308,0.0114013729617,1.43700563907623
0.009309277,1.426564,0.0119671374559402,1.4355012178421
0.009520457,1.424387,0.012532901018858,1.43399667739868
0.01046627,1.422667,0.0130986655130982,1.43249225616455
0.01141172,1.420968,0.0142923574894667,1.42949426174164
0.01235775,1.419287,0.0149202859029174,1.42800080776215
0.01329153,1.417645,0.0155482143163681,1.42650735378265
0.01426129,1.415959,0.0161761417984962,1.42501378059387
0.0152405,1.414273,0.0174913071095943,1.42204093933105
0.01630661,1.41219,0.0181785430759192,1.42056143283844
0.01732511,1.410483,0.018865779042244,1.41908204555511
0.01825786,1.408528,0.0195530150085688,1.41760265827179
0.01909219,1.40671,0.0209836419671774,1.41466009616852
0.02014851,1.405025,0.0217270329594612,1.41319704055786
0.02121039,1.403355,0.022470423951745,1.4117339849472
0.02230033,1.401662,0.0232138149440289,1.41027092933655
0.02338323,1.400001,0.0247534476220608,1.40736269950867
0.02421771,1.397915,0.0255496893078089,1.40591752529144
0.02534245,1.396221,0.0263459291309118,1.40447235107422
0.02650363,1.394487,0.0271421708166599,1.40302717685699
0.02776008,1.392619,0.0287841539829969,1.40015554428101
0.02897848,1.390846,0.0296298954635859,1.39872920513153
0.03022464,1.38906,0.0304756388068199,1.39730274677277
0.03149123,1.387271,0.0313213802874088,1.39587640762329
0.03278216,1.385475,0.0330590456724167,1.39304268360138
0.03408318,1.383688,0.0339509695768356,1.39163541793823
0.03538591,1.381921,0.0348428972065449,1.39022815227509
0.03670012,1.380156,0.0357348211109638,1.38882076740265
0.03801563,1.378407,0.037561621516943,1.38602519035339
0.0393376,1.376667,0.0384964942932129,1.38463699817657
0.04083845,1.375921,0.0394313707947731,1.38324868679047
0.04218486,1.374195,0.040366243571043,1.38186037540436
0.04345776,1.372261,0.0422758385539055,1.37910234928131
0.04482865,1.37055,0.0432505570352077,1.37773251533508
0.04621274,1.368841,0.04422527551651,1.37636268138885
0.04761947,1.367121,0.0451999939978123,1.37499284744263
0.04904832,1.365391,0.0471863262355328,1.37227094173431
0.05047895,1.363672,0.0481979362666607,1.37091886997223
0.05191168,1.361959,0.0492095462977886,1.36956667900085
0.05334553,1.360255,0.0502211563289165,1.36821448802948
0.05459298,1.358252,0.0522784888744354,1.36552679538727
0.05605866,1.356538,0.0533242151141167,1.36419129371643
0.05753623,1.354821,0.0543699376285076,1.3628556728363
0.05902009,1.353109,0.0554156601428986,1.36152005195618
0.0605212,1.35139,0.0575386248528957,1.35886418819427
0.06195031,1.349406,0.058615867048502,1.35754382610321
0.06338122,1.347463,0.0596931092441082,1.35622346401215
0.06490819,1.345763,0.0607703514397144,1.35490310192108
0.06644918,1.344058,0.0629539489746094,1.35227608680725
0.06782794,1.342043,0.0640603005886078,1.35096943378448
0.06913643,1.340092,0.0651666596531868,1.34966278076172
0.07049479,1.33814,0.0662730112671852,1.34835612773895
0.07206653,1.336463,0.0685126185417175,1.34575486183167
0.07363777,1.334798,0.0696458667516708,1.34446024894714
0.07523932,1.333112,0.0707791149616241,1.34316575527191
0.0768438,1.331433,0.0719123631715775,1.34187114238739
0.07846361,1.32975,0.074203722178936,1.33929228782654
0.08009634,1.328066,0.0753618329763412,1.33800804615021
0.08173325,1.326391,0.0765199512243271,1.33672380447388
0.08316693,1.324405,0.0776780545711517,1.33543956279755
0.08485921,1.322702,0.0800172761082649,1.33287954330444
0.08654162,1.321021,0.0811983868479729,1.33160388469696
0.08791965,1.319102,0.0823794901371002,1.33032822608948
0.08959084,1.317453,0.0835606008768082,1.32905244827271
0.09165483,1.315902,0.0859441012144089,1.32650780677795
0.0933686,1.314231,0.0871464982628822,1.32523882389069
0.09506038,1.312587,0.0883488953113556,1.32396996021271
0.09676653,1.310938,0.0895512923598289,1.32270097732544
0.09845842,1.30931,0.0919758155941963,1.32016801834106
0.1001619,1.307678,0.0931979343295097,1.31890404224396
0.101553,1.305727,0.0944200530648232,1.31764006614685
0.1032584,1.304115,0.0956421718001366,1.31637609004974
0.1049842,1.302492,0.0981046780943871,1.31385135650635
0.106706,1.30088,0.0993450731039047,1.31259047985077
0.1084399,1.299263,0.100585468113422,1.31132972240448
0.1101645,1.297659,0.101825855672359,1.3100688457489
0.1119009,1.296048,0.10432356595993,1.30754888057709
0.1133547,1.294051,0.105580888688564,1.30628967285156
0.1150185,1.292267,0.106838203966618,1.30503034591675
0.1159487,1.289917,0.108095519244671,1.30377113819122
0.1177293,1.288283,0.110625810921192,1.30125260353088
0.1195231,1.286643,0.11189877986908,1.29999327659607
0.1213158,1.28501,0.113171748816967,1.29873394966125
0.1230928,1.283398,0.114444717764854,1.29747462272644
0.124867,1.281794,0.117005102336407,1.29495441913605
0.1266562,1.280181,0.118292510509491,1.29369366168976
0.1286625,1.278515,0.119579926133156,1.29243278503418
0.1304478,1.276916,0.120867341756821,1.2911719083786
0.1322352,1.275318,0.123455435037613,1.28864741325378
0.1340273,1.273719,0.124756127595901,1.28738367557526
0.1358181,1.272124,0.12605682015419,1.28611993789673
0.1376097,1.270532,0.127357497811317,1.2848562002182
0.139398,1.268947,0.129971012473106,1.2823246717453
0.1409002,1.26702,0.131283834576607,1.28105688095093
0.1424926,1.265202,0.132596656680107,1.27978920936584
0.1436034,1.262977,0.133909478783607,1.27852141857147
0.1454167,1.261391,0.136546149849892,1.27598071098328
0.1472418,1.259795,0.137869998812675,1.27470779418945
0.1490551,1.258209,0.139193832874298,1.27343499660492
0.150863,1.256627,0.140517681837082,1.2721620798111
0.1526811,1.255036,0.143175318837166,1.26961028575897
0.1545011,1.253443,0.144509106874466,1.26833140850067
0.1560756,1.251594,0.145842894911766,1.26705253124237
0.1578874,1.250012,0.147176668047905,1.26577365398407
0.1597036,1.24843,0.149853140115738,1.26320922374725
0.1615099,1.246859,0.15119580924511,1.26192355155945
0.1633091,1.245298,0.152538493275642,1.26063799858093
0.1651146,1.243736,0.153881162405014,1.25935232639313
0.1669252,1.242173,0.15657439827919,1.25677382946014
0.1688179,1.240469,0.157924965023994,1.25548088550568
0.1706035,1.238933,0.159275516867638,1.25418794155121
0.1723933,1.237396,0.160626083612442,1.25289511680603
0.1739064,1.235644,0.163334131240845,1.25030159950256
0.1752884,1.233645,0.164691641926765,1.24900090694427
0.177063,1.232121,0.166049137711525,1.24770021438599
0.1788245,1.230604,0.167406633496284,1.2463995218277
0.1805951,1.229075,0.170127674937248,1.24379014968872
0.1823466,1.227558,0.171491220593452,1.24248147010803
0.184104,1.22603,0.172854766249657,1.24117267131805
0.1858743,1.224484,0.174218311905861,1.23986399173737
0.1876565,1.222922,0.17695064842701,1.23723816871643
0.1894468,1.22135,0.178319439291954,1.23592114448547
0.1910378,1.219421,0.179688215255737,1.23460412025452
0.1928297,1.217846,0.181057006120682,1.23328709602356
0.194621,1.21627,0.18379907310009,1.23064470291138
0.1964235,1.214684,0.185172349214554,1.22931933403015
0.1981926,1.213124,0.186545640230179,1.22799384593964
0.1999694,1.211554,0.187918916344643,1.22666847705841
0.2015186,1.209498,0.190669313073158,1.2240092754364
0.2030363,1.207724,0.19204643368721,1.22267556190491
0.2047784,1.206172,0.193423554301262,1.22134172916412
0.2061647,1.204248,0.194800660014153,1.22000801563263
0.2079161,1.202678,0.197558134794235,1.21733200550079
0.209665,1.201106,0.198938503861427,1.21598994731903
0.2110634,1.199178,0.200318872928619,1.21464776992798
0.2128009,1.19761,0.20169922709465,1.21330559253693
0.2145386,1.196038,0.204462677240372,1.21061325073242
0.2163065,1.194438,0.205845773220062,1.20926284790039
0.2180669,1.192842,0.207228869199753,1.20791256427765
0.219818,1.191254,0.208611965179443,1.20656228065491
0.2215543,1.189678,0.211380437016487,1.20385372638702
0.2233142,1.188079,0.21276581287384,1.20249533653259
0.2250827,1.186472,0.214151203632355,1.20113706588745
0.2268474,1.184868,0.215536579489708,1.19977867603302
0.2286123,1.183264,0.218309253454208,1.19705438613892
0.2300644,1.181173,0.219696536660194,1.19568836688995
0.2318524,1.179548,0.22108381986618,1.1943222284317
0.233634,1.177927,0.222471117973328,1.19295620918274
0.2353997,1.176318,0.225247278809547,1.19021666049957
0.2369211,1.174408,0.226636171340942,1.18884325027466
0.2386664,1.172811,0.228025063872337,1.18746972084045
0.2404061,1.171216,0.229413941502571,1.18609619140625
0.2418876,1.16932,0.232193052768707,1.18334209918976
0.2436252,1.167719,0.23358328640461,1.18196141719818
0.2449273,1.16574,0.234973505139351,1.18058085441589
0.2466741,1.164119,0.236363738775253,1.17920017242432
0.2484088,1.162506,0.239145323634148,1.17643225193024
0.2501408,1.160895,0.240536689758301,1.17504489421844
0.2518887,1.159271,0.241928055882454,1.17365753650665
0.2536172,1.157668,0.243319422006607,1.17227017879486
0.2553779,1.156037,0.246103122830391,1.16948902606964
0.2571344,1.154411,0.247495472431183,1.16809523105621
0.2587057,1.15246,0.248887807130814,1.16670155525208
0.260461,1.150832,0.250280141830444,1.16530776023865
0.2622151,1.149203,0.253065705299377,1.16251420974731
0.2635683,1.14712,0.254458904266357,1.16111445426941
0.265342,1.145466,0.25585213303566,1.1597146987915
0.2671192,1.143809,0.25724533200264,1.1583149433136
0.2683377,1.141675,0.260032504796982,1.15550982952118
0.2701157,1.140017,0.261426508426666,1.15410447120667
0.2718562,1.138394,0.262820482254028,1.15269911289215
0.2737777,1.136647,0.264214485883713,1.15129363536835
0.2755547,1.134991,0.267003178596497,1.14847767353058
0.2773019,1.13336,0.268397897481918,1.14706707000732
0.2782896,1.131214,0.26979261636734,1.14565646648407
0.2800869,1.129313,0.271187335252762,1.14424586296082
0.2818838,1.12763,0.273977488279343,1.14141976833344
0.2836731,1.125953,0.275372892618179,1.14000427722931
0.2852267,1.123952,0.276768296957016,1.13858878612518
0.2870257,1.122268,0.278163731098175,1.13717341423035
0.2888222,1.120589,0.280955255031586,1.13433790206909
0.2902014,1.118295,0.282351344823837,1.13291800022125
0.2920206,1.116599,0.283747464418411,1.13149809837341
0.2938336,1.114912,0.285143554210663,1.13007819652557
0.2956736,1.113203,0.287936449050903,1.12723410129547
0.2974949,1.111513,0.289333254098892,1.12581014633179
0.299303,1.109836,0.290730029344559,1.12438607215881
0.3011137,1.108157,0.292126834392548,1.12296199798584
0.302914,1.106486,0.29492112994194,1.12011015415192
0.3046994,1.104828,0.296318620443344,1.11868238449097
0.3064918,1.103162,0.29771614074707,1.11725461483002
0.3082736,1.101503,0.299113631248474,1.11582684516907
0.3099538,1.09958,0.301909357309341,1.11296772956848
0.3117264,1.097928,0.303307592868805,1.11153650283813
0.3135051,1.096271,0.304705828428268,1.11010527610779
0.3152741,1.094624,0.306104063987732,1.10867404937744
0.3170418,1.092978,0.308901250362396,1.10580849647522
0.3184161,1.091041,0.310300230979919,1.10437405109406
0.3199213,1.089235,0.311699211597443,1.10293972492218
0.3213164,1.087172,0.313098222017288,1.10150539875031
0.3230162,1.085069,0.315896958112717,1.09863388538361
0.3248168,1.083382,0.317296713590622,1.09719669818878
0.3266196,1.081692,0.318696469068527,1.09575951099396
0.3284186,1.080003,0.320096224546432,1.09432232379913
0.3302307,1.078301,0.32289656996727,1.0914454460144
0.3317172,1.076227,0.32429713010788,1.0900057554245
0.3335212,1.07453,0.325697720050812,1.08856606483459
0.3351246,1.072628,0.327098280191422,1.08712637424469
0.3369285,1.070932,0.32990026473999,1.08424472808838
0.3387482,1.069223,0.331301689147949,1.08280277252197
0.3405448,1.067537,0.332703083753586,1.08136081695557
0.342333,1.065862,0.334104478359222,1.07991874217987
0.3441264,1.064183,0.336908161640167,1.07703280448914
0.3459111,1.062513,0.338310450315475,1.07558882236481
0.3471963,1.060575,0.339712709188461,1.07414484024048
0.3489668,1.058922,0.341114968061447,1.07270085811615
0.3507573,1.05725,0.343920409679413,1.06981098651886
0.3525339,1.055592,0.34532356262207,1.06836521625519
0.3540239,1.053313,0.346726715564728,1.06691944599152
0.3557909,1.051661,0.348129868507385,1.06547355651855
0.3571451,1.049683,0.350937068462372,1.06258046627045
0.3589276,1.048015,0.352341115474701,1.06113302707672
0.3607189,1.046337,0.353745192289352,1.05968570709229
0.3620928,1.044217,0.355149239301682,1.05823826789856
0.3639019,1.042517,0.357958257198334,1.05534207820892
0.3656996,1.040829,0.359363228082657,1.05389332771301
0.3674979,1.039143,0.36076819896698,1.0524445772171
0.3692906,1.037467,0.362173169851303,1.05099582672119
0.3710858,1.035793,0.364984035491943,1.04809701442719
0.3728884,1.034117,0.36638993024826,1.04664695262909
0.3747159,1.032424,0.367795825004578,1.04519701004028
0.3765217,1.030755,0.369201719760895,1.04374694824219
0.3783272,1.029089,0.372014462947845,1.04084599018097
0.3801662,1.027243,0.373421281576157,1.03939485549927
0.381528,1.025298,0.374828100204468,1.03794384002686
0.3830855,1.023275,0.376234948635101,1.03649270534515
0.3843137,1.021134,0.379049509763718,1.03358972072601
0.3860644,1.019505,0.380457282066345,1.03213775157928
0.387819,1.017868,0.38186502456665,1.03068578243256
0.3895869,1.016213,0.383272796869278,1.02923381328583
0.3913676,1.014541,0.386089235544205,1.02632915973663
0.3931586,1.012856,0.387497901916504,1.02487647533417
0.3949412,1.01118,0.388906598091125,1.02342367172241
0.3967056,1.009525,0.390315264463425,1.02197098731995
0.3984704,1.007877,0.393133550882339,1.01906478404999
0.4002561,1.006215,0.394543170928955,1.01761138439178
0.4020495,1.004554,0.395952761173248,1.01615798473358
0.4038762,1.002868,0.397362351417542,1.01470458507538
0.4056966,1.001193,0.400182455778122,1.01179730892181
0.4074142,0.9993287,0.401592969894409,1.01034331321716
0.4092242,0.9976635,0.403003484010696,1.0088894367218
0.4108891,0.9956649,0.404413968324661,1.00743544101715
0.412407,0.9936007,0.407235860824585,1.00452709197998
0.4142346,0.9919122,0.408647269010544,1.00307273864746
0.4156186,0.9898425,0.41005864739418,1.00161838531494
0.417422,0.9881695,0.411470025777817,1.00016403198242
0.4192123,0.9865053,0.414293676614761,0.997254848480225
0.4210136,0.9848274,0.415705949068069,0.995800137519836
0.4228038,0.9831555,0.417118191719055,0.994345366954803
0.4246009,0.981473,0.418530464172363,0.992890655994415
0.4263881,0.9797949,0.421355813741684,0.98998087644577
0.4281988,0.9780894,0.422768890857697,0.988525867462158
0.43003,0.976359,0.424181997776031,0.987070858478546
0.4318676,0.9746189,0.425595104694366,0.985615849494934
0.4337128,0.972871,0.428422093391418,0.982705593109131
0.4355177,0.9711627,0.429836004972458,0.98125034570694
0.4371875,0.9692178,0.431249916553497,0.979795098304749
0.4389935,0.9675175,0.432663828134537,0.978339850902557
0.440798,0.9658242,0.435492396354675,0.97542929649353
0.4423602,0.9638728,0.436907082796097,0.973973870277405
0.443859,0.9620177,0.438321769237518,0.972518503665924
0.4453227,0.9602323,0.43973645567894,0.971063137054443
0.4471108,0.9585726,0.44256654381752,0.968152284622192
0.4489225,0.9568915,0.443981975317001,0.966696798801422
0.4507176,0.9552237,0.44539737701416,0.965241312980652
0.4525025,0.9535609,0.446812808513641,0.963785827159882
0.4542576,0.9519205,0.449644356966019,0.960874795913696
0.4560203,0.9502673,0.451060473918915,0.959419250488281
0.4577986,0.9485934,0.452476590871811,0.957963764667511
0.4595934,0.9468978,0.453892707824707,0.956508219242096
0.461387,0.945197,0.456725597381592,0.953597128391266
0.4628606,0.9431448,0.45814236998558,0.952141582965851
0.4646686,0.9414251,0.459559142589569,0.950686037540436
0.4664565,0.9397238,0.460975915193558,0.949230492115021
0.468223,0.9380425,0.463810056447983,0.946319401264191
0.4699969,0.9363539,0.465227425098419,0.944863855838776
0.4717591,0.9346764,0.466644823551178,0.943408310413361
0.4733635,0.9325937,0.468062192201614,0.941952764987946
0.4747289,0.9304487,0.470897495746613,0.93904173374176
0.4764127,0.9288389,0.472315400838852,0.93758624792099
0.4778293,0.9268281,0.473733335733414,0.936130702495575
0.4795458,0.9251944,0.475151270627975,0.934675216674805
0.4812658,0.9235581,0.477987617254257,0.931764304637909
0.4829905,0.9219182,0.479406028985977,0.930308818817139
0.4847178,0.920277,0.480824440717697,0.928853392601013
0.4864625,0.9186202,0.482242852449417,0.927397966384888
0.4879609,0.9166096,0.485080122947693,0.924487113952637
0.489692,0.9149655,0.486498951911926,0.923031747341156
0.4914251,0.9133176,0.487917810678482,0.921576321125031
0.4931436,0.9116814,0.489336639642715,0.92012095451355
0.4949118,0.9099953,0.492174685001373,0.917210280895233
0.4966728,0.9083139,0.493593901395798,0.915754914283752
0.4984277,0.9066387,0.4950130879879,0.914299607276917
0.4997642,0.9044114,0.496432304382324,0.912844300270081
0.5015295,0.9027331,0.499270975589752,0.909933745861053
0.503314,0.9010406,0.500690460205078,0.908478498458862
0.5050308,0.8992715,0.502109944820404,0.907023191452026
0.5064805,0.8973088,0.503529489040375,0.905567944049835
0.5082583,0.8956295,0.506368637084961,0.902657508850098
0.5100024,0.8939832,0.507788360118866,0.901202321052551
0.511773,0.8923126,0.509208023548126,0.899747133255005
0.5135275,0.8906581,0.510627746582031,0.898291945457458
0.5153057,0.8889827,0.513467192649841,0.895381569862366
0.5170782,0.8873143,0.514887034893036,0.893926382064819
0.5188732,0.8856263,0.516306817531586,0.892471253871918
0.5206755,0.8839341,0.51772665977478,0.891016066074371
0.5224766,0.8822451,0.520566284656525,0.888105750083923
0.5242805,0.8805541,0.521986126899719,0.886650621891022
0.5260241,0.878581,0.523405969142914,0.88519549369812
0.5278136,0.876904,0.524825811386108,0.883740365505219
0.5292028,0.8748904,0.527665436267853,0.880830049514771
0.5309545,0.8728463,0.529085159301758,0.879374861717224
0.5327447,0.8711622,0.530504941940308,0.877919733524323
0.5345496,0.8694607,0.531924724578857,0.876464545726776
0.5363456,0.8677646,0.534764051437378,0.873554229736328
0.537749,0.8658296,0.536183595657349,0.872098982334137
0.5395336,0.8641426,0.537603199481964,0.870643794536591
0.5413207,0.8624532,0.539022743701935,0.869188606739044
0.5431229,0.8607499,0.541861593723297,0.866278111934662
0.5449206,0.859051,0.543280899524689,0.864822804927826
0.5467136,0.8573573,0.544700145721436,0.86336749792099
0.5484904,0.8556788,0.546119451522827,0.861912190914154
0.5502705,0.8539962,0.548957586288452,0.859001457691193
0.5520419,0.8523199,0.550376415252686,0.857546031475067
0.5538223,0.850633,0.551795244216919,0.856090605258942
0.5556173,0.8489299,0.553214073181152,0.854635179042816
0.5574121,0.8472258,0.556051254272461,0.851724147796631
0.5592089,0.84552,0.557469546794891,0.850268483161926
0.5610039,0.843816,0.558887779712677,0.848812878131866
0.5625515,0.841714,0.560306072235107,0.847357213497162
0.5643673,0.8399908,0.563141942024231,0.844445705413818
0.566188,0.8382608,0.564559519290924,0.842989802360535
0.5680004,0.8365351,0.565977096557617,0.841533958911896
0.5695091,0.8346606,0.56739467382431,0.840078055858612
0.5712965,0.8329512,0.57022899389267,0.837165951728821
0.5730968,0.8312252,0.571645677089691,0.835709750652313
0.574909,0.8294838,0.573062419891357,0.834253549575806
0.576713,0.8277476,0.574479162693024,0.832797348499298
0.5783838,0.8255938,0.57731157541275,0.82988452911377
0.5801963,0.8238475,0.578727245330811,0.828427970409393
0.5820084,0.8221005,0.580142974853516,0.826971352100372
0.5838156,0.8203568,0.581558644771576,0.825514733791351
0.5856122,0.818621,0.584388852119446,0.822601079940796
0.587419,0.8168726,0.585803389549255,0.821143984794617
0.5889165,0.8148499,0.587217926979065,0.819686949253082
0.5907059,0.8131132,0.58863240480423,0.818229854106903
0.5924889,0.8113809,0.591460049152374,0.815315186977386
0.5940295,0.8094251,0.592873215675354,0.813857555389404
0.5958192,0.8076851,0.594286322593689,0.812399923801422
0.5975919,0.8059604,0.595699489116669,0.81094229221344
0.5990563,0.8038914,0.598524212837219,0.808026432991028
0.6008355,0.8021566,0.59993577003479,0.806568205356598
0.6026257,0.8004081,0.601347386837006,0.805109918117523
0.6042664,0.7984709,0.602758944034576,0.803651690483093
0.6060458,0.7967292,0.605580389499664,0.800734460353851
0.6078176,0.7949937,0.606990218162537,0.799275517463684
0.6092908,0.7930036,0.608400046825409,0.797816514968872
0.6110454,0.7912839,0.609809875488281,0.796357572078705
0.612808,0.7895566,0.612627565860748,0.793438851833344
0.6145802,0.7878205,0.614035487174988,0.791979134082794
0.6163669,0.786071,0.615443348884583,0.7905193567276
0.6178683,0.7840943,0.616851270198822,0.789059579372406
0.619465,0.7819498,0.6196648478508,0.786139249801636
0.621261,0.7801967,0.621070623397827,0.784678637981415
0.6230548,0.7784452,0.62247633934021,0.783218026161194
0.6243967,0.776638,0.623882055282593,0.781757414340973
0.6262057,0.7748719,0.626691222190857,0.778835237026215
0.6280826,0.772579,0.628094613552094,0.777373671531677
0.6299028,0.7708004,0.62949800491333,0.775912165641785
0.6317162,0.7690278,0.630901396274567,0.774450600147247
0.6335255,0.7672598,0.633705615997314,0.771526515483856
0.6353503,0.7654788,0.635106444358826,0.770063996315002
0.6371614,0.763714,0.636507272720337,0.768601477146149
0.6383121,0.7616044,0.637908101081848,0.767138957977295
0.6402103,0.7596996,0.640707015991211,0.764212846755981
0.6420289,0.7579369,0.642105102539063,0.762749314308167
0.6438326,0.7561902,0.643503248691559,0.761285722255707
0.6449389,0.7540216,0.64490133523941,0.759822189807892
0.6467427,0.752272,0.64769458770752,0.756894052028656
0.6485366,0.750531,0.649089753627777,0.755429446697235
0.6503118,0.7488073,0.650484919548035,0.753964841365814
0.6520688,0.7471003,0.651880085468292,0.752500236034393
0.6538412,0.7453772,0.654667317867279,0.74957001209259
0.6553293,0.7433304,0.656059384346008,0.748104393482208
0.6570937,0.7416127,0.657451450824738,0.746638774871826
0.6588653,0.7398883,0.658843517303467,0.745173156261444
0.6606529,0.7381496,0.661624431610107,0.742240846157074
0.6624475,0.7364058,0.663013279438019,0.740774214267731
0.6642439,0.7346617,0.66440212726593,0.739307582378387
0.6660535,0.7329065,0.665790975093842,0.737840950489044
0.667975,0.7309102,0.668565273284912,0.734906792640686
0.6691434,0.7288094,0.669950723648071,0.733439207077026
0.6710184,0.7268109,0.671336233615875,0.731971681118011
0.6728117,0.7250723,0.672721683979034,0.730504095554352
0.6746129,0.7233255,0.675489187240601,0.727568209171295
0.6764185,0.7215739,0.676871240139008,0.726099848747253
0.6782206,0.7198247,0.678253293037415,0.724631488323212
0.6799983,0.7180983,0.679635345935822,0.72316312789917
0.6817821,0.7163658,0.682395935058594,0.720225811004639
0.6833415,0.7146491,0.683774530887604,0.718756854534149
0.6851299,0.7129138,0.685153067111969,0.717287838459015
0.6869136,0.7111821,0.686531662940979,0.715818881988525
0.6886994,0.7094466,0.689285337924957,0.712880551815033
0.6904877,0.7077063,0.69066047668457,0.71141117811203
0.6922761,0.7059633,0.692035615444183,0.709941804409027
0.6934081,0.7038106,0.693410754203796,0.708472490310669
0.6947469,0.7020271,0.69615763425827,0.705533683300018
0.6965293,0.7002797,0.697529435157776,0.704064249992371
0.6983147,0.6985253,0.698901176452637,0.702594816684723
0.7001068,0.6967612,0.700272977352142,0.701125383377075
0.7018864,0.694453,0.703013300895691,0.698186814785004
0.7036644,0.6926985,0.704381942749023,0.69671767950058
0.7054642,0.6909203,0.705750524997711,0.695248544216156
0.7072647,0.6891399,0.707119107246399,0.693779468536377
0.7090503,0.6873746,0.70985335111618,0.690842032432556
0.7108455,0.6856011,0.711219072341919,0.689373731613159
0.7126279,0.6838412,0.712584733963013,0.687905371189117
0.7144105,0.6820818,0.713950395584106,0.68643707036972
0.7156375,0.6804445,0.716679215431213,0.683501839637756
0.7174219,0.6786844,0.718042373657227,0.682034909725189
0.719182,0.6769484,0.719405472278595,0.680567979812622
0.7209453,0.6752089,0.720768630504608,0.679101049900055
0.7227046,0.6734727,0.723492860794067,0.676169276237488
0.7244637,0.6717356,0.724853992462158,0.674704372882843
0.7262073,0.6700128,0.726215064525604,0.673239529132843
0.7279583,0.6682818,0.72757613658905,0.671774685382843
0.7291402,0.6660103,0.730296969413757,0.668847858905792
0.7308529,0.664236,0.731656610965729,0.667385935783386
0.7324005,0.6622838,0.733016312122345,0.665923953056335
0.7336973,0.6601009,0.734376013278961,0.664461970329285
0.7354326,0.6583736,0.737094759941101,0.661541879177094
0.7371507,0.6566579,0.738453805446625,0.660083770751953
0.7389066,0.6548988,0.739812850952148,0.658625662326813
0.7411511,0.652851,0.741171896457672,0.657167494297028
0.7429599,0.6510276,0.743890285491943,0.654256165027618
0.7447875,0.6491826,0.745249629020691,0.65280294418335
0.7465917,0.6473626,0.746608972549438,0.651349723339081
0.7483991,0.6455442,0.747968316078186,0.649896502494812
0.7501705,0.643768,0.750688433647156,0.646996200084686
0.7519238,0.6420165,0.752049148082733,0.645549118518829
0.7536786,0.6402726,0.753409922122955,0.644101977348328
0.7554284,0.6385442,0.754770636558533,0.642654895782471
0.7571747,0.6368303,0.757494807243347,0.639768242835999
0.7588762,0.635171,0.758858203887939,0.638328671455383
0.7605829,0.6335155,0.760221600532532,0.636889040470123
0.7617406,0.631722,0.761584997177124,0.635449469089508
0.7634827,0.6300446,0.764315903186798,0.632579326629639
0.7652389,0.6283576,0.76568341255188,0.631148755550385
0.766394,0.626289,0.767050862312317,0.62971818447113
0.7683431,0.6244988,0.768418371677399,0.628287613391876
0.7694756,0.6225035,0.771159052848816,0.625437200069427
0.7713099,0.620472,0.772532284259796,0.624017357826233
0.7730616,0.6187914,0.773905456066132,0.622597455978394
0.7748458,0.6170791,0.775278627872467,0.621177613735199
0.7766489,0.6153492,0.77803248167038,0.618350386619568
0.7784481,0.6136255,0.779413163661957,0.616943061351776
0.7802345,0.6119197,0.780793786048889,0.615535736083984
0.7820123,0.6102289,0.782174408435822,0.614128410816193
0.7837703,0.6085652,0.784945070743561,0.611328303813934
0.7855183,0.606921,0.786335110664368,0.609935522079468
0.7872663,0.6052884,0.78772509098053,0.608542680740356
0.7890196,0.603663,0.789115130901337,0.60714989900589
0.7907683,0.6018213,0.791906535625458,0.604380965232849
0.7924994,0.6002409,0.793307960033417,0.60300487279892
0.7937112,0.5982006,0.794709324836731,0.601628720760345
0.7954242,0.5962299,0.79611074924469,0.600252628326416
0.7970885,0.5946516,0.798927068710327,0.597519397735596
0.7988276,0.5930967,0.800341963768005,0.59616231918335
0.8005776,0.5915384,0.801756858825684,0.594805240631104
0.802318,0.5899947,0.803171753883362,0.593448162078857
0.8040582,0.5884572,0.806017279624939,0.590755522251129
0.8058296,0.5868989,0.807447850704193,0.589419960975647
0.8076168,0.5853338,0.808878421783447,0.588084399700165
0.8094012,0.5837795,0.810309052467346,0.586748838424683
0.8111957,0.5822269,0.813188076019287,0.584101974964142
0.812984,0.5806937,0.814636528491974,0.582790672779083
0.8147863,0.5791643,0.816084980964661,0.58147931098938
0.8165456,0.5768425,0.817533433437347,0.580168008804321
0.8183506,0.5752191,0.82045042514801,0.577572524547577
0.8198583,0.573254,0.821918904781342,0.576288402080536
0.8213029,0.5713221,0.823387384414673,0.57500422000885
0.8230944,0.5698868,0.824855864048004,0.573720097541809
0.8249177,0.5684422,0.827814936637878,0.571182072162628
0.8267311,0.5670215,0.829305529594421,0.569928169250488
0.828558,0.5656056,0.830796122550964,0.568674325942993
0.8303653,0.5642198,0.832286715507507,0.567420423030853
0.8321864,0.5628381,0.835291981697083,0.564946293830872
0.8340101,0.5614687,0.836806654930115,0.56372606754303
0.8358535,0.5600979,0.838321328163147,0.562505781650543
0.8376929,0.5587434,0.839836001396179,0.561285555362701
0.8395535,0.5573867,0.842891216278076,0.558882176876068
0.8418309,0.5556672,0.844431757926941,0.557699084281921
0.8437664,0.5542862,0.845972239971161,0.556516051292419
0.845714,0.5529128,0.847512781620026,0.555332958698273
0.8459486,0.551918,0.850621283054352,0.55300772190094
0.8482946,0.5503778,0.852189242839813,0.551865518093109
0.8499335,0.5484886,0.853757202625275,0.550723373889923
0.8518848,0.5471964,0.855325162410736,0.549581229686737
0.853853,0.5459154,0.858489751815796,0.547341823577881
0.8558044,0.5446669,0.860086441040039,0.546244561672211
0.8577681,0.5434321,0.861683130264282,0.545147299766541
0.859713,0.5422297,0.863279759883881,0.544049978256226
0.8616824,0.5410324,0.86650276184082,0.541904509067535
0.8636851,0.5398347,0.868129074573517,0.540856301784515
0.8656869,0.5386571,0.869755446910858,0.539808034896851
0.8677202,0.5374807,0.871381759643555,0.538759827613831
0.8695542,0.535534,0.874664604663849,0.53671669960022
0.8715937,0.5343956,0.876321136951447,0.535721838474274
0.8736333,0.533278,0.877977728843689,0.534726917743683
0.8758661,0.5318419,0.879634261131287,0.533731997013092
0.8779155,0.5307621,0.882977604866028,0.531799972057343
0.8799658,0.5295764,0.884664416313171,0.530862808227539
0.8820615,0.5285169,0.886351227760315,0.52992570400238
0.8841581,0.527479,0.888038039207458,0.528988540172577
0.88626,0.5264612,0.891441345214844,0.527176439762115
0.8883702,0.5254623,0.89315789937973,0.526301503181458
0.8904674,0.5244923,0.894874453544617,0.5254265666008
0.8925739,0.5235411,0.896591007709503,0.524551570415497
0.8946883,0.5226089,0.900052487850189,0.522868275642395
0.8969693,0.5213626,0.901797473430634,0.522059977054596
0.8990824,0.5204782,0.903542459011078,0.521251618862152
0.9012145,0.5196093,0.905287444591522,0.520443260669708
0.9033681,0.5187548,0.908803761005402,0.518897235393524
0.9053004,0.5173019,0.910575091838837,0.518159568309784
0.9075895,0.5162377,0.912346363067627,0.517421901226044
0.9097419,0.5154507,0.914117693901062,0.516684293746948
0.9118683,0.5146942,0.917683959007263,0.515282928943634
0.9143271,0.5143232,0.919478952884674,0.514619290828705
0.9165199,0.5135914,0.92127388715744,0.513955652713776
0.9187105,0.5128832,0.923068881034851,0.513291954994202
0.9209222,0.5121921,0.926680147647858,0.512040734291077
0.9231272,0.5115271,0.928496479988098,0.511453092098236
0.9253742,0.5108741,0.930312752723694,0.51086550951004
0.9276178,0.5102463,0.932129085063934,0.510277926921844
0.9298607,0.5096423,0.935781121253967,0.509179711341858
0.9321246,0.5090548,0.93761682510376,0.508669137954712
0.9343727,0.5084924,0.939452588558197,0.508158504962921
0.9366266,0.5079493,0.94128829240799,0.507647931575775
0.9388884,0.5074247,0.944977760314941,0.506704032421112
0.9412166,0.5064911,0.946831524372101,0.50627076625824
0.9434924,0.5060085,0.94868528842926,0.505837500095367
0.94575,0.5055519,0.95053905248642,0.505404233932495
0.9490983,0.505314,0.954263687133789,0.504615247249603
0.9513841,0.5049032,0.956134557723999,0.504259526729584
0.9536756,0.5045137,0.958005487918854,0.503903806209564
0.9559684,0.5041468,0.959876358509064,0.5035480260849
0.9582867,0.5037998,0.963634967803955,0.502914428710938
0.9606412,0.5034714,0.965522706508636,0.50263649225235
0.9621553,0.5014194,0.967410445213318,0.502358615398407
0.9645846,0.5011303,0.969298183917999,0.502080678939819
0.9670246,0.500861,0.973090410232544,0.501603186130524
0.9694647,0.4998282,0.974994897842407,0.501403629779816
0.9719428,0.4995967,0.976899385452271,0.501204013824463
0.9744946,0.4992014,0.978803932666779,0.50100439786911
0.9770041,0.4990112,0.982629537582397,0.500684320926666
0.9788284,0.4977725,0.984550714492798,0.500563740730286
0.9812833,0.4976352,0.986471831798553,0.50044322013855
0.9837127,0.4975248,0.988392949104309,0.500322699546814
0.986145,0.4974412,0.99225127696991,0.50016176700592

